Continuous Adjoint Complement to the Blasius Equation

The manuscript is concerned with a continuous adjoint complement to two-dimensional, incompressible, first-order boundary-layer equations for a flat plate boundary-layer. The text is structured into three parts. The first part demonstrates, that the adjoint complement can be derived in two ways, either following a first simplify then derive or a first derive and then simplify strategy. The simplification step comprises the classical boundary-layer (b.-l.) approximation and the derivation step transfers the primal flow equation into a companion adjoint equation. The second part of the paper comprises the analyses of the coupled primal/adjoint b.-l. framework. This leads to similarity parameters, which turn the Partial-Differential-Equation (PDE) problem into a boundary value problem described by a set of Ordinary-Differential-Equations (ODE) and support the formulation of an adjoint complement to the classical Blasius equation. Opposite to the primal Blasius equation, its adjoint complement consists of two ODEs which can be simplified depending on the treatment of advection. It is shown, that the advective fluxes, which are frequently debated in the literature, vanish for the investigated self-similar b.l. flows. Differences between the primal and the adjoint Blasius framework are discussed against numerical solutions, and analytical expressions are derived for the adjoint b.-l. thickness, wall shear stress and subordinated skin friction and drag coefficients. The analysis also provides an analytical expression for the shape sensitivity to shear driven drag objectives. The third part assesses the predictive agreement between the different Blasius solutions and numerical results for Navier-Stokes simulations of a flat plate b.-l. at Reynolds numbers between 1E+03 <= ReL <= 1E+05 .

==> data/Blasius_Sensitivity_Coefficient.dat <==
   8.4700000e-05  -2.7270000e+01  -1.7215858e-02
   2.5410000e-04  -1.5080000e+01  -1.7218775e-02
   4.2420000e-04  -8.5990000e+00  -1.7221705e-02
   5.9600000e-04  -5.9750000e+00  -1.7224666e-02
   7.7050000e-04  -4.6270000e+00  -1.7227674e-02
   9.4870000e-04  -3.8100000e+00  -1.7230747e-02
   1.1320000e-03  -3.2310000e+00  -1.7233909e-02
   1.3200000e-03  -2.7890000e+00  -1.7237153e-02
   1.5160000e-03  -2.4380000e+00  -1.7240537e-02
   1.7200000e-03  -2.1520000e+00  -1.7244060e-02
   1.9330000e-03  -1.9170000e+00  -1.7247740e-02
   2.1570000e-03  -1.7190000e+00  -1.7251612e-02
   2.3930000e-03  -1.5500000e+00  -1.7255693e-02
   2.6420000e-03  -1.4050000e+00  -1.7260001e-02
   2.9080000e-03  -1.2780000e+00  -1.7264605e-02
   3.1900000e-03  -1.1650000e+00  -1.7269490e-02
   3.4920000e-03  -1.0650000e+00  -1.7274723e-02
   3.8160000e-03  -9.7580000e-01  -1.7280342e-02
   4.1650000e-03  -8.9500000e-01  -1.7286398e-02
   4.5400000e-03  -8.2180000e-01  -1.7292910e-02
   4.9460000e-03  -7.5510000e-01  -1.7299966e-02
   5.3850000e-03  -6.9430000e-01  -1.7307601e-02
   5.8620000e-03  -6.3850000e-01  -1.7315906e-02
   6.3800000e-03  -5.8730000e-01  -1.7324933e-02
   6.9450000e-03  -5.4030000e-01  -1.7334790e-02
   7.5600000e-03  -4.9690000e-01  -1.7345532e-02
   8.2330000e-03  -4.5690000e-01  -1.7357303e-02
   8.9680000e-03  -4.2010000e-01  -1.7370176e-02
   9.7730000e-03  -3.8610000e-01  -1.7384297e-02
   1.0650000e-02  -3.5470000e-01  -1.7399707e-02
   1.1620000e-02  -3.2570000e-01  -1.7416783e-02
   1.2680000e-02  -2.9900000e-01  -1.7435482e-02
   1.3850000e-02  -2.7440000e-01  -1.7456168e-02
   1.5130000e-02  -2.5170000e-01  -1.7478855e-02
   1.6530000e-02  -2.3080000e-01  -1.7503737e-02
   1.8070000e-02  -2.1160000e-01  -1.7531189e-02
   1.9770000e-02  -1.9390000e-01  -1.7561593e-02
   2.1630000e-02  -1.7770000e-01  -1.7594979e-02
   2.3670000e-02  -1.6280000e-01  -1.7631743e-02
   2.5910000e-02  -1.4920000e-01  -1.7672289e-02
   2.8360000e-02  -1.3680000e-01  -1.7716850e-02
   3.1050000e-02  -1.2530000e-01  -1.7766035e-02
   3.3990000e-02  -1.1490000e-01  -1.7820105e-02
   3.7210000e-02  -1.0540000e-01  -1.7879704e-02
   4.0720000e-02  -9.6750000e-02  -1.7945126e-02
   4.4560000e-02  -8.8850000e-02  -1.8017249e-02
   4.8740000e-02  -8.1660000e-02  -1.8096419e-02
   5.3290000e-02  -7.5120000e-02  -1.8183393e-02
   5.8230000e-02  -6.9170000e-02  -1.8278773e-02
   6.3600000e-02  -6.3770000e-02  -1.8383597e-02
   6.9410000e-02  -5.8850000e-02  -1.8498372e-02
   7.5690000e-02  -5.4400000e-02  -1.8624055e-02
   8.2460000e-02  -5.0350000e-02  -1.8761471e-02
   8.9770000e-02  -4.6680000e-02  -1.8912143e-02
   9.7620000e-02  -4.3360000e-02  -1.9076664e-02
   1.0600000e-01  -4.0340000e-02  -1.9255481e-02
   1.1510000e-01  -3.7610000e-02  -1.9453498e-02
   1.2470000e-01  -3.5130000e-02  -1.9666857e-02
   1.3490000e-01  -3.2890000e-02  -1.9898740e-02
   1.4580000e-01  -3.0860000e-02  -2.0152657e-02
   1.5740000e-01  -2.9020000e-02  -2.0430097e-02
   1.6970000e-01  -2.7360000e-02  -2.0732747e-02
   1.8260000e-01  -2.5860000e-02  -2.1059946e-02
   1.9620000e-01  -2.4510000e-02  -2.1416273e-02
   2.1040000e-01  -2.3290000e-02  -2.1801418e-02
   2.2540000e-01  -2.2210000e-02  -2.2223599e-02
   2.4100000e-01  -2.1230000e-02  -2.2680369e-02
   2.5720000e-01  -2.0370000e-02  -2.3175013e-02
   2.7400000e-01  -1.9620000e-02  -2.3711295e-02
   2.9150000e-01  -1.8960000e-02  -2.4296965e-02
   3.0950000e-01  -1.8500000e-02  -2.4930340e-02
   3.2800000e-01  -1.7880000e-02  -2.5616667e-02
   3.4710000e-01  -1.7510000e-02  -2.6366059e-02
   3.6650000e-01  -1.7360000e-02  -2.7173481e-02
   3.8640000e-01  -1.7100000e-02  -2.8054759e-02
   4.0660000e-01  -1.7010000e-02  -2.9009774e-02
   4.2700000e-01  -1.7010000e-02  -3.0042583e-02
   4.4770000e-01  -1.7160000e-02  -3.1168568e-02
   4.6860000e-01  -1.7420000e-02  -3.2394430e-02
   4.8950000e-01  -1.7830000e-02  -3.3720666e-02
   5.1050000e-01  -1.8390000e-02  -3.5167314e-02
   5.3140000e-01  -1.9130000e-02  -3.6735809e-02
   5.5230000e-01  -2.0070000e-02  -3.8450748e-02
   5.7300000e-01  -2.1230000e-02  -4.0314754e-02
   5.9340000e-01  -2.2650000e-02  -4.2337432e-02
   6.1360000e-01  -2.4340000e-02  -4.4550725e-02
   6.3350000e-01  -2.6350000e-02  -4.6969714e-02
   6.5290000e-01  -2.8710000e-02  -4.9594929e-02
   6.7200000e-01  -3.1450000e-02  -5.2482927e-02
   6.9050000e-01  -3.4630000e-02  -5.5620032e-02
   7.0850000e-01  -3.8280000e-02  -5.9054545e-02
   7.2600000e-01  -4.2440000e-02  -6.2826277e-02
   7.4280000e-01  -4.7160000e-02  -6.6930016e-02
   7.5900000e-01  -5.2490000e-02  -7.1429046e-02
   7.7460000e-01  -5.8460000e-02  -7.6372671e-02
   7.8960000e-01  -6.5130000e-02  -8.1817490e-02
   8.0380000e-01  -7.2530000e-02  -8.7739042e-02
   8.1740000e-01  -8.0720000e-02  -9.4273823e-02
   8.3030000e-01  -8.9720000e-02  -1.0144019e-01
   8.4260000e-01  -9.9560000e-02  -1.0936722e-01
   8.5420000e-01  -1.1030000e-01  -1.1806859e-01
   8.6510000e-01  -1.2190000e-01  -1.2760860e-01
   8.7530000e-01  -1.3450000e-01  -1.3804651e-01
   8.8490000e-01  -1.4800000e-01  -1.4956038e-01
   8.9400000e-01  -1.6240000e-01  -1.6240000e-01
   9.0240000e-01  -1.7790000e-01  -1.7637705e-01
   9.1020000e-01  -1.9430000e-01  -1.9169710e-01
   9.1750000e-01  -2.1170000e-01  -2.0865939e-01
   9.2430000e-01  -2.3000000e-01  -2.2740291e-01
   9.3060000e-01  -2.4940000e-01  -2.4804611e-01
   9.3640000e-01  -2.6970000e-01  -2.7066667e-01
   9.4180000e-01  -2.9090000e-01  -2.9578007e-01
   9.4670000e-01  -3.1310000e-01  -3.2297186e-01
   9.5130000e-01  -3.3620000e-01  -3.5347844e-01
   9.5540000e-01  -3.6020000e-01  -3.8597309e-01
   9.5930000e-01  -3.8520000e-01  -4.2295823e-01
   9.6280000e-01  -4.1100000e-01  -4.6275269e-01
   9.6600000e-01  -4.3770000e-01  -5.0630588e-01
   9.6900000e-01  -4.6540000e-01  -5.5530323e-01
   9.7160000e-01  -4.9390000e-01  -6.0614085e-01
   9.7410000e-01  -5.2340000e-01  -6.6464865e-01
   9.7630000e-01  -5.5380000e-01  -7.2634599e-01
   9.7840000e-01  -5.8510000e-01  -7.9696296e-01
   9.8020000e-01  -6.1740000e-01  -8.6941414e-01
   9.8190000e-01  -6.5060000e-01  -9.5107182e-01
   9.8350000e-01  -6.8490000e-01  -1.0432970e+00
   9.8490000e-01  -7.2030000e-01  -1.1400265e+00
   9.8620000e-01  -7.5670000e-01  -1.2474203e+00
   9.8730000e-01  -7.9430000e-01  -1.3554646e+00
   9.8840000e-01  -8.3320000e-01  -1.4840000e+00
   9.8930000e-01  -8.7330000e-01  -1.6088224e+00
   9.9020000e-01  -9.1480000e-01  -1.7565714e+00
   9.9100000e-01  -9.5790000e-01  -1.9127111e+00
   9.9180000e-01  -1.0020000e+00  -2.0993171e+00
   9.9240000e-01  -1.0490000e+00  -2.2650526e+00
   9.9310000e-01  -1.0970000e+00  -2.4948406e+00
   9.9360000e-01  -1.1470000e+00  -2.6897500e+00
   9.9410000e-01  -1.2000000e+00  -2.9176949e+00
   9.9460000e-01  -1.2550000e+00  -3.1878519e+00
   9.9510000e-01  -1.3130000e+00  -3.5131429e+00
   9.9550000e-01  -1.3750000e+00  -3.8254222e+00
   9.9580000e-01  -1.4400000e+00  -4.0986667e+00
   9.9620000e-01  -1.5100000e+00  -4.5301053e+00
   9.9650000e-01  -1.5850000e+00  -4.9184000e+00
   9.9680000e-01  -1.6670000e+00  -5.3795000e+00
   9.9710000e-01  -1.7560000e+00  -5.9360000e+00
   9.9740000e-01  -1.8540000e+00  -6.6209231e+00
   9.9760000e-01  -1.9650000e+00  -7.1726667e+00
   9.9780000e-01  -2.0900000e+00  -7.8247273e+00
   9.9810000e-01  -2.2350000e+00  -9.0602105e+00
   9.9830000e-01  -2.4070000e+00  -1.0126118e+01
   9.9850000e-01  -2.6130000e+00  -1.1476267e+01
   9.9870000e-01  -2.8660000e+00  -1.3241846e+01
   9.9890000e-01  -3.1810000e+00  -1.5649455e+01
   9.9910000e-01  -3.5890000e+00  -1.9127111e+01
   9.9920000e-01  -4.1570000e+00  -2.1518000e+01
   9.9940000e-01  -5.1300000e+00  -2.8690667e+01
   9.9960000e-01  -7.1720000e+00  -4.3036000e+01
   9.9970000e-01  -1.3390000e+01  -5.7381333e+01
   9.9990000e-01  -2.7030000e+01  -1.7214400e+02


==> data/Blasius_Shooting_Adjoint_Friction_Coefficient.dat <==
   8.4700000e-05   6.4380000e-03   3.6901563e-03   6.4100000e-03   6.6422813e-03
   2.5410000e-04   6.4380000e-03   3.6904689e-03   6.4100000e-03   6.6428440e-03
   4.2420000e-04   6.4380000e-03   3.6907829e-03   6.4120000e-03   6.6434092e-03
   5.9600000e-04   6.4380000e-03   3.6911001e-03   6.4120000e-03   6.6439802e-03
   7.7050000e-04   6.4400000e-03   3.6914224e-03   6.4120000e-03   6.6445603e-03
   9.4870000e-04   6.4400000e-03   3.6917516e-03   6.4140000e-03   6.6451529e-03
   1.1320000e-03   6.4420000e-03   3.6920903e-03   6.4140000e-03   6.6457626e-03
   1.3200000e-03   6.4420000e-03   3.6924378e-03   6.4140000e-03   6.6463881e-03
   1.5160000e-03   6.4440000e-03   3.6928002e-03   6.4140000e-03   6.6470404e-03
   1.7200000e-03   6.4440000e-03   3.6931775e-03   6.4160000e-03   6.6477195e-03
   1.9330000e-03   6.4460000e-03   3.6935716e-03   6.4160000e-03   6.6484288e-03
   2.1570000e-03   6.4460000e-03   3.6939861e-03   6.4160000e-03   6.6491750e-03
   2.3930000e-03   6.4480000e-03   3.6944230e-03   6.4180000e-03   6.6499614e-03
   2.6420000e-03   6.4500000e-03   3.6948842e-03   6.4180000e-03   6.6507915e-03
   2.9080000e-03   6.4500000e-03   3.6953770e-03   6.4180000e-03   6.6516786e-03
   3.1900000e-03   6.4520000e-03   3.6958997e-03   6.4200000e-03   6.6526194e-03
   3.4920000e-03   6.4540000e-03   3.6964597e-03   6.4200000e-03   6.6536274e-03
   3.8160000e-03   6.4560000e-03   3.6970607e-03   6.4220000e-03   6.6547093e-03
   4.1650000e-03   6.4580000e-03   3.6977085e-03   6.4220000e-03   6.6558753e-03
   4.5400000e-03   6.4600000e-03   3.6984049e-03   6.4240000e-03   6.6571289e-03
   4.9460000e-03   6.4620000e-03   3.6991594e-03   6.4240000e-03   6.6584868e-03
   5.3850000e-03   6.4640000e-03   3.6999756e-03   6.4260000e-03   6.6599561e-03
   5.8620000e-03   6.4660000e-03   3.7008632e-03   6.4280000e-03   6.6615537e-03
   6.3800000e-03   6.4680000e-03   3.7018277e-03   6.4300000e-03   6.6632899e-03
   6.9450000e-03   6.4700000e-03   3.7028807e-03   6.4300000e-03   6.6651852e-03
   7.5600000e-03   6.4720000e-03   3.7040278e-03   6.4320000e-03   6.6672500e-03
   8.2330000e-03   6.4740000e-03   3.7052843e-03   6.4340000e-03   6.6695118e-03
   8.9680000e-03   6.4780000e-03   3.7066581e-03   6.4360000e-03   6.6719846e-03
   9.7730000e-03   6.4800000e-03   3.7081644e-03   6.4400000e-03   6.6746960e-03
   1.0650000e-02   6.4840000e-03   3.7098076e-03   6.4420000e-03   6.6776537e-03
   1.1620000e-02   6.4860000e-03   3.7116276e-03   6.4440000e-03   6.6809296e-03
   1.2680000e-02   6.4900000e-03   3.7136195e-03   6.4480000e-03   6.6845150e-03
   1.3850000e-02   6.4940000e-03   3.7158218e-03   6.4520000e-03   6.6884792e-03
   1.5130000e-02   6.4980000e-03   3.7182357e-03   6.4560000e-03   6.6928242e-03
   1.6530000e-02   6.5020000e-03   3.7208812e-03   6.4600000e-03   6.6975862e-03
   1.8070000e-02   6.5060000e-03   3.7237979e-03   6.4640000e-03   6.7028362e-03
   1.9770000e-02   6.5120000e-03   3.7270256e-03   6.4680000e-03   6.7086460e-03
   2.1630000e-02   6.5180000e-03   3.7305666e-03   6.4740000e-03   6.7150200e-03
   2.3670000e-02   6.5240000e-03   3.7344620e-03   6.4800000e-03   6.7220317e-03
   2.5910000e-02   6.5300000e-03   3.7387534e-03   6.4880000e-03   6.7297562e-03
   2.8360000e-02   6.5380000e-03   3.7434641e-03   6.4940000e-03   6.7382354e-03
   3.1050000e-02   6.5460000e-03   3.7486568e-03   6.5020000e-03   6.7475823e-03
   3.3990000e-02   6.5540000e-03   3.7543569e-03   6.5120000e-03   6.7578424e-03
   3.7210000e-02   6.5640000e-03   3.7606298e-03   6.5220000e-03   6.7691336e-03
   4.0720000e-02   6.5760000e-03   3.7675036e-03   6.5320000e-03   6.7815064e-03
   4.4560000e-02   6.5880000e-03   3.7750669e-03   6.5440000e-03   6.7951205e-03
   4.8740000e-02   6.6000000e-03   3.7833520e-03   6.5580000e-03   6.8100336e-03
   5.3290000e-02   6.6140000e-03   3.7924327e-03   6.5720000e-03   6.8263789e-03
   5.8230000e-02   6.6300000e-03   3.8023662e-03   6.5880000e-03   6.8442592e-03
   6.3600000e-02   6.6460000e-03   3.8132534e-03   6.6060000e-03   6.8638561e-03
   6.9410000e-02   6.6660000e-03   3.8251386e-03   6.6240000e-03   6.8852495e-03
   7.5690000e-02   6.6860000e-03   3.8381111e-03   6.6440000e-03   6.9086000e-03
   8.2460000e-02   6.7080000e-03   3.8522447e-03   6.6680000e-03   6.9340404e-03
   8.9770000e-02   6.7320000e-03   3.8676823e-03   6.6920000e-03   6.9618281e-03
   9.7620000e-02   6.7600000e-03   3.8844688e-03   6.7180000e-03   6.9920438e-03
   1.0600000e-01   6.7880000e-03   3.9026320e-03   6.7480000e-03   7.0247377e-03
   1.1510000e-01   6.8200000e-03   3.9226474e-03   6.7800000e-03   7.0607653e-03
   1.2470000e-01   6.8540000e-03   3.9440999e-03   6.8140000e-03   7.0993797e-03
   1.3490000e-01   6.8920000e-03   3.9672833e-03   6.8520000e-03   7.1411099e-03
   1.4580000e-01   6.9340000e-03   3.9925152e-03   6.8940000e-03   7.1865274e-03
   1.5740000e-01   6.9780000e-03   4.0199036e-03   6.9380000e-03   7.2358265e-03
   1.6970000e-01   7.0240000e-03   4.0495694e-03   6.9860000e-03   7.2892249e-03
   1.8260000e-01   7.0760000e-03   4.0813990e-03   7.0360000e-03   7.3465181e-03
   1.9620000e-01   7.1320000e-03   4.1157820e-03   7.0920000e-03   7.4084076e-03
   2.1040000e-01   7.1920000e-03   4.1526258e-03   7.1520000e-03   7.4747264e-03
   2.2540000e-01   7.2560000e-03   4.1926404e-03   7.2160000e-03   7.5467528e-03
   2.4100000e-01   7.3260000e-03   4.2355077e-03   7.2860000e-03   7.6239139e-03
   2.5720000e-01   7.4000000e-03   4.2814455e-03   7.3600000e-03   7.7066019e-03
   2.7400000e-01   7.4800000e-03   4.3306996e-03   7.4400000e-03   7.7952592e-03
   2.9150000e-01   7.5660000e-03   4.3838576e-03   7.5260000e-03   7.8909437e-03
   3.0950000e-01   7.6580000e-03   4.4406293e-03   7.6160000e-03   7.9931328e-03
   3.2800000e-01   7.7560000e-03   4.5013391e-03   7.7140000e-03   8.1024104e-03
   3.4710000e-01   7.8600000e-03   4.5667058e-03   7.8180000e-03   8.2200704e-03
   3.6650000e-01   7.9720000e-03   4.6361028e-03   7.9300000e-03   8.3449850e-03
   3.8640000e-01   8.0900000e-03   4.7106809e-03   8.0480000e-03   8.4792257e-03
   4.0660000e-01   8.2160000e-03   4.7901884e-03   8.1720000e-03   8.6223391e-03
   4.2700000e-01   8.3500000e-03   4.8747130e-03   8.3060000e-03   8.7744835e-03
   4.4770000e-01   8.4920000e-03   4.9652240e-03   8.4460000e-03   8.9374032e-03
   4.6860000e-01   8.6420000e-03   5.0619237e-03   8.5960000e-03   9.1114626e-03
   4.8950000e-01   8.8020000e-03   5.1645025e-03   8.7540000e-03   9.2961045e-03
   5.1050000e-01   8.9700000e-03   5.2741201e-03   8.9220000e-03   9.4934162e-03
   5.3140000e-01   9.1480000e-03   5.3904525e-03   9.1000000e-03   9.7028145e-03
   5.5230000e-01   9.3380000e-03   5.5148388e-03   9.2860000e-03   9.9267098e-03
   5.7300000e-01   9.5360000e-03   5.6469303e-03   9.4840000e-03   1.0164475e-02
   5.9340000e-01   9.7460000e-03   5.7868560e-03   9.6920000e-03   1.0416341e-02
   6.1360000e-01   9.9680000e-03   5.9361902e-03   9.9120000e-03   1.0685142e-02
   6.3350000e-01   1.0202000e-02   6.0952199e-03   1.0144000e-02   1.0971396e-02
   6.5290000e-01   1.0448000e-02   6.2632401e-03   1.0388000e-02   1.1273832e-02
   6.7200000e-01   1.0706000e-02   6.4430195e-03   1.0644000e-02   1.1597435e-02
   6.9050000e-01   1.0980000e-02   6.6327868e-03   1.0914000e-02   1.1939016e-02
   7.0850000e-01   1.1266000e-02   6.8345053e-03   1.1200000e-02   1.2302110e-02
   7.2600000e-01   1.1568000e-02   7.0493826e-03   1.1498000e-02   1.2688889e-02
   7.4280000e-01   1.1886000e-02   7.2759697e-03   1.1814000e-02   1.3096746e-02
   7.5900000e-01   1.2222000e-02   7.5165378e-03   1.2146000e-02   1.3529768e-02
   7.7460000e-01   1.2574000e-02   7.7722974e-03   1.2494000e-02   1.3990135e-02
   7.8960000e-01   1.2944000e-02   8.0445823e-03   1.2860000e-02   1.4480248e-02
   8.0380000e-01   1.3334000e-02   8.3306112e-03   1.3246000e-02   1.4995100e-02
   8.1740000e-01   1.3744000e-02   8.6352712e-03   1.3652000e-02   1.5543488e-02
   8.3030000e-01   1.4174000e-02   8.9574717e-03   1.4078000e-02   1.6123449e-02
   8.4260000e-01   1.4628000e-02   9.3008792e-03   1.4526000e-02   1.6741582e-02
   8.5420000e-01   1.5104000e-02   9.6637927e-03   1.4998000e-02   1.7394827e-02
   8.6510000e-01   1.5604000e-02   1.0046630e-02   1.5492000e-02   1.8083933e-02
   8.7530000e-01   1.6130000e-02   1.0449443e-02   1.6012000e-02   1.8808997e-02
   8.8490000e-01   1.6684000e-02   1.0876488e-02   1.6558000e-02   1.9577679e-02
   8.9400000e-01   1.7262000e-02   1.1333745e-02   1.7132000e-02   2.0400741e-02
   9.0240000e-01   1.7870000e-02   1.1811402e-02   1.7732000e-02   2.1260524e-02
   9.1020000e-01   1.8508000e-02   1.2313689e-02   1.8362000e-02   2.2164641e-02
   9.1750000e-01   1.9174000e-02   1.2846931e-02   1.9020000e-02   2.3124476e-02
   9.2430000e-01   1.9872000e-02   1.3411533e-02   1.9708000e-02   2.4140760e-02
   9.3060000e-01   2.0600000e-02   1.4007048e-02   2.0420000e-02   2.5212687e-02
   9.3640000e-01   2.1360000e-02   1.4631802e-02   2.1180000e-02   2.6337243e-02
   9.4180000e-01   2.2140000e-02   1.5295542e-02   2.1960000e-02   2.7531976e-02
   9.4670000e-01   2.2980000e-02   1.5983164e-02   2.2780000e-02   2.8769696e-02
   9.5130000e-01   2.3820000e-02   1.6720986e-02   2.3620000e-02   3.0097775e-02
   9.5540000e-01   2.4720000e-02   1.7472656e-02   2.4500000e-02   3.1450782e-02
   9.5930000e-01   2.5640000e-02   1.8290651e-02   2.5400000e-02   3.2923172e-02
   9.6280000e-01   2.6580000e-02   1.9131759e-02   2.6340000e-02   3.4437166e-02
   9.6600000e-01   2.7580000e-02   2.0011835e-02   2.7320000e-02   3.6021303e-02
   9.6900000e-01   2.8600000e-02   2.0957792e-02   2.8320000e-02   3.7724025e-02
   9.7160000e-01   2.9640000e-02   2.1896122e-02   2.9360000e-02   3.9413019e-02
   9.7410000e-01   3.0720000e-02   2.2928544e-02   3.0440000e-02   4.1271380e-02
   9.7630000e-01   3.1840000e-02   2.3969126e-02   3.1540000e-02   4.3144426e-02
   9.7840000e-01   3.2980000e-02   2.5107270e-02   3.2660000e-02   4.5193086e-02
   9.8020000e-01   3.4160000e-02   2.6223688e-02   3.3820000e-02   4.7202639e-02
   9.8190000e-01   3.5380000e-02   2.7427554e-02   3.5020000e-02   4.9369597e-02
   9.8350000e-01   3.6620000e-02   2.8726611e-02   3.6260000e-02   5.1707900e-02
   9.8490000e-01   3.7900000e-02   3.0028794e-02   3.7520000e-02   5.4051829e-02
   9.8620000e-01   3.9200000e-02   3.1411366e-02   3.8820000e-02   5.6540459e-02
   9.8730000e-01   4.0540000e-02   3.2743455e-02   4.0140000e-02   5.8938219e-02
   9.8840000e-01   4.1920000e-02   3.4260790e-02   4.1500000e-02   6.1669422e-02
   9.8930000e-01   4.3340000e-02   3.5672576e-02   4.2900000e-02   6.4210638e-02
   9.9020000e-01   4.4800000e-02   3.7274629e-02   4.4340000e-02   6.7094332e-02
   9.9100000e-01   4.6300000e-02   3.8896015e-02   4.5820000e-02   7.0012827e-02
   9.9180000e-01   4.7820000e-02   4.0749233e-02   4.7340000e-02   7.3348620e-02
   9.9240000e-01   4.9400000e-02   4.2327203e-02   4.8900000e-02   7.6188965e-02
   9.9310000e-01   5.1040000e-02   4.4422380e-02   5.0520000e-02   7.9960284e-02
   9.9360000e-01   5.2720000e-02   4.6125000e-02   5.2180000e-02   8.3025000e-02
   9.9410000e-01   5.4460000e-02   4.8039708e-02   5.3900000e-02   8.6471475e-02
   9.9460000e-01   5.6260000e-02   5.0214540e-02   5.5700000e-02   9.0386172e-02
   9.9510000e-01   5.8140000e-02   5.2714286e-02   5.7540000e-02   9.4885714e-02
   9.9550000e-01   6.0100000e-02   5.5007272e-02   5.9480000e-02   9.9013090e-02
   9.9580000e-01   6.2140000e-02   5.6937936e-02   6.1520000e-02   1.0248829e-01
   9.9620000e-01   6.4300000e-02   5.9859704e-02   6.3640000e-02   1.0774747e-01
   9.9650000e-01   6.6580000e-02   6.2372384e-02   6.5900000e-02   1.1227029e-01
   9.9680000e-01   6.9020000e-02   6.5230601e-02   6.8300000e-02   1.1741508e-01
   9.9710000e-01   7.1620000e-02   6.8521580e-02   7.0880000e-02   1.2333884e-01
   9.9740000e-01   7.4420000e-02   7.2366854e-02   7.3660000e-02   1.3026034e-01
   9.9760000e-01   7.7480000e-02   7.5321810e-02   7.6680000e-02   1.3557926e-01
   9.9780000e-01   8.0860000e-02   7.8671064e-02   8.0020000e-02   1.4160792e-01
   9.9810000e-01   8.4620000e-02   8.4654406e-02   8.3740000e-02   1.5237793e-01
   9.9830000e-01   8.8880000e-02   8.9495646e-02   8.7960000e-02   1.6109216e-01
   9.9850000e-01   9.3760000e-02   9.5275390e-02   9.2780000e-02   1.7149570e-01
   9.9870000e-01   9.9440000e-02   1.0234219e-01   9.8400000e-02   1.8421594e-01
   9.9890000e-01   1.0612000e-01   1.1125769e-01   1.0500000e-01   2.0026384e-01
   9.9910000e-01   1.1420000e-01   1.2300000e-01   1.1298000e-01   2.2140000e-01
   9.9920000e-01   1.2450000e-01   1.3046120e-01   1.2318000e-01   2.3483016e-01
   9.9940000e-01   1.4018000e-01   1.5064362e-01   1.3870000e-01   2.7115851e-01
   9.9960000e-01   1.6796000e-01   1.8450000e-01   1.6616000e-01   3.3210000e-01
   9.9970000e-01   2.3220000e-01   2.1304225e-01   2.2960000e-01   3.8347605e-01
   9.9990000e-01   3.3140000e-01   3.6900000e-01   3.2780000e-01   6.6420000e-01


==> data/Blasius_Shooting_Adjoint_Friction_Coefficient_Positive_Convection.dat <==
   8.4700000e-05   8.0720000e-01   4.0094487e-01   8.0720000e-01   7.2170077e-01
   2.5410000e-04   5.8880000e-01   2.3148563e-01   5.8880000e-01   4.1667413e-01
   4.2420000e-04   4.2820000e-01   1.7915999e-01   4.2820000e-01   3.2248799e-01
   5.9600000e-04   3.4220000e-01   1.5114829e-01   3.4220000e-01   2.7206692e-01
   7.7050000e-04   2.9280000e-01   1.3293522e-01   2.9280000e-01   2.3928339e-01
   9.4870000e-04   2.6060000e-01   1.1980141e-01   2.6060000e-01   2.1564253e-01
   1.1320000e-03   2.3660000e-01   1.0967387e-01   2.3660000e-01   1.9741296e-01
   1.3200000e-03   2.1740000e-01   1.0156391e-01   2.1740000e-01   1.8281503e-01
   1.5160000e-03   2.0140000e-01   9.4771284e-02   2.0140000e-01   1.7058831e-01
   1.7200000e-03   1.8768000e-01   8.8973801e-02   1.8768000e-01   1.6015284e-01
   1.9330000e-03   1.7574000e-01   8.3928689e-02   1.7574000e-01   1.5107164e-01
   2.1570000e-03   1.6524000e-01   7.9451352e-02   1.6524000e-01   1.4301243e-01
   2.3930000e-03   1.5590000e-01   7.5431895e-02   1.5590000e-01   1.3577741e-01
   2.6420000e-03   1.4748000e-01   7.1789340e-02   1.4748000e-01   1.2922081e-01
   2.9080000e-03   1.3984000e-01   6.8427262e-02   1.3984000e-01   1.2316907e-01
   3.1900000e-03   1.3280000e-01   6.5332763e-02   1.3280000e-01   1.1759897e-01
   3.4920000e-03   1.2632000e-01   6.2443789e-02   1.2632000e-01   1.1239882e-01
   3.8160000e-03   1.2028000e-01   5.9734081e-02   1.2028000e-01   1.0752134e-01
   4.1650000e-03   1.1462000e-01   5.7176671e-02   1.1462000e-01   1.0291801e-01
   4.5400000e-03   1.0932000e-01   5.4764413e-02   1.0932000e-01   9.8575944e-02
   4.9460000e-03   1.0432000e-01   5.2468580e-02   1.0432000e-01   9.4443444e-02
   5.3850000e-03   9.9580000e-02   5.0284428e-02   9.9580000e-02   9.0511970e-02
   5.8620000e-03   9.5080000e-02   4.8195164e-02   9.5080000e-02   8.6751295e-02
   6.3800000e-03   9.0800000e-02   4.6197240e-02   9.0800000e-02   8.3155031e-02
   6.9450000e-03   8.6720000e-02   4.4278229e-02   8.6720000e-02   7.9700812e-02
   7.5600000e-03   8.2840000e-02   4.2439032e-02   8.2840000e-02   7.6390257e-02
   8.2330000e-03   7.9120000e-02   4.0667484e-02   7.9120000e-02   7.3201472e-02
   8.9680000e-03   7.5560000e-02   3.8965349e-02   7.5560000e-02   7.0137628e-02
   9.7730000e-03   7.2160000e-02   3.7326083e-02   7.2160000e-02   6.7186949e-02
   1.0650000e-02   6.8920000e-02   3.5756217e-02   6.8920000e-02   6.4361190e-02
   1.1620000e-02   6.5800000e-02   3.4231293e-02   6.5800000e-02   6.1616327e-02
   1.2680000e-02   6.2800000e-02   3.2769268e-02   6.2800000e-02   5.8984682e-02
   1.3850000e-02   5.9960000e-02   3.1354616e-02   5.9960000e-02   5.6438308e-02
   1.5130000e-02   5.7220000e-02   2.9999009e-02   5.7220000e-02   5.3998215e-02
   1.6530000e-02   5.4600000e-02   2.8700531e-02   5.4600000e-02   5.1660957e-02
   1.8070000e-02   5.2100000e-02   2.7450312e-02   5.2100000e-02   4.9410562e-02
   1.9770000e-02   4.9720000e-02   2.6243577e-02   4.9720000e-02   4.7238439e-02
   2.1630000e-02   4.7440000e-02   2.5089852e-02   4.7440000e-02   4.5161734e-02
   2.3670000e-02   4.5260000e-02   2.3984310e-02   4.5260000e-02   4.3171759e-02
   2.5910000e-02   4.3180000e-02   2.2924119e-02   4.3180000e-02   4.1263415e-02
   2.8360000e-02   4.1200000e-02   2.1911558e-02   4.1200000e-02   3.9440804e-02
   3.1050000e-02   3.9320000e-02   2.0940911e-02   3.9320000e-02   3.7693639e-02
   3.3990000e-02   3.7520000e-02   2.0014778e-02   3.7520000e-02   3.6026601e-02
   3.7210000e-02   3.5800000e-02   1.9129188e-02   3.5800000e-02   3.4432538e-02
   4.0720000e-02   3.4180000e-02   1.8286159e-02   3.4180000e-02   3.2915085e-02
   4.4560000e-02   3.2640000e-02   1.7480497e-02   3.2640000e-02   3.1464895e-02
   4.8740000e-02   3.1180000e-02   1.6714123e-02   3.1180000e-02   3.0085422e-02
   5.3290000e-02   2.9800000e-02   1.5984664e-02   2.9800000e-02   2.8772395e-02
   5.8230000e-02   2.8480000e-02   1.5291601e-02   2.8480000e-02   2.7524883e-02
   6.3600000e-02   2.7240000e-02   1.4631802e-02   2.7240000e-02   2.6337243e-02
   6.9410000e-02   2.6060000e-02   1.4006039e-02   2.6060000e-02   2.5210871e-02
   7.5690000e-02   2.4940000e-02   1.3412419e-02   2.4940000e-02   2.4142354e-02
   8.2460000e-02   2.3880000e-02   1.2850047e-02   2.3880000e-02   2.3130084e-02
   8.9770000e-02   2.2880000e-02   1.2315747e-02   2.2880000e-02   2.2168344e-02
   9.7620000e-02   2.1940000e-02   1.1810192e-02   2.1940000e-02   2.1258346e-02
   1.0600000e-01   2.1040000e-02   1.1333745e-02   2.1040000e-02   2.0400741e-02
   1.1510000e-01   2.0200000e-02   1.0876488e-02   2.0200000e-02   1.9577679e-02
   1.2470000e-01   1.9400000e-02   1.0449443e-02   1.9400000e-02   1.8808997e-02
   1.3490000e-01   1.8650000e-02   1.0046630e-02   1.8650000e-02   1.8083933e-02
   1.4580000e-01   1.7942000e-02   9.6637927e-03   1.7942000e-02   1.7394827e-02
   1.5740000e-01   1.7274000e-02   9.3008792e-03   1.7274000e-02   1.6741582e-02
   1.6970000e-01   1.6644000e-02   8.9574717e-03   1.6644000e-02   1.6123449e-02
   1.8260000e-01   1.6050000e-02   8.6352712e-03   1.6050000e-02   1.5543488e-02
   1.9620000e-01   1.5492000e-02   8.3306112e-03   1.5492000e-02   1.4995100e-02
   2.1040000e-01   1.4966000e-02   8.0445823e-03   1.4966000e-02   1.4480248e-02
   2.2540000e-01   1.4470000e-02   7.7722974e-03   1.4470000e-02   1.3990135e-02
   2.4100000e-01   1.4004000e-02   7.5165378e-03   1.4004000e-02   1.3529768e-02
   2.5720000e-01   1.3566000e-02   7.2759697e-03   1.3566000e-02   1.3096746e-02
   2.7400000e-01   1.3154000e-02   7.0493826e-03   1.3154000e-02   1.2688889e-02
   2.9150000e-01   1.2766000e-02   6.8345053e-03   1.2766000e-02   1.2302110e-02
   3.0950000e-01   1.2402000e-02   6.6327868e-03   1.2402000e-02   1.1939016e-02
   3.2800000e-01   1.2062000e-02   6.4430195e-03   1.2062000e-02   1.1597435e-02
   3.4710000e-01   1.1740000e-02   6.2632401e-03   1.1740000e-02   1.1273832e-02
   3.6650000e-01   1.1440000e-02   6.0952199e-03   1.1440000e-02   1.0971396e-02
   3.8640000e-01   1.1160000e-02   5.9361902e-03   1.1160000e-02   1.0685142e-02
   4.0660000e-01   1.0896000e-02   5.7868560e-03   1.0896000e-02   1.0416341e-02
   4.2700000e-01   1.0652000e-02   5.6469303e-03   1.0652000e-02   1.0164475e-02
   4.4770000e-01   1.0422000e-02   5.5148388e-03   1.0422000e-02   9.9267098e-03
   4.6860000e-01   1.0208000e-02   5.3904525e-03   1.0208000e-02   9.7028145e-03
   4.8950000e-01   1.0010000e-02   5.2741201e-03   1.0010000e-02   9.4934162e-03
   5.1050000e-01   9.8240000e-03   5.1645025e-03   9.8240000e-03   9.2961045e-03
   5.3140000e-01   9.6540000e-03   5.0619237e-03   9.6540000e-03   9.1114626e-03
   5.5230000e-01   9.4960000e-03   4.9652240e-03   9.4960000e-03   8.9374032e-03
   5.7300000e-01   9.3500000e-03   4.8747130e-03   9.3500000e-03   8.7744835e-03
   5.9340000e-01   9.2160000e-03   4.7901884e-03   9.2160000e-03   8.6223391e-03
   6.1360000e-01   9.0940000e-03   4.7106809e-03   9.0940000e-03   8.4792257e-03
   6.3350000e-01   8.9820000e-03   4.6361028e-03   8.9820000e-03   8.3449850e-03
   6.5290000e-01   8.8800000e-03   4.5667058e-03   8.8800000e-03   8.2200704e-03
   6.7200000e-01   8.7900000e-03   4.5013391e-03   8.7900000e-03   8.1024104e-03
   6.9050000e-01   8.7080000e-03   4.4406293e-03   8.7080000e-03   7.9931328e-03
   7.0850000e-01   8.6360000e-03   4.3838576e-03   8.6360000e-03   7.8909437e-03
   7.2600000e-01   8.5740000e-03   4.3306996e-03   8.5740000e-03   7.7952592e-03
   7.4280000e-01   8.5180000e-03   4.2814455e-03   8.5180000e-03   7.7066019e-03
   7.5900000e-01   8.4720000e-03   4.2355077e-03   8.4720000e-03   7.6239139e-03
   7.7460000e-01   8.4360000e-03   4.1926404e-03   8.4360000e-03   7.5467528e-03
   7.8960000e-01   8.4040000e-03   4.1526258e-03   8.4040000e-03   7.4747264e-03
   8.0380000e-01   8.3820000e-03   4.1157820e-03   8.3820000e-03   7.4084076e-03
   8.1740000e-01   8.3660000e-03   4.0813990e-03   8.3660000e-03   7.3465181e-03
   8.3030000e-01   8.3580000e-03   4.0495694e-03   8.3580000e-03   7.2892249e-03
   8.4260000e-01   8.3540000e-03   4.0199036e-03   8.3540000e-03   7.2358265e-03
   8.5420000e-01   8.3580000e-03   3.9925152e-03   8.3580000e-03   7.1865274e-03
   8.6510000e-01   8.3680000e-03   3.9672833e-03   8.3680000e-03   7.1411099e-03
   8.7530000e-01   8.3820000e-03   3.9440999e-03   8.3820000e-03   7.0993797e-03
   8.8490000e-01   8.4020000e-03   3.9226474e-03   8.4020000e-03   7.0607653e-03
   8.9400000e-01   8.4260000e-03   3.9026320e-03   8.4260000e-03   7.0247377e-03
   9.0240000e-01   8.4540000e-03   3.8844257e-03   8.4540000e-03   6.9919663e-03
   9.1020000e-01   8.4860000e-03   3.8677460e-03   8.4860000e-03   6.9619429e-03
   9.1750000e-01   8.5220000e-03   3.8523286e-03   8.5220000e-03   6.9341916e-03
   9.2430000e-01   8.5600000e-03   3.8381318e-03   8.5600000e-03   6.9086373e-03
   9.3060000e-01   8.6020000e-03   3.8251180e-03   8.6020000e-03   6.8852125e-03
   9.3640000e-01   8.6440000e-03   3.8132534e-03   8.6440000e-03   6.8638561e-03
   9.4180000e-01   8.6900000e-03   3.8023056e-03   8.6900000e-03   6.8441501e-03
   9.4670000e-01   8.7380000e-03   3.7924527e-03   8.7380000e-03   6.8264149e-03
   9.5130000e-01   8.7860000e-03   3.7832724e-03   8.7860000e-03   6.8098904e-03
   9.5540000e-01   8.8360000e-03   3.7751460e-03   8.8360000e-03   6.7952627e-03
   9.5930000e-01   8.8880000e-03   3.7674643e-03   8.8880000e-03   6.7814357e-03
   9.6280000e-01   8.9400000e-03   3.7606102e-03   8.9400000e-03   6.7690984e-03
   9.6600000e-01   8.9920000e-03   3.7543763e-03   8.9920000e-03   6.7578774e-03
   9.6900000e-01   9.0440000e-03   3.7485601e-03   9.0440000e-03   6.7474082e-03
   9.7160000e-01   9.0980000e-03   3.7435412e-03   9.0980000e-03   6.7383741e-03
   9.7410000e-01   9.1500000e-03   3.7387342e-03   9.1500000e-03   6.7297216e-03
   9.7630000e-01   9.2040000e-03   3.7345194e-03   9.2040000e-03   6.7221349e-03
   9.7840000e-01   9.2580000e-03   3.7305094e-03   9.2580000e-03   6.7149170e-03
   9.8020000e-01   9.3120000e-03   3.7270826e-03   9.3120000e-03   6.7087487e-03
   9.8190000e-01   9.3680000e-03   3.7238548e-03   9.3680000e-03   6.7029386e-03
   9.8350000e-01   9.4220000e-03   3.7208245e-03   9.4220000e-03   6.6974841e-03
   9.8490000e-01   9.4780000e-03   3.7181790e-03   9.4780000e-03   6.6927223e-03
   9.8620000e-01   9.5340000e-03   3.7157276e-03   9.5340000e-03   6.6883097e-03
   9.8730000e-01   9.5900000e-03   3.7136571e-03   9.5900000e-03   6.6845827e-03
   9.8840000e-01   9.6460000e-03   3.7115900e-03   9.6460000e-03   6.6808620e-03
   9.8930000e-01   9.7040000e-03   3.7099014e-03   9.7040000e-03   6.6778224e-03
   9.9020000e-01   9.7620000e-03   3.7082150e-03   9.7620000e-03   6.6747870e-03
   9.9100000e-01   9.8220000e-03   3.7067179e-03   9.8220000e-03   6.6720923e-03
   9.9180000e-01   9.8820000e-03   3.7052227e-03   9.8820000e-03   6.6694008e-03
   9.9240000e-01   9.9440000e-03   3.7041024e-03   9.9440000e-03   6.6673844e-03
   9.9310000e-01   1.0006000e-02   3.7027968e-03   1.0006000e-02   6.6650342e-03
   9.9360000e-01   1.0072000e-02   3.7018650e-03   1.0072000e-02   6.6633570e-03
   9.9410000e-01   1.0138000e-02   3.7009339e-03   1.0138000e-02   6.6616810e-03
   9.9460000e-01   1.0208000e-02   3.7000035e-03   1.0208000e-02   6.6600064e-03
   9.9510000e-01   1.0278000e-02   3.6990739e-03   1.0278000e-02   6.6583329e-03
   9.9550000e-01   1.0354000e-02   3.6983306e-03   1.0354000e-02   6.6569951e-03
   9.9580000e-01   1.0432000e-02   3.6977735e-03   1.0432000e-02   6.6559923e-03
   9.9620000e-01   1.0514000e-02   3.6970310e-03   1.0514000e-02   6.6546559e-03
   9.9650000e-01   1.0602000e-02   3.6964745e-03   1.0602000e-02   6.6536541e-03
   9.9680000e-01   1.0696000e-02   3.6959182e-03   1.0696000e-02   6.6526528e-03
   9.9710000e-01   1.0800000e-02   3.6953622e-03   1.0800000e-02   6.6516519e-03
   9.9740000e-01   1.0916000e-02   3.6948064e-03   1.0916000e-02   6.6506515e-03
   9.9760000e-01   1.1048000e-02   3.6944360e-03   1.1048000e-02   6.6499848e-03
   9.9780000e-01   1.1200000e-02   3.6940657e-03   1.1200000e-02   6.6493183e-03
   9.9810000e-01   1.1380000e-02   3.6935105e-03   1.1380000e-02   6.6483189e-03
   9.9830000e-01   1.1594000e-02   3.6931405e-03   1.1594000e-02   6.6476529e-03
   9.9850000e-01   1.1860000e-02   3.6927706e-03   1.1860000e-02   6.6469871e-03
   9.9870000e-01   1.2188000e-02   3.6924008e-03   1.2188000e-02   6.6463215e-03
   9.9890000e-01   1.2598000e-02   3.6920312e-03   1.2598000e-02   6.6456561e-03
   9.9910000e-01   1.3126000e-02   3.6916616e-03   1.3126000e-02   6.6449909e-03
   9.9920000e-01   1.3848000e-02   3.6914769e-03   1.3848000e-02   6.6446584e-03
   9.9940000e-01   1.5064000e-02   3.6911075e-03   1.5064000e-02   6.6439935e-03
   9.9960000e-01   1.7420000e-02   3.6907382e-03   1.7420000e-02   6.6433288e-03
   9.9970000e-01   2.3300000e-02   3.6905536e-03   2.3300000e-02   6.6429965e-03
   9.9990000e-01   3.2740000e-02   3.6901845e-03   3.2740000e-02   6.6423321e-03


==> data/Blasius_Shooting_Adjoint_Results_External.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8384082e-01   0.0000000e+00
   1.0000000e-02   9.1920412e-06   1.8384083e-03   1.8384083e-01   9.1920413e-06
   2.0000000e-02   3.6768166e-05   3.6768168e-03   1.8384089e-01   3.6768170e-05
   3.0000000e-02   8.2728380e-05   5.5152262e-03   1.8384102e-01   8.2728406e-05
   4.0000000e-02   1.4707270e-04   7.3536374e-03   1.8384126e-01   1.4707280e-04
   5.0000000e-02   2.2980114e-04   9.1920517e-03   1.8384164e-01   2.2980145e-04
   6.0000000e-02   3.3091374e-04   1.1030470e-02   1.8384218e-01   3.3091448e-04
   7.0000000e-02   4.5041057e-04   1.2868896e-02   1.8384292e-01   4.5041213e-04
   8.0000000e-02   5.8829169e-04   1.4707329e-02   1.8384390e-01   5.8829466e-04
   9.0000000e-02   7.4455719e-04   1.6545774e-02   1.8384513e-01   7.4456247e-04
   1.0000000e-01   9.1920721e-04   1.8384232e-02   1.8384665e-01   9.1921603e-04
   1.1000000e-01   1.1122419e-03   2.0222708e-02   1.8384849e-01   1.1122559e-03
   1.2000000e-01   1.3236614e-03   2.2061203e-02   1.8385068e-01   1.3236829e-03
   1.3000000e-01   1.5534660e-03   2.3899722e-02   1.8385325e-01   1.5534978e-03
   1.4000000e-01   1.8016560e-03   2.5738269e-02   1.8385624e-01   1.8017017e-03
   1.5000000e-01   2.0682315e-03   2.7576848e-02   1.8385967e-01   2.0682956e-03
   1.6000000e-01   2.3531930e-03   2.9415463e-02   1.8386357e-01   2.3532810e-03
   1.7000000e-01   2.6565409e-03   3.1254120e-02   1.8386797e-01   2.6566595e-03
   1.8000000e-01   2.9782756e-03   3.3092823e-02   1.8387291e-01   2.9784326e-03
   1.9000000e-01   3.3183976e-03   3.4931579e-02   1.8387841e-01   3.3186025e-03
   2.0000000e-01   3.6769074e-03   3.6770393e-02   1.8388451e-01   3.6771712e-03
   2.1000000e-01   4.0538056e-03   3.8609270e-02   1.8389123e-01   4.0541412e-03
   2.2000000e-01   4.4490930e-03   4.0448218e-02   1.8389861e-01   4.4495151e-03
   2.3000000e-01   4.8627702e-03   4.2287244e-02   1.8390667e-01   4.8632958e-03
   2.4000000e-01   5.2948382e-03   4.4126353e-02   1.8391545e-01   5.2954866e-03
   2.5000000e-01   5.7452976e-03   4.5965554e-02   1.8392498e-01   5.7460909e-03
   2.6000000e-01   6.2141496e-03   4.7804854e-02   1.8393528e-01   6.2151125e-03
   2.7000000e-01   6.7013951e-03   4.9644261e-02   1.8394639e-01   6.7025554e-03
   2.8000000e-01   7.2070352e-03   5.1483783e-02   1.8395833e-01   7.2084241e-03
   2.9000000e-01   7.7310711e-03   5.3323429e-02   1.8397114e-01   7.7327233e-03
   3.0000000e-01   8.2735042e-03   5.5163208e-02   1.8398485e-01   8.2754581e-03
   3.1000000e-01   8.8343358e-03   5.7003128e-02   1.8399949e-01   8.8366338e-03
   3.2000000e-01   9.4135673e-03   5.8843199e-02   1.8401508e-01   9.4162564e-03
   3.3000000e-01   1.0011200e-02   6.0683431e-02   1.8403166e-01   1.0014332e-02
   3.4000000e-01   1.0627236e-02   6.2523834e-02   1.8404925e-01   1.0630867e-02
   3.5000000e-01   1.1261678e-02   6.4364418e-02   1.8406790e-01   1.1265869e-02
   3.6000000e-01   1.1914525e-02   6.6205194e-02   1.8408762e-01   1.1919344e-02
   3.7000000e-01   1.2585782e-02   6.8046172e-02   1.8410844e-01   1.2591302e-02
   3.8000000e-01   1.3275450e-02   6.9887364e-02   1.8413040e-01   1.3281749e-02
   3.9000000e-01   1.3983530e-02   7.1728782e-02   1.8415353e-01   1.3990695e-02
   4.0000000e-01   1.4710026e-02   7.3570437e-02   1.8417784e-01   1.4718149e-02
   4.1000000e-01   1.5454940e-02   7.5412341e-02   1.8420339e-01   1.5464120e-02
   4.2000000e-01   1.6218274e-02   7.7254507e-02   1.8423018e-01   1.6228619e-02
   4.3000000e-01   1.7000031e-02   7.9096947e-02   1.8425826e-01   1.7011656e-02
   4.4000000e-01   1.7800214e-02   8.0939674e-02   1.8428765e-01   1.7813243e-02
   4.5000000e-01   1.8618825e-02   8.2782702e-02   1.8431838e-01   1.8633391e-02
   4.6000000e-01   1.9455869e-02   8.4626044e-02   1.8435047e-01   1.9472112e-02
   4.7000000e-01   2.0311347e-02   8.6469714e-02   1.8438397e-01   2.0329418e-02
   4.8000000e-01   2.1185264e-02   8.8313726e-02   1.8441889e-01   2.1205324e-02
   4.9000000e-01   2.2077623e-02   9.0158094e-02   1.8445526e-01   2.2099843e-02
   5.0000000e-01   2.2988427e-02   9.2002833e-02   1.8449312e-01   2.3012989e-02
   5.1000000e-01   2.3917681e-02   9.3847959e-02   1.8453248e-01   2.3944778e-02
   5.2000000e-01   2.4865388e-02   9.5693485e-02   1.8457339e-01   2.4895225e-02
   5.3000000e-01   2.5831552e-02   9.7539429e-02   1.8461586e-01   2.5864345e-02
   5.4000000e-01   2.6816178e-02   9.9385805e-02   1.8465993e-01   2.6852157e-02
   5.5000000e-01   2.7819270e-02   1.0123263e-01   1.8470561e-01   2.7858677e-02
   5.6000000e-01   2.8840832e-02   1.0307992e-01   1.8475295e-01   2.8883923e-02
   5.7000000e-01   2.9880870e-02   1.0492769e-01   1.8480196e-01   2.9927915e-02
   5.8000000e-01   3.0939387e-02   1.0677596e-01   1.8485267e-01   3.0990671e-02
   5.9000000e-01   3.2016391e-02   1.0862475e-01   1.8490512e-01   3.2072211e-02
   6.0000000e-01   3.3111884e-02   1.1047407e-01   1.8495932e-01   3.3172556e-02
   6.1000000e-01   3.4225874e-02   1.1232394e-01   1.8501530e-01   3.4291728e-02
   6.2000000e-01   3.5358365e-02   1.1417438e-01   1.8507309e-01   3.5429748e-02
   6.3000000e-01   3.6509363e-02   1.1602540e-01   1.8513272e-01   3.6586640e-02
   6.4000000e-01   3.7678875e-02   1.1787703e-01   1.8519420e-01   3.7762427e-02
   6.5000000e-01   3.8866906e-02   1.1972929e-01   1.8525758e-01   3.8957132e-02
   6.6000000e-01   4.0073463e-02   1.2158219e-01   1.8532286e-01   4.0170781e-02
   6.7000000e-01   4.1298552e-02   1.2343575e-01   1.8539008e-01   4.1403400e-02
   6.8000000e-01   4.2542180e-02   1.2528999e-01   1.8545926e-01   4.2655015e-02
   6.9000000e-01   4.3804354e-02   1.2714494e-01   1.8553042e-01   4.3925653e-02
   7.0000000e-01   4.5085081e-02   1.2900060e-01   1.8560359e-01   4.5215342e-02
   7.1000000e-01   4.6384369e-02   1.3085701e-01   1.8567880e-01   4.6524110e-02
   7.2000000e-01   4.7702224e-02   1.3271418e-01   1.8575607e-01   4.7851988e-02
   7.3000000e-01   4.9038655e-02   1.3457214e-01   1.8583541e-01   4.9199005e-02
   7.4000000e-01   5.0393669e-02   1.3643089e-01   1.8591686e-01   5.0565193e-02
   7.5000000e-01   5.1767276e-02   1.3829048e-01   1.8600043e-01   5.1950582e-02
   7.6000000e-01   5.3159482e-02   1.4015091e-01   1.8608615e-01   5.3355207e-02
   7.7000000e-01   5.4570297e-02   1.4201220e-01   1.8617404e-01   5.4779100e-02
   7.8000000e-01   5.5999729e-02   1.4387439e-01   1.8626413e-01   5.6222296e-02
   7.9000000e-01   5.7447787e-02   1.4573749e-01   1.8635642e-01   5.7684829e-02
   8.0000000e-01   5.8914482e-02   1.4760152e-01   1.8645095e-01   5.9166736e-02
   8.1000000e-01   6.0399821e-02   1.4946651e-01   1.8654774e-01   6.0668053e-02
   8.2000000e-01   6.1903815e-02   1.5133248e-01   1.8664680e-01   6.2188819e-02
   8.3000000e-01   6.3426474e-02   1.5319945e-01   1.8674816e-01   6.3729070e-02
   8.4000000e-01   6.4967808e-02   1.5506745e-01   1.8685183e-01   6.5288848e-02
   8.5000000e-01   6.6527826e-02   1.5693649e-01   1.8695784e-01   6.6868191e-02
   8.6000000e-01   6.8106541e-02   1.5880661e-01   1.8706620e-01   6.8467141e-02
   8.7000000e-01   6.9703962e-02   1.6067782e-01   1.8717693e-01   7.0085740e-02
   8.8000000e-01   7.1320101e-02   1.6255015e-01   1.8729005e-01   7.1724030e-02
   8.9000000e-01   7.2954969e-02   1.6442362e-01   1.8740558e-01   7.3382055e-02
   9.0000000e-01   7.4608577e-02   1.6629826e-01   1.8752353e-01   7.5059860e-02
   9.1000000e-01   7.6280938e-02   1.6817410e-01   1.8764392e-01   7.6757489e-02
   9.2000000e-01   7.7972063e-02   1.7005115e-01   1.8776677e-01   7.8474990e-02
   9.3000000e-01   7.9681965e-02   1.7192943e-01   1.8789209e-01   8.0212409e-02
   9.4000000e-01   8.1410656e-02   1.7380899e-01   1.8801989e-01   8.1969794e-02
   9.5000000e-01   8.3158149e-02   1.7568984e-01   1.8815020e-01   8.3747195e-02
   9.6000000e-01   8.4924457e-02   1.7757200e-01   1.8828303e-01   8.5544660e-02
   9.7000000e-01   8.6709594e-02   1.7945550e-01   1.8841839e-01   8.7362241e-02
   9.8000000e-01   8.8513572e-02   1.8134037e-01   1.8855629e-01   8.9199989e-02
   9.9000000e-01   9.0336406e-02   1.8322663e-01   1.8869674e-01   9.1057956e-02
   1.0000000e+00   9.2178109e-02   1.8511431e-01   1.8883977e-01   9.2936197e-02
   1.0100000e+00   9.4038697e-02   1.8700343e-01   1.8898537e-01   9.4834764e-02
   1.0200000e+00   9.5918183e-02   1.8889402e-01   1.8913357e-01   9.6753714e-02
   1.0300000e+00   9.7816582e-02   1.9078610e-01   1.8928436e-01   9.8693102e-02
   1.0400000e+00   9.9733910e-02   1.9267971e-01   1.8943777e-01   1.0065299e-01
   1.0500000e+00   1.0167018e-01   1.9457486e-01   1.8959380e-01   1.0263342e-01
   1.0600000e+00   1.0362541e-01   1.9647159e-01   1.8975246e-01   1.0463447e-01
   1.0700000e+00   1.0559962e-01   1.9836991e-01   1.8991376e-01   1.0665619e-01
   1.0800000e+00   1.0759282e-01   2.0026986e-01   1.9007770e-01   1.0869864e-01
   1.0900000e+00   1.0960502e-01   2.0217147e-01   1.9024430e-01   1.1076188e-01
   1.1000000e+00   1.1163625e-01   2.0407475e-01   1.9041355e-01   1.1284598e-01
   1.1100000e+00   1.1368652e-01   2.0597974e-01   1.9058547e-01   1.1495099e-01
   1.1200000e+00   1.1575585e-01   2.0788646e-01   1.9076006e-01   1.1707699e-01
   1.1300000e+00   1.1784426e-01   2.0979495e-01   1.9093733e-01   1.1922403e-01
   1.1400000e+00   1.1995176e-01   2.1170521e-01   1.9111727e-01   1.2139219e-01
   1.1500000e+00   1.2207837e-01   2.1361729e-01   1.9129990e-01   1.2358152e-01
   1.1600000e+00   1.2422411e-01   2.1553121e-01   1.9148520e-01   1.2579210e-01
   1.1700000e+00   1.2638900e-01   2.1744700e-01   1.9167320e-01   1.2802399e-01
   1.1800000e+00   1.2857305e-01   2.1936468e-01   1.9186388e-01   1.3027727e-01
   1.1900000e+00   1.3077630e-01   2.2128428e-01   1.9205725e-01   1.3255199e-01
   1.2000000e+00   1.3299875e-01   2.2320583e-01   1.9225330e-01   1.3484824e-01
   1.2100000e+00   1.3524042e-01   2.2512935e-01   1.9245204e-01   1.3716609e-01
   1.2200000e+00   1.3750134e-01   2.2705487e-01   1.9265347e-01   1.3950560e-01
   1.2300000e+00   1.3978153e-01   2.2898242e-01   1.9285758e-01   1.4186685e-01
   1.2400000e+00   1.4208100e-01   2.3091202e-01   1.9306436e-01   1.4424991e-01
   1.2500000e+00   1.4439977e-01   2.3284371e-01   1.9327382e-01   1.4665486e-01
   1.2600000e+00   1.4673788e-01   2.3477750e-01   1.9348595e-01   1.4908177e-01
   1.2700000e+00   1.4909533e-01   2.3671343e-01   1.9370074e-01   1.5153072e-01
   1.2800000e+00   1.5147215e-01   2.3865152e-01   1.9391819e-01   1.5400179e-01
   1.2900000e+00   1.5386837e-01   2.4059179e-01   1.9413830e-01   1.5649504e-01
   1.3000000e+00   1.5628400e-01   2.4253428e-01   1.9436104e-01   1.5901057e-01
   1.3100000e+00   1.5871906e-01   2.4447901e-01   1.9458642e-01   1.6154845e-01
   1.3200000e+00   1.6117358e-01   2.4642601e-01   1.9481442e-01   1.6410875e-01
   1.3300000e+00   1.6364759e-01   2.4837530e-01   1.9504504e-01   1.6669156e-01
   1.3400000e+00   1.6614110e-01   2.5032691e-01   1.9527826e-01   1.6929697e-01
   1.3500000e+00   1.6865413e-01   2.5228087e-01   1.9551407e-01   1.7192504e-01
   1.3600000e+00   1.7118672e-01   2.5423719e-01   1.9575246e-01   1.7457586e-01
   1.3700000e+00   1.7373889e-01   2.5619592e-01   1.9599341e-01   1.7724952e-01
   1.3800000e+00   1.7631065e-01   2.5815706e-01   1.9623691e-01   1.7994610e-01
   1.3900000e+00   1.7890204e-01   2.6012065e-01   1.9648295e-01   1.8266567e-01
   1.4000000e+00   1.8151307e-01   2.6208672e-01   1.9673150e-01   1.8540834e-01
   1.4100000e+00   1.8414378e-01   2.6405528e-01   1.9698256e-01   1.8817417e-01
   1.4200000e+00   1.8679418e-01   2.6602637e-01   1.9723610e-01   1.9096326e-01
   1.4300000e+00   1.8946431e-01   2.6800000e-01   1.9749210e-01   1.9377569e-01
   1.4400000e+00   1.9215419e-01   2.6997621e-01   1.9775054e-01   1.9661155e-01
   1.4500000e+00   1.9486385e-01   2.7195501e-01   1.9801141e-01   1.9947092e-01
   1.4600000e+00   1.9759330e-01   2.7393644e-01   1.9827468e-01   2.0235390e-01
   1.4700000e+00   2.0034258e-01   2.7592051e-01   1.9854033e-01   2.0526056e-01
   1.4800000e+00   2.0311172e-01   2.7790724e-01   1.9880834e-01   2.0819100e-01
   1.4900000e+00   2.0590074e-01   2.7989667e-01   1.9907867e-01   2.1114530e-01
   1.5000000e+00   2.0870966e-01   2.8188881e-01   1.9935131e-01   2.1412356e-01
   1.5100000e+00   2.1153852e-01   2.8388370e-01   1.9962623e-01   2.1712586e-01
   1.5200000e+00   2.1438735e-01   2.8588134e-01   1.9990340e-01   2.2015228e-01
   1.5300000e+00   2.1725616e-01   2.8788176e-01   2.0018280e-01   2.2320293e-01
   1.5400000e+00   2.2014499e-01   2.8988499e-01   2.0046439e-01   2.2627789e-01
   1.5500000e+00   2.2305387e-01   2.9189104e-01   2.0074814e-01   2.2937725e-01
   1.5600000e+00   2.2598282e-01   2.9389995e-01   2.0103403e-01   2.3250110e-01
   1.5700000e+00   2.2893188e-01   2.9591172e-01   2.0132202e-01   2.3564953e-01
   1.5800000e+00   2.3190107e-01   2.9792639e-01   2.0161208e-01   2.3882262e-01
   1.5900000e+00   2.3489041e-01   2.9994396e-01   2.0190417e-01   2.4202048e-01
   1.6000000e+00   2.3789995e-01   3.0196446e-01   2.0219826e-01   2.4524319e-01
   1.6100000e+00   2.4092971e-01   3.0398792e-01   2.0249432e-01   2.4849084e-01
   1.6200000e+00   2.4397972e-01   3.0601435e-01   2.0279230e-01   2.5176352e-01
   1.6300000e+00   2.4705001e-01   3.0804376e-01   2.0309217e-01   2.5506132e-01
   1.6400000e+00   2.5014061e-01   3.1007618e-01   2.0339389e-01   2.5838433e-01
   1.6500000e+00   2.5325154e-01   3.1211163e-01   2.0369742e-01   2.6173265e-01
   1.6600000e+00   2.5638285e-01   3.1415013e-01   2.0400272e-01   2.6510636e-01
   1.6700000e+00   2.5953456e-01   3.1619168e-01   2.0430974e-01   2.6850555e-01
   1.6800000e+00   2.6270669e-01   3.1823631e-01   2.0461845e-01   2.7193031e-01
   1.6900000e+00   2.6589929e-01   3.2028404e-01   2.0492880e-01   2.7538074e-01
   1.7000000e+00   2.6911239e-01   3.2233488e-01   2.0524075e-01   2.7885692e-01
   1.7100000e+00   2.7234600e-01   3.2438885e-01   2.0555425e-01   2.8235893e-01
   1.7200000e+00   2.7560017e-01   3.2644596e-01   2.0586924e-01   2.8588688e-01
   1.7300000e+00   2.7887493e-01   3.2850623e-01   2.0618570e-01   2.8944084e-01
   1.7400000e+00   2.8217031e-01   3.3056967e-01   2.0650356e-01   2.9302091e-01
   1.7500000e+00   2.8548634e-01   3.3263629e-01   2.0682278e-01   2.9662717e-01
   1.7600000e+00   2.8882305e-01   3.3470611e-01   2.0714330e-01   3.0025971e-01
   1.7700000e+00   2.9218047e-01   3.3677915e-01   2.0746508e-01   3.0391862e-01
   1.7800000e+00   2.9555864e-01   3.3885541e-01   2.0778806e-01   3.0760398e-01
   1.7900000e+00   2.9895759e-01   3.4093490e-01   2.0811219e-01   3.1131588e-01
   1.8000000e+00   3.0237735e-01   3.4301764e-01   2.0843741e-01   3.1505440e-01
   1.8100000e+00   3.0581795e-01   3.4510364e-01   2.0876367e-01   3.1881963e-01
   1.8200000e+00   3.0927943e-01   3.4719290e-01   2.0909090e-01   3.2261165e-01
   1.8300000e+00   3.1276182e-01   3.4928544e-01   2.0941907e-01   3.2643054e-01
   1.8400000e+00   3.1626515e-01   3.5138127e-01   2.0974809e-01   3.3027639e-01
   1.8500000e+00   3.1978946e-01   3.5348039e-01   2.1007792e-01   3.3414927e-01
   1.8600000e+00   3.2333477e-01   3.5558282e-01   2.1040850e-01   3.3804927e-01
   1.8700000e+00   3.2690112e-01   3.5768855e-01   2.1073976e-01   3.4197647e-01
   1.8800000e+00   3.3048855e-01   3.5979760e-01   2.1107164e-01   3.4593094e-01
   1.8900000e+00   3.3409709e-01   3.6190997e-01   2.1140407e-01   3.4991276e-01
   1.9000000e+00   3.3772676e-01   3.6402567e-01   2.1173700e-01   3.5392201e-01
   1.9100000e+00   3.4137761e-01   3.6614470e-01   2.1207036e-01   3.5795876e-01
   1.9200000e+00   3.4504967e-01   3.6826706e-01   2.1240408e-01   3.6202309e-01
   1.9300000e+00   3.4874296e-01   3.7039276e-01   2.1273809e-01   3.6611507e-01
   1.9400000e+00   3.5245753e-01   3.7252181e-01   2.1307233e-01   3.7023478e-01
   1.9500000e+00   3.5619341e-01   3.7465420e-01   2.1340673e-01   3.7438227e-01
   1.9600000e+00   3.5995063e-01   3.7678993e-01   2.1374122e-01   3.7855763e-01
   1.9700000e+00   3.6372922e-01   3.7892900e-01   2.1407572e-01   3.8276092e-01
   1.9800000e+00   3.6752922e-01   3.8107143e-01   2.1441017e-01   3.8699220e-01
   1.9900000e+00   3.7135066e-01   3.8321719e-01   2.1474449e-01   3.9125155e-01
   2.0000000e+00   3.7519358e-01   3.8536630e-01   2.1507861e-01   3.9553902e-01
   2.0100000e+00   3.7905800e-01   3.8751875e-01   2.1541246e-01   3.9985468e-01
   2.0200000e+00   3.8294396e-01   3.8967453e-01   2.1574596e-01   4.0419859e-01
   2.0300000e+00   3.8685150e-01   3.9183365e-01   2.1607904e-01   4.0857080e-01
   2.0400000e+00   3.9078065e-01   3.9399609e-01   2.1641161e-01   4.1297138e-01
   2.0500000e+00   3.9473143e-01   3.9616186e-01   2.1674361e-01   4.1740038e-01
   2.0600000e+00   3.9870389e-01   3.9833094e-01   2.1707495e-01   4.2185785e-01
   2.0700000e+00   4.0269806e-01   4.0050334e-01   2.1740555e-01   4.2634385e-01
   2.0800000e+00   4.0671397e-01   4.0267903e-01   2.1773534e-01   4.3085842e-01
   2.0900000e+00   4.1075165e-01   4.0485802e-01   2.1806423e-01   4.3540161e-01
   2.1000000e+00   4.1481114e-01   4.0704030e-01   2.1839215e-01   4.3997348e-01
   2.1100000e+00   4.1889247e-01   4.0922584e-01   2.1871901e-01   4.4457406e-01
   2.1200000e+00   4.2299567e-01   4.1141465e-01   2.1904472e-01   4.4920340e-01
   2.1300000e+00   4.2712077e-01   4.1360672e-01   2.1936921e-01   4.5386153e-01
   2.1400000e+00   4.3126782e-01   4.1580202e-01   2.1969239e-01   4.5854850e-01
   2.1500000e+00   4.3543683e-01   4.1800054e-01   2.2001418e-01   4.6326434e-01
   2.1600000e+00   4.3962784e-01   4.2020227e-01   2.2033449e-01   4.6800908e-01
   2.1700000e+00   4.4384088e-01   4.2240721e-01   2.2065324e-01   4.7278275e-01
   2.1800000e+00   4.4807599e-01   4.2461531e-01   2.2097034e-01   4.7758539e-01
   2.1900000e+00   4.5233320e-01   4.2682659e-01   2.2128569e-01   4.8241703e-01
   2.2000000e+00   4.5661253e-01   4.2904100e-01   2.2159922e-01   4.8727767e-01
   2.2100000e+00   4.6091403e-01   4.3125854e-01   2.2191084e-01   4.9216735e-01
   2.2200000e+00   4.6523772e-01   4.3347919e-01   2.2222045e-01   4.9708609e-01
   2.2300000e+00   4.6958362e-01   4.3570293e-01   2.2252798e-01   5.0203390e-01
   2.2400000e+00   4.7395178e-01   4.3792972e-01   2.2283332e-01   5.0701080e-01
   2.2500000e+00   4.7834223e-01   4.4015956e-01   2.2313638e-01   5.1201679e-01
   2.2600000e+00   4.8275499e-01   4.4239242e-01   2.2343709e-01   5.1705189e-01
   2.2700000e+00   4.8719009e-01   4.4462828e-01   2.2373533e-01   5.2211610e-01
   2.2800000e+00   4.9164756e-01   4.4686710e-01   2.2403104e-01   5.2720943e-01
   2.2900000e+00   4.9612744e-01   4.4910887e-01   2.2432410e-01   5.3233187e-01
   2.3000000e+00   5.0062975e-01   4.5135355e-01   2.2461443e-01   5.3748342e-01
   2.3100000e+00   5.0515452e-01   4.5360112e-01   2.2490194e-01   5.4266408e-01
   2.3200000e+00   5.0970178e-01   4.5585156e-01   2.2518654e-01   5.4787383e-01
   2.3300000e+00   5.1427156e-01   4.5810482e-01   2.2546812e-01   5.5311268e-01
   2.3400000e+00   5.1886389e-01   4.6036089e-01   2.2574660e-01   5.5838059e-01
   2.3500000e+00   5.2347879e-01   4.6261972e-01   2.2602188e-01   5.6367756e-01
   2.3600000e+00   5.2811629e-01   4.6488129e-01   2.2629386e-01   5.6900356e-01
   2.3700000e+00   5.3277642e-01   4.6714556e-01   2.2656246e-01   5.7435856e-01
   2.3800000e+00   5.3745921e-01   4.6941251e-01   2.2682758e-01   5.7974255e-01
   2.3900000e+00   5.4216468e-01   4.7168208e-01   2.2708912e-01   5.8515549e-01
   2.4000000e+00   5.4689286e-01   4.7395425e-01   2.2734699e-01   5.9059734e-01
   2.4100000e+00   5.5164377e-01   4.7622898e-01   2.2760110e-01   5.9606808e-01
   2.4200000e+00   5.5641745e-01   4.7850624e-01   2.2785134e-01   6.0156765e-01
   2.4300000e+00   5.6121391e-01   4.8078597e-01   2.2809762e-01   6.0709601e-01
   2.4400000e+00   5.6603318e-01   4.8306815e-01   2.2833985e-01   6.1265311e-01
   2.4500000e+00   5.7087528e-01   4.8535273e-01   2.2857793e-01   6.1823891e-01
   2.4600000e+00   5.7574024e-01   4.8763967e-01   2.2881177e-01   6.2385335e-01
   2.4700000e+00   5.8062808e-01   4.8992893e-01   2.2904127e-01   6.2949637e-01
   2.4800000e+00   5.8553882e-01   4.9222046e-01   2.2926633e-01   6.3516791e-01
   2.4900000e+00   5.9047250e-01   4.9451421e-01   2.2948686e-01   6.4086790e-01
   2.5000000e+00   5.9542912e-01   4.9681015e-01   2.2970277e-01   6.4659627e-01
   2.5100000e+00   6.0040871e-01   4.9910823e-01   2.2991395e-01   6.5235295e-01
   2.5200000e+00   6.0541129e-01   5.0140839e-01   2.3012032e-01   6.5813786e-01
   2.5300000e+00   6.1043688e-01   5.0371059e-01   2.3032178e-01   6.6395092e-01
   2.5400000e+00   6.1548551e-01   5.0601478e-01   2.3051823e-01   6.6979204e-01
   2.5500000e+00   6.2055718e-01   5.0832091e-01   2.3070959e-01   6.7566115e-01
   2.5600000e+00   6.2565193e-01   5.1062893e-01   2.3089575e-01   6.8155813e-01
   2.5700000e+00   6.3076977e-01   5.1293878e-01   2.3107662e-01   6.8748291e-01
   2.5800000e+00   6.3591071e-01   5.1525042e-01   2.3125212e-01   6.9343537e-01
   2.5900000e+00   6.4107478e-01   5.1756378e-01   2.3142214e-01   6.9941541e-01
   2.6000000e+00   6.4626199e-01   5.1987882e-01   2.3158659e-01   7.0542293e-01
   2.6100000e+00   6.5147236e-01   5.2219547e-01   2.3174539e-01   7.1145781e-01
   2.6200000e+00   6.5670591e-01   5.2451368e-01   2.3189844e-01   7.1751993e-01
   2.6300000e+00   6.6196264e-01   5.2683339e-01   2.3204564e-01   7.2360917e-01
   2.6400000e+00   6.6724258e-01   5.2915454e-01   2.3218691e-01   7.2972541e-01
   2.6500000e+00   6.7254574e-01   5.3147708e-01   2.3232216e-01   7.3586852e-01
   2.6600000e+00   6.7787213e-01   5.3380094e-01   2.3245130e-01   7.4203837e-01
   2.6700000e+00   6.8322176e-01   5.3612606e-01   2.3257423e-01   7.4823481e-01
   2.6800000e+00   6.8859465e-01   5.3845237e-01   2.3269088e-01   7.5445771e-01
   2.6900000e+00   6.9399081e-01   5.4077982e-01   2.3280115e-01   7.6070691e-01
   2.7000000e+00   6.9941025e-01   5.4310834e-01   2.3290495e-01   7.6698228e-01
   2.7100000e+00   7.0485298e-01   5.4543787e-01   2.3300220e-01   7.7328365e-01
   2.7200000e+00   7.1031901e-01   5.4776834e-01   2.3309281e-01   7.7961087e-01
   2.7300000e+00   7.1580835e-01   5.5009968e-01   2.3317670e-01   7.8596376e-01
   2.7400000e+00   7.2132101e-01   5.5243182e-01   2.3325378e-01   7.9234218e-01
   2.7500000e+00   7.2685699e-01   5.5476470e-01   2.3332398e-01   7.9874593e-01
   2.7600000e+00   7.3241630e-01   5.5709825e-01   2.3338720e-01   8.0517485e-01
   2.7700000e+00   7.3799896e-01   5.5943239e-01   2.3344336e-01   8.1162876e-01
   2.7800000e+00   7.4360495e-01   5.6176706e-01   2.3349239e-01   8.1810747e-01
   2.7900000e+00   7.4923430e-01   5.6410218e-01   2.3353421e-01   8.2461079e-01
   2.8000000e+00   7.5488700e-01   5.6643769e-01   2.3356873e-01   8.3113853e-01
   2.8100000e+00   7.6056305e-01   5.6877350e-01   2.3359588e-01   8.3769049e-01
   2.8200000e+00   7.6626247e-01   5.7110955e-01   2.3361558e-01   8.4426646e-01
   2.8300000e+00   7.7198525e-01   5.7344576e-01   2.3362775e-01   8.5086625e-01
   2.8400000e+00   7.7773138e-01   5.7578205e-01   2.3363233e-01   8.5748963e-01
   2.8500000e+00   7.8350089e-01   5.7811835e-01   2.3362924e-01   8.6413640e-01
   2.8600000e+00   7.8929375e-01   5.8045458e-01   2.3361840e-01   8.7080633e-01
   2.8700000e+00   7.9510998e-01   5.8279066e-01   2.3359974e-01   8.7749921e-01
   2.8800000e+00   8.0094956e-01   5.8512651e-01   2.3357320e-01   8.8421479e-01
   2.8900000e+00   8.0681251e-01   5.8746206e-01   2.3353870e-01   8.9095285e-01
   2.9000000e+00   8.1269880e-01   5.8979723e-01   2.3349618e-01   8.9771316e-01
   2.9100000e+00   8.1860845e-01   5.9213193e-01   2.3344557e-01   9.0449546e-01
   2.9200000e+00   8.2454144e-01   5.9446608e-01   2.3338680e-01   9.1129951e-01
   2.9300000e+00   8.3049777e-01   5.9679960e-01   2.3331982e-01   9.1812507e-01
   2.9400000e+00   8.3647743e-01   5.9913242e-01   2.3324455e-01   9.2497187e-01
   2.9500000e+00   8.4248042e-01   6.0146443e-01   2.3316095e-01   9.3183966e-01
   2.9600000e+00   8.4850672e-01   6.0379557e-01   2.3306894e-01   9.3872818e-01
   2.9700000e+00   8.5455632e-01   6.0612575e-01   2.3296848e-01   9.4563716e-01
   2.9800000e+00   8.6062923e-01   6.0845488e-01   2.3285949e-01   9.5256632e-01
   2.9900000e+00   8.6672542e-01   6.1078288e-01   2.3274194e-01   9.5951539e-01
   3.0000000e+00   8.7284488e-01   6.1310966e-01   2.3261577e-01   9.6648409e-01
   3.0100000e+00   8.7898761e-01   6.1543513e-01   2.3248091e-01   9.7347214e-01
   3.0200000e+00   8.8515358e-01   6.1775921e-01   2.3233733e-01   9.8047924e-01
   3.0300000e+00   8.9134279e-01   6.2008181e-01   2.3218497e-01   9.8750511e-01
   3.0400000e+00   8.9755521e-01   6.2240285e-01   2.3202379e-01   9.9454945e-01
   3.0500000e+00   9.0379084e-01   6.2472223e-01   2.3185374e-01   1.0016120e+00
   3.0600000e+00   9.1004965e-01   6.2703986e-01   2.3167477e-01   1.0086923e+00
   3.0700000e+00   9.1633163e-01   6.2935566e-01   2.3148684e-01   1.0157902e+00
   3.0800000e+00   9.2263676e-01   6.3166953e-01   2.3128992e-01   1.0229054e+00
   3.0900000e+00   9.2896501e-01   6.3398139e-01   2.3108396e-01   1.0300375e+00
   3.1000000e+00   9.3531638e-01   6.3629115e-01   2.3086893e-01   1.0371862e+00
   3.1100000e+00   9.4169083e-01   6.3859870e-01   2.3064478e-01   1.0443511e+00
   3.1200000e+00   9.4808834e-01   6.4090398e-01   2.3041150e-01   1.0515321e+00
   3.1300000e+00   9.5450890e-01   6.4320687e-01   2.3016903e-01   1.0587286e+00
   3.1400000e+00   9.6095247e-01   6.4550729e-01   2.2991736e-01   1.0659404e+00
   3.1500000e+00   9.6741904e-01   6.4780515e-01   2.2965645e-01   1.0731672e+00
   3.1600000e+00   9.7390857e-01   6.5010035e-01   2.2938628e-01   1.0804086e+00
   3.1700000e+00   9.8042103e-01   6.5239281e-01   2.2910682e-01   1.0876642e+00
   3.1800000e+00   9.8695641e-01   6.5468242e-01   2.2881806e-01   1.0949337e+00
   3.1900000e+00   9.9351467e-01   6.5696910e-01   2.2851996e-01   1.1022168e+00
   3.2000000e+00   1.0000958e+00   6.5925276e-01   2.2821250e-01   1.1095130e+00
   3.2100000e+00   1.0066997e+00   6.6153329e-01   2.2789568e-01   1.1168221e+00
   3.2200000e+00   1.0133264e+00   6.6381060e-01   2.2756948e-01   1.1241437e+00
   3.2300000e+00   1.0199759e+00   6.6608461e-01   2.2723388e-01   1.1314774e+00
   3.2400000e+00   1.0266481e+00   6.6835521e-01   2.2688886e-01   1.1388228e+00
   3.2500000e+00   1.0333430e+00   6.7062232e-01   2.2653443e-01   1.1461795e+00
   3.2600000e+00   1.0400606e+00   6.7288583e-01   2.2617057e-01   1.1535473e+00
   3.2700000e+00   1.0468007e+00   6.7514566e-01   2.2579728e-01   1.1609256e+00
   3.2800000e+00   1.0535635e+00   6.7740171e-01   2.2541454e-01   1.1683142e+00
   3.2900000e+00   1.0603487e+00   6.7965389e-01   2.2502237e-01   1.1757125e+00
   3.3000000e+00   1.0671565e+00   6.8190209e-01   2.2462076e-01   1.1831204e+00
   3.3100000e+00   1.0739868e+00   6.8414623e-01   2.2420971e-01   1.1905373e+00
   3.3200000e+00   1.0808394e+00   6.8638622e-01   2.2378923e-01   1.1979628e+00
   3.3300000e+00   1.0877145e+00   6.8862195e-01   2.2335932e-01   1.2053966e+00
   3.3400000e+00   1.0946119e+00   6.9085333e-01   2.2291999e-01   1.2128383e+00
   3.3500000e+00   1.1015315e+00   6.9308028e-01   2.2247125e-01   1.2202874e+00
   3.3600000e+00   1.1084734e+00   6.9530269e-01   2.2201312e-01   1.2277436e+00
   3.3700000e+00   1.1154376e+00   6.9752047e-01   2.2154560e-01   1.2352064e+00
   3.3800000e+00   1.1224238e+00   6.9973354e-01   2.2106871e-01   1.2426755e+00
   3.3900000e+00   1.1294322e+00   7.0194178e-01   2.2058247e-01   1.2501504e+00
   3.4000000e+00   1.1364627e+00   7.0414512e-01   2.2008690e-01   1.2576307e+00
   3.4100000e+00   1.1435151e+00   7.0634345e-01   2.1958203e-01   1.2651161e+00
   3.4200000e+00   1.1505895e+00   7.0853669e-01   2.1906787e-01   1.2726060e+00
   3.4300000e+00   1.1576858e+00   7.1072474e-01   2.1854445e-01   1.2801000e+00
   3.4400000e+00   1.1648040e+00   7.1290751e-01   2.1801181e-01   1.2875978e+00
   3.4500000e+00   1.1719440e+00   7.1508491e-01   2.1746996e-01   1.2950990e+00
   3.4600000e+00   1.1791057e+00   7.1725684e-01   2.1691895e-01   1.3026030e+00
   3.4700000e+00   1.1862891e+00   7.1942322e-01   2.1635880e-01   1.3101095e+00
   3.4800000e+00   1.1934941e+00   7.2158395e-01   2.1578956e-01   1.3176180e+00
   3.4900000e+00   1.2007207e+00   7.2373894e-01   2.1521125e-01   1.3251282e+00
   3.5000000e+00   1.2079689e+00   7.2588811e-01   2.1462393e-01   1.3326395e+00
   3.5100000e+00   1.2152385e+00   7.2803135e-01   2.1402763e-01   1.3401516e+00
   3.5200000e+00   1.2225295e+00   7.3016859e-01   2.1342239e-01   1.3476640e+00
   3.5300000e+00   1.2298418e+00   7.3229974e-01   2.1280827e-01   1.3551762e+00
   3.5400000e+00   1.2371755e+00   7.3442469e-01   2.1218531e-01   1.3626880e+00
   3.5500000e+00   1.2445303e+00   7.3654337e-01   2.1155355e-01   1.3701987e+00
   3.5600000e+00   1.2519063e+00   7.3865570e-01   2.1091306e-01   1.3777080e+00
   3.5700000e+00   1.2593034e+00   7.4076157e-01   2.1026388e-01   1.3852154e+00
   3.5800000e+00   1.2667215e+00   7.4286091e-01   2.0960608e-01   1.3927205e+00
   3.5900000e+00   1.2741606e+00   7.4495363e-01   2.0893970e-01   1.4002229e+00
   3.6000000e+00   1.2816206e+00   7.4703964e-01   2.0826480e-01   1.4077221e+00
   3.6100000e+00   1.2891014e+00   7.4911886e-01   2.0758146e-01   1.4152177e+00
   3.6200000e+00   1.2966029e+00   7.5119120e-01   2.0688972e-01   1.4227092e+00
   3.6300000e+00   1.3041252e+00   7.5325659e-01   2.0618966e-01   1.4301962e+00
   3.6400000e+00   1.3116680e+00   7.5531493e-01   2.0548134e-01   1.4376783e+00
   3.6500000e+00   1.3192314e+00   7.5736615e-01   2.0476483e-01   1.4451550e+00
   3.6600000e+00   1.3268153e+00   7.5941016e-01   2.0404020e-01   1.4526259e+00
   3.6700000e+00   1.3344196e+00   7.6144689e-01   2.0330752e-01   1.4600905e+00
   3.6800000e+00   1.3420442e+00   7.6347625e-01   2.0256686e-01   1.4675484e+00
   3.6900000e+00   1.3496891e+00   7.6549816e-01   2.0181830e-01   1.4749991e+00
   3.7000000e+00   1.3573542e+00   7.6751255e-01   2.0106192e-01   1.4824423e+00
   3.7100000e+00   1.3650393e+00   7.6951934e-01   2.0029780e-01   1.4898774e+00
   3.7200000e+00   1.3727445e+00   7.7151844e-01   1.9952600e-01   1.4973041e+00
   3.7300000e+00   1.3804697e+00   7.7350980e-01   1.9874663e-01   1.5047219e+00
   3.7400000e+00   1.3882147e+00   7.7549331e-01   1.9795975e-01   1.5121303e+00
   3.7500000e+00   1.3959795e+00   7.7746893e-01   1.9716546e-01   1.5195290e+00
   3.7600000e+00   1.4037641e+00   7.7943656e-01   1.9636383e-01   1.5269174e+00
   3.7700000e+00   1.4115682e+00   7.8139614e-01   1.9555497e-01   1.5342952e+00
   3.7800000e+00   1.4193920e+00   7.8334760e-01   1.9473895e-01   1.5416620e+00
   3.7900000e+00   1.4272352e+00   7.8529086e-01   1.9391587e-01   1.5490172e+00
   3.8000000e+00   1.4350977e+00   7.8722586e-01   1.9308582e-01   1.5563605e+00
   3.8100000e+00   1.4429796e+00   7.8915252e-01   1.9224890e-01   1.5636915e+00
   3.8200000e+00   1.4508808e+00   7.9107078e-01   1.9140519e-01   1.5710096e+00
   3.8300000e+00   1.4588010e+00   7.9298057e-01   1.9055480e-01   1.5783145e+00
   3.8400000e+00   1.4667403e+00   7.9488182e-01   1.8969782e-01   1.5856058e+00
   3.8500000e+00   1.4746986e+00   7.9677446e-01   1.8883435e-01   1.5928831e+00
   3.8600000e+00   1.4826758e+00   7.9865845e-01   1.8796450e-01   1.6001458e+00
   3.8700000e+00   1.4906718e+00   8.0053370e-01   1.8708836e-01   1.6073936e+00
   3.8800000e+00   1.4986865e+00   8.0240016e-01   1.8620603e-01   1.6146262e+00
   3.8900000e+00   1.5067197e+00   8.0425776e-01   1.8531763e-01   1.6218429e+00
   3.9000000e+00   1.5147716e+00   8.0610645e-01   1.8442325e-01   1.6290436e+00
   3.9100000e+00   1.5228418e+00   8.0794617e-01   1.8352300e-01   1.6362277e+00
   3.9200000e+00   1.5309305e+00   8.0977686e-01   1.8261698e-01   1.6433948e+00
   3.9300000e+00   1.5390374e+00   8.1159846e-01   1.8170532e-01   1.6505446e+00
   3.9400000e+00   1.5471624e+00   8.1341091e-01   1.8078810e-01   1.6576766e+00
   3.9500000e+00   1.5553055e+00   8.1521417e-01   1.7986546e-01   1.6647904e+00
   3.9600000e+00   1.5634667e+00   8.1700817e-01   1.7893749e-01   1.6718857e+00
   3.9700000e+00   1.5716457e+00   8.1879286e-01   1.7800431e-01   1.6789620e+00
   3.9800000e+00   1.5798425e+00   8.2056820e-01   1.7706602e-01   1.6860190e+00
   3.9900000e+00   1.5880570e+00   8.2233413e-01   1.7612276e-01   1.6930562e+00
   4.0000000e+00   1.5962891e+00   8.2409061e-01   1.7517462e-01   1.7000733e+00
   4.0100000e+00   1.6045388e+00   8.2583758e-01   1.7422173e-01   1.7070699e+00
   4.0200000e+00   1.6128059e+00   8.2757499e-01   1.7326419e-01   1.7140456e+00
   4.0300000e+00   1.6210903e+00   8.2930281e-01   1.7230214e-01   1.7210001e+00
   4.0400000e+00   1.6293919e+00   8.3102099e-01   1.7133568e-01   1.7279329e+00
   4.0500000e+00   1.6377106e+00   8.3272948e-01   1.7036493e-01   1.7348437e+00
   4.0600000e+00   1.6460464e+00   8.3442824e-01   1.6939001e-01   1.7417322e+00
   4.0700000e+00   1.6543992e+00   8.3611723e-01   1.6841104e-01   1.7485979e+00
   4.0800000e+00   1.6627688e+00   8.3779641e-01   1.6742815e-01   1.7554406e+00
   4.0900000e+00   1.6711551e+00   8.3946575e-01   1.6644144e-01   1.7622598e+00
   4.1000000e+00   1.6795580e+00   8.4112520e-01   1.6545104e-01   1.7690553e+00
   4.1100000e+00   1.6879775e+00   8.4277472e-01   1.6445708e-01   1.7758266e+00
   4.1200000e+00   1.6964135e+00   8.4441429e-01   1.6345967e-01   1.7825734e+00
   4.1300000e+00   1.7048658e+00   8.4604387e-01   1.6245893e-01   1.7892954e+00
   4.1400000e+00   1.7133343e+00   8.4766343e-01   1.6145499e-01   1.7959923e+00
   4.1500000e+00   1.7218190e+00   8.4927293e-01   1.6044797e-01   1.8026636e+00
   4.1600000e+00   1.7303198e+00   8.5087234e-01   1.5943799e-01   1.8093092e+00
   4.1700000e+00   1.7388364e+00   8.5246165e-01   1.5842518e-01   1.8159286e+00
   4.1800000e+00   1.7473690e+00   8.5404081e-01   1.5740965e-01   1.8225216e+00
   4.1900000e+00   1.7559172e+00   8.5560980e-01   1.5639154e-01   1.8290878e+00
   4.2000000e+00   1.7644811e+00   8.5716860e-01   1.5537096e-01   1.8356270e+00
   4.2100000e+00   1.7730606e+00   8.5871718e-01   1.5434804e-01   1.8421388e+00
   4.2200000e+00   1.7816554e+00   8.6025552e-01   1.5332289e-01   1.8486229e+00
   4.2300000e+00   1.7902656e+00   8.6178360e-01   1.5229566e-01   1.8550790e+00
   4.2400000e+00   1.7988911e+00   8.6330140e-01   1.5126645e-01   1.8615068e+00
   4.2500000e+00   1.8075316e+00   8.6480889e-01   1.5023539e-01   1.8679062e+00
   4.2600000e+00   1.8161872e+00   8.6630607e-01   1.4920260e-01   1.8742766e+00
   4.2700000e+00   1.8248577e+00   8.6779291e-01   1.4816821e-01   1.8806180e+00
   4.2800000e+00   1.8335430e+00   8.6926940e-01   1.4713234e-01   1.8869300e+00
   4.2900000e+00   1.8422431e+00   8.7073552e-01   1.4609512e-01   1.8932123e+00
   4.3000000e+00   1.8509577e+00   8.7219126e-01   1.4505665e-01   1.8994647e+00
   4.3100000e+00   1.8596869e+00   8.7363662e-01   1.4401708e-01   1.9056870e+00
   4.3200000e+00   1.8684304e+00   8.7507157e-01   1.4297651e-01   1.9118788e+00
   4.3300000e+00   1.8771883e+00   8.7649612e-01   1.4193507e-01   1.9180399e+00
   4.3400000e+00   1.8859603e+00   8.7791024e-01   1.4089288e-01   1.9241702e+00
   4.3500000e+00   1.8947464e+00   8.7931394e-01   1.3985006e-01   1.9302692e+00
   4.3600000e+00   1.9035465e+00   8.8070721e-01   1.3880674e-01   1.9363369e+00
   4.3700000e+00   1.9123605e+00   8.8209005e-01   1.3776302e-01   1.9423730e+00
   4.3800000e+00   1.9211883e+00   8.8346244e-01   1.3671904e-01   1.9483772e+00
   4.3900000e+00   1.9300298e+00   8.8482440e-01   1.3567490e-01   1.9543494e+00
   4.4000000e+00   1.9388848e+00   8.8617591e-01   1.3463073e-01   1.9602893e+00
   4.4100000e+00   1.9477532e+00   8.8751699e-01   1.3358665e-01   1.9661967e+00
   4.4200000e+00   1.9566351e+00   8.8884762e-01   1.3254277e-01   1.9720714e+00
   4.4300000e+00   1.9655302e+00   8.9016781e-01   1.3149920e-01   1.9779133e+00
   4.4400000e+00   1.9744384e+00   8.9147758e-01   1.3045607e-01   1.9837221e+00
   4.4500000e+00   1.9833597e+00   8.9277691e-01   1.2941349e-01   1.9894976e+00
   4.4600000e+00   1.9922939e+00   8.9406582e-01   1.2837157e-01   1.9952397e+00
   4.4700000e+00   2.0012410e+00   8.9534432e-01   1.2733042e-01   2.0009481e+00
   4.4800000e+00   2.0102007e+00   8.9661241e-01   1.2629016e-01   2.0066228e+00
   4.4900000e+00   2.0191732e+00   8.9787010e-01   1.2525091e-01   2.0122636e+00
   4.5000000e+00   2.0281581e+00   8.9911740e-01   1.2421276e-01   2.0178702e+00
   4.5100000e+00   2.0371555e+00   9.0035433e-01   1.2317583e-01   2.0234426e+00
   4.5200000e+00   2.0461652e+00   9.0158090e-01   1.2214024e-01   2.0289805e+00
   4.5300000e+00   2.0551871e+00   9.0279711e-01   1.2110608e-01   2.0344839e+00
   4.5400000e+00   2.0642211e+00   9.0400300e-01   1.2007347e-01   2.0399525e+00
   4.5500000e+00   2.0732671e+00   9.0519856e-01   1.1904251e-01   2.0453864e+00
   4.5600000e+00   2.0823250e+00   9.0638383e-01   1.1801331e-01   2.0507853e+00
   4.5700000e+00   2.0913947e+00   9.0755881e-01   1.1698597e-01   2.0561490e+00
   4.5800000e+00   2.1004762e+00   9.0872353e-01   1.1596059e-01   2.0614776e+00
   4.5900000e+00   2.1095692e+00   9.0987801e-01   1.1493729e-01   2.0667709e+00
   4.6000000e+00   2.1186737e+00   9.1102226e-01   1.1391615e-01   2.0720287e+00
   4.6100000e+00   2.1277896e+00   9.1215631e-01   1.1289728e-01   2.0772510e+00
   4.6200000e+00   2.1369168e+00   9.1328019e-01   1.1188078e-01   2.0824377e+00
   4.6300000e+00   2.1460551e+00   9.1439391e-01   1.1086674e-01   2.0875887e+00
   4.6400000e+00   2.1552046e+00   9.1549751e-01   1.0985526e-01   2.0927038e+00
   4.6500000e+00   2.1643651e+00   9.1659100e-01   1.0884645e-01   2.0977831e+00
   4.6600000e+00   2.1735364e+00   9.1767442e-01   1.0784038e-01   2.1028264e+00
   4.6700000e+00   2.1827185e+00   9.1874780e-01   1.0683716e-01   2.1078337e+00
   4.6800000e+00   2.1919113e+00   9.1981115e-01   1.0583688e-01   2.1128049e+00
   4.6900000e+00   2.2011147e+00   9.2086452e-01   1.0483963e-01   2.1177399e+00
   4.7000000e+00   2.2103286e+00   9.2190793e-01   1.0384549e-01   2.1226387e+00
   4.7100000e+00   2.2195528e+00   9.2294142e-01   1.0285456e-01   2.1275012e+00
   4.7200000e+00   2.2287874e+00   9.2396501e-01   1.0186692e-01   2.1323275e+00
   4.7300000e+00   2.2380321e+00   9.2497875e-01   1.0088266e-01   2.1371174e+00
   4.7400000e+00   2.2472869e+00   9.2598266e-01   9.9901862e-02   2.1418709e+00
   4.7500000e+00   2.2565517e+00   9.2697677e-01   9.8924610e-02   2.1465880e+00
   4.7600000e+00   2.2658264e+00   9.2796114e-01   9.7950986e-02   2.1512686e+00
   4.7700000e+00   2.2751109e+00   9.2893579e-01   9.6981068e-02   2.1559128e+00
   4.7800000e+00   2.2844051e+00   9.2990075e-01   9.6014938e-02   2.1605205e+00
   4.7900000e+00   2.2937089e+00   9.3085608e-01   9.5052672e-02   2.1650917e+00
   4.8000000e+00   2.3030222e+00   9.3180180e-01   9.4094346e-02   2.1696264e+00
   4.8100000e+00   2.3123449e+00   9.3273796e-01   9.3140036e-02   2.1741247e+00
   4.8200000e+00   2.3216769e+00   9.3366459e-01   9.2189815e-02   2.1785864e+00
   4.8300000e+00   2.3310182e+00   9.3458175e-01   9.1243754e-02   2.1830117e+00
   4.8400000e+00   2.3403685e+00   9.3548946e-01   9.0301926e-02   2.1874005e+00
   4.8500000e+00   2.3497279e+00   9.3638778e-01   8.9364398e-02   2.1917528e+00
   4.8600000e+00   2.3590962e+00   9.3727674e-01   8.8431240e-02   2.1960687e+00
   4.8700000e+00   2.3684734e+00   9.3815640e-01   8.7502517e-02   2.2003482e+00
   4.8800000e+00   2.3778593e+00   9.3902679e-01   8.6578295e-02   2.2045914e+00
   4.8900000e+00   2.3872539e+00   9.3988796e-01   8.5658637e-02   2.2087982e+00
   4.9000000e+00   2.3966571e+00   9.4073996e-01   8.4743605e-02   2.2129687e+00
   4.9100000e+00   2.4060687e+00   9.4158283e-01   8.3833260e-02   2.2171030e+00
   4.9200000e+00   2.4154887e+00   9.4241662e-01   8.2927662e-02   2.2212011e+00
   4.9300000e+00   2.4249170e+00   9.4324138e-01   8.2026868e-02   2.2252630e+00
   4.9400000e+00   2.4343535e+00   9.4405716e-01   8.1130935e-02   2.2292889e+00
   4.9500000e+00   2.4437981e+00   9.4486400e-01   8.0239918e-02   2.2332787e+00
   4.9600000e+00   2.4532507e+00   9.4566196e-01   7.9353870e-02   2.2372326e+00
   4.9700000e+00   2.4627113e+00   9.4645108e-01   7.8472844e-02   2.2411505e+00
   4.9800000e+00   2.4721797e+00   9.4723141e-01   7.7596890e-02   2.2450327e+00
   4.9900000e+00   2.4816559e+00   9.4800301e-01   7.6726058e-02   2.2488791e+00
   5.0000000e+00   2.4911398e+00   9.4876593e-01   7.5860395e-02   2.2526899e+00
   5.0100000e+00   2.5006312e+00   9.4952022e-01   7.4999948e-02   2.2564651e+00
   5.0200000e+00   2.5101301e+00   9.5026593e-01   7.4144761e-02   2.2602048e+00
   5.0300000e+00   2.5196365e+00   9.5100312e-01   7.3294878e-02   2.2639092e+00
   5.0400000e+00   2.5291502e+00   9.5173183e-01   7.2450342e-02   2.2675783e+00
   5.0500000e+00   2.5386711e+00   9.5245213e-01   7.1611192e-02   2.2712121e+00
   5.0600000e+00   2.5481992e+00   9.5316406e-01   7.0777469e-02   2.2748109e+00
   5.0700000e+00   2.5577344e+00   9.5386768e-01   6.9949210e-02   2.2783748e+00
   5.0800000e+00   2.5672765e+00   9.5456305e-01   6.9126451e-02   2.2819038e+00
   5.0900000e+00   2.5768256e+00   9.5525021e-01   6.8309227e-02   2.2853980e+00
   5.1000000e+00   2.5863815e+00   9.5592923e-01   6.7497573e-02   2.2888576e+00
   5.1100000e+00   2.5959442e+00   9.5660017e-01   6.6691519e-02   2.2922827e+00
   5.1200000e+00   2.6055135e+00   9.5726307e-01   6.5891098e-02   2.2956734e+00
   5.1300000e+00   2.6150894e+00   9.5791799e-01   6.5096339e-02   2.2990299e+00
   5.1400000e+00   2.6246718e+00   9.5856500e-01   6.4307269e-02   2.3023523e+00
   5.1500000e+00   2.6342607e+00   9.5920414e-01   6.3523915e-02   2.3056407e+00
   5.1600000e+00   2.6438559e+00   9.5983548e-01   6.2746303e-02   2.3088952e+00
   5.1700000e+00   2.6534573e+00   9.6045908e-01   6.1974457e-02   2.3121161e+00
   5.1800000e+00   2.6630650e+00   9.6107498e-01   6.1208399e-02   2.3153034e+00
   5.1900000e+00   2.6726788e+00   9.6168325e-01   6.0448152e-02   2.3184572e+00
   5.2000000e+00   2.6822987e+00   9.6228395e-01   5.9693734e-02   2.3215779e+00
   5.2100000e+00   2.6919245e+00   9.6287713e-01   5.8945165e-02   2.3246654e+00
   5.2200000e+00   2.7015562e+00   9.6346286e-01   5.8202462e-02   2.3277199e+00
   5.2300000e+00   2.7111937e+00   9.6404119e-01   5.7465642e-02   2.3307417e+00
   5.2400000e+00   2.7208370e+00   9.6461218e-01   5.6734718e-02   2.3337308e+00
   5.2500000e+00   2.7304859e+00   9.6517589e-01   5.6009706e-02   2.3366875e+00
   5.2600000e+00   2.7401405e+00   9.6573238e-01   5.5290617e-02   2.3396118e+00
   5.2700000e+00   2.7498006e+00   9.6628171e-01   5.4577462e-02   2.3425040e+00
   5.2800000e+00   2.7594661e+00   9.6682394e-01   5.3870252e-02   2.3453643e+00
   5.2900000e+00   2.7691370e+00   9.6735912e-01   5.3168995e-02   2.3481927e+00
   5.3000000e+00   2.7788132e+00   9.6788732e-01   5.2473698e-02   2.3509896e+00
   5.3100000e+00   2.7884947e+00   9.6840860e-01   5.1784369e-02   2.3537550e+00
   5.3200000e+00   2.7981814e+00   9.6892302e-01   5.1101011e-02   2.3564891e+00
   5.3300000e+00   2.8078732e+00   9.6943063e-01   5.0423630e-02   2.3591921e+00
   5.3400000e+00   2.8175700e+00   9.6993150e-01   4.9752228e-02   2.3618642e+00
   5.3500000e+00   2.8272718e+00   9.7042568e-01   4.9086806e-02   2.3645056e+00
   5.3600000e+00   2.8369785e+00   9.7091325e-01   4.8427366e-02   2.3671165e+00
   5.3700000e+00   2.8466900e+00   9.7139424e-01   4.7773906e-02   2.3696971e+00
   5.3800000e+00   2.8564063e+00   9.7186873e-01   4.7126426e-02   2.3722474e+00
   5.3900000e+00   2.8661274e+00   9.7233678e-01   4.6484922e-02   2.3747679e+00
   5.4000000e+00   2.8758531e+00   9.7279844e-01   4.5849391e-02   2.3772585e+00
   5.4100000e+00   2.8855833e+00   9.7325378e-01   4.5219828e-02   2.3797196e+00
   5.4200000e+00   2.8953181e+00   9.7370285e-01   4.4596227e-02   2.3821513e+00
   5.4300000e+00   2.9050574e+00   9.7414571e-01   4.3978582e-02   2.3845539e+00
   5.4400000e+00   2.9148010e+00   9.7458243e-01   4.3366885e-02   2.3869274e+00
   5.4500000e+00   2.9245490e+00   9.7501306e-01   4.2761126e-02   2.3892722e+00
   5.4600000e+00   2.9343012e+00   9.7543766e-01   4.2161296e-02   2.3915884e+00
   5.4700000e+00   2.9440577e+00   9.7585630e-01   4.1567385e-02   2.3938762e+00
   5.4800000e+00   2.9538183e+00   9.7626902e-01   4.0979380e-02   2.3961359e+00
   5.4900000e+00   2.9635831e+00   9.7667589e-01   4.0397269e-02   2.3983676e+00
   5.5000000e+00   2.9733518e+00   9.7707698e-01   3.9821040e-02   2.4005715e+00
   5.5100000e+00   2.9831246e+00   9.7747232e-01   3.9250676e-02   2.4027479e+00
   5.5200000e+00   2.9929013e+00   9.7786200e-01   3.8686163e-02   2.4048970e+00
   5.5300000e+00   3.0026818e+00   9.7824606e-01   3.8127486e-02   2.4070189e+00
   5.5400000e+00   3.0124662e+00   9.7862456e-01   3.7574626e-02   2.4091139e+00
   5.5500000e+00   3.0222543e+00   9.7899756e-01   3.7027567e-02   2.4111822e+00
   5.5600000e+00   3.0320461e+00   9.7936512e-01   3.6486289e-02   2.4132240e+00
   5.5700000e+00   3.0418416e+00   9.7972730e-01   3.5950774e-02   2.4152395e+00
   5.5800000e+00   3.0516406e+00   9.8008415e-01   3.5421000e-02   2.4172289e+00
   5.5900000e+00   3.0614432e+00   9.8043573e-01   3.4896949e-02   2.4191925e+00
   5.6000000e+00   3.0712493e+00   9.8078210e-01   3.4378596e-02   2.4211304e+00
   5.6100000e+00   3.0810589e+00   9.8112331e-01   3.3865921e-02   2.4230429e+00
   5.6200000e+00   3.0908718e+00   9.8145943e-01   3.3358901e-02   2.4249302e+00
   5.6300000e+00   3.1006880e+00   9.8179050e-01   3.2857511e-02   2.4267925e+00
   5.6400000e+00   3.1105076e+00   9.8211659e-01   3.2361727e-02   2.4286300e+00
   5.6500000e+00   3.1203304e+00   9.8243775e-01   3.1871523e-02   2.4304429e+00
   5.6600000e+00   3.1301563e+00   9.8275403e-01   3.1386876e-02   2.4322315e+00
   5.6700000e+00   3.1399854e+00   9.8306550e-01   3.0907757e-02   2.4339960e+00
   5.6800000e+00   3.1498176e+00   9.8337220e-01   3.0434139e-02   2.4357365e+00
   5.6900000e+00   3.1596528e+00   9.8367419e-01   2.9965997e-02   2.4374533e+00
   5.7000000e+00   3.1694911e+00   9.8397153e-01   2.9503300e-02   2.4391466e+00
   5.7100000e+00   3.1793323e+00   9.8426427e-01   2.9046021e-02   2.4408167e+00
   5.7200000e+00   3.1891763e+00   9.8455246e-01   2.8594130e-02   2.4424637e+00
   5.7300000e+00   3.1990233e+00   9.8483616e-01   2.8147597e-02   2.4440879e+00
   5.7400000e+00   3.2088731e+00   9.8511543e-01   2.7706393e-02   2.4456895e+00
   5.7500000e+00   3.2187256e+00   9.8539030e-01   2.7270486e-02   2.4472686e+00
   5.7600000e+00   3.2285808e+00   9.8566085e-01   2.6839844e-02   2.4488256e+00
   5.7700000e+00   3.2384388e+00   9.8592711e-01   2.6414437e-02   2.4503606e+00
   5.7800000e+00   3.2482994e+00   9.8618915e-01   2.5994232e-02   2.4518739e+00
   5.7900000e+00   3.2581626e+00   9.8644701e-01   2.5579197e-02   2.4533656e+00
   5.8000000e+00   3.2680283e+00   9.8670074e-01   2.5169298e-02   2.4548360e+00
   5.8100000e+00   3.2778966e+00   9.8695040e-01   2.4764501e-02   2.4562853e+00
   5.8200000e+00   3.2877673e+00   9.8719604e-01   2.4364774e-02   2.4577137e+00
   5.8300000e+00   3.2976405e+00   9.8743771e-01   2.3970081e-02   2.4591214e+00
   5.8400000e+00   3.3075160e+00   9.8767546e-01   2.3580389e-02   2.4605086e+00
   5.8500000e+00   3.3173940e+00   9.8790933e-01   2.3195661e-02   2.4618756e+00
   5.8600000e+00   3.3272742e+00   9.8813938e-01   2.2815863e-02   2.4632226e+00
   5.8700000e+00   3.3371567e+00   9.8836566e-01   2.2440960e-02   2.4645497e+00
   5.8800000e+00   3.3470415e+00   9.8858821e-01   2.2070915e-02   2.4658572e+00
   5.8900000e+00   3.3569285e+00   9.8880709e-01   2.1705692e-02   2.4671453e+00
   5.9000000e+00   3.3668176e+00   9.8902234e-01   2.1345255e-02   2.4684141e+00
   5.9100000e+00   3.3767089e+00   9.8923400e-01   2.0989566e-02   2.4696640e+00
   5.9200000e+00   3.3866023e+00   9.8944214e-01   2.0638589e-02   2.4708951e+00
   5.9300000e+00   3.3964978e+00   9.8964679e-01   2.0292287e-02   2.4721077e+00
   5.9400000e+00   3.4063952e+00   9.8984799e-01   1.9950623e-02   2.4733019e+00
   5.9500000e+00   3.4162947e+00   9.9004581e-01   1.9613557e-02   2.4744779e+00
   5.9600000e+00   3.4261961e+00   9.9024028e-01   1.9281054e-02   2.4756359e+00
   5.9700000e+00   3.4360995e+00   9.9043144e-01   1.8953074e-02   2.4767762e+00
   5.9800000e+00   3.4460048e+00   9.9061935e-01   1.8629579e-02   2.4778989e+00
   5.9900000e+00   3.4559119e+00   9.9080404e-01   1.8310531e-02   2.4790043e+00
   6.0000000e+00   3.4658208e+00   9.9098557e-01   1.7995892e-02   2.4800926e+00
   6.0100000e+00   3.4757316e+00   9.9116397e-01   1.7685623e-02   2.4811639e+00
   6.0200000e+00   3.4856441e+00   9.9133929e-01   1.7379684e-02   2.4822184e+00
   6.0300000e+00   3.4955584e+00   9.9151158e-01   1.7078038e-02   2.4832564e+00
   6.0400000e+00   3.5054743e+00   9.9168086e-01   1.6780645e-02   2.4842781e+00
   6.0500000e+00   3.5153920e+00   9.9184720e-01   1.6487466e-02   2.4852836e+00
   6.0600000e+00   3.5253113e+00   9.9201062e-01   1.6198461e-02   2.4862731e+00
   6.0700000e+00   3.5352322e+00   9.9217118e-01   1.5913593e-02   2.4872469e+00
   6.0800000e+00   3.5451547e+00   9.9232891e-01   1.5632821e-02   2.4882051e+00
   6.0900000e+00   3.5550787e+00   9.9248384e-01   1.5356106e-02   2.4891479e+00
   6.1000000e+00   3.5650043e+00   9.9263604e-01   1.5083408e-02   2.4900755e+00
   6.1100000e+00   3.5749314e+00   9.9278552e-01   1.4814689e-02   2.4909881e+00
   6.1200000e+00   3.5848600e+00   9.9293234e-01   1.4549909e-02   2.4918859e+00
   6.1300000e+00   3.5947901e+00   9.9307653e-01   1.4289029e-02   2.4927690e+00
   6.1400000e+00   3.6047216e+00   9.9321813e-01   1.4032009e-02   2.4936378e+00
   6.1500000e+00   3.6146544e+00   9.9335718e-01   1.3778809e-02   2.4944922e+00
   6.1600000e+00   3.6245887e+00   9.9349372e-01   1.3529391e-02   2.4953326e+00
   6.1700000e+00   3.6345243e+00   9.9362778e-01   1.3283715e-02   2.4961591e+00
   6.1800000e+00   3.6444612e+00   9.9375940e-01   1.3041742e-02   2.4969719e+00
   6.1900000e+00   3.6543995e+00   9.9388862e-01   1.2803433e-02   2.4977711e+00
   6.2000000e+00   3.6643390e+00   9.9401548e-01   1.2568748e-02   2.4985570e+00
   6.2100000e+00   3.6742798e+00   9.9414001e-01   1.2337649e-02   2.4993296e+00
   6.2200000e+00   3.6842218e+00   9.9426224e-01   1.2110096e-02   2.5000893e+00
   6.2300000e+00   3.6941650e+00   9.9438222e-01   1.1886051e-02   2.5008362e+00
   6.2400000e+00   3.7041094e+00   9.9449997e-01   1.1665474e-02   2.5015704e+00
   6.2500000e+00   3.7140550e+00   9.9461553e-01   1.1448327e-02   2.5022921e+00
   6.2600000e+00   3.7240017e+00   9.9472895e-01   1.1234572e-02   2.5030015e+00
   6.2700000e+00   3.7339496e+00   9.9484023e-01   1.1024170e-02   2.5036987e+00
   6.2800000e+00   3.7438985e+00   9.9494944e-01   1.0817083e-02   2.5043839e+00
   6.2900000e+00   3.7538486e+00   9.9505658e-01   1.0613271e-02   2.5050573e+00
   6.3000000e+00   3.7637997e+00   9.9516171e-01   1.0412698e-02   2.5057191e+00
   6.3100000e+00   3.7737518e+00   9.9526485e-01   1.0215326e-02   2.5063694e+00
   6.3200000e+00   3.7837050e+00   9.9536603e-01   1.0021115e-02   2.5070083e+00
   6.3300000e+00   3.7936591e+00   9.9546528e-01   9.8300299e-03   2.5076361e+00
   6.3400000e+00   3.8036143e+00   9.9556263e-01   9.6420320e-03   2.5082528e+00
   6.3500000e+00   3.8135704e+00   9.9565813e-01   9.4570841e-03   2.5088587e+00
   6.3600000e+00   3.8235274e+00   9.9575178e-01   9.2751492e-03   2.5094539e+00
   6.3700000e+00   3.8334854e+00   9.9584364e-01   9.0961904e-03   2.5100386e+00
   6.3800000e+00   3.8434443e+00   9.9593372e-01   8.9201708e-03   2.5106128e+00
   6.3900000e+00   3.8534041e+00   9.9602205e-01   8.7470539e-03   2.5111768e+00
   6.4000000e+00   3.8633647e+00   9.9610866e-01   8.5768034e-03   2.5117307e+00
   6.4100000e+00   3.8733262e+00   9.9619359e-01   8.4093831e-03   2.5122747e+00
   6.4200000e+00   3.8832886e+00   9.9627686e-01   8.2447569e-03   2.5128089e+00
   6.4300000e+00   3.8932518e+00   9.9635849e-01   8.0828893e-03   2.5133334e+00
   6.4400000e+00   3.9032157e+00   9.9643852e-01   7.9237446e-03   2.5138484e+00
   6.4500000e+00   3.9131805e+00   9.9651698e-01   7.7672875e-03   2.5143540e+00
   6.4600000e+00   3.9231461e+00   9.9659388e-01   7.6134830e-03   2.5148504e+00
   6.4700000e+00   3.9331124e+00   9.9666925e-01   7.4622963e-03   2.5153377e+00
   6.4800000e+00   3.9430795e+00   9.9674313e-01   7.3136925e-03   2.5158160e+00
   6.4900000e+00   3.9530473e+00   9.9681553e-01   7.1676375e-03   2.5162856e+00
   6.5000000e+00   3.9630158e+00   9.9688649e-01   7.0240971e-03   2.5167464e+00
   6.5100000e+00   3.9729850e+00   9.9695602e-01   6.8830373e-03   2.5171987e+00
   6.5200000e+00   3.9829549e+00   9.9702416e-01   6.7444245e-03   2.5176426e+00
   6.5300000e+00   3.9929255e+00   9.9709092e-01   6.6082252e-03   2.5180782e+00
   6.5400000e+00   4.0028967e+00   9.9715633e-01   6.4744065e-03   2.5185057e+00
   6.5500000e+00   4.0128686e+00   9.9722041e-01   6.3429352e-03   2.5189251e+00
   6.5600000e+00   4.0228411e+00   9.9728319e-01   6.2137789e-03   2.5193366e+00
   6.5700000e+00   4.0328142e+00   9.9734469e-01   6.0869050e-03   2.5197404e+00
   6.5800000e+00   4.0427880e+00   9.9740494e-01   5.9622816e-03   2.5201365e+00
   6.5900000e+00   4.0527623e+00   9.9746395e-01   5.8398767e-03   2.5205251e+00
   6.6000000e+00   4.0627373e+00   9.9752174e-01   5.7196588e-03   2.5209062e+00
   6.6100000e+00   4.0727128e+00   9.9757834e-01   5.6015966e-03   2.5212801e+00
   6.6200000e+00   4.0826888e+00   9.9763378e-01   5.4856590e-03   2.5216468e+00
   6.6300000e+00   4.0926654e+00   9.9768806e-01   5.3718152e-03   2.5220064e+00
   6.6400000e+00   4.1026426e+00   9.9774122e-01   5.2600347e-03   2.5223591e+00
   6.6500000e+00   4.1126203e+00   9.9779327e-01   5.1502874e-03   2.5227050e+00
   6.6600000e+00   4.1225984e+00   9.9784423e-01   5.0425433e-03   2.5230441e+00
   6.6700000e+00   4.1325771e+00   9.9789413e-01   4.9367727e-03   2.5233767e+00
   6.6800000e+00   4.1425563e+00   9.9794297e-01   4.8329462e-03   2.5237027e+00
   6.6900000e+00   4.1525360e+00   9.9799079e-01   4.7310348e-03   2.5240224e+00
   6.7000000e+00   4.1625161e+00   9.9803760e-01   4.6310096e-03   2.5243358e+00
   6.7100000e+00   4.1724967e+00   9.9808342e-01   4.5328421e-03   2.5246430e+00
   6.7200000e+00   4.1824778e+00   9.9812826e-01   4.4365041e-03   2.5249441e+00
   6.7300000e+00   4.1924593e+00   9.9817215e-01   4.3419675e-03   2.5252393e+00
   6.7400000e+00   4.2024412e+00   9.9821510e-01   4.2492047e-03   2.5255286e+00
   6.7500000e+00   4.2124236e+00   9.9825714e-01   4.1581883e-03   2.5258121e+00
   6.7600000e+00   4.2224064e+00   9.9829827e-01   4.0688911e-03   2.5260899e+00
   6.7700000e+00   4.2323896e+00   9.9833852e-01   3.9812864e-03   2.5263622e+00
   6.7800000e+00   4.2423731e+00   9.9837790e-01   3.8953476e-03   2.5266290e+00
   6.7900000e+00   4.2523571e+00   9.9841643e-01   3.8110485e-03   2.5268905e+00
   6.8000000e+00   4.2623415e+00   9.9845413e-01   3.7283631e-03   2.5271466e+00
   6.8100000e+00   4.2723262e+00   9.9849101e-01   3.6472656e-03   2.5273975e+00
   6.8200000e+00   4.2823113e+00   9.9852708e-01   3.5677308e-03   2.5276434e+00
   6.8300000e+00   4.2922967e+00   9.9856236e-01   3.4897334e-03   2.5278842e+00
   6.8400000e+00   4.3022825e+00   9.9859688e-01   3.4132488e-03   2.5281201e+00
   6.8500000e+00   4.3122687e+00   9.9863063e-01   3.3382522e-03   2.5283512e+00
   6.8600000e+00   4.3222551e+00   9.9866365e-01   3.2647195e-03   2.5285775e+00
   6.8700000e+00   4.3322419e+00   9.9869593e-01   3.1926268e-03   2.5287991e+00
   6.8800000e+00   4.3422291e+00   9.9872750e-01   3.1219502e-03   2.5290162e+00
   6.8900000e+00   4.3522165e+00   9.9875837e-01   3.0526664e-03   2.5292287e+00
   6.9000000e+00   4.3622042e+00   9.9878856e-01   2.9847522e-03   2.5294368e+00
   6.9100000e+00   4.3721923e+00   9.9881807e-01   2.9181849e-03   2.5296406e+00
   6.9200000e+00   4.3821806e+00   9.9884693e-01   2.8529419e-03   2.5298402e+00
   6.9300000e+00   4.3921692e+00   9.9887514e-01   2.7890008e-03   2.5300355e+00
   6.9400000e+00   4.4021581e+00   9.9890271e-01   2.7263396e-03   2.5302267e+00
   6.9500000e+00   4.4121472e+00   9.9892967e-01   2.6649366e-03   2.5304139e+00
   6.9600000e+00   4.4221367e+00   9.9895601e-01   2.6047704e-03   2.5305972e+00
   6.9700000e+00   4.4321264e+00   9.9898177e-01   2.5458198e-03   2.5307765e+00
   6.9800000e+00   4.4421163e+00   9.9900693e-01   2.4880637e-03   2.5309521e+00
   6.9900000e+00   4.4521065e+00   9.9903153e-01   2.4314817e-03   2.5311239e+00
   7.0000000e+00   4.4620969e+00   9.9905557e-01   2.3760533e-03   2.5312920e+00
   7.0100000e+00   4.4720876e+00   9.9907905e-01   2.3217584e-03   2.5314566e+00
   7.0200000e+00   4.4820785e+00   9.9910200e-01   2.2685772e-03   2.5316176e+00
   7.0300000e+00   4.4920697e+00   9.9912443e-01   2.2164901e-03   2.5317751e+00
   7.0400000e+00   4.5020610e+00   9.9914634e-01   2.1654778e-03   2.5319292e+00
   7.0500000e+00   4.5120526e+00   9.9916774e-01   2.1155212e-03   2.5320800e+00
   7.0600000e+00   4.5220444e+00   9.9918865e-01   2.0666016e-03   2.5322275e+00
   7.0700000e+00   4.5320363e+00   9.9920908e-01   2.0187004e-03   2.5323718e+00
   7.0800000e+00   4.5420285e+00   9.9922903e-01   1.9717994e-03   2.5325130e+00
   7.0900000e+00   4.5520209e+00   9.9924852e-01   1.9258805e-03   2.5326510e+00
   7.1000000e+00   4.5620135e+00   9.9926755e-01   1.8809259e-03   2.5327861e+00
   7.1100000e+00   4.5720063e+00   9.9928614e-01   1.8369183e-03   2.5329182e+00
   7.1200000e+00   4.5819992e+00   9.9930429e-01   1.7938402e-03   2.5330473e+00
   7.1300000e+00   4.5919924e+00   9.9932202e-01   1.7516747e-03   2.5331736e+00
   7.1400000e+00   4.6019857e+00   9.9933933e-01   1.7104050e-03   2.5332971e+00
   7.1500000e+00   4.6119791e+00   9.9935623e-01   1.6700146e-03   2.5334179e+00
   7.1600000e+00   4.6219728e+00   9.9937273e-01   1.6304872e-03   2.5335359e+00
   7.1700000e+00   4.6319666e+00   9.9938884e-01   1.5918067e-03   2.5336514e+00
   7.1800000e+00   4.6419606e+00   9.9940457e-01   1.5539574e-03   2.5337642e+00
   7.1900000e+00   4.6519547e+00   9.9941992e-01   1.5169237e-03   2.5338745e+00
   7.2000000e+00   4.6619490e+00   9.9943491e-01   1.4806903e-03   2.5339824e+00
   7.2100000e+00   4.6719434e+00   9.9944954e-01   1.4452420e-03   2.5340878e+00
   7.2200000e+00   4.6819380e+00   9.9946381e-01   1.4105639e-03   2.5341908e+00
   7.2300000e+00   4.6919327e+00   9.9947775e-01   1.3766415e-03   2.5342915e+00
   7.2400000e+00   4.7019275e+00   9.9949135e-01   1.3434603e-03   2.5343899e+00
   7.2500000e+00   4.7119225e+00   9.9950462e-01   1.3110061e-03   2.5344860e+00
   7.2600000e+00   4.7219176e+00   9.9951757e-01   1.2792649e-03   2.5345800e+00
   7.2700000e+00   4.7319128e+00   9.9953021e-01   1.2482229e-03   2.5346718e+00
   7.2800000e+00   4.7419082e+00   9.9954254e-01   1.2178667e-03   2.5347615e+00
   7.2900000e+00   4.7519037e+00   9.9955457e-01   1.1881829e-03   2.5348491e+00
   7.3000000e+00   4.7618993e+00   9.9956630e-01   1.1591584e-03   2.5349347e+00
   7.3100000e+00   4.7718950e+00   9.9957775e-01   1.1307802e-03   2.5350184e+00
   7.3200000e+00   4.7818908e+00   9.9958892e-01   1.1030357e-03   2.5351001e+00
   7.3300000e+00   4.7918868e+00   9.9959982e-01   1.0759124e-03   2.5351799e+00
   7.3400000e+00   4.8018828e+00   9.9961044e-01   1.0493979e-03   2.5352578e+00
   7.3500000e+00   4.8118790e+00   9.9962080e-01   1.0234803e-03   2.5353339e+00
   7.3600000e+00   4.8218753e+00   9.9963091e-01   9.9814760e-04   2.5354083e+00
   7.3700000e+00   4.8318716e+00   9.9964077e-01   9.7338811e-04   2.5354809e+00
   7.3800000e+00   4.8418681e+00   9.9965038e-01   9.4919035e-04   2.5355517e+00
   7.3900000e+00   4.8518646e+00   9.9965975e-01   9.2554300e-04   2.5356210e+00
   7.4000000e+00   4.8618613e+00   9.9966889e-01   9.0243495e-04   2.5356886e+00
   7.4100000e+00   4.8718580e+00   9.9967781e-01   8.7985528e-04   2.5357545e+00
   7.4200000e+00   4.8818548e+00   9.9968649e-01   8.5779323e-04   2.5358190e+00
   7.4300000e+00   4.8918517e+00   9.9969496e-01   8.3623825e-04   2.5358818e+00
   7.4400000e+00   4.9018487e+00   9.9970322e-01   8.1517997e-04   2.5359432e+00
   7.4500000e+00   4.9118458e+00   9.9971127e-01   7.9460817e-04   2.5360032e+00
   7.4600000e+00   4.9218429e+00   9.9971911e-01   7.7451284e-04   2.5360616e+00
   7.4700000e+00   4.9318402e+00   9.9972676e-01   7.5488412e-04   2.5361187e+00
   7.4800000e+00   4.9418375e+00   9.9973421e-01   7.3571235e-04   2.5361744e+00
   7.4900000e+00   4.9518349e+00   9.9974147e-01   7.1698801e-04   2.5362288e+00
   7.5000000e+00   4.9618323e+00   9.9974855e-01   6.9870176e-04   2.5362818e+00
   7.5100000e+00   4.9718298e+00   9.9975545e-01   6.8084442e-04   2.5363336e+00
   7.5200000e+00   4.9818274e+00   9.9976217e-01   6.6340700e-04   2.5363841e+00
   7.5300000e+00   4.9918251e+00   9.9976872e-01   6.4638063e-04   2.5364334e+00
   7.5400000e+00   5.0018228e+00   9.9977510e-01   6.2975663e-04   2.5364815e+00
   7.5500000e+00   5.0118206e+00   9.9978132e-01   6.1352646e-04   2.5365284e+00
   7.5600000e+00   5.0218184e+00   9.9978737e-01   5.9768175e-04   2.5365741e+00
   7.5700000e+00   5.0318163e+00   9.9979327e-01   5.8221426e-04   2.5366187e+00
   7.5800000e+00   5.0418143e+00   9.9979902e-01   5.6711592e-04   2.5366623e+00
   7.5900000e+00   5.0518123e+00   9.9980461e-01   5.5237881e-04   2.5367047e+00
   7.6000000e+00   5.0618104e+00   9.9981007e-01   5.3799515e-04   2.5367461e+00
   7.6100000e+00   5.0718085e+00   9.9981537e-01   5.2395728e-04   2.5367865e+00
   7.6200000e+00   5.0818067e+00   9.9982055e-01   5.1025773e-04   2.5368259e+00
   7.6300000e+00   5.0918049e+00   9.9982558e-01   4.9688914e-04   2.5368643e+00
   7.6400000e+00   5.1018032e+00   9.9983048e-01   4.8384428e-04   2.5369017e+00
   7.6500000e+00   5.1118015e+00   9.9983526e-01   4.7111608e-04   2.5369382e+00
   7.6600000e+00   5.1217999e+00   9.9983991e-01   4.5869760e-04   2.5369738e+00
   7.6700000e+00   5.1317983e+00   9.9984443e-01   4.4658201e-04   2.5370085e+00
   7.6800000e+00   5.1417968e+00   9.9984884e-01   4.3476264e-04   2.5370423e+00
   7.6900000e+00   5.1517953e+00   9.9985313e-01   4.2323292e-04   2.5370753e+00
   7.7000000e+00   5.1617938e+00   9.9985731e-01   4.1198644e-04   2.5371074e+00
   7.7100000e+00   5.1717924e+00   9.9986137e-01   4.0101687e-04   2.5371387e+00
   7.7200000e+00   5.1817911e+00   9.9986533e-01   3.9031804e-04   2.5371693e+00
   7.7300000e+00   5.1917897e+00   9.9986918e-01   3.7988388e-04   2.5371990e+00
   7.7400000e+00   5.2017885e+00   9.9987293e-01   3.6970846e-04   2.5372280e+00
   7.7500000e+00   5.2117872e+00   9.9987657e-01   3.5978594e-04   2.5372562e+00
   7.7600000e+00   5.2217860e+00   9.9988012e-01   3.5011061e-04   2.5372838e+00
   7.7700000e+00   5.2317848e+00   9.9988358e-01   3.4067687e-04   2.5373106e+00
   7.7800000e+00   5.2417837e+00   9.9988694e-01   3.3147923e-04   2.5373367e+00
   7.7900000e+00   5.2517825e+00   9.9989021e-01   3.2251232e-04   2.5373622e+00
   7.8000000e+00   5.2617815e+00   9.9989339e-01   3.1377085e-04   2.5373870e+00
   7.8100000e+00   5.2717804e+00   9.9989648e-01   3.0524968e-04   2.5374111e+00
   7.8200000e+00   5.2817794e+00   9.9989949e-01   2.9694372e-04   2.5374346e+00
   7.8300000e+00   5.2917784e+00   9.9990242e-01   2.8884804e-04   2.5374576e+00
   7.8400000e+00   5.3017774e+00   9.9990527e-01   2.8095776e-04   2.5374799e+00
   7.8500000e+00   5.3117765e+00   9.9990804e-01   2.7326813e-04   2.5375016e+00
   7.8600000e+00   5.3217756e+00   9.9991074e-01   2.6577449e-04   2.5375228e+00
   7.8700000e+00   5.3317747e+00   9.9991336e-01   2.5847227e-04   2.5375434e+00
   7.8800000e+00   5.3417739e+00   9.9991591e-01   2.5135700e-04   2.5375635e+00
   7.8900000e+00   5.3517730e+00   9.9991838e-01   2.4442430e-04   2.5375830e+00
   7.9000000e+00   5.3617722e+00   9.9992080e-01   2.3766989e-04   2.5376020e+00
   7.9100000e+00   5.3717715e+00   9.9992314e-01   2.3108955e-04   2.5376206e+00
   7.9200000e+00   5.3817707e+00   9.9992542e-01   2.2467920e-04   2.5376386e+00
   7.9300000e+00   5.3917700e+00   9.9992763e-01   2.1843479e-04   2.5376562e+00
   7.9400000e+00   5.4017692e+00   9.9992979e-01   2.1235239e-04   2.5376733e+00
   7.9500000e+00   5.4117686e+00   9.9993188e-01   2.0642814e-04   2.5376899e+00
   7.9600000e+00   5.4217679e+00   9.9993392e-01   2.0065828e-04   2.5377061e+00
   7.9700000e+00   5.4317672e+00   9.9993589e-01   1.9503909e-04   2.5377218e+00
   7.9800000e+00   5.4417666e+00   9.9993782e-01   1.8956698e-04   2.5377372e+00
   7.9900000e+00   5.4517660e+00   9.9993969e-01   1.8423839e-04   2.5377521e+00
   8.0000000e+00   5.4617654e+00   9.9994150e-01   1.7904987e-04   2.5377666e+00
   8.0100000e+00   5.4717648e+00   9.9994327e-01   1.7399804e-04   2.5377807e+00
   8.0200000e+00   5.4817643e+00   9.9994498e-01   1.6907957e-04   2.5377945e+00
   8.0300000e+00   5.4917637e+00   9.9994665e-01   1.6429122e-04   2.5378079e+00
   8.0400000e+00   5.5017632e+00   9.9994827e-01   1.5962983e-04   2.5378209e+00
   8.0500000e+00   5.5117627e+00   9.9994984e-01   1.5509230e-04   2.5378335e+00
   8.0600000e+00   5.5217622e+00   9.9995137e-01   1.5067558e-04   2.5378459e+00
   8.0700000e+00   5.5317617e+00   9.9995286e-01   1.4637671e-04   2.5378578e+00
   8.0800000e+00   5.5417612e+00   9.9995430e-01   1.4219280e-04   2.5378695e+00
   8.0900000e+00   5.5517608e+00   9.9995570e-01   1.3812100e-04   2.5378808e+00
   8.1000000e+00   5.5617604e+00   9.9995706e-01   1.3415853e-04   2.5378918e+00
   8.1100000e+00   5.5717599e+00   9.9995838e-01   1.3030269e-04   2.5379026e+00
   8.1200000e+00   5.5817595e+00   9.9995967e-01   1.2655083e-04   2.5379130e+00
   8.1300000e+00   5.5917591e+00   9.9996091e-01   1.2290035e-04   2.5379231e+00
   8.1400000e+00   5.6017587e+00   9.9996213e-01   1.1934872e-04   2.5379330e+00
   8.1500000e+00   5.6117584e+00   9.9996330e-01   1.1589346e-04   2.5379425e+00
   8.1600000e+00   5.6217580e+00   9.9996444e-01   1.1253215e-04   2.5379519e+00
   8.1700000e+00   5.6317577e+00   9.9996555e-01   1.0926243e-04   2.5379609e+00
   8.1800000e+00   5.6417573e+00   9.9996663e-01   1.0608198e-04   2.5379697e+00
   8.1900000e+00   5.6517570e+00   9.9996768e-01   1.0298855e-04   2.5379783e+00
   8.2000000e+00   5.6617567e+00   9.9996869e-01   9.9979930e-05   2.5379866e+00
   8.2100000e+00   5.6717564e+00   9.9996967e-01   9.7053961e-05   2.5379947e+00
   8.2200000e+00   5.6817561e+00   9.9997063e-01   9.4208537e-05   2.5380025e+00
   8.2300000e+00   5.6917558e+00   9.9997156e-01   9.1441602e-05   2.5380101e+00
   8.2400000e+00   5.7017555e+00   9.9997246e-01   8.8751146e-05   2.5380176e+00
   8.2500000e+00   5.7117552e+00   9.9997333e-01   8.6135205e-05   2.5380248e+00
   8.2600000e+00   5.7217550e+00   9.9997418e-01   8.3591862e-05   2.5380318e+00
   8.2700000e+00   5.7317547e+00   9.9997501e-01   8.1119244e-05   2.5380386e+00
   8.2800000e+00   5.7417545e+00   9.9997581e-01   7.8715523e-05   2.5380452e+00
   8.2900000e+00   5.7517542e+00   9.9997658e-01   7.6378914e-05   2.5380516e+00
   8.3000000e+00   5.7617540e+00   9.9997733e-01   7.4107673e-05   2.5380579e+00
   8.3100000e+00   5.7717538e+00   9.9997806e-01   7.1900099e-05   2.5380639e+00
   8.3200000e+00   5.7817536e+00   9.9997877e-01   6.9754530e-05   2.5380698e+00
   8.3300000e+00   5.7917534e+00   9.9997946e-01   6.7669344e-05   2.5380755e+00
   8.3400000e+00   5.8017532e+00   9.9998013e-01   6.5642958e-05   2.5380811e+00
   8.3500000e+00   5.8117530e+00   9.9998077e-01   6.3673827e-05   2.5380865e+00
   8.3600000e+00   5.8217528e+00   9.9998140e-01   6.1760442e-05   2.5380917e+00
   8.3700000e+00   5.8317526e+00   9.9998201e-01   5.9901332e-05   2.5380968e+00
   8.3800000e+00   5.8417524e+00   9.9998260e-01   5.8095061e-05   2.5381018e+00
   8.3900000e+00   5.8517522e+00   9.9998317e-01   5.6340228e-05   2.5381066e+00
   8.4000000e+00   5.8617521e+00   9.9998372e-01   5.4635465e-05   2.5381112e+00
   8.4100000e+00   5.8717519e+00   9.9998426e-01   5.2979438e-05   2.5381157e+00
   8.4200000e+00   5.8817518e+00   9.9998478e-01   5.1370846e-05   2.5381201e+00
   8.4300000e+00   5.8917516e+00   9.9998529e-01   4.9808420e-05   2.5381244e+00
   8.4400000e+00   5.9017515e+00   9.9998578e-01   4.8290920e-05   2.5381285e+00
   8.4500000e+00   5.9117513e+00   9.9998626e-01   4.6817140e-05   2.5381325e+00
   8.4600000e+00   5.9217512e+00   9.9998672e-01   4.5385902e-05   2.5381364e+00
   8.4700000e+00   5.9317511e+00   9.9998716e-01   4.3996056e-05   2.5381402e+00
   8.4800000e+00   5.9417509e+00   9.9998760e-01   4.2646483e-05   2.5381439e+00
   8.4900000e+00   5.9517508e+00   9.9998802e-01   4.1336090e-05   2.5381475e+00
   8.5000000e+00   5.9617507e+00   9.9998842e-01   4.0063813e-05   2.5381509e+00
   8.5100000e+00   5.9717506e+00   9.9998882e-01   3.8828612e-05   2.5381543e+00
   8.5200000e+00   5.9817505e+00   9.9998920e-01   3.7629476e-05   2.5381575e+00
   8.5300000e+00   5.9917504e+00   9.9998957e-01   3.6465418e-05   2.5381607e+00
   8.5400000e+00   6.0017503e+00   9.9998993e-01   3.5335476e-05   2.5381637e+00
   8.5500000e+00   6.0117502e+00   9.9999028e-01   3.4238712e-05   2.5381667e+00
   8.5600000e+00   6.0217501e+00   9.9999061e-01   3.3174213e-05   2.5381696e+00
   8.5700000e+00   6.0317500e+00   9.9999094e-01   3.2141089e-05   2.5381724e+00
   8.5800000e+00   6.0417499e+00   9.9999126e-01   3.1138470e-05   2.5381751e+00
   8.5900000e+00   6.0517498e+00   9.9999156e-01   3.0165513e-05   2.5381777e+00
   8.6000000e+00   6.0617497e+00   9.9999186e-01   2.9221392e-05   2.5381803e+00
   8.6100000e+00   6.0717496e+00   9.9999215e-01   2.8305306e-05   2.5381828e+00
   8.6200000e+00   6.0817496e+00   9.9999243e-01   2.7416471e-05   2.5381852e+00
   8.6300000e+00   6.0917495e+00   9.9999270e-01   2.6554127e-05   2.5381875e+00
   8.6400000e+00   6.1017494e+00   9.9999296e-01   2.5717531e-05   2.5381897e+00
   8.6500000e+00   6.1117493e+00   9.9999321e-01   2.4905960e-05   2.5381919e+00
   8.6600000e+00   6.1217493e+00   9.9999346e-01   2.4118711e-05   2.5381941e+00
   8.6700000e+00   6.1317492e+00   9.9999369e-01   2.3355096e-05   2.5381961e+00
   8.6800000e+00   6.1417491e+00   9.9999392e-01   2.2614450e-05   2.5381981e+00
   8.6900000e+00   6.1517491e+00   9.9999415e-01   2.1896121e-05   2.5382000e+00
   8.7000000e+00   6.1617490e+00   9.9999436e-01   2.1199476e-05   2.5382019e+00
   8.7100000e+00   6.1717490e+00   9.9999457e-01   2.0523900e-05   2.5382037e+00
   8.7200000e+00   6.1817489e+00   9.9999477e-01   1.9868791e-05   2.5382055e+00
   8.7300000e+00   6.1917489e+00   9.9999497e-01   1.9233566e-05   2.5382072e+00
   8.7400000e+00   6.2017488e+00   9.9999516e-01   1.8617655e-05   2.5382088e+00
   8.7500000e+00   6.2117488e+00   9.9999534e-01   1.8020506e-05   2.5382104e+00
   8.7600000e+00   6.2217487e+00   9.9999552e-01   1.7441579e-05   2.5382120e+00
   8.7700000e+00   6.2317487e+00   9.9999569e-01   1.6880350e-05   2.5382135e+00
   8.7800000e+00   6.2417486e+00   9.9999585e-01   1.6336308e-05   2.5382150e+00
   8.7900000e+00   6.2517486e+00   9.9999602e-01   1.5808957e-05   2.5382164e+00
   8.8000000e+00   6.2617486e+00   9.9999617e-01   1.5297814e-05   2.5382177e+00
   8.8100000e+00   6.2717485e+00   9.9999632e-01   1.4802408e-05   2.5382191e+00
   8.8200000e+00   6.2817485e+00   9.9999647e-01   1.4322281e-05   2.5382204e+00
   8.8300000e+00   6.2917485e+00   9.9999661e-01   1.3856989e-05   2.5382216e+00
   8.8400000e+00   6.3017484e+00   9.9999674e-01   1.3406099e-05   2.5382228e+00
   8.8500000e+00   6.3117484e+00   9.9999688e-01   1.2969189e-05   2.5382240e+00
   8.8600000e+00   6.3217484e+00   9.9999700e-01   1.2545850e-05   2.5382251e+00
   8.8700000e+00   6.3317483e+00   9.9999713e-01   1.2135682e-05   2.5382262e+00
   8.8800000e+00   6.3417483e+00   9.9999725e-01   1.1738300e-05   2.5382272e+00
   8.8900000e+00   6.3517483e+00   9.9999736e-01   1.1353325e-05   2.5382283e+00
   8.9000000e+00   6.3617482e+00   9.9999747e-01   1.0980391e-05   2.5382293e+00
   8.9100000e+00   6.3717482e+00   9.9999758e-01   1.0619143e-05   2.5382302e+00
   8.9200000e+00   6.3817482e+00   9.9999769e-01   1.0269232e-05   2.5382312e+00
   8.9300000e+00   6.3917482e+00   9.9999779e-01   9.9303233e-06   2.5382321e+00
   8.9400000e+00   6.4017482e+00   9.9999788e-01   9.6020882e-06   2.5382329e+00
   8.9500000e+00   6.4117481e+00   9.9999798e-01   9.2842087e-06   2.5382338e+00
   8.9600000e+00   6.4217481e+00   9.9999807e-01   8.9763752e-06   2.5382346e+00
   8.9700000e+00   6.4317481e+00   9.9999816e-01   8.6782870e-06   2.5382354e+00
   8.9800000e+00   6.4417481e+00   9.9999824e-01   8.3896517e-06   2.5382362e+00
   8.9900000e+00   6.4517481e+00   9.9999833e-01   8.1101850e-06   2.5382369e+00
   9.0000000e+00   6.4617480e+00   9.9999841e-01   7.8396110e-06   2.5382376e+00
   9.0100000e+00   6.4717480e+00   9.9999848e-01   7.5776613e-06   2.5382383e+00
   9.0200000e+00   6.4817480e+00   9.9999856e-01   7.3240750e-06   2.5382390e+00
   9.0300000e+00   6.4917480e+00   9.9999863e-01   7.0785990e-06   2.5382396e+00
   9.0400000e+00   6.5017480e+00   9.9999870e-01   6.8409870e-06   2.5382403e+00
   9.0500000e+00   6.5117480e+00   9.9999877e-01   6.6110001e-06   2.5382409e+00
   9.0600000e+00   6.5217480e+00   9.9999883e-01   6.3884058e-06   2.5382415e+00
   9.0700000e+00   6.5317480e+00   9.9999889e-01   6.1729786e-06   2.5382420e+00
   9.0800000e+00   6.5417479e+00   9.9999896e-01   5.9644994e-06   2.5382426e+00
   9.0900000e+00   6.5517479e+00   9.9999901e-01   5.7627552e-06   2.5382431e+00
   9.1000000e+00   6.5617479e+00   9.9999907e-01   5.5675394e-06   2.5382436e+00
   9.1100000e+00   6.5717479e+00   9.9999913e-01   5.3786513e-06   2.5382441e+00
   9.1200000e+00   6.5817479e+00   9.9999918e-01   5.1958959e-06   2.5382446e+00
   9.1300000e+00   6.5917479e+00   9.9999923e-01   5.0190839e-06   2.5382451e+00
   9.1400000e+00   6.6017479e+00   9.9999928e-01   4.8480315e-06   2.5382455e+00
   9.1500000e+00   6.6117479e+00   9.9999933e-01   4.6825604e-06   2.5382460e+00
   9.1600000e+00   6.6217479e+00   9.9999937e-01   4.5224974e-06   2.5382464e+00
   9.1700000e+00   6.6317479e+00   9.9999942e-01   4.3676742e-06   2.5382468e+00
   9.1800000e+00   6.6417479e+00   9.9999946e-01   4.2179277e-06   2.5382472e+00
   9.1900000e+00   6.6517479e+00   9.9999950e-01   4.0730994e-06   2.5382476e+00
   9.2000000e+00   6.6617479e+00   9.9999954e-01   3.9330356e-06   2.5382479e+00
   9.2100000e+00   6.6717478e+00   9.9999958e-01   3.7975871e-06   2.5382483e+00
   9.2200000e+00   6.6817478e+00   9.9999962e-01   3.6666090e-06   2.5382486e+00
   9.2300000e+00   6.6917478e+00   9.9999965e-01   3.5399609e-06   2.5382490e+00
   9.2400000e+00   6.7017478e+00   9.9999969e-01   3.4175063e-06   2.5382493e+00
   9.2500000e+00   6.7117478e+00   9.9999972e-01   3.2991131e-06   2.5382496e+00
   9.2600000e+00   6.7217478e+00   9.9999975e-01   3.1846527e-06   2.5382499e+00
   9.2700000e+00   6.7317478e+00   9.9999979e-01   3.0740008e-06   2.5382502e+00
   9.2800000e+00   6.7417478e+00   9.9999982e-01   2.9670365e-06   2.5382505e+00
   9.2900000e+00   6.7517478e+00   9.9999984e-01   2.8636427e-06   2.5382507e+00
   9.3000000e+00   6.7617478e+00   9.9999987e-01   2.7637056e-06   2.5382510e+00
   9.3100000e+00   6.7717478e+00   9.9999990e-01   2.6671151e-06   2.5382512e+00
   9.3200000e+00   6.7817478e+00   9.9999993e-01   2.5737644e-06   2.5382515e+00
   9.3300000e+00   6.7917478e+00   9.9999995e-01   2.4835496e-06   2.5382517e+00
   9.3400000e+00   6.8017478e+00   9.9999998e-01   2.3963702e-06   2.5382519e+00
   9.3500000e+00   6.8117478e+00   1.0000000e+00   2.3121289e-06   2.5382522e+00
   9.3600000e+00   6.8217478e+00   1.0000000e+00   2.2307311e-06   2.5382524e+00
   9.3700000e+00   6.8317478e+00   1.0000000e+00   2.1520851e-06   2.5382526e+00
   9.3800000e+00   6.8417478e+00   1.0000001e+00   2.0761021e-06   2.5382528e+00
   9.3900000e+00   6.8517478e+00   1.0000001e+00   2.0026960e-06   2.5382530e+00
   9.4000000e+00   6.8617478e+00   1.0000001e+00   1.9317833e-06   2.5382532e+00
   9.4100000e+00   6.8717478e+00   1.0000001e+00   1.8632831e-06   2.5382533e+00
   9.4200000e+00   6.8817478e+00   1.0000001e+00   1.7971170e-06   2.5382535e+00
   9.4300000e+00   6.8917478e+00   1.0000002e+00   1.7332089e-06   2.5382537e+00
   9.4400000e+00   6.9017478e+00   1.0000002e+00   1.6714853e-06   2.5382538e+00
   9.4500000e+00   6.9117478e+00   1.0000002e+00   1.6118746e-06   2.5382540e+00
   9.4600000e+00   6.9217478e+00   1.0000002e+00   1.5543079e-06   2.5382541e+00
   9.4700000e+00   6.9317478e+00   1.0000002e+00   1.4987179e-06   2.5382543e+00
   9.4800000e+00   6.9417478e+00   1.0000002e+00   1.4450400e-06   2.5382544e+00
   9.4900000e+00   6.9517478e+00   1.0000003e+00   1.3932110e-06   2.5382546e+00
   9.5000000e+00   6.9617478e+00   1.0000003e+00   1.3431701e-06   2.5382547e+00
   9.5100000e+00   6.9717478e+00   1.0000003e+00   1.2948582e-06   2.5382548e+00
   9.5200000e+00   6.9817478e+00   1.0000003e+00   1.2482182e-06   2.5382549e+00
   9.5300000e+00   6.9917479e+00   1.0000003e+00   1.2031947e-06   2.5382551e+00
   9.5400000e+00   7.0017479e+00   1.0000003e+00   1.1597341e-06   2.5382552e+00
   9.5500000e+00   7.0117479e+00   1.0000003e+00   1.1177844e-06   2.5382553e+00
   9.5600000e+00   7.0217479e+00   1.0000003e+00   1.0772952e-06   2.5382554e+00
   9.5700000e+00   7.0317479e+00   1.0000003e+00   1.0382180e-06   2.5382555e+00
   9.5800000e+00   7.0417479e+00   1.0000004e+00   1.0005055e-06   2.5382556e+00
   9.5900000e+00   7.0517479e+00   1.0000004e+00   9.6411212e-07   2.5382557e+00
   9.6000000e+00   7.0617479e+00   1.0000004e+00   9.2899358e-07   2.5382558e+00
   9.6100000e+00   7.0717479e+00   1.0000004e+00   8.9510709e-07   2.5382559e+00
   9.6200000e+00   7.0817479e+00   1.0000004e+00   8.6241125e-07   2.5382559e+00
   9.6300000e+00   7.0917479e+00   1.0000004e+00   8.3086593e-07   2.5382560e+00
   9.6400000e+00   7.1017479e+00   1.0000004e+00   8.0043233e-07   2.5382561e+00
   9.6500000e+00   7.1117479e+00   1.0000004e+00   7.7107287e-07   2.5382562e+00
   9.6600000e+00   7.1217479e+00   1.0000004e+00   7.4275119e-07   2.5382562e+00
   9.6700000e+00   7.1317479e+00   1.0000004e+00   7.1543212e-07   2.5382563e+00
   9.6800000e+00   7.1417479e+00   1.0000004e+00   6.8908160e-07   2.5382564e+00
   9.6900000e+00   7.1517479e+00   1.0000005e+00   6.6366668e-07   2.5382564e+00
   9.7000000e+00   7.1617479e+00   1.0000005e+00   6.3915549e-07   2.5382565e+00
   9.7100000e+00   7.1717479e+00   1.0000005e+00   6.1551719e-07   2.5382566e+00
   9.7200000e+00   7.1817479e+00   1.0000005e+00   5.9272193e-07   2.5382566e+00
   9.7300000e+00   7.1917479e+00   1.0000005e+00   5.7074086e-07   2.5382567e+00
   9.7400000e+00   7.2017479e+00   1.0000005e+00   5.4954605e-07   2.5382567e+00
   9.7500000e+00   7.2117479e+00   1.0000005e+00   5.2911050e-07   2.5382568e+00
   9.7600000e+00   7.2217479e+00   1.0000005e+00   5.0940808e-07   2.5382568e+00
   9.7700000e+00   7.2317480e+00   1.0000005e+00   4.9041354e-07   2.5382569e+00
   9.7800000e+00   7.2417480e+00   1.0000005e+00   4.7210243e-07   2.5382569e+00
   9.7900000e+00   7.2517480e+00   1.0000005e+00   4.5445114e-07   2.5382570e+00
   9.8000000e+00   7.2617480e+00   1.0000005e+00   4.3743682e-07   2.5382570e+00
   9.8100000e+00   7.2717480e+00   1.0000005e+00   4.2103738e-07   2.5382571e+00
   9.8200000e+00   7.2817480e+00   1.0000005e+00   4.0523145e-07   2.5382571e+00
   9.8300000e+00   7.2917480e+00   1.0000005e+00   3.8999840e-07   2.5382572e+00
   9.8400000e+00   7.3017480e+00   1.0000005e+00   3.7531825e-07   2.5382572e+00
   9.8500000e+00   7.3117480e+00   1.0000005e+00   3.6117172e-07   2.5382572e+00
   9.8600000e+00   7.3217480e+00   1.0000005e+00   3.4754015e-07   2.5382573e+00
   9.8700000e+00   7.3317480e+00   1.0000005e+00   3.3440551e-07   2.5382573e+00
   9.8800000e+00   7.3417480e+00   1.0000005e+00   3.2175037e-07   2.5382573e+00
   9.8900000e+00   7.3517480e+00   1.0000005e+00   3.0955790e-07   2.5382574e+00
   9.9000000e+00   7.3617480e+00   1.0000005e+00   2.9781182e-07   2.5382574e+00
   9.9100000e+00   7.3717480e+00   1.0000005e+00   2.8649640e-07   2.5382574e+00
   9.9200000e+00   7.3817480e+00   1.0000006e+00   2.7559644e-07   2.5382574e+00
   9.9300000e+00   7.3917480e+00   1.0000006e+00   2.6509728e-07   2.5382575e+00
   9.9400000e+00   7.4017480e+00   1.0000006e+00   2.5498471e-07   2.5382575e+00
   9.9500000e+00   7.4117480e+00   1.0000006e+00   2.4524503e-07   2.5382575e+00
   9.9600000e+00   7.4217481e+00   1.0000006e+00   2.3586501e-07   2.5382575e+00
   9.9700000e+00   7.4317481e+00   1.0000006e+00   2.2683186e-07   2.5382576e+00
   9.9800000e+00   7.4417481e+00   1.0000006e+00   2.1813321e-07   2.5382576e+00
   9.9900000e+00   7.4517481e+00   1.0000006e+00   2.0975714e-07   2.5382576e+00
   1.0000000e+01   7.4617481e+00   1.0000006e+00   2.0169213e-07   2.5382576e+00


==> data/Blasius_Shooting_Adjoint_Results_F1_A0.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.3150771e-01   0.0000000e+00
   1.0000000e-02   1.6575386e-05   3.3150771e-03   3.3150771e-01   1.6575386e-05
   2.0000000e-02   6.6301542e-05   6.6301541e-03   3.3150768e-01   6.6301540e-05
   3.0000000e-02   1.4917847e-04   9.9452304e-03   3.3150757e-01   1.4917845e-04
   4.0000000e-02   2.6520614e-04   1.3260305e-02   3.3150733e-01   2.6520605e-04
   5.0000000e-02   4.1438455e-04   1.6575376e-02   3.3150689e-01   4.1438425e-04
   6.0000000e-02   5.9671364e-04   1.9890441e-02   3.3150620e-01   5.9671284e-04
   7.0000000e-02   8.1219335e-04   2.3205498e-02   3.3150521e-01   8.1219154e-04
   8.0000000e-02   1.0608236e-03   2.6520544e-02   3.3150386e-01   1.0608199e-03
   9.0000000e-02   1.3426042e-03   2.9835573e-02   3.3150210e-01   1.3425974e-03
   1.0000000e-01   1.6575350e-03   3.3150583e-02   3.3149987e-01   1.6575234e-03
   1.1000000e-01   2.0056158e-03   3.6465568e-02   3.3149712e-01   2.0055968e-03
   1.2000000e-01   2.3868462e-03   3.9780523e-02   3.3149379e-01   2.3868165e-03
   1.3000000e-01   2.8012261e-03   4.3095441e-02   3.3148982e-01   2.8011812e-03
   1.4000000e-01   3.2487549e-03   4.6410316e-02   3.3148517e-01   3.2486893e-03
   1.5000000e-01   3.7294322e-03   4.9725141e-02   3.3147978e-01   3.7293388e-03
   1.6000000e-01   4.2432575e-03   5.3039907e-02   3.3147359e-01   4.2431277e-03
   1.7000000e-01   4.7902302e-03   5.6354608e-02   3.3146654e-01   4.7900532e-03
   1.8000000e-01   5.3703494e-03   5.9669234e-02   3.3145859e-01   5.3701126e-03
   1.9000000e-01   5.9836146e-03   6.2983775e-02   3.3144968e-01   5.9833027e-03
   2.0000000e-01   6.6300246e-03   6.6298222e-02   3.3143974e-01   6.6296198e-03
   2.1000000e-01   7.3095787e-03   6.9612565e-02   3.3142874e-01   7.3090599e-03
   2.2000000e-01   8.0222755e-03   7.2926791e-02   3.3141661e-01   8.0216186e-03
   2.3000000e-01   8.7681141e-03   7.6240891e-02   3.3140329e-01   8.7672908e-03
   2.4000000e-01   9.5470929e-03   7.9554851e-02   3.3138874e-01   9.5460714e-03
   2.5000000e-01   1.0359211e-02   8.2868659e-02   3.3137289e-01   1.0357954e-02
   2.6000000e-01   1.1204466e-02   8.6182302e-02   3.3135570e-01   1.1202933e-02
   2.7000000e-01   1.2082856e-02   8.9495766e-02   3.3133711e-01   1.2081001e-02
   2.8000000e-01   1.2994380e-02   9.2809037e-02   3.3131706e-01   1.2992150e-02
   2.9000000e-01   1.3939036e-02   9.6122100e-02   3.3129550e-01   1.3936373e-02
   3.0000000e-01   1.4916821e-02   9.9434939e-02   3.3127237e-01   1.4913660e-02
   3.1000000e-01   1.5927734e-02   1.0274754e-01   3.3124762e-01   1.5924003e-02
   3.2000000e-01   1.6971771e-02   1.0605988e-01   3.3122120e-01   1.6967391e-02
   3.3000000e-01   1.8048931e-02   1.0937195e-01   3.3119305e-01   1.8043814e-02
   3.4000000e-01   1.9159210e-02   1.1268374e-01   3.3116311e-01   1.9153260e-02
   3.5000000e-01   2.0302604e-02   1.1599521e-01   3.3113134e-01   2.0295718e-02
   3.6000000e-01   2.1479113e-02   1.1930635e-01   3.3109767e-01   2.1471174e-02
   3.7000000e-01   2.2688730e-02   1.2261715e-01   3.3106205e-01   2.2679616e-02
   3.8000000e-01   2.3931454e-02   1.2592758e-01   3.3102444e-01   2.3921027e-02
   3.9000000e-01   2.5207281e-02   1.2923763e-01   3.3098476e-01   2.5195395e-02
   4.0000000e-01   2.6516206e-02   1.3254727e-01   3.3094298e-01   2.6502702e-02
   4.1000000e-01   2.7858225e-02   1.3585648e-01   3.3089904e-01   2.7842931e-02
   4.2000000e-01   2.9233334e-02   1.3916524e-01   3.3085287e-01   2.9216066e-02
   4.3000000e-01   3.0641528e-02   1.4247352e-01   3.3080444e-01   3.0622088e-02
   4.4000000e-01   3.2082802e-02   1.4578131e-01   3.3075367e-01   3.2060976e-02
   4.5000000e-01   3.3557152e-02   1.4908859e-01   3.3070053e-01   3.3532711e-02
   4.6000000e-01   3.5064572e-02   1.5239531e-01   3.3064496e-01   3.5037272e-02
   4.7000000e-01   3.6605057e-02   1.5570147e-01   3.3058690e-01   3.6574635e-02
   4.8000000e-01   3.8178600e-02   1.5900704e-01   3.3052630e-01   3.8144779e-02
   4.9000000e-01   3.9785196e-02   1.6231199e-01   3.3046311e-01   3.9747678e-02
   5.0000000e-01   4.1424837e-02   1.6561629e-01   3.3039727e-01   4.1383306e-02
   5.1000000e-01   4.3097519e-02   1.6891992e-01   3.3032873e-01   4.3051639e-02
   5.2000000e-01   4.4803233e-02   1.7222285e-01   3.3025744e-01   4.4752648e-02
   5.3000000e-01   4.6541974e-02   1.7552505e-01   3.3018334e-01   4.6486304e-02
   5.4000000e-01   4.8313732e-02   1.7882650e-01   3.3010639e-01   4.8252579e-02
   5.5000000e-01   5.0118501e-02   1.8212717e-01   3.3002652e-01   5.0051440e-02
   5.6000000e-01   5.1956273e-02   1.8542702e-01   3.2994370e-01   5.1882857e-02
   5.7000000e-01   5.3827039e-02   1.8872602e-01   3.2985786e-01   5.3746795e-02
   5.8000000e-01   5.5730790e-02   1.9202416e-01   3.2976895e-01   5.5643222e-02
   5.9000000e-01   5.7667519e-02   1.9532139e-01   3.2967692e-01   5.7572100e-02
   6.0000000e-01   5.9637215e-02   1.9861768e-01   3.2958172e-01   5.9533394e-02
   6.1000000e-01   6.1639869e-02   2.0191301e-01   3.2948329e-01   6.1527065e-02
   6.2000000e-01   6.3675472e-02   2.0520733e-01   3.2938160e-01   6.3553073e-02
   6.3000000e-01   6.5744012e-02   2.0850062e-01   3.2927657e-01   6.5611379e-02
   6.4000000e-01   6.7845480e-02   2.1179284e-01   3.2916818e-01   6.7701940e-02
   6.5000000e-01   6.9979865e-02   2.1508397e-01   3.2905635e-01   6.9824713e-02
   6.6000000e-01   7.2147156e-02   2.1837395e-01   3.2894105e-01   7.1979654e-02
   6.7000000e-01   7.4347341e-02   2.2166277e-01   3.2882221e-01   7.4166716e-02
   6.8000000e-01   7.6580407e-02   2.2495038e-01   3.2869980e-01   7.6385851e-02
   6.9000000e-01   7.8846344e-02   2.2823675e-01   3.2857376e-01   7.8637012e-02
   7.0000000e-01   8.1145138e-02   2.3152184e-01   3.2844404e-01   8.0920148e-02
   7.1000000e-01   8.3476776e-02   2.3480561e-01   3.2831059e-01   8.3235207e-02
   7.2000000e-01   8.5841246e-02   2.3808803e-01   3.2817337e-01   8.5582136e-02
   7.3000000e-01   8.8238532e-02   2.4136906e-01   3.2803232e-01   8.7960880e-02
   7.4000000e-01   9.0668622e-02   2.4464866e-01   3.2788739e-01   9.0371384e-02
   7.5000000e-01   9.3131501e-02   2.4792679e-01   3.2773853e-01   9.2813589e-02
   7.6000000e-01   9.5627153e-02   2.5120341e-01   3.2758571e-01   9.5287437e-02
   7.7000000e-01   9.8155564e-02   2.5447848e-01   3.2742886e-01   9.7792866e-02
   7.8000000e-01   1.0071672e-01   2.5775196e-01   3.2726795e-01   1.0032982e-01
   7.9000000e-01   1.0331060e-01   2.6102382e-01   3.2710292e-01   1.0289822e-01
   8.0000000e-01   1.0593719e-01   2.6429400e-01   3.2693372e-01   1.0549801e-01
   8.1000000e-01   1.0859647e-01   2.6756247e-01   3.2676031e-01   1.0812913e-01
   8.2000000e-01   1.1128843e-01   2.7082919e-01   3.2658265e-01   1.1079150e-01
   8.3000000e-01   1.1401305e-01   2.7409410e-01   3.2640068e-01   1.1348506e-01
   8.4000000e-01   1.1677031e-01   2.7735718e-01   3.2621437e-01   1.1620972e-01
   8.5000000e-01   1.1956019e-01   2.8061837e-01   3.2602366e-01   1.1896543e-01
   8.6000000e-01   1.2238267e-01   2.8387763e-01   3.2582850e-01   1.2175209e-01
   8.7000000e-01   1.2523773e-01   2.8713492e-01   3.2562886e-01   1.2456964e-01
   8.8000000e-01   1.2812536e-01   2.9039018e-01   3.2542470e-01   1.2741800e-01
   8.9000000e-01   1.3104553e-01   2.9364339e-01   3.2521595e-01   1.3029708e-01
   9.0000000e-01   1.3399822e-01   2.9689448e-01   3.2500259e-01   1.3320681e-01
   9.1000000e-01   1.3698341e-01   3.0014342e-01   3.2478456e-01   1.3614710e-01
   9.2000000e-01   1.4000108e-01   3.0339015e-01   3.2456183e-01   1.3911785e-01
   9.3000000e-01   1.4305121e-01   3.0663463e-01   3.2433435e-01   1.4211900e-01
   9.4000000e-01   1.4613377e-01   3.0987681e-01   3.2410208e-01   1.4515043e-01
   9.5000000e-01   1.4924874e-01   3.1311665e-01   3.2386498e-01   1.4821208e-01
   9.6000000e-01   1.5239609e-01   3.1635408e-01   3.2362300e-01   1.5130383e-01
   9.7000000e-01   1.5557581e-01   3.1958908e-01   3.2337611e-01   1.5442560e-01
   9.8000000e-01   1.5878786e-01   3.2282158e-01   3.2312426e-01   1.5757729e-01
   9.9000000e-01   1.6203223e-01   3.2605154e-01   3.2286741e-01   1.6075879e-01
   1.0000000e+00   1.6530889e-01   3.2927890e-01   3.2260553e-01   1.6397002e-01
   1.0100000e+00   1.6861780e-01   3.3250362e-01   3.2233856e-01   1.6721086e-01
   1.0200000e+00   1.7195895e-01   3.3572565e-01   3.2206649e-01   1.7048121e-01
   1.0300000e+00   1.7533231e-01   3.3894493e-01   3.2178926e-01   1.7378097e-01
   1.0400000e+00   1.7873784e-01   3.4216141e-01   3.2150683e-01   1.7711003e-01
   1.0500000e+00   1.8217552e-01   3.4537504e-01   3.2121918e-01   1.8046827e-01
   1.0600000e+00   1.8564533e-01   3.4858577e-01   3.2092626e-01   1.8385558e-01
   1.0700000e+00   1.8914723e-01   3.5179354e-01   3.2062803e-01   1.8727185e-01
   1.0800000e+00   1.9268119e-01   3.5499830e-01   3.2032447e-01   1.9071697e-01
   1.0900000e+00   1.9624719e-01   3.5820000e-01   3.2001552e-01   1.9419081e-01
   1.1000000e+00   1.9984518e-01   3.6139858e-01   3.1970117e-01   1.9769326e-01
   1.1100000e+00   2.0347515e-01   3.6459399e-01   3.1938138e-01   2.0122419e-01
   1.1200000e+00   2.0713705e-01   3.6778618e-01   3.1905610e-01   2.0478347e-01
   1.1300000e+00   2.1083086e-01   3.7097509e-01   3.1872531e-01   2.0837099e-01
   1.1400000e+00   2.1455654e-01   3.7416066e-01   3.1838897e-01   2.1198661e-01
   1.1500000e+00   2.1831406e-01   3.7734284e-01   3.1804706e-01   2.1563020e-01
   1.1600000e+00   2.2210339e-01   3.8052157e-01   3.1769953e-01   2.1930164e-01
   1.1700000e+00   2.2592448e-01   3.8369680e-01   3.1734636e-01   2.2300078e-01
   1.1800000e+00   2.2977731e-01   3.8686847e-01   3.1698752e-01   2.2672748e-01
   1.1900000e+00   2.3366184e-01   3.9003652e-01   3.1662298e-01   2.3048162e-01
   1.2000000e+00   2.3757803e-01   3.9320090e-01   3.1625271e-01   2.3426305e-01
   1.2100000e+00   2.4152584e-01   3.9636155e-01   3.1587667e-01   2.3807163e-01
   1.2200000e+00   2.4550525e-01   3.9951840e-01   3.1549484e-01   2.4190721e-01
   1.2300000e+00   2.4951620e-01   4.0267141e-01   3.1510720e-01   2.4576964e-01
   1.2400000e+00   2.5355866e-01   4.0582052e-01   3.1471371e-01   2.4965878e-01
   1.2500000e+00   2.5763260e-01   4.0896566e-01   3.1431435e-01   2.5357448e-01
   1.2600000e+00   2.6173796e-01   4.1210677e-01   3.1390910e-01   2.5751657e-01
   1.2700000e+00   2.6587472e-01   4.1524381e-01   3.1349792e-01   2.6148492e-01
   1.2800000e+00   2.7004282e-01   4.1837670e-01   3.1308080e-01   2.6547935e-01
   1.2900000e+00   2.7424224e-01   4.2150539e-01   3.1265770e-01   2.6949972e-01
   1.3000000e+00   2.7847292e-01   4.2462983e-01   3.1222861e-01   2.7354586e-01
   1.3100000e+00   2.8273482e-01   4.2774994e-01   3.1179351e-01   2.7761760e-01
   1.3200000e+00   2.8702790e-01   4.3086566e-01   3.1135237e-01   2.8171477e-01
   1.3300000e+00   2.9135212e-01   4.3397695e-01   3.1090517e-01   2.8583723e-01
   1.3400000e+00   2.9570743e-01   4.3708374e-01   3.1045189e-01   2.8998478e-01
   1.3500000e+00   3.0009378e-01   4.4018596e-01   3.0999250e-01   2.9415726e-01
   1.3600000e+00   3.0451113e-01   4.4328355e-01   3.0952701e-01   2.9835450e-01
   1.3700000e+00   3.0895943e-01   4.4637647e-01   3.0905537e-01   3.0257632e-01
   1.3800000e+00   3.1343864e-01   4.4946463e-01   3.0857758e-01   3.0682255e-01
   1.3900000e+00   3.1794871e-01   4.5254799e-01   3.0809362e-01   3.1109299e-01
   1.4000000e+00   3.2248959e-01   4.5562647e-01   3.0760347e-01   3.1538747e-01
   1.4100000e+00   3.2706122e-01   4.5870002e-01   3.0710712e-01   3.1970581e-01
   1.4200000e+00   3.3166357e-01   4.6176858e-01   3.0660455e-01   3.2404781e-01
   1.4300000e+00   3.3629658e-01   4.6483208e-01   3.0609575e-01   3.2841330e-01
   1.4400000e+00   3.4096020e-01   4.6789046e-01   3.0558071e-01   3.3280207e-01
   1.4500000e+00   3.4565437e-01   4.7094366e-01   3.0505941e-01   3.3721394e-01
   1.4600000e+00   3.5037905e-01   4.7399162e-01   3.0453184e-01   3.4164871e-01
   1.4700000e+00   3.5513418e-01   4.7703427e-01   3.0399799e-01   3.4610619e-01
   1.4800000e+00   3.5991972e-01   4.8007154e-01   3.0345785e-01   3.5058617e-01
   1.4900000e+00   3.6473560e-01   4.8310339e-01   3.0291142e-01   3.5508845e-01
   1.5000000e+00   3.6958177e-01   4.8612974e-01   3.0235868e-01   3.5961284e-01
   1.5100000e+00   3.7445817e-01   4.8915053e-01   3.0179962e-01   3.6415913e-01
   1.5200000e+00   3.7936476e-01   4.9216570e-01   3.0123424e-01   3.6872710e-01
   1.5300000e+00   3.8430147e-01   4.9517518e-01   3.0066254e-01   3.7331656e-01
   1.5400000e+00   3.8926824e-01   4.9817892e-01   3.0008450e-01   3.7792729e-01
   1.5500000e+00   3.9426503e-01   5.0117684e-01   2.9950013e-01   3.8255907e-01
   1.5600000e+00   3.9929176e-01   5.0416889e-01   2.9890942e-01   3.8721170e-01
   1.5700000e+00   4.0434839e-01   5.0715499e-01   2.9831236e-01   3.9188495e-01
   1.5800000e+00   4.0943484e-01   5.1013510e-01   2.9770896e-01   3.9657861e-01
   1.5900000e+00   4.1455107e-01   5.1310914e-01   2.9709921e-01   4.0129246e-01
   1.6000000e+00   4.1969700e-01   5.1607705e-01   2.9648312e-01   4.0602628e-01
   1.6100000e+00   4.2487259e-01   5.1903877e-01   2.9586069e-01   4.1077983e-01
   1.6200000e+00   4.3007776e-01   5.2199423e-01   2.9523191e-01   4.1555289e-01
   1.6300000e+00   4.3531245e-01   5.2494337e-01   2.9459679e-01   4.2034524e-01
   1.6400000e+00   4.4057660e-01   5.2788613e-01   2.9395533e-01   4.2515665e-01
   1.6500000e+00   4.4587015e-01   5.3082244e-01   2.9330753e-01   4.2998688e-01
   1.6600000e+00   4.5119303e-01   5.3375225e-01   2.9265341e-01   4.3483570e-01
   1.6700000e+00   4.5654518e-01   5.3667548e-01   2.9199297e-01   4.3970287e-01
   1.6800000e+00   4.6192652e-01   5.3959207e-01   2.9132621e-01   4.4458816e-01
   1.6900000e+00   4.6733699e-01   5.4250197e-01   2.9065314e-01   4.4949133e-01
   1.7000000e+00   4.7277654e-01   5.4540510e-01   2.8997378e-01   4.5441214e-01
   1.7100000e+00   4.7824507e-01   5.4830141e-01   2.8928812e-01   4.5935034e-01
   1.7200000e+00   4.8374254e-01   5.5119083e-01   2.8859618e-01   4.6430569e-01
   1.7300000e+00   4.8926887e-01   5.5407330e-01   2.8789798e-01   4.6927794e-01
   1.7400000e+00   4.9482398e-01   5.5694876e-01   2.8719352e-01   4.7426685e-01
   1.7500000e+00   5.0040782e-01   5.5981714e-01   2.8648281e-01   4.7927217e-01
   1.7600000e+00   5.0602030e-01   5.6267838e-01   2.8576587e-01   4.8429364e-01
   1.7700000e+00   5.1166136e-01   5.6553242e-01   2.8504272e-01   4.8933102e-01
   1.7800000e+00   5.1733093e-01   5.6837920e-01   2.8431337e-01   4.9438405e-01
   1.7900000e+00   5.2302892e-01   5.7121865e-01   2.8357784e-01   4.9945247e-01
   1.8000000e+00   5.2875527e-01   5.7405072e-01   2.8283614e-01   5.0453602e-01
   1.8100000e+00   5.3450991e-01   5.7687534e-01   2.8208830e-01   5.0963446e-01
   1.8200000e+00   5.4029276e-01   5.7969245e-01   2.8133433e-01   5.1474751e-01
   1.8300000e+00   5.4610374e-01   5.8250199e-01   2.8057425e-01   5.1987491e-01
   1.8400000e+00   5.5194277e-01   5.8530390e-01   2.7980808e-01   5.2501641e-01
   1.8500000e+00   5.5780979e-01   5.8809812e-01   2.7903585e-01   5.3017174e-01
   1.8600000e+00   5.6370471e-01   5.9088459e-01   2.7825758e-01   5.3534062e-01
   1.8700000e+00   5.6962745e-01   5.9366324e-01   2.7747329e-01   5.4052280e-01
   1.8800000e+00   5.7557795e-01   5.9643402e-01   2.7668301e-01   5.4571801e-01
   1.8900000e+00   5.8155611e-01   5.9919687e-01   2.7588676e-01   5.5092597e-01
   1.9000000e+00   5.8756186e-01   6.0195172e-01   2.7508456e-01   5.5614641e-01
   1.9100000e+00   5.9359511e-01   6.0469852e-01   2.7427646e-01   5.6137906e-01
   1.9200000e+00   5.9965580e-01   6.0743722e-01   2.7346247e-01   5.6662365e-01
   1.9300000e+00   6.0574383e-01   6.1016774e-01   2.7264262e-01   5.7187991e-01
   1.9400000e+00   6.1185913e-01   6.1289004e-01   2.7181695e-01   5.7714754e-01
   1.9500000e+00   6.1800161e-01   6.1560405e-01   2.7098548e-01   5.8242628e-01
   1.9600000e+00   6.2417118e-01   6.1830971e-01   2.7014825e-01   5.8771585e-01
   1.9700000e+00   6.3036777e-01   6.2100698e-01   2.6930529e-01   5.9301597e-01
   1.9800000e+00   6.3659129e-01   6.2369578e-01   2.6845663e-01   5.9832636e-01
   1.9900000e+00   6.4284166e-01   6.2637608e-01   2.6760231e-01   6.0364674e-01
   2.0000000e+00   6.4911879e-01   6.2904780e-01   2.6674236e-01   6.0897681e-01
   2.0100000e+00   6.5542259e-01   6.3171089e-01   2.6587683e-01   6.1431631e-01
   2.0200000e+00   6.6175297e-01   6.3436530e-01   2.6500573e-01   6.1966494e-01
   2.0300000e+00   6.6810986e-01   6.3701097e-01   2.6412912e-01   6.2502241e-01
   2.0400000e+00   6.7449316e-01   6.3964785e-01   2.6324704e-01   6.3038846e-01
   2.0500000e+00   6.8090279e-01   6.4227588e-01   2.6235952e-01   6.3576277e-01
   2.0600000e+00   6.8733865e-01   6.4489501e-01   2.6146660e-01   6.4114507e-01
   2.0700000e+00   6.9380066e-01   6.4750518e-01   2.6056832e-01   6.4653507e-01
   2.0800000e+00   7.0028873e-01   6.5010635e-01   2.5966473e-01   6.5193247e-01
   2.0900000e+00   7.0680276e-01   6.5269845e-01   2.5875587e-01   6.5733699e-01
   2.1000000e+00   7.1334266e-01   6.5528143e-01   2.5784179e-01   6.6274834e-01
   2.1100000e+00   7.1990836e-01   6.5785525e-01   2.5692252e-01   6.6816622e-01
   2.1200000e+00   7.2649974e-01   6.6041985e-01   2.5599812e-01   6.7359034e-01
   2.1300000e+00   7.3311672e-01   6.6297518e-01   2.5506863e-01   6.7902042e-01
   2.1400000e+00   7.3975921e-01   6.6552119e-01   2.5413409e-01   6.8445614e-01
   2.1500000e+00   7.4642711e-01   6.6805783e-01   2.5319457e-01   6.8989723e-01
   2.1600000e+00   7.5312034e-01   6.7058505e-01   2.5225009e-01   6.9534338e-01
   2.1700000e+00   7.5983878e-01   6.7310280e-01   2.5130072e-01   7.0079430e-01
   2.1800000e+00   7.6658236e-01   6.7561104e-01   2.5034650e-01   7.0624970e-01
   2.1900000e+00   7.7335097e-01   6.7810970e-01   2.4938749e-01   7.1170928e-01
   2.2000000e+00   7.8014452e-01   6.8059876e-01   2.4842374e-01   7.1717274e-01
   2.2100000e+00   7.8696292e-01   6.8307815e-01   2.4745530e-01   7.2263979e-01
   2.2200000e+00   7.9380605e-01   6.8554783e-01   2.4648222e-01   7.2811014e-01
   2.2300000e+00   8.0067384e-01   6.8800776e-01   2.4550455e-01   7.3358348e-01
   2.2400000e+00   8.0756618e-01   6.9045790e-01   2.4452236e-01   7.3905951e-01
   2.2500000e+00   8.1448296e-01   6.9289818e-01   2.4353570e-01   7.4453795e-01
   2.2600000e+00   8.2142411e-01   6.9532858e-01   2.4254462e-01   7.5001849e-01
   2.2700000e+00   8.2838950e-01   6.9774905e-01   2.4154919e-01   7.5550083e-01
   2.2800000e+00   8.3537905e-01   7.0015954e-01   2.4054945e-01   7.6098469e-01
   2.2900000e+00   8.4239266e-01   7.0256001e-01   2.3954547e-01   7.6646976e-01
   2.3000000e+00   8.4943022e-01   7.0495042e-01   2.3853731e-01   7.7195574e-01
   2.3100000e+00   8.5649164e-01   7.0733073e-01   2.3752502e-01   7.7744234e-01
   2.3200000e+00   8.6357680e-01   7.0970089e-01   2.3650867e-01   7.8292926e-01
   2.3300000e+00   8.7068562e-01   7.1206087e-01   2.3548832e-01   7.8841621e-01
   2.3400000e+00   8.7781799e-01   7.1441063e-01   2.3446403e-01   7.9390289e-01
   2.3500000e+00   8.8497380e-01   7.1675013e-01   2.3343586e-01   7.9938900e-01
   2.3600000e+00   8.9215295e-01   7.1907932e-01   2.3240388e-01   8.0487424e-01
   2.3700000e+00   8.9935535e-01   7.2139818e-01   2.3136814e-01   8.1035833e-01
   2.3800000e+00   9.0658088e-01   7.2370666e-01   2.3032872e-01   8.1584096e-01
   2.3900000e+00   9.1382945e-01   7.2600473e-01   2.2928567e-01   8.2132185e-01
   2.4000000e+00   9.2110094e-01   7.2829235e-01   2.2823907e-01   8.2680069e-01
   2.4100000e+00   9.2839526e-01   7.3056948e-01   2.2718898e-01   8.3227719e-01
   2.4200000e+00   9.3571230e-01   7.3283610e-01   2.2613547e-01   8.3775106e-01
   2.4300000e+00   9.4305195e-01   7.3509217e-01   2.2507859e-01   8.4322202e-01
   2.4400000e+00   9.5041410e-01   7.3733765e-01   2.2401843e-01   8.4868975e-01
   2.4500000e+00   9.5779866e-01   7.3957251e-01   2.2295505e-01   8.5415398e-01
   2.4600000e+00   9.6520552e-01   7.4179672e-01   2.2188851e-01   8.5961442e-01
   2.4700000e+00   9.7263456e-01   7.4401026e-01   2.2081889e-01   8.6507077e-01
   2.4800000e+00   9.8008569e-01   7.4621308e-01   2.1974626e-01   8.7052274e-01
   2.4900000e+00   9.8755879e-01   7.4840516e-01   2.1867068e-01   8.7597005e-01
   2.5000000e+00   9.9505376e-01   7.5058647e-01   2.1759223e-01   8.8141241e-01
   2.5100000e+00   1.0025705e+00   7.5275698e-01   2.1651098e-01   8.8684954e-01
   2.5200000e+00   1.0101089e+00   7.5491666e-01   2.1542699e-01   8.9228114e-01
   2.5300000e+00   1.0176688e+00   7.5706550e-01   2.1434035e-01   8.9770693e-01
   2.5400000e+00   1.0252501e+00   7.5920345e-01   2.1325112e-01   9.0312663e-01
   2.5500000e+00   1.0328528e+00   7.6133050e-01   2.1215937e-01   9.0853996e-01
   2.5600000e+00   1.0404767e+00   7.6344662e-01   2.1106518e-01   9.1394663e-01
   2.5700000e+00   1.0481217e+00   7.6555178e-01   2.0996863e-01   9.1934637e-01
   2.5800000e+00   1.0557877e+00   7.6764597e-01   2.0886978e-01   9.2473889e-01
   2.5900000e+00   1.0634746e+00   7.6972915e-01   2.0776871e-01   9.3012392e-01
   2.6000000e+00   1.0711823e+00   7.7180132e-01   2.0666550e-01   9.3550118e-01
   2.6100000e+00   1.0789106e+00   7.7386244e-01   2.0556021e-01   9.4087040e-01
   2.6200000e+00   1.0866595e+00   7.7591251e-01   2.0445293e-01   9.4623130e-01
   2.6300000e+00   1.0944288e+00   7.7795148e-01   2.0334373e-01   9.5158361e-01
   2.6400000e+00   1.1022185e+00   7.7997936e-01   2.0223269e-01   9.5692705e-01
   2.6500000e+00   1.1100283e+00   7.8199612e-01   2.0111987e-01   9.6226137e-01
   2.6600000e+00   1.1178583e+00   7.8400174e-01   2.0000536e-01   9.6758628e-01
   2.6700000e+00   1.1257083e+00   7.8599621e-01   1.9888923e-01   9.7290153e-01
   2.6800000e+00   1.1335782e+00   7.8797951e-01   1.9777157e-01   9.7820685e-01
   2.6900000e+00   1.1414679e+00   7.8995162e-01   1.9665244e-01   9.8350196e-01
   2.7000000e+00   1.1493772e+00   7.9191254e-01   1.9553192e-01   9.8878662e-01
   2.7100000e+00   1.1573061e+00   7.9386224e-01   1.9441009e-01   9.9406057e-01
   2.7200000e+00   1.1652544e+00   7.9580072e-01   1.9328703e-01   9.9932353e-01
   2.7300000e+00   1.1732221e+00   7.9772797e-01   1.9216281e-01   1.0045753e+00
   2.7400000e+00   1.1812090e+00   7.9964396e-01   1.9103752e-01   1.0098155e+00
   2.7500000e+00   1.1892149e+00   8.0154870e-01   1.8991123e-01   1.0150440e+00
   2.7600000e+00   1.1972399e+00   8.0344217e-01   1.8878401e-01   1.0202605e+00
   2.7700000e+00   1.2052837e+00   8.0532436e-01   1.8765595e-01   1.0254648e+00
   2.7800000e+00   1.2133463e+00   8.0719527e-01   1.8652712e-01   1.0306565e+00
   2.7900000e+00   1.2214276e+00   8.0905489e-01   1.8539760e-01   1.0358355e+00
   2.8000000e+00   1.2295274e+00   8.1090321e-01   1.8426747e-01   1.0410016e+00
   2.8100000e+00   1.2376456e+00   8.1274023e-01   1.8313681e-01   1.0461544e+00
   2.8200000e+00   1.2457822e+00   8.1456593e-01   1.8200569e-01   1.0512938e+00
   2.8300000e+00   1.2539369e+00   8.1638033e-01   1.8087419e-01   1.0564194e+00
   2.8400000e+00   1.2621097e+00   8.1818340e-01   1.7974239e-01   1.0615311e+00
   2.8500000e+00   1.2703005e+00   8.1997516e-01   1.7861037e-01   1.0666287e+00
   2.8600000e+00   1.2785092e+00   8.2175560e-01   1.7747821e-01   1.0717118e+00
   2.8700000e+00   1.2867356e+00   8.2352471e-01   1.7634598e-01   1.0767803e+00
   2.8800000e+00   1.2949797e+00   8.2528251e-01   1.7521376e-01   1.0818340e+00
   2.8900000e+00   1.3032412e+00   8.2702898e-01   1.7408163e-01   1.0868725e+00
   2.9000000e+00   1.3115202e+00   8.2876413e-01   1.7294966e-01   1.0918958e+00
   2.9100000e+00   1.3198165e+00   8.3048796e-01   1.7181794e-01   1.0969035e+00
   2.9200000e+00   1.3281299e+00   8.3220048e-01   1.7068654e-01   1.1018955e+00
   2.9300000e+00   1.3364604e+00   8.3390168e-01   1.6955553e-01   1.1068715e+00
   2.9400000e+00   1.3448079e+00   8.3559158e-01   1.6842500e-01   1.1118313e+00
   2.9500000e+00   1.3531722e+00   8.3727017e-01   1.6729502e-01   1.1167748e+00
   2.9600000e+00   1.3615533e+00   8.3893747e-01   1.6616567e-01   1.1217016e+00
   2.9700000e+00   1.3699509e+00   8.4059347e-01   1.6503702e-01   1.1266117e+00
   2.9800000e+00   1.3783651e+00   8.4223820e-01   1.6390915e-01   1.1315047e+00
   2.9900000e+00   1.3867957e+00   8.4387165e-01   1.6278213e-01   1.1363806e+00
   3.0000000e+00   1.3952425e+00   8.4549383e-01   1.6165605e-01   1.1412390e+00
   3.0100000e+00   1.4037055e+00   8.4710476e-01   1.6053097e-01   1.1460798e+00
   3.0200000e+00   1.4121846e+00   8.4870444e-01   1.5940697e-01   1.1509029e+00
   3.0300000e+00   1.4206796e+00   8.5029289e-01   1.5828412e-01   1.1557079e+00
   3.0400000e+00   1.4291904e+00   8.5187012e-01   1.5716251e-01   1.1604948e+00
   3.0500000e+00   1.4377169e+00   8.5343614e-01   1.5604219e-01   1.1652633e+00
   3.0600000e+00   1.4462591e+00   8.5499096e-01   1.5492326e-01   1.1700133e+00
   3.0700000e+00   1.4548167e+00   8.5653460e-01   1.5380577e-01   1.1747445e+00
   3.0800000e+00   1.4633897e+00   8.5806707e-01   1.5268981e-01   1.1794568e+00
   3.0900000e+00   1.4719780e+00   8.5958839e-01   1.5157544e-01   1.1841501e+00
   3.1000000e+00   1.4805815e+00   8.6109857e-01   1.5046274e-01   1.1888241e+00
   3.1100000e+00   1.4891999e+00   8.6259764e-01   1.4935178e-01   1.1934787e+00
   3.1200000e+00   1.4978334e+00   8.6408560e-01   1.4824264e-01   1.1981137e+00
   3.1300000e+00   1.5064816e+00   8.6556248e-01   1.4713537e-01   1.2027290e+00
   3.1400000e+00   1.5151446e+00   8.6702830e-01   1.4603005e-01   1.2073243e+00
   3.1500000e+00   1.5238222e+00   8.6848308e-01   1.4492676e-01   1.2118996e+00
   3.1600000e+00   1.5325142e+00   8.6992684e-01   1.4382556e-01   1.2164546e+00
   3.1700000e+00   1.5412207e+00   8.7135959e-01   1.4272652e-01   1.2209892e+00
   3.1800000e+00   1.5499414e+00   8.7278136e-01   1.4162971e-01   1.2255034e+00
   3.1900000e+00   1.5586762e+00   8.7419218e-01   1.4053519e-01   1.2299968e+00
   3.2000000e+00   1.5674252e+00   8.7559207e-01   1.3944304e-01   1.2344694e+00
   3.2100000e+00   1.5761880e+00   8.7698104e-01   1.3835332e-01   1.2389211e+00
   3.2200000e+00   1.5849648e+00   8.7835913e-01   1.3726611e-01   1.2433516e+00
   3.2300000e+00   1.5937552e+00   8.7972636e-01   1.3618145e-01   1.2477609e+00
   3.2400000e+00   1.6025592e+00   8.8108276e-01   1.3509942e-01   1.2521489e+00
   3.2500000e+00   1.6113768e+00   8.8242835e-01   1.3402009e-01   1.2565153e+00
   3.2600000e+00   1.6202078e+00   8.8376316e-01   1.3294352e-01   1.2608601e+00
   3.2700000e+00   1.6290520e+00   8.8508722e-01   1.3186977e-01   1.2651832e+00
   3.2800000e+00   1.6379095e+00   8.8640055e-01   1.3079890e-01   1.2694843e+00
   3.2900000e+00   1.6467800e+00   8.8770320e-01   1.2973098e-01   1.2737635e+00
   3.3000000e+00   1.6556635e+00   8.8899517e-01   1.2866607e-01   1.2780206e+00
   3.3100000e+00   1.6645599e+00   8.9027652e-01   1.2760423e-01   1.2822554e+00
   3.3200000e+00   1.6734690e+00   8.9154726e-01   1.2654553e-01   1.2864679e+00
   3.3300000e+00   1.6823908e+00   8.9280743e-01   1.2549001e-01   1.2906579e+00
   3.3400000e+00   1.6913251e+00   8.9405706e-01   1.2443774e-01   1.2948255e+00
   3.3500000e+00   1.7002719e+00   8.9529619e-01   1.2338878e-01   1.2989703e+00
   3.3600000e+00   1.7092310e+00   8.9652484e-01   1.2234319e-01   1.3030924e+00
   3.3700000e+00   1.7182024e+00   8.9774305e-01   1.2130103e-01   1.3071917e+00
   3.3800000e+00   1.7271858e+00   8.9895086e-01   1.2026234e-01   1.3112681e+00
   3.3900000e+00   1.7361813e+00   9.0014830e-01   1.1922719e-01   1.3153214e+00
   3.4000000e+00   1.7451888e+00   9.0133541e-01   1.1819563e-01   1.3193516e+00
   3.4100000e+00   1.7542080e+00   9.0251222e-01   1.1716771e-01   1.3233586e+00
   3.4200000e+00   1.7632390e+00   9.0367877e-01   1.1614350e-01   1.3273424e+00
   3.4300000e+00   1.7722816e+00   9.0483509e-01   1.1512303e-01   1.3313028e+00
   3.4400000e+00   1.7813357e+00   9.0598123e-01   1.1410637e-01   1.3352398e+00
   3.4500000e+00   1.7904012e+00   9.0711722e-01   1.1309357e-01   1.3391533e+00
   3.4600000e+00   1.7994780e+00   9.0824311e-01   1.1208468e-01   1.3430432e+00
   3.4700000e+00   1.8085660e+00   9.0935892e-01   1.1107974e-01   1.3469095e+00
   3.4800000e+00   1.8176651e+00   9.1046471e-01   1.1007880e-01   1.3507521e+00
   3.4900000e+00   1.8267752e+00   9.1156050e-01   1.0908192e-01   1.3545709e+00
   3.5000000e+00   1.8358963e+00   9.1264635e-01   1.0808914e-01   1.3583659e+00
   3.5100000e+00   1.8450281e+00   9.1372229e-01   1.0710052e-01   1.3621371e+00
   3.5200000e+00   1.8541707e+00   9.1478837e-01   1.0611608e-01   1.3658844e+00
   3.5300000e+00   1.8633239e+00   9.1584462e-01   1.0513589e-01   1.3696076e+00
   3.5400000e+00   1.8724876e+00   9.1689109e-01   1.0415998e-01   1.3733069e+00
   3.5500000e+00   1.8816617e+00   9.1792783e-01   1.0318840e-01   1.3769821e+00
   3.5600000e+00   1.8908461e+00   9.1895487e-01   1.0222119e-01   1.3806332e+00
   3.5700000e+00   1.9000407e+00   9.1997226e-01   1.0125840e-01   1.3842602e+00
   3.5800000e+00   1.9092455e+00   9.2098004e-01   1.0030006e-01   1.3878631e+00
   3.5900000e+00   1.9184603e+00   9.2197826e-01   9.9346218e-02   1.3914417e+00
   3.6000000e+00   1.9276850e+00   9.2296697e-01   9.8396911e-02   1.3949961e+00
   3.6100000e+00   1.9369196e+00   9.2394621e-01   9.7452178e-02   1.3985262e+00
   3.6200000e+00   1.9461639e+00   9.2491602e-01   9.6512057e-02   1.4020321e+00
   3.6300000e+00   1.9554179e+00   9.2587646e-01   9.5576586e-02   1.4055137e+00
   3.6400000e+00   1.9646814e+00   9.2682756e-01   9.4645802e-02   1.4089709e+00
   3.6500000e+00   1.9739544e+00   9.2776938e-01   9.3719739e-02   1.4124038e+00
   3.6600000e+00   1.9832368e+00   9.2870197e-01   9.2798434e-02   1.4158124e+00
   3.6700000e+00   1.9925284e+00   9.2962536e-01   9.1881918e-02   1.4191967e+00
   3.6800000e+00   2.0018293e+00   9.3053961e-01   9.0970227e-02   1.4225565e+00
   3.6900000e+00   2.0111392e+00   9.3144478e-01   9.0063392e-02   1.4258920e+00
   3.7000000e+00   2.0204581e+00   9.3234089e-01   8.9161445e-02   1.4292032e+00
   3.7100000e+00   2.0297860e+00   9.3322801e-01   8.8264416e-02   1.4324900e+00
   3.7200000e+00   2.0391226e+00   9.3410619e-01   8.7372336e-02   1.4357524e+00
   3.7300000e+00   2.0484681e+00   9.3497547e-01   8.6485232e-02   1.4389904e+00
   3.7400000e+00   2.0578221e+00   9.3583590e-01   8.5603134e-02   1.4422042e+00
   3.7500000e+00   2.0671848e+00   9.3668754e-01   8.4726069e-02   1.4453935e+00
   3.7600000e+00   2.0765558e+00   9.3753044e-01   8.3854063e-02   1.4485586e+00
   3.7700000e+00   2.0859353e+00   9.3836463e-01   8.2987142e-02   1.4516993e+00
   3.7800000e+00   2.0953231e+00   9.3919019e-01   8.2125331e-02   1.4548158e+00
   3.7900000e+00   2.1047191e+00   9.4000715e-01   8.1268654e-02   1.4579080e+00
   3.8000000e+00   2.1141232e+00   9.4081557e-01   8.0417133e-02   1.4609760e+00
   3.8100000e+00   2.1235354e+00   9.4161551e-01   7.9570792e-02   1.4640197e+00
   3.8200000e+00   2.1329555e+00   9.4240700e-01   7.8729652e-02   1.4670392e+00
   3.8300000e+00   2.1423835e+00   9.4319011e-01   7.7893733e-02   1.4700346e+00
   3.8400000e+00   2.1518193e+00   9.4396489e-01   7.7063056e-02   1.4730059e+00
   3.8500000e+00   2.1612628e+00   9.4473138e-01   7.6237639e-02   1.4759530e+00
   3.8600000e+00   2.1707139e+00   9.4548965e-01   7.5417501e-02   1.4788762e+00
   3.8700000e+00   2.1801725e+00   9.4623974e-01   7.4602660e-02   1.4817753e+00
   3.8800000e+00   2.1896387e+00   9.4698172e-01   7.3793131e-02   1.4846504e+00
   3.8900000e+00   2.1991121e+00   9.4771562e-01   7.2988931e-02   1.4875016e+00
   3.9000000e+00   2.2085929e+00   9.4844151e-01   7.2190074e-02   1.4903289e+00
   3.9100000e+00   2.2180809e+00   9.4915943e-01   7.1396575e-02   1.4931324e+00
   3.9200000e+00   2.2275761e+00   9.4986945e-01   7.0608448e-02   1.4959121e+00
   3.9300000e+00   2.2370783e+00   9.5057161e-01   6.9825704e-02   1.4986681e+00
   3.9400000e+00   2.2465875e+00   9.5126598e-01   6.9048356e-02   1.5014004e+00
   3.9500000e+00   2.2561036e+00   9.5195259e-01   6.8276415e-02   1.5041091e+00
   3.9600000e+00   2.2656265e+00   9.5263152e-01   6.7509891e-02   1.5067943e+00
   3.9700000e+00   2.2751562e+00   9.5330280e-01   6.6748793e-02   1.5094559e+00
   3.9800000e+00   2.2846926e+00   9.5396651e-01   6.5993131e-02   1.5120941e+00
   3.9900000e+00   2.2942355e+00   9.5462268e-01   6.5242911e-02   1.5147090e+00
   4.0000000e+00   2.3037850e+00   9.5527138e-01   6.4498142e-02   1.5173005e+00
   4.0100000e+00   2.3133409e+00   9.5591266e-01   6.3758829e-02   1.5198688e+00
   4.0200000e+00   2.3229032e+00   9.5654657e-01   6.3024978e-02   1.5224140e+00
   4.0300000e+00   2.3324718e+00   9.5717317e-01   6.2296595e-02   1.5249360e+00
   4.0400000e+00   2.3420467e+00   9.5779251e-01   6.1573683e-02   1.5274351e+00
   4.0500000e+00   2.3516277e+00   9.5840465e-01   6.0856246e-02   1.5299112e+00
   4.0600000e+00   2.3612147e+00   9.5900965e-01   6.0144286e-02   1.5323645e+00
   4.0700000e+00   2.3708078e+00   9.5960755e-01   5.9437805e-02   1.5347949e+00
   4.0800000e+00   2.3804069e+00   9.6019842e-01   5.8736805e-02   1.5372027e+00
   4.0900000e+00   2.3900118e+00   9.6078230e-01   5.8041286e-02   1.5395879e+00
   4.1000000e+00   2.3996225e+00   9.6135926e-01   5.7351247e-02   1.5419505e+00
   4.1100000e+00   2.4092389e+00   9.6192934e-01   5.6666689e-02   1.5442907e+00
   4.1200000e+00   2.4188610e+00   9.6249261e-01   5.5987609e-02   1.5466085e+00
   4.1300000e+00   2.4284888e+00   9.6304911e-01   5.5314005e-02   1.5489041e+00
   4.1400000e+00   2.4381220e+00   9.6359890e-01   5.4645874e-02   1.5511774e+00
   4.1500000e+00   2.4477607e+00   9.6414204e-01   5.3983213e-02   1.5534288e+00
   4.1600000e+00   2.4574048e+00   9.6467858e-01   5.3326017e-02   1.5556581e+00
   4.1700000e+00   2.4670543e+00   9.6520857e-01   5.2674281e-02   1.5578655e+00
   4.1800000e+00   2.4767090e+00   9.6573208e-01   5.2027999e-02   1.5600511e+00
   4.1900000e+00   2.4863689e+00   9.6624915e-01   5.1387166e-02   1.5622150e+00
   4.2000000e+00   2.4960339e+00   9.6675984e-01   5.0751774e-02   1.5643574e+00
   4.2100000e+00   2.5057041e+00   9.6726420e-01   5.0121816e-02   1.5664782e+00
   4.2200000e+00   2.5153792e+00   9.6776229e-01   4.9497284e-02   1.5685777e+00
   4.2300000e+00   2.5250593e+00   9.6825416e-01   4.8878168e-02   1.5706558e+00
   4.2400000e+00   2.5347443e+00   9.6873986e-01   4.8264460e-02   1.5727128e+00
   4.2500000e+00   2.5444341e+00   9.6921946e-01   4.7656149e-02   1.5747486e+00
   4.2600000e+00   2.5541286e+00   9.6969300e-01   4.7053225e-02   1.5767636e+00
   4.2700000e+00   2.5638279e+00   9.7016054e-01   4.6455676e-02   1.5787576e+00
   4.2800000e+00   2.5735318e+00   9.7062213e-01   4.5863492e-02   1.5807309e+00
   4.2900000e+00   2.5832403e+00   9.7107782e-01   4.5276659e-02   1.5826835e+00
   4.3000000e+00   2.5929534e+00   9.7152768e-01   4.4695164e-02   1.5846156e+00
   4.3100000e+00   2.6026709e+00   9.7197174e-01   4.4118995e-02   1.5865273e+00
   4.3200000e+00   2.6123928e+00   9.7241007e-01   4.3548136e-02   1.5884187e+00
   4.3300000e+00   2.6221190e+00   9.7284272e-01   4.2982575e-02   1.5902899e+00
   4.3400000e+00   2.6318496e+00   9.7326974e-01   4.2422294e-02   1.5921410e+00
   4.3500000e+00   2.6415844e+00   9.7369118e-01   4.1867280e-02   1.5939722e+00
   4.3600000e+00   2.6513234e+00   9.7410710e-01   4.1317515e-02   1.5957835e+00
   4.3700000e+00   2.6610665e+00   9.7451754e-01   4.0772984e-02   1.5975751e+00
   4.3800000e+00   2.6708137e+00   9.7492257e-01   4.0233669e-02   1.5993471e+00
   4.3900000e+00   2.6805650e+00   9.7532223e-01   3.9699552e-02   1.6010996e+00
   4.4000000e+00   2.6903202e+00   9.7571657e-01   3.9170616e-02   1.6028328e+00
   4.4100000e+00   2.7000793e+00   9.7610566e-01   3.8646842e-02   1.6045467e+00
   4.4200000e+00   2.7098423e+00   9.7648952e-01   3.8128210e-02   1.6062414e+00
   4.4300000e+00   2.7196091e+00   9.7686823e-01   3.7614702e-02   1.6079172e+00
   4.4400000e+00   2.7293796e+00   9.7724183e-01   3.7106298e-02   1.6095741e+00
   4.4500000e+00   2.7391539e+00   9.7761037e-01   3.6602976e-02   1.6112123e+00
   4.4600000e+00   2.7489318e+00   9.7797391e-01   3.6104717e-02   1.6128318e+00
   4.4700000e+00   2.7587133e+00   9.7833248e-01   3.5611500e-02   1.6144329e+00
   4.4800000e+00   2.7684984e+00   9.7868615e-01   3.5123301e-02   1.6160155e+00
   4.4900000e+00   2.7782870e+00   9.7903496e-01   3.4640101e-02   1.6175799e+00
   4.5000000e+00   2.7880791e+00   9.7937897e-01   3.4161876e-02   1.6191262e+00
   4.5100000e+00   2.7978746e+00   9.7971821e-01   3.3688603e-02   1.6206545e+00
   4.5200000e+00   2.8076735e+00   9.8005275e-01   3.3220260e-02   1.6221650e+00
   4.5300000e+00   2.8174757e+00   9.8038263e-01   3.2756822e-02   1.6236577e+00
   4.5400000e+00   2.8272811e+00   9.8070790e-01   3.2298266e-02   1.6251328e+00
   4.5500000e+00   2.8370898e+00   9.8102861e-01   3.1844569e-02   1.6265904e+00
   4.5600000e+00   2.8469017e+00   9.8134481e-01   3.1395704e-02   1.6280307e+00
   4.5700000e+00   2.8567167e+00   9.8165654e-01   3.0951647e-02   1.6294537e+00
   4.5800000e+00   2.8665348e+00   9.8196385e-01   3.0512374e-02   1.6308597e+00
   4.5900000e+00   2.8763559e+00   9.8226680e-01   3.0077858e-02   1.6322487e+00
   4.6000000e+00   2.8861801e+00   9.8256542e-01   2.9648074e-02   1.6336208e+00
   4.6100000e+00   2.8960072e+00   9.8285977e-01   2.9222995e-02   1.6349763e+00
   4.6200000e+00   2.9058373e+00   9.8314990e-01   2.8802596e-02   1.6363152e+00
   4.6300000e+00   2.9156702e+00   9.8343584e-01   2.8386848e-02   1.6376377e+00
   4.6400000e+00   2.9255060e+00   9.8371765e-01   2.7975727e-02   1.6389439e+00
   4.6500000e+00   2.9353446e+00   9.8399537e-01   2.7569203e-02   1.6402339e+00
   4.6600000e+00   2.9451859e+00   9.8426904e-01   2.7167250e-02   1.6415079e+00
   4.6700000e+00   2.9550299e+00   9.8453872e-01   2.6769840e-02   1.6427659e+00
   4.6800000e+00   2.9648766e+00   9.8480445e-01   2.6376945e-02   1.6440082e+00
   4.6900000e+00   2.9747260e+00   9.8506628e-01   2.5988537e-02   1.6452348e+00
   4.7000000e+00   2.9845780e+00   9.8532424e-01   2.5604587e-02   1.6464460e+00
   4.7100000e+00   2.9944325e+00   9.8557838e-01   2.5225067e-02   1.6476417e+00
   4.7200000e+00   3.0042895e+00   9.8582875e-01   2.4849948e-02   1.6488222e+00
   4.7300000e+00   3.0141490e+00   9.8607539e-01   2.4479200e-02   1.6499876e+00
   4.7400000e+00   3.0240110e+00   9.8631835e-01   2.4112795e-02   1.6511380e+00
   4.7500000e+00   3.0338754e+00   9.8655766e-01   2.3750703e-02   1.6522735e+00
   4.7600000e+00   3.0437421e+00   9.8679337e-01   2.3392894e-02   1.6533943e+00
   4.7700000e+00   3.0536112e+00   9.8702553e-01   2.3039339e-02   1.6545005e+00
   4.7800000e+00   3.0634826e+00   9.8725417e-01   2.2690008e-02   1.6555923e+00
   4.7900000e+00   3.0733563e+00   9.8747934e-01   2.2344871e-02   1.6566697e+00
   4.8000000e+00   3.0832322e+00   9.8770108e-01   2.2003897e-02   1.6577330e+00
   4.8100000e+00   3.0931103e+00   9.8791943e-01   2.1667056e-02   1.6587821e+00
   4.8200000e+00   3.1029906e+00   9.8813443e-01   2.1334318e-02   1.6598174e+00
   4.8300000e+00   3.1128730e+00   9.8834613e-01   2.1005651e-02   1.6608388e+00
   4.8400000e+00   3.1227575e+00   9.8855456e-01   2.0681026e-02   1.6618466e+00
   4.8500000e+00   3.1326441e+00   9.8875976e-01   2.0360412e-02   1.6628408e+00
   4.8600000e+00   3.1425327e+00   9.8896178e-01   2.0043777e-02   1.6638216e+00
   4.8700000e+00   3.1524233e+00   9.8916065e-01   1.9731090e-02   1.6647891e+00
   4.8800000e+00   3.1623159e+00   9.8935641e-01   1.9422321e-02   1.6657434e+00
   4.8900000e+00   3.1722104e+00   9.8954911e-01   1.9117438e-02   1.6666847e+00
   4.9000000e+00   3.1821069e+00   9.8973877e-01   1.8816410e-02   1.6676131e+00
   4.9100000e+00   3.1920052e+00   9.8992545e-01   1.8519205e-02   1.6685288e+00
   4.9200000e+00   3.2019054e+00   9.9010917e-01   1.8225793e-02   1.6694317e+00
   4.9300000e+00   3.2118074e+00   9.9028997e-01   1.7936141e-02   1.6703222e+00
   4.9400000e+00   3.2217112e+00   9.9046790e-01   1.7650219e-02   1.6712003e+00
   4.9500000e+00   3.2316167e+00   9.9064299e-01   1.7367995e-02   1.6720661e+00
   4.9600000e+00   3.2415240e+00   9.9081527e-01   1.7089436e-02   1.6729197e+00
   4.9700000e+00   3.2514330e+00   9.9098479e-01   1.6814513e-02   1.6737614e+00
   4.9800000e+00   3.2613437e+00   9.9115157e-01   1.6543192e-02   1.6745911e+00
   4.9900000e+00   3.2712560e+00   9.9131566e-01   1.6275443e-02   1.6754091e+00
   5.0000000e+00   3.2811700e+00   9.9147709e-01   1.6011234e-02   1.6762155e+00
   5.0100000e+00   3.2910856e+00   9.9163590e-01   1.5750533e-02   1.6770103e+00
   5.0200000e+00   3.3010027e+00   9.9179211e-01   1.5493309e-02   1.6777937e+00
   5.0300000e+00   3.3109214e+00   9.9194577e-01   1.5239530e-02   1.6785658e+00
   5.0400000e+00   3.3208416e+00   9.9209691e-01   1.4989164e-02   1.6793268e+00
   5.0500000e+00   3.3307633e+00   9.9224557e-01   1.4742180e-02   1.6800768e+00
   5.0600000e+00   3.3406865e+00   9.9239177e-01   1.4498547e-02   1.6808158e+00
   5.0700000e+00   3.3506112e+00   9.9253555e-01   1.4258232e-02   1.6815441e+00
   5.0800000e+00   3.3605372e+00   9.9267694e-01   1.4021205e-02   1.6822616e+00
   5.0900000e+00   3.3704647e+00   9.9281598e-01   1.3787434e-02   1.6829687e+00
   5.1000000e+00   3.3803935e+00   9.9295270e-01   1.3556887e-02   1.6836652e+00
   5.1100000e+00   3.3903237e+00   9.9308713e-01   1.3329534e-02   1.6843515e+00
   5.1200000e+00   3.4002553e+00   9.9321930e-01   1.3105343e-02   1.6850275e+00
   5.1300000e+00   3.4101881e+00   9.9334925e-01   1.2884282e-02   1.6856935e+00
   5.1400000e+00   3.4201222e+00   9.9347700e-01   1.2666321e-02   1.6863495e+00
   5.1500000e+00   3.4300576e+00   9.9360258e-01   1.2451429e-02   1.6869956e+00
   5.1600000e+00   3.4399943e+00   9.9372603e-01   1.2239575e-02   1.6876320e+00
   5.1700000e+00   3.4499322e+00   9.9384738e-01   1.2030728e-02   1.6882588e+00
   5.1800000e+00   3.4598712e+00   9.9396666e-01   1.1824856e-02   1.6888760e+00
   5.1900000e+00   3.4698115e+00   9.9408389e-01   1.1621930e-02   1.6894839e+00
   5.2000000e+00   3.4797529e+00   9.9419910e-01   1.1421918e-02   1.6900824e+00
   5.2100000e+00   3.4896955e+00   9.9431233e-01   1.1224791e-02   1.6906718e+00
   5.2200000e+00   3.4996391e+00   9.9442361e-01   1.1030517e-02   1.6912521e+00
   5.2300000e+00   3.5095839e+00   9.9453295e-01   1.0839067e-02   1.6918234e+00
   5.2400000e+00   3.5195298e+00   9.9464040e-01   1.0650411e-02   1.6923859e+00
   5.2500000e+00   3.5294767e+00   9.9474597e-01   1.0464517e-02   1.6929396e+00
   5.2600000e+00   3.5394247e+00   9.9484970e-01   1.0281356e-02   1.6934847e+00
   5.2700000e+00   3.5493737e+00   9.9495161e-01   1.0100899e-02   1.6940212e+00
   5.2800000e+00   3.5593237e+00   9.9505172e-01   9.9231161e-03   1.6945494e+00
   5.2900000e+00   3.5692747e+00   9.9515008e-01   9.7479769e-03   1.6950692e+00
   5.3000000e+00   3.5792267e+00   9.9524669e-01   9.5754524e-03   1.6955807e+00
   5.3100000e+00   3.5891797e+00   9.9534159e-01   9.4055133e-03   1.6960842e+00
   5.3200000e+00   3.5991336e+00   9.9543481e-01   9.2381303e-03   1.6965796e+00
   5.3300000e+00   3.6090884e+00   9.9552636e-01   9.0732746e-03   1.6970671e+00
   5.3400000e+00   3.6190441e+00   9.9561628e-01   8.9109172e-03   1.6975469e+00
   5.3500000e+00   3.6290007e+00   9.9570459e-01   8.7510294e-03   1.6980189e+00
   5.3600000e+00   3.6389582e+00   9.9579131e-01   8.5935825e-03   1.6984833e+00
   5.3700000e+00   3.6489165e+00   9.9587647e-01   8.4385483e-03   1.6989401e+00
   5.3800000e+00   3.6588757e+00   9.9596009e-01   8.2858984e-03   1.6993896e+00
   5.3900000e+00   3.6688357e+00   9.9604219e-01   8.1356047e-03   1.6998317e+00
   5.4000000e+00   3.6787965e+00   9.9612281e-01   7.9876394e-03   1.7002666e+00
   5.4100000e+00   3.6887582e+00   9.9620195e-01   7.8419745e-03   1.7006944e+00
   5.4200000e+00   3.6987206e+00   9.9627965e-01   7.6985826e-03   1.7011152e+00
   5.4300000e+00   3.7086837e+00   9.9635593e-01   7.5574361e-03   1.7015290e+00
   5.4400000e+00   3.7186477e+00   9.9643081e-01   7.4185078e-03   1.7019359e+00
   5.4500000e+00   3.7286124e+00   9.9650431e-01   7.2817707e-03   1.7023361e+00
   5.4600000e+00   3.7385778e+00   9.9657645e-01   7.1471978e-03   1.7027297e+00
   5.4700000e+00   3.7485439e+00   9.9664726e-01   7.0147623e-03   1.7031166e+00
   5.4800000e+00   3.7585107e+00   9.9671675e-01   6.8844377e-03   1.7034971e+00
   5.4900000e+00   3.7684782e+00   9.9678495e-01   6.7561977e-03   1.7038712e+00
   5.5000000e+00   3.7784464e+00   9.9685188e-01   6.6300161e-03   1.7042390e+00
   5.5100000e+00   3.7884152e+00   9.9691756e-01   6.5058668e-03   1.7046005e+00
   5.5200000e+00   3.7983847e+00   9.9698201e-01   6.3837240e-03   1.7049559e+00
   5.5300000e+00   3.8083549e+00   9.9704524e-01   6.2635621e-03   1.7053053e+00
   5.5400000e+00   3.8183256e+00   9.9710728e-01   6.1453557e-03   1.7056487e+00
   5.5500000e+00   3.8282970e+00   9.9716815e-01   6.0290795e-03   1.7059862e+00
   5.5600000e+00   3.8382690e+00   9.9722787e-01   5.9147085e-03   1.7063180e+00
   5.5700000e+00   3.8482416e+00   9.9728645e-01   5.8022177e-03   1.7066440e+00
   5.5800000e+00   3.8582147e+00   9.9734392e-01   5.6915826e-03   1.7069644e+00
   5.5900000e+00   3.8681885e+00   9.9740029e-01   5.5827786e-03   1.7072792e+00
   5.6000000e+00   3.8781627e+00   9.9745558e-01   5.4757815e-03   1.7075885e+00
   5.6100000e+00   3.8881376e+00   9.9750981e-01   5.3705673e-03   1.7078925e+00
   5.6200000e+00   3.8981129e+00   9.9756300e-01   5.2671119e-03   1.7081911e+00
   5.6300000e+00   3.9080888e+00   9.9761516e-01   5.1653918e-03   1.7084845e+00
   5.6400000e+00   3.9180652e+00   9.9766631e-01   5.0653835e-03   1.7087728e+00
   5.6500000e+00   3.9280421e+00   9.9771647e-01   4.9670637e-03   1.7090559e+00
   5.6600000e+00   3.9380195e+00   9.9776566e-01   4.8704094e-03   1.7093341e+00
   5.6700000e+00   3.9479974e+00   9.9781389e-01   4.7753976e-03   1.7096073e+00
   5.6800000e+00   3.9579758e+00   9.9786117e-01   4.6820056e-03   1.7098756e+00
   5.6900000e+00   3.9679547e+00   9.9790753e-01   4.5902112e-03   1.7101392e+00
   5.7000000e+00   3.9779340e+00   9.9795298e-01   4.4999918e-03   1.7103980e+00
   5.7100000e+00   3.9879137e+00   9.9799754e-01   4.4113256e-03   1.7106522e+00
   5.7200000e+00   3.9978939e+00   9.9804121e-01   4.3241907e-03   1.7109018e+00
   5.7300000e+00   4.0078745e+00   9.9808402e-01   4.2385654e-03   1.7111469e+00
   5.7400000e+00   4.0178556e+00   9.9812599e-01   4.1544283e-03   1.7113876e+00
   5.7500000e+00   4.0278371e+00   9.9816712e-01   4.0717581e-03   1.7116239e+00
   5.7600000e+00   4.0378189e+00   9.9820743e-01   3.9905338e-03   1.7118558e+00
   5.7700000e+00   4.0478012e+00   9.9824693e-01   3.9107346e-03   1.7120836e+00
   5.7800000e+00   4.0577839e+00   9.9828565e-01   3.8323399e-03   1.7123072e+00
   5.7900000e+00   4.0677669e+00   9.9832358e-01   3.7553292e-03   1.7125266e+00
   5.8000000e+00   4.0777503e+00   9.9836076e-01   3.6796824e-03   1.7127420e+00
   5.8100000e+00   4.0877341e+00   9.9839718e-01   3.6053794e-03   1.7129535e+00
   5.8200000e+00   4.0977183e+00   9.9843287e-01   3.5324005e-03   1.7131610e+00
   5.8300000e+00   4.1077028e+00   9.9846783e-01   3.4607260e-03   1.7133647e+00
   5.8400000e+00   4.1176876e+00   9.9850209e-01   3.3903366e-03   1.7135646e+00
   5.8500000e+00   4.1276728e+00   9.9853564e-01   3.3212130e-03   1.7137607e+00
   5.8600000e+00   4.1376583e+00   9.9856852e-01   3.2533363e-03   1.7139532e+00
   5.8700000e+00   4.1476442e+00   9.9860071e-01   3.1866877e-03   1.7141420e+00
   5.8800000e+00   4.1576304e+00   9.9863225e-01   3.1212487e-03   1.7143273e+00
   5.8900000e+00   4.1676168e+00   9.9866314e-01   3.0570008e-03   1.7145091e+00
   5.9000000e+00   4.1776036e+00   9.9869340e-01   2.9939259e-03   1.7146874e+00
   5.9100000e+00   4.1875907e+00   9.9872303e-01   2.9320060e-03   1.7148624e+00
   5.9200000e+00   4.1975781e+00   9.9875204e-01   2.8712234e-03   1.7150340e+00
   5.9300000e+00   4.2075657e+00   9.9878045e-01   2.8115604e-03   1.7152023e+00
   5.9400000e+00   4.2175537e+00   9.9880827e-01   2.7529997e-03   1.7153675e+00
   5.9500000e+00   4.2275419e+00   9.9883552e-01   2.6955241e-03   1.7155294e+00
   5.9600000e+00   4.2375304e+00   9.9886219e-01   2.6391166e-03   1.7156883e+00
   5.9700000e+00   4.2475191e+00   9.9888830e-01   2.5837605e-03   1.7158440e+00
   5.9800000e+00   4.2575082e+00   9.9891387e-01   2.5294392e-03   1.7159968e+00
   5.9900000e+00   4.2674974e+00   9.9893889e-01   2.4761363e-03   1.7161466e+00
   6.0000000e+00   4.2774869e+00   9.9896339e-01   2.4238355e-03   1.7162934e+00
   6.0100000e+00   4.2874767e+00   9.9898737e-01   2.3725210e-03   1.7164374e+00
   6.0200000e+00   4.2974667e+00   9.9901085e-01   2.3221768e-03   1.7165786e+00
   6.0300000e+00   4.3074569e+00   9.9903382e-01   2.2727873e-03   1.7167170e+00
   6.0400000e+00   4.3174474e+00   9.9905631e-01   2.2243373e-03   1.7168527e+00
   6.0500000e+00   4.3274380e+00   9.9907831e-01   2.1768113e-03   1.7169857e+00
   6.0600000e+00   4.3374289e+00   9.9909984e-01   2.1301943e-03   1.7171161e+00
   6.0700000e+00   4.3474200e+00   9.9912092e-01   2.0844715e-03   1.7172439e+00
   6.0800000e+00   4.3574113e+00   9.9914154e-01   2.0396282e-03   1.7173692e+00
   6.0900000e+00   4.3674029e+00   9.9916171e-01   1.9956500e-03   1.7174920e+00
   6.1000000e+00   4.3773946e+00   9.9918145e-01   1.9525224e-03   1.7176123e+00
   6.1100000e+00   4.3873865e+00   9.9920077e-01   1.9102315e-03   1.7177302e+00
   6.1200000e+00   4.3973786e+00   9.9921966e-01   1.8687632e-03   1.7178457e+00
   6.1300000e+00   4.4073709e+00   9.9923814e-01   1.8281037e-03   1.7179589e+00
   6.1400000e+00   4.4173633e+00   9.9925622e-01   1.7882396e-03   1.7180699e+00
   6.1500000e+00   4.4273560e+00   9.9927391e-01   1.7491573e-03   1.7181786e+00
   6.1600000e+00   4.4373488e+00   9.9929121e-01   1.7108437e-03   1.7182850e+00
   6.1700000e+00   4.4473418e+00   9.9930813e-01   1.6732858e-03   1.7183893e+00
   6.1800000e+00   4.4573350e+00   9.9932468e-01   1.6364705e-03   1.7184915e+00
   6.1900000e+00   4.4673283e+00   9.9934086e-01   1.6003853e-03   1.7185916e+00
   6.2000000e+00   4.4773218e+00   9.9935669e-01   1.5650176e-03   1.7186897e+00
   6.2100000e+00   4.4873154e+00   9.9937216e-01   1.5303551e-03   1.7187857e+00
   6.2200000e+00   4.4973092e+00   9.9938730e-01   1.4963855e-03   1.7188797e+00
   6.2300000e+00   4.5073032e+00   9.9940209e-01   1.4630968e-03   1.7189719e+00
   6.2400000e+00   4.5172973e+00   9.9941656e-01   1.4304771e-03   1.7190621e+00
   6.2500000e+00   4.5272915e+00   9.9943071e-01   1.3985149e-03   1.7191504e+00
   6.2600000e+00   4.5372859e+00   9.9944453e-01   1.3671984e-03   1.7192369e+00
   6.2700000e+00   4.5472804e+00   9.9945805e-01   1.3365165e-03   1.7193216e+00
   6.2800000e+00   4.5572751e+00   9.9947127e-01   1.3064577e-03   1.7194045e+00
   6.2900000e+00   4.5672698e+00   9.9948418e-01   1.2770113e-03   1.7194857e+00
   6.3000000e+00   4.5772647e+00   9.9949681e-01   1.2481661e-03   1.7195652e+00
   6.3100000e+00   4.5872598e+00   9.9950915e-01   1.2199115e-03   1.7196430e+00
   6.3200000e+00   4.5972549e+00   9.9952121e-01   1.1922369e-03   1.7197191e+00
   6.3300000e+00   4.6072502e+00   9.9953299e-01   1.1651319e-03   1.7197937e+00
   6.3400000e+00   4.6172456e+00   9.9954451e-01   1.1385863e-03   1.7198666e+00
   6.3500000e+00   4.6272411e+00   9.9955577e-01   1.1125898e-03   1.7199380e+00
   6.3600000e+00   4.6372367e+00   9.9956677e-01   1.0871325e-03   1.7200079e+00
   6.3700000e+00   4.6472324e+00   9.9957751e-01   1.0622047e-03   1.7200763e+00
   6.3800000e+00   4.6572282e+00   9.9958801e-01   1.0377966e-03   1.7201433e+00
   6.3900000e+00   4.6672242e+00   9.9959827e-01   1.0138986e-03   1.7202088e+00
   6.4000000e+00   4.6772202e+00   9.9960829e-01   9.9050150e-04   1.7202729e+00
   6.4100000e+00   4.6872163e+00   9.9961808e-01   9.6759594e-04   1.7203356e+00
   6.4200000e+00   4.6972126e+00   9.9962764e-01   9.4517282e-04   1.7203969e+00
   6.4300000e+00   4.7072089e+00   9.9963699e-01   9.2322320e-04   1.7204569e+00
   6.4400000e+00   4.7172053e+00   9.9964611e-01   9.0173823e-04   1.7205156e+00
   6.4500000e+00   4.7272018e+00   9.9965502e-01   8.8070924e-04   1.7205731e+00
   6.4600000e+00   4.7371984e+00   9.9966373e-01   8.6012766e-04   1.7206293e+00
   6.4700000e+00   4.7471951e+00   9.9967223e-01   8.3998508e-04   1.7206842e+00
   6.4800000e+00   4.7571919e+00   9.9968053e-01   8.2027319e-04   1.7207380e+00
   6.4900000e+00   4.7671887e+00   9.9968863e-01   8.0098384e-04   1.7207905e+00
   6.5000000e+00   4.7771856e+00   9.9969655e-01   7.8210901e-04   1.7208419e+00
   6.5100000e+00   4.7871826e+00   9.9970428e-01   7.6364078e-04   1.7208922e+00
   6.5200000e+00   4.7971797e+00   9.9971182e-01   7.4557138e-04   1.7209414e+00
   6.5300000e+00   4.8071769e+00   9.9971919e-01   7.2789315e-04   1.7209894e+00
   6.5400000e+00   4.8171741e+00   9.9972638e-01   7.1059857e-04   1.7210364e+00
   6.5500000e+00   4.8271714e+00   9.9973340e-01   6.9368023e-04   1.7210824e+00
   6.5600000e+00   4.8371688e+00   9.9974026e-01   6.7713085e-04   1.7211273e+00
   6.5700000e+00   4.8471662e+00   9.9974695e-01   6.6094325e-04   1.7211712e+00
   6.5800000e+00   4.8571637e+00   9.9975348e-01   6.4511038e-04   1.7212142e+00
   6.5900000e+00   4.8671613e+00   9.9975985e-01   6.2962532e-04   1.7212561e+00
   6.6000000e+00   4.8771589e+00   9.9976607e-01   6.1448124e-04   1.7212972e+00
   6.6100000e+00   4.8871566e+00   9.9977214e-01   5.9967143e-04   1.7213373e+00
   6.6200000e+00   4.8971543e+00   9.9977806e-01   5.8518931e-04   1.7213764e+00
   6.6300000e+00   4.9071521e+00   9.9978384e-01   5.7102839e-04   1.7214147e+00
   6.6400000e+00   4.9171500e+00   9.9978949e-01   5.5718229e-04   1.7214522e+00
   6.6500000e+00   4.9271479e+00   9.9979499e-01   5.4364475e-04   1.7214887e+00
   6.6600000e+00   4.9371459e+00   9.9980036e-01   5.3040960e-04   1.7215245e+00
   6.6700000e+00   4.9471439e+00   9.9980560e-01   5.1747080e-04   1.7215594e+00
   6.6800000e+00   4.9571420e+00   9.9981071e-01   5.0482239e-04   1.7215935e+00
   6.6900000e+00   4.9671402e+00   9.9981570e-01   4.9245853e-04   1.7216269e+00
   6.7000000e+00   4.9771383e+00   9.9982056e-01   4.8037346e-04   1.7216594e+00
   6.7100000e+00   4.9871366e+00   9.9982530e-01   4.6856154e-04   1.7216912e+00
   6.7200000e+00   4.9971348e+00   9.9982993e-01   4.5701721e-04   1.7217223e+00
   6.7300000e+00   5.0071332e+00   9.9983445e-01   4.4573503e-04   1.7217527e+00
   6.7400000e+00   5.0171315e+00   9.9983885e-01   4.3470963e-04   1.7217823e+00
   6.7500000e+00   5.0271299e+00   9.9984314e-01   4.2393575e-04   1.7218113e+00
   6.7600000e+00   5.0371284e+00   9.9984733e-01   4.1340823e-04   1.7218395e+00
   6.7700000e+00   5.0471269e+00   9.9985141e-01   4.0312199e-04   1.7218672e+00
   6.7800000e+00   5.0571254e+00   9.9985539e-01   3.9307202e-04   1.7218941e+00
   6.7900000e+00   5.0671240e+00   9.9985927e-01   3.8325345e-04   1.7219205e+00
   6.8000000e+00   5.0771226e+00   9.9986306e-01   3.7366146e-04   1.7219462e+00
   6.8100000e+00   5.0871213e+00   9.9986675e-01   3.6429132e-04   1.7219713e+00
   6.8200000e+00   5.0971199e+00   9.9987034e-01   3.5513839e-04   1.7219958e+00
   6.8300000e+00   5.1071187e+00   9.9987385e-01   3.4619813e-04   1.7220197e+00
   6.8400000e+00   5.1171174e+00   9.9987727e-01   3.3746606e-04   1.7220431e+00
   6.8500000e+00   5.1271162e+00   9.9988060e-01   3.2893779e-04   1.7220659e+00
   6.8600000e+00   5.1371150e+00   9.9988385e-01   3.2060901e-04   1.7220882e+00
   6.8700000e+00   5.1471139e+00   9.9988701e-01   3.1247550e-04   1.7221099e+00
   6.8800000e+00   5.1571128e+00   9.9989010e-01   3.0453310e-04   1.7221311e+00
   6.8900000e+00   5.1671117e+00   9.9989310e-01   2.9677774e-04   1.7221518e+00
   6.9000000e+00   5.1771106e+00   9.9989603e-01   2.8920542e-04   1.7221720e+00
   6.9100000e+00   5.1871096e+00   9.9989889e-01   2.8181222e-04   1.7221917e+00
   6.9200000e+00   5.1971086e+00   9.9990167e-01   2.7459429e-04   1.7222109e+00
   6.9300000e+00   5.2071076e+00   9.9990438e-01   2.6754786e-04   1.7222297e+00
   6.9400000e+00   5.2171067e+00   9.9990702e-01   2.6066921e-04   1.7222480e+00
   6.9500000e+00   5.2271058e+00   9.9990959e-01   2.5395471e-04   1.7222659e+00
   6.9600000e+00   5.2371049e+00   9.9991210e-01   2.4740081e-04   1.7222833e+00
   6.9700000e+00   5.2471040e+00   9.9991454e-01   2.4100399e-04   1.7223003e+00
   6.9800000e+00   5.2571032e+00   9.9991692e-01   2.3476083e-04   1.7223169e+00
   6.9900000e+00   5.2671024e+00   9.9991924e-01   2.2866797e-04   1.7223331e+00
   7.0000000e+00   5.2771016e+00   9.9992149e-01   2.2272210e-04   1.7223489e+00
   7.0100000e+00   5.2871008e+00   9.9992369e-01   2.1691999e-04   1.7223643e+00
   7.0200000e+00   5.2971000e+00   9.9992583e-01   2.1125847e-04   1.7223793e+00
   7.0300000e+00   5.3070993e+00   9.9992792e-01   2.0573443e-04   1.7223940e+00
   7.0400000e+00   5.3170986e+00   9.9992995e-01   2.0034481e-04   1.7224082e+00
   7.0500000e+00   5.3270979e+00   9.9993193e-01   1.9508663e-04   1.7224222e+00
   7.0600000e+00   5.3370972e+00   9.9993385e-01   1.8995696e-04   1.7224358e+00
   7.0700000e+00   5.3470966e+00   9.9993573e-01   1.8495293e-04   1.7224490e+00
   7.0800000e+00   5.3570959e+00   9.9993755e-01   1.8007171e-04   1.7224619e+00
   7.0900000e+00   5.3670953e+00   9.9993933e-01   1.7531055e-04   1.7224745e+00
   7.1000000e+00   5.3770947e+00   9.9994106e-01   1.7066674e-04   1.7224868e+00
   7.1100000e+00   5.3870942e+00   9.9994274e-01   1.6613764e-04   1.7224987e+00
   7.1200000e+00   5.3970936e+00   9.9994438e-01   1.6172064e-04   1.7225104e+00
   7.1300000e+00   5.4070930e+00   9.9994598e-01   1.5741320e-04   1.7225218e+00
   7.1400000e+00   5.4170925e+00   9.9994753e-01   1.5321284e-04   1.7225328e+00
   7.1500000e+00   5.4270920e+00   9.9994904e-01   1.4911709e-04   1.7225436e+00
   7.1600000e+00   5.4370915e+00   9.9995051e-01   1.4512358e-04   1.7225542e+00
   7.1700000e+00   5.4470910e+00   9.9995194e-01   1.4122996e-04   1.7225644e+00
   7.1800000e+00   5.4570905e+00   9.9995334e-01   1.3743394e-04   1.7225744e+00
   7.1900000e+00   5.4670901e+00   9.9995469e-01   1.3373326e-04   1.7225842e+00
   7.2000000e+00   5.4770896e+00   9.9995601e-01   1.3012571e-04   1.7225937e+00
   7.2100000e+00   5.4870892e+00   9.9995729e-01   1.2660916e-04   1.7226029e+00
   7.2200000e+00   5.4970888e+00   9.9995854e-01   1.2318148e-04   1.7226119e+00
   7.2300000e+00   5.5070884e+00   9.9995976e-01   1.1984060e-04   1.7226207e+00
   7.2400000e+00   5.5170880e+00   9.9996094e-01   1.1658451e-04   1.7226293e+00
   7.2500000e+00   5.5270876e+00   9.9996209e-01   1.1341121e-04   1.7226376e+00
   7.2600000e+00   5.5370872e+00   9.9996321e-01   1.1031877e-04   1.7226457e+00
   7.2700000e+00   5.5470868e+00   9.9996430e-01   1.0730529e-04   1.7226536e+00
   7.2800000e+00   5.5570865e+00   9.9996536e-01   1.0436891e-04   1.7226613e+00
   7.2900000e+00   5.5670861e+00   9.9996639e-01   1.0150780e-04   1.7226688e+00
   7.3000000e+00   5.5770858e+00   9.9996739e-01   9.8720192e-05   1.7226761e+00
   7.3100000e+00   5.5870855e+00   9.9996836e-01   9.6004336e-05   1.7226832e+00
   7.3200000e+00   5.5970852e+00   9.9996931e-01   9.3358528e-05   1.7226901e+00
   7.3300000e+00   5.6070849e+00   9.9997023e-01   9.0781097e-05   1.7226969e+00
   7.3400000e+00   5.6170846e+00   9.9997112e-01   8.8270410e-05   1.7227034e+00
   7.3500000e+00   5.6270843e+00   9.9997199e-01   8.5824868e-05   1.7227098e+00
   7.3600000e+00   5.6370840e+00   9.9997284e-01   8.3442909e-05   1.7227161e+00
   7.3700000e+00   5.6470838e+00   9.9997366e-01   8.1123001e-05   1.7227221e+00
   7.3800000e+00   5.6570835e+00   9.9997446e-01   7.8863650e-05   1.7227280e+00
   7.3900000e+00   5.6670832e+00   9.9997524e-01   7.6663390e-05   1.7227338e+00
   7.4000000e+00   5.6770830e+00   9.9997600e-01   7.4520790e-05   1.7227394e+00
   7.4100000e+00   5.6870828e+00   9.9997673e-01   7.2434450e-05   1.7227448e+00
   7.4200000e+00   5.6970825e+00   9.9997744e-01   7.0403001e-05   1.7227501e+00
   7.4300000e+00   5.7070823e+00   9.9997814e-01   6.8425103e-05   1.7227552e+00
   7.4400000e+00   5.7170821e+00   9.9997881e-01   6.6499448e-05   1.7227603e+00
   7.4500000e+00   5.7270819e+00   9.9997947e-01   6.4624753e-05   1.7227651e+00
   7.4600000e+00   5.7370817e+00   9.9998011e-01   6.2799769e-05   1.7227699e+00
   7.4700000e+00   5.7470815e+00   9.9998072e-01   6.1023270e-05   1.7227745e+00
   7.4800000e+00   5.7570813e+00   9.9998133e-01   5.9294061e-05   1.7227790e+00
   7.4900000e+00   5.7670811e+00   9.9998191e-01   5.7610972e-05   1.7227834e+00
   7.5000000e+00   5.7770809e+00   9.9998248e-01   5.5972859e-05   1.7227876e+00
   7.5100000e+00   5.7870808e+00   9.9998303e-01   5.4378606e-05   1.7227918e+00
   7.5200000e+00   5.7970806e+00   9.9998357e-01   5.2827119e-05   1.7227958e+00
   7.5300000e+00   5.8070804e+00   9.9998409e-01   5.1317333e-05   1.7227997e+00
   7.5400000e+00   5.8170803e+00   9.9998459e-01   4.9848203e-05   1.7228035e+00
   7.5500000e+00   5.8270801e+00   9.9998508e-01   4.8418711e-05   1.7228072e+00
   7.5600000e+00   5.8370800e+00   9.9998556e-01   4.7027861e-05   1.7228109e+00
   7.5700000e+00   5.8470798e+00   9.9998602e-01   4.5674680e-05   1.7228144e+00
   7.5800000e+00   5.8570797e+00   9.9998647e-01   4.4358218e-05   1.7228178e+00
   7.5900000e+00   5.8670796e+00   9.9998691e-01   4.3077546e-05   1.7228211e+00
   7.6000000e+00   5.8770794e+00   9.9998734e-01   4.1831756e-05   1.7228243e+00
   7.6100000e+00   5.8870793e+00   9.9998775e-01   4.0619964e-05   1.7228274e+00
   7.6200000e+00   5.8970792e+00   9.9998815e-01   3.9441302e-05   1.7228305e+00
   7.6300000e+00   5.9070791e+00   9.9998854e-01   3.8294927e-05   1.7228335e+00
   7.6400000e+00   5.9170790e+00   9.9998891e-01   3.7180013e-05   1.7228363e+00
   7.6500000e+00   5.9270789e+00   9.9998928e-01   3.6095753e-05   1.7228391e+00
   7.6600000e+00   5.9370788e+00   9.9998964e-01   3.5041361e-05   1.7228419e+00
   7.6700000e+00   5.9470787e+00   9.9998998e-01   3.4016068e-05   1.7228445e+00
   7.6800000e+00   5.9570786e+00   9.9999032e-01   3.3019124e-05   1.7228471e+00
   7.6900000e+00   5.9670785e+00   9.9999064e-01   3.2049795e-05   1.7228496e+00
   7.7000000e+00   5.9770784e+00   9.9999096e-01   3.1107368e-05   1.7228520e+00
   7.7100000e+00   5.9870783e+00   9.9999126e-01   3.0191142e-05   1.7228544e+00
   7.7200000e+00   5.9970782e+00   9.9999156e-01   2.9300438e-05   1.7228567e+00
   7.7300000e+00   6.0070781e+00   9.9999185e-01   2.8434590e-05   1.7228589e+00
   7.7400000e+00   6.0170780e+00   9.9999213e-01   2.7592949e-05   1.7228611e+00
   7.7500000e+00   6.0270780e+00   9.9999240e-01   2.6774881e-05   1.7228632e+00
   7.7600000e+00   6.0370779e+00   9.9999267e-01   2.5979768e-05   1.7228652e+00
   7.7700000e+00   6.0470778e+00   9.9999292e-01   2.5207006e-05   1.7228672e+00
   7.7800000e+00   6.0570777e+00   9.9999317e-01   2.4456007e-05   1.7228691e+00
   7.7900000e+00   6.0670777e+00   9.9999341e-01   2.3726196e-05   1.7228710e+00
   7.8000000e+00   6.0770776e+00   9.9999365e-01   2.3017013e-05   1.7228728e+00
   7.8100000e+00   6.0870775e+00   9.9999387e-01   2.2327912e-05   1.7228746e+00
   7.8200000e+00   6.0970775e+00   9.9999409e-01   2.1658358e-05   1.7228763e+00
   7.8300000e+00   6.1070774e+00   9.9999431e-01   2.1007833e-05   1.7228780e+00
   7.8400000e+00   6.1170774e+00   9.9999451e-01   2.0375827e-05   1.7228796e+00
   7.8500000e+00   6.1270773e+00   9.9999471e-01   1.9761847e-05   1.7228812e+00
   7.8600000e+00   6.1370773e+00   9.9999491e-01   1.9165409e-05   1.7228827e+00
   7.8700000e+00   6.1470772e+00   9.9999510e-01   1.8586044e-05   1.7228842e+00
   7.8800000e+00   6.1570772e+00   9.9999528e-01   1.8023291e-05   1.7228856e+00
   7.8900000e+00   6.1670771e+00   9.9999546e-01   1.7476703e-05   1.7228870e+00
   7.9000000e+00   6.1770771e+00   9.9999563e-01   1.6945845e-05   1.7228884e+00
   7.9100000e+00   6.1870770e+00   9.9999580e-01   1.6430290e-05   1.7228897e+00
   7.9200000e+00   6.1970770e+00   9.9999596e-01   1.5929623e-05   1.7228910e+00
   7.9300000e+00   6.2070770e+00   9.9999611e-01   1.5443441e-05   1.7228922e+00
   7.9400000e+00   6.2170769e+00   9.9999627e-01   1.4971348e-05   1.7228934e+00
   7.9500000e+00   6.2270769e+00   9.9999641e-01   1.4512962e-05   1.7228946e+00
   7.9600000e+00   6.2370768e+00   9.9999656e-01   1.4067906e-05   1.7228957e+00
   7.9700000e+00   6.2470768e+00   9.9999670e-01   1.3635817e-05   1.7228969e+00
   7.9800000e+00   6.2570768e+00   9.9999683e-01   1.3216339e-05   1.7228979e+00
   7.9900000e+00   6.2670767e+00   9.9999696e-01   1.2809125e-05   1.7228990e+00
   8.0000000e+00   6.2770767e+00   9.9999709e-01   1.2413836e-05   1.7229000e+00
   8.0100000e+00   6.2870767e+00   9.9999721e-01   1.2030145e-05   1.7229009e+00
   8.0200000e+00   6.2970767e+00   9.9999733e-01   1.1657730e-05   1.7229019e+00
   8.0300000e+00   6.3070766e+00   9.9999744e-01   1.1296279e-05   1.7229028e+00
   8.0400000e+00   6.3170766e+00   9.9999755e-01   1.0945488e-05   1.7229037e+00
   8.0500000e+00   6.3270766e+00   9.9999766e-01   1.0605059e-05   1.7229046e+00
   8.0600000e+00   6.3370766e+00   9.9999776e-01   1.0274705e-05   1.7229054e+00
   8.0700000e+00   6.3470765e+00   9.9999787e-01   9.9541445e-06   1.7229062e+00
   8.0800000e+00   6.3570765e+00   9.9999796e-01   9.6431026e-06   1.7229070e+00
   8.0900000e+00   6.3670765e+00   9.9999806e-01   9.3413128e-06   1.7229078e+00
   8.1000000e+00   6.3770765e+00   9.9999815e-01   9.0485155e-06   1.7229085e+00
   8.1100000e+00   6.3870765e+00   9.9999824e-01   8.7644574e-06   1.7229093e+00
   8.1200000e+00   6.3970764e+00   9.9999833e-01   8.4888923e-06   1.7229100e+00
   8.1300000e+00   6.4070764e+00   9.9999841e-01   8.2215801e-06   1.7229106e+00
   8.1400000e+00   6.4170764e+00   9.9999849e-01   7.9622874e-06   1.7229113e+00
   8.1500000e+00   6.4270764e+00   9.9999857e-01   7.7107868e-06   1.7229119e+00
   8.1600000e+00   6.4370764e+00   9.9999864e-01   7.4668568e-06   1.7229126e+00
   8.1700000e+00   6.4470764e+00   9.9999872e-01   7.2302820e-06   1.7229132e+00
   8.1800000e+00   6.4570764e+00   9.9999879e-01   7.0008526e-06   1.7229137e+00
   8.1900000e+00   6.4670763e+00   9.9999886e-01   6.7783645e-06   1.7229143e+00
   8.2000000e+00   6.4770763e+00   9.9999892e-01   6.5626189e-06   1.7229148e+00
   8.2100000e+00   6.4870763e+00   9.9999899e-01   6.3534226e-06   1.7229154e+00
   8.2200000e+00   6.4970763e+00   9.9999905e-01   6.1505872e-06   1.7229159e+00
   8.2300000e+00   6.5070763e+00   9.9999911e-01   5.9539298e-06   1.7229164e+00
   8.2400000e+00   6.5170763e+00   9.9999917e-01   5.7632720e-06   1.7229169e+00
   8.2500000e+00   6.5270763e+00   9.9999923e-01   5.5784406e-06   1.7229173e+00
   8.2600000e+00   6.5370763e+00   9.9999928e-01   5.3992669e-06   1.7229178e+00
   8.2700000e+00   6.5470763e+00   9.9999934e-01   5.2255868e-06   1.7229182e+00
   8.2800000e+00   6.5570763e+00   9.9999939e-01   5.0572406e-06   1.7229187e+00
   8.2900000e+00   6.5670763e+00   9.9999944e-01   4.8940731e-06   1.7229191e+00
   8.3000000e+00   6.5770763e+00   9.9999948e-01   4.7359333e-06   1.7229195e+00
   8.3100000e+00   6.5870763e+00   9.9999953e-01   4.5826742e-06   1.7229199e+00
   8.3200000e+00   6.5970762e+00   9.9999958e-01   4.4341530e-06   1.7229202e+00
   8.3300000e+00   6.6070762e+00   9.9999962e-01   4.2902308e-06   1.7229206e+00
   8.3400000e+00   6.6170762e+00   9.9999966e-01   4.1507724e-06   1.7229209e+00
   8.3500000e+00   6.6270762e+00   9.9999970e-01   4.0156464e-06   1.7229213e+00
   8.3600000e+00   6.6370762e+00   9.9999974e-01   3.8847252e-06   1.7229216e+00
   8.3700000e+00   6.6470762e+00   9.9999978e-01   3.7578844e-06   1.7229219e+00
   8.3800000e+00   6.6570762e+00   9.9999982e-01   3.6350034e-06   1.7229222e+00
   8.3900000e+00   6.6670762e+00   9.9999985e-01   3.5159647e-06   1.7229225e+00
   8.4000000e+00   6.6770762e+00   9.9999989e-01   3.4006543e-06   1.7229228e+00
   8.4100000e+00   6.6870762e+00   9.9999992e-01   3.2889612e-06   1.7229231e+00
   8.4200000e+00   6.6970762e+00   9.9999995e-01   3.1807775e-06   1.7229234e+00
   8.4300000e+00   6.7070762e+00   9.9999999e-01   3.0759985e-06   1.7229236e+00
   8.4400000e+00   6.7170762e+00   1.0000000e+00   2.9745224e-06   1.7229239e+00
   8.4500000e+00   6.7270762e+00   1.0000000e+00   2.8762501e-06   1.7229242e+00
   8.4600000e+00   6.7370762e+00   1.0000001e+00   2.7810854e-06   1.7229244e+00
   8.4700000e+00   6.7470762e+00   1.0000001e+00   2.6889350e-06   1.7229246e+00
   8.4800000e+00   6.7570762e+00   1.0000001e+00   2.5997079e-06   1.7229248e+00
   8.4900000e+00   6.7670762e+00   1.0000002e+00   2.5133160e-06   1.7229251e+00
   8.5000000e+00   6.7770762e+00   1.0000002e+00   2.4296736e-06   1.7229253e+00
   8.5100000e+00   6.7870762e+00   1.0000002e+00   2.3486973e-06   1.7229255e+00
   8.5200000e+00   6.7970762e+00   1.0000002e+00   2.2703062e-06   1.7229257e+00
   8.5300000e+00   6.8070762e+00   1.0000002e+00   2.1944219e-06   1.7229259e+00
   8.5400000e+00   6.8170762e+00   1.0000003e+00   2.1209679e-06   1.7229260e+00
   8.5500000e+00   6.8270762e+00   1.0000003e+00   2.0498701e-06   1.7229262e+00
   8.5600000e+00   6.8370762e+00   1.0000003e+00   1.9810566e-06   1.7229264e+00
   8.5700000e+00   6.8470763e+00   1.0000003e+00   1.9144574e-06   1.7229266e+00
   8.5800000e+00   6.8570763e+00   1.0000003e+00   1.8500047e-06   1.7229267e+00
   8.5900000e+00   6.8670763e+00   1.0000004e+00   1.7876324e-06   1.7229269e+00
   8.6000000e+00   6.8770763e+00   1.0000004e+00   1.7272766e-06   1.7229270e+00
   8.6100000e+00   6.8870763e+00   1.0000004e+00   1.6688752e-06   1.7229272e+00
   8.6200000e+00   6.8970763e+00   1.0000004e+00   1.6123678e-06   1.7229273e+00
   8.6300000e+00   6.9070763e+00   1.0000004e+00   1.5576958e-06   1.7229275e+00
   8.6400000e+00   6.9170763e+00   1.0000004e+00   1.5048024e-06   1.7229276e+00
   8.6500000e+00   6.9270763e+00   1.0000005e+00   1.4536324e-06   1.7229277e+00
   8.6600000e+00   6.9370763e+00   1.0000005e+00   1.4041321e-06   1.7229278e+00
   8.6700000e+00   6.9470763e+00   1.0000005e+00   1.3562497e-06   1.7229280e+00
   8.6800000e+00   6.9570763e+00   1.0000005e+00   1.3099346e-06   1.7229281e+00
   8.6900000e+00   6.9670763e+00   1.0000005e+00   1.2651379e-06   1.7229282e+00
   8.7000000e+00   6.9770763e+00   1.0000005e+00   1.2218120e-06   1.7229283e+00
   8.7100000e+00   6.9870763e+00   1.0000005e+00   1.1799109e-06   1.7229284e+00
   8.7200000e+00   6.9970763e+00   1.0000006e+00   1.1393898e-06   1.7229285e+00
   8.7300000e+00   7.0070763e+00   1.0000006e+00   1.1002052e-06   1.7229286e+00
   8.7400000e+00   7.0170763e+00   1.0000006e+00   1.0623152e-06   1.7229287e+00
   8.7500000e+00   7.0270763e+00   1.0000006e+00   1.0256787e-06   1.7229288e+00
   8.7600000e+00   7.0370763e+00   1.0000006e+00   9.9025623e-07   1.7229289e+00
   8.7700000e+00   7.0470763e+00   1.0000006e+00   9.5600929e-07   1.7229290e+00
   8.7800000e+00   7.0570764e+00   1.0000006e+00   9.2290060e-07   1.7229290e+00
   8.7900000e+00   7.0670764e+00   1.0000006e+00   8.9089399e-07   1.7229291e+00
   8.8000000e+00   7.0770764e+00   1.0000006e+00   8.5995439e-07   1.7229292e+00
   8.8100000e+00   7.0870764e+00   1.0000006e+00   8.3004777e-07   1.7229293e+00
   8.8200000e+00   7.0970764e+00   1.0000006e+00   8.0114116e-07   1.7229293e+00
   8.8300000e+00   7.1070764e+00   1.0000007e+00   7.7320257e-07   1.7229294e+00
   8.8400000e+00   7.1170764e+00   1.0000007e+00   7.4620098e-07   1.7229295e+00
   8.8500000e+00   7.1270764e+00   1.0000007e+00   7.2010633e-07   1.7229295e+00
   8.8600000e+00   7.1370764e+00   1.0000007e+00   6.9488946e-07   1.7229296e+00
   8.8700000e+00   7.1470764e+00   1.0000007e+00   6.7052211e-07   1.7229297e+00
   8.8800000e+00   7.1570764e+00   1.0000007e+00   6.4697690e-07   1.7229297e+00
   8.8900000e+00   7.1670764e+00   1.0000007e+00   6.2422726e-07   1.7229298e+00
   8.9000000e+00   7.1770764e+00   1.0000007e+00   6.0224744e-07   1.7229298e+00
   8.9100000e+00   7.1870764e+00   1.0000007e+00   5.8101252e-07   1.7229299e+00
   8.9200000e+00   7.1970764e+00   1.0000007e+00   5.6049830e-07   1.7229299e+00
   8.9300000e+00   7.2070765e+00   1.0000007e+00   5.4068136e-07   1.7229300e+00
   8.9400000e+00   7.2170765e+00   1.0000007e+00   5.2153898e-07   1.7229300e+00
   8.9500000e+00   7.2270765e+00   1.0000007e+00   5.0304917e-07   1.7229301e+00
   8.9600000e+00   7.2370765e+00   1.0000007e+00   4.8519061e-07   1.7229301e+00
   8.9700000e+00   7.2470765e+00   1.0000007e+00   4.6794264e-07   1.7229302e+00
   8.9800000e+00   7.2570765e+00   1.0000007e+00   4.5128526e-07   1.7229302e+00
   8.9900000e+00   7.2670765e+00   1.0000008e+00   4.3519906e-07   1.7229303e+00
   9.0000000e+00   7.2770765e+00   1.0000008e+00   4.1966528e-07   1.7229303e+00
   9.0100000e+00   7.2870765e+00   1.0000008e+00   4.0466572e-07   1.7229303e+00
   9.0200000e+00   7.2970765e+00   1.0000008e+00   3.9018276e-07   1.7229304e+00
   9.0300000e+00   7.3070765e+00   1.0000008e+00   3.7619934e-07   1.7229304e+00
   9.0400000e+00   7.3170765e+00   1.0000008e+00   3.6269892e-07   1.7229304e+00
   9.0500000e+00   7.3270765e+00   1.0000008e+00   3.4966549e-07   1.7229305e+00
   9.0600000e+00   7.3370766e+00   1.0000008e+00   3.3708357e-07   1.7229305e+00
   9.0700000e+00   7.3470766e+00   1.0000008e+00   3.2493812e-07   1.7229305e+00
   9.0800000e+00   7.3570766e+00   1.0000008e+00   3.1321463e-07   1.7229306e+00
   9.0900000e+00   7.3670766e+00   1.0000008e+00   3.0189902e-07   1.7229306e+00
   9.1000000e+00   7.3770766e+00   1.0000008e+00   2.9097766e-07   1.7229306e+00
   9.1100000e+00   7.3870766e+00   1.0000008e+00   2.8043736e-07   1.7229306e+00
   9.1200000e+00   7.3970766e+00   1.0000008e+00   2.7026536e-07   1.7229307e+00
   9.1300000e+00   7.4070766e+00   1.0000008e+00   2.6044930e-07   1.7229307e+00
   9.1400000e+00   7.4170766e+00   1.0000008e+00   2.5097720e-07   1.7229307e+00
   9.1500000e+00   7.4270766e+00   1.0000008e+00   2.4183750e-07   1.7229307e+00
   9.1600000e+00   7.4370766e+00   1.0000008e+00   2.3301898e-07   1.7229308e+00
   9.1700000e+00   7.4470766e+00   1.0000008e+00   2.2451080e-07   1.7229308e+00
   9.1800000e+00   7.4570766e+00   1.0000008e+00   2.1630246e-07   1.7229308e+00
   9.1900000e+00   7.4670767e+00   1.0000008e+00   2.0838381e-07   1.7229308e+00
   9.2000000e+00   7.4770767e+00   1.0000008e+00   2.0074502e-07   1.7229308e+00
   9.2100000e+00   7.4870767e+00   1.0000008e+00   1.9337657e-07   1.7229308e+00
   9.2200000e+00   7.4970767e+00   1.0000008e+00   1.8626927e-07   1.7229309e+00
   9.2300000e+00   7.5070767e+00   1.0000008e+00   1.7941422e-07   1.7229309e+00
   9.2400000e+00   7.5170767e+00   1.0000008e+00   1.7280281e-07   1.7229309e+00
   9.2500000e+00   7.5270767e+00   1.0000008e+00   1.6642671e-07   1.7229309e+00
   9.2600000e+00   7.5370767e+00   1.0000008e+00   1.6027786e-07   1.7229309e+00
   9.2700000e+00   7.5470767e+00   1.0000008e+00   1.5434847e-07   1.7229309e+00
   9.2800000e+00   7.5570767e+00   1.0000008e+00   1.4863100e-07   1.7229310e+00
   9.2900000e+00   7.5670767e+00   1.0000008e+00   1.4311817e-07   1.7229310e+00
   9.3000000e+00   7.5770767e+00   1.0000008e+00   1.3780292e-07   1.7229310e+00
   9.3100000e+00   7.5870768e+00   1.0000008e+00   1.3267844e-07   1.7229310e+00
   9.3200000e+00   7.5970768e+00   1.0000008e+00   1.2773814e-07   1.7229310e+00
   9.3300000e+00   7.6070768e+00   1.0000008e+00   1.2297564e-07   1.7229310e+00
   9.3400000e+00   7.6170768e+00   1.0000008e+00   1.1838478e-07   1.7229310e+00
   9.3500000e+00   7.6270768e+00   1.0000008e+00   1.1395961e-07   1.7229310e+00
   9.3600000e+00   7.6370768e+00   1.0000008e+00   1.0969436e-07   1.7229311e+00
   9.3700000e+00   7.6470768e+00   1.0000008e+00   1.0558348e-07   1.7229311e+00
   9.3800000e+00   7.6570768e+00   1.0000008e+00   1.0162157e-07   1.7229311e+00
   9.3900000e+00   7.6670768e+00   1.0000008e+00   9.7803434e-08   1.7229311e+00
   9.4000000e+00   7.6770768e+00   1.0000008e+00   9.4124050e-08   1.7229311e+00
   9.4100000e+00   7.6870768e+00   1.0000008e+00   9.0578556e-08   1.7229311e+00
   9.4200000e+00   7.6970768e+00   1.0000008e+00   8.7162256e-08   1.7229311e+00
   9.4300000e+00   7.7070769e+00   1.0000008e+00   8.3870614e-08   1.7229311e+00
   9.4400000e+00   7.7170769e+00   1.0000008e+00   8.0699244e-08   1.7229311e+00
   9.4500000e+00   7.7270769e+00   1.0000008e+00   7.7643909e-08   1.7229311e+00
   9.4600000e+00   7.7370769e+00   1.0000008e+00   7.4700517e-08   1.7229311e+00
   9.4700000e+00   7.7470769e+00   1.0000008e+00   7.1865111e-08   1.7229311e+00
   9.4800000e+00   7.7570769e+00   1.0000008e+00   6.9133873e-08   1.7229312e+00
   9.4900000e+00   7.7670769e+00   1.0000008e+00   6.6503110e-08   1.7229312e+00
   9.5000000e+00   7.7770769e+00   1.0000009e+00   6.3969258e-08   1.7229312e+00
   9.5100000e+00   7.7870769e+00   1.0000009e+00   6.1528872e-08   1.7229312e+00
   9.5200000e+00   7.7970769e+00   1.0000009e+00   5.9178626e-08   1.7229312e+00
   9.5300000e+00   7.8070769e+00   1.0000009e+00   5.6915307e-08   1.7229312e+00
   9.5400000e+00   7.8170769e+00   1.0000009e+00   5.4735814e-08   1.7229312e+00
   9.5500000e+00   7.8270770e+00   1.0000009e+00   5.2637149e-08   1.7229312e+00
   9.5600000e+00   7.8370770e+00   1.0000009e+00   5.0616420e-08   1.7229312e+00
   9.5700000e+00   7.8470770e+00   1.0000009e+00   4.8670833e-08   1.7229312e+00
   9.5800000e+00   7.8570770e+00   1.0000009e+00   4.6797690e-08   1.7229312e+00
   9.5900000e+00   7.8670770e+00   1.0000009e+00   4.4994387e-08   1.7229312e+00
   9.6000000e+00   7.8770770e+00   1.0000009e+00   4.3258409e-08   1.7229312e+00
   9.6100000e+00   7.8870770e+00   1.0000009e+00   4.1587330e-08   1.7229312e+00
   9.6200000e+00   7.8970770e+00   1.0000009e+00   3.9978805e-08   1.7229312e+00
   9.6300000e+00   7.9070770e+00   1.0000009e+00   3.8430574e-08   1.7229312e+00
   9.6400000e+00   7.9170770e+00   1.0000009e+00   3.6940453e-08   1.7229312e+00
   9.6500000e+00   7.9270770e+00   1.0000009e+00   3.5506336e-08   1.7229312e+00
   9.6600000e+00   7.9370771e+00   1.0000009e+00   3.4126188e-08   1.7229312e+00
   9.6700000e+00   7.9470771e+00   1.0000009e+00   3.2798047e-08   1.7229312e+00
   9.6800000e+00   7.9570771e+00   1.0000009e+00   3.1520019e-08   1.7229312e+00
   9.6900000e+00   7.9670771e+00   1.0000009e+00   3.0290277e-08   1.7229312e+00
   9.7000000e+00   7.9770771e+00   1.0000009e+00   2.9107057e-08   1.7229313e+00
   9.7100000e+00   7.9870771e+00   1.0000009e+00   2.7968659e-08   1.7229313e+00
   9.7200000e+00   7.9970771e+00   1.0000009e+00   2.6873441e-08   1.7229313e+00
   9.7300000e+00   8.0070771e+00   1.0000009e+00   2.5819819e-08   1.7229313e+00
   9.7400000e+00   8.0170771e+00   1.0000009e+00   2.4806266e-08   1.7229313e+00
   9.7500000e+00   8.0270771e+00   1.0000009e+00   2.3831308e-08   1.7229313e+00
   9.7600000e+00   8.0370771e+00   1.0000009e+00   2.2893524e-08   1.7229313e+00
   9.7700000e+00   8.0470771e+00   1.0000009e+00   2.1991543e-08   1.7229313e+00
   9.7800000e+00   8.0570772e+00   1.0000009e+00   2.1124043e-08   1.7229313e+00
   9.7900000e+00   8.0670772e+00   1.0000009e+00   2.0289749e-08   1.7229313e+00
   9.8000000e+00   8.0770772e+00   1.0000009e+00   1.9487431e-08   1.7229313e+00
   9.8100000e+00   8.0870772e+00   1.0000009e+00   1.8715903e-08   1.7229313e+00
   9.8200000e+00   8.0970772e+00   1.0000009e+00   1.7974022e-08   1.7229313e+00
   9.8300000e+00   8.1070772e+00   1.0000009e+00   1.7260685e-08   1.7229313e+00
   9.8400000e+00   8.1170772e+00   1.0000009e+00   1.6574830e-08   1.7229313e+00
   9.8500000e+00   8.1270772e+00   1.0000009e+00   1.5915432e-08   1.7229313e+00
   9.8600000e+00   8.1370772e+00   1.0000009e+00   1.5281502e-08   1.7229313e+00
   9.8700000e+00   8.1470772e+00   1.0000009e+00   1.4672089e-08   1.7229313e+00
   9.8800000e+00   8.1570772e+00   1.0000009e+00   1.4086275e-08   1.7229313e+00
   9.8900000e+00   8.1670772e+00   1.0000009e+00   1.3523174e-08   1.7229313e+00
   9.9000000e+00   8.1770773e+00   1.0000009e+00   1.2981934e-08   1.7229313e+00
   9.9100000e+00   8.1870773e+00   1.0000009e+00   1.2461733e-08   1.7229313e+00
   9.9200000e+00   8.1970773e+00   1.0000009e+00   1.1961779e-08   1.7229313e+00
   9.9300000e+00   8.2070773e+00   1.0000009e+00   1.1481309e-08   1.7229313e+00
   9.9400000e+00   8.2170773e+00   1.0000009e+00   1.1019587e-08   1.7229313e+00
   9.9500000e+00   8.2270773e+00   1.0000009e+00   1.0575904e-08   1.7229313e+00
   9.9600000e+00   8.2370773e+00   1.0000009e+00   1.0149578e-08   1.7229313e+00
   9.9700000e+00   8.2470773e+00   1.0000009e+00   9.7399501e-09   1.7229313e+00
   9.9800000e+00   8.2570773e+00   1.0000009e+00   9.3463875e-09   1.7229313e+00
   9.9900000e+00   8.2670773e+00   1.0000009e+00   8.9682790e-09   1.7229313e+00
   1.0000000e+01   8.2770773e+00   1.0000009e+00   8.6050368e-09   1.7229313e+00


==> data/Blasius_Shooting_Adjoint_Results_F1_A1.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8384082e-01   0.0000000e+00
   1.0000000e-02   9.1920412e-06   1.8384083e-03   1.8384083e-01   9.1920413e-06
   2.0000000e-02   3.6768166e-05   3.6768168e-03   1.8384089e-01   3.6768170e-05
   3.0000000e-02   8.2728380e-05   5.5152262e-03   1.8384102e-01   8.2728406e-05
   4.0000000e-02   1.4707270e-04   7.3536374e-03   1.8384126e-01   1.4707280e-04
   5.0000000e-02   2.2980114e-04   9.1920517e-03   1.8384164e-01   2.2980145e-04
   6.0000000e-02   3.3091374e-04   1.1030470e-02   1.8384218e-01   3.3091448e-04
   7.0000000e-02   4.5041057e-04   1.2868896e-02   1.8384292e-01   4.5041213e-04
   8.0000000e-02   5.8829169e-04   1.4707329e-02   1.8384390e-01   5.8829466e-04
   9.0000000e-02   7.4455719e-04   1.6545774e-02   1.8384513e-01   7.4456247e-04
   1.0000000e-01   9.1920721e-04   1.8384232e-02   1.8384665e-01   9.1921603e-04
   1.1000000e-01   1.1122419e-03   2.0222708e-02   1.8384849e-01   1.1122559e-03
   1.2000000e-01   1.3236614e-03   2.2061203e-02   1.8385068e-01   1.3236829e-03
   1.3000000e-01   1.5534660e-03   2.3899722e-02   1.8385325e-01   1.5534978e-03
   1.4000000e-01   1.8016560e-03   2.5738269e-02   1.8385624e-01   1.8017017e-03
   1.5000000e-01   2.0682315e-03   2.7576848e-02   1.8385967e-01   2.0682956e-03
   1.6000000e-01   2.3531930e-03   2.9415463e-02   1.8386357e-01   2.3532810e-03
   1.7000000e-01   2.6565409e-03   3.1254120e-02   1.8386797e-01   2.6566595e-03
   1.8000000e-01   2.9782756e-03   3.3092823e-02   1.8387291e-01   2.9784326e-03
   1.9000000e-01   3.3183976e-03   3.4931579e-02   1.8387841e-01   3.3186025e-03
   2.0000000e-01   3.6769074e-03   3.6770393e-02   1.8388451e-01   3.6771712e-03
   2.1000000e-01   4.0538056e-03   3.8609270e-02   1.8389123e-01   4.0541412e-03
   2.2000000e-01   4.4490930e-03   4.0448218e-02   1.8389861e-01   4.4495151e-03
   2.3000000e-01   4.8627702e-03   4.2287244e-02   1.8390667e-01   4.8632958e-03
   2.4000000e-01   5.2948382e-03   4.4126353e-02   1.8391545e-01   5.2954866e-03
   2.5000000e-01   5.7452976e-03   4.5965554e-02   1.8392498e-01   5.7460909e-03
   2.6000000e-01   6.2141496e-03   4.7804854e-02   1.8393528e-01   6.2151125e-03
   2.7000000e-01   6.7013951e-03   4.9644261e-02   1.8394639e-01   6.7025554e-03
   2.8000000e-01   7.2070352e-03   5.1483783e-02   1.8395833e-01   7.2084241e-03
   2.9000000e-01   7.7310711e-03   5.3323429e-02   1.8397114e-01   7.7327233e-03
   3.0000000e-01   8.2735042e-03   5.5163208e-02   1.8398485e-01   8.2754581e-03
   3.1000000e-01   8.8343358e-03   5.7003128e-02   1.8399949e-01   8.8366338e-03
   3.2000000e-01   9.4135673e-03   5.8843199e-02   1.8401508e-01   9.4162564e-03
   3.3000000e-01   1.0011200e-02   6.0683431e-02   1.8403166e-01   1.0014332e-02
   3.4000000e-01   1.0627236e-02   6.2523834e-02   1.8404925e-01   1.0630867e-02
   3.5000000e-01   1.1261678e-02   6.4364418e-02   1.8406790e-01   1.1265869e-02
   3.6000000e-01   1.1914525e-02   6.6205194e-02   1.8408762e-01   1.1919344e-02
   3.7000000e-01   1.2585782e-02   6.8046172e-02   1.8410844e-01   1.2591302e-02
   3.8000000e-01   1.3275450e-02   6.9887364e-02   1.8413040e-01   1.3281749e-02
   3.9000000e-01   1.3983530e-02   7.1728782e-02   1.8415353e-01   1.3990695e-02
   4.0000000e-01   1.4710026e-02   7.3570437e-02   1.8417784e-01   1.4718149e-02
   4.1000000e-01   1.5454940e-02   7.5412341e-02   1.8420339e-01   1.5464120e-02
   4.2000000e-01   1.6218274e-02   7.7254507e-02   1.8423018e-01   1.6228619e-02
   4.3000000e-01   1.7000031e-02   7.9096947e-02   1.8425826e-01   1.7011656e-02
   4.4000000e-01   1.7800214e-02   8.0939674e-02   1.8428765e-01   1.7813243e-02
   4.5000000e-01   1.8618825e-02   8.2782702e-02   1.8431838e-01   1.8633391e-02
   4.6000000e-01   1.9455869e-02   8.4626044e-02   1.8435047e-01   1.9472112e-02
   4.7000000e-01   2.0311347e-02   8.6469714e-02   1.8438397e-01   2.0329418e-02
   4.8000000e-01   2.1185264e-02   8.8313726e-02   1.8441889e-01   2.1205324e-02
   4.9000000e-01   2.2077623e-02   9.0158094e-02   1.8445526e-01   2.2099843e-02
   5.0000000e-01   2.2988427e-02   9.2002833e-02   1.8449312e-01   2.3012989e-02
   5.1000000e-01   2.3917681e-02   9.3847959e-02   1.8453248e-01   2.3944778e-02
   5.2000000e-01   2.4865388e-02   9.5693485e-02   1.8457339e-01   2.4895225e-02
   5.3000000e-01   2.5831552e-02   9.7539429e-02   1.8461586e-01   2.5864345e-02
   5.4000000e-01   2.6816178e-02   9.9385805e-02   1.8465993e-01   2.6852157e-02
   5.5000000e-01   2.7819270e-02   1.0123263e-01   1.8470561e-01   2.7858677e-02
   5.6000000e-01   2.8840832e-02   1.0307992e-01   1.8475295e-01   2.8883923e-02
   5.7000000e-01   2.9880870e-02   1.0492769e-01   1.8480196e-01   2.9927915e-02
   5.8000000e-01   3.0939387e-02   1.0677596e-01   1.8485267e-01   3.0990671e-02
   5.9000000e-01   3.2016391e-02   1.0862475e-01   1.8490512e-01   3.2072211e-02
   6.0000000e-01   3.3111884e-02   1.1047407e-01   1.8495932e-01   3.3172556e-02
   6.1000000e-01   3.4225874e-02   1.1232394e-01   1.8501530e-01   3.4291728e-02
   6.2000000e-01   3.5358365e-02   1.1417438e-01   1.8507309e-01   3.5429748e-02
   6.3000000e-01   3.6509363e-02   1.1602540e-01   1.8513272e-01   3.6586640e-02
   6.4000000e-01   3.7678875e-02   1.1787703e-01   1.8519420e-01   3.7762427e-02
   6.5000000e-01   3.8866906e-02   1.1972929e-01   1.8525758e-01   3.8957132e-02
   6.6000000e-01   4.0073463e-02   1.2158219e-01   1.8532286e-01   4.0170781e-02
   6.7000000e-01   4.1298552e-02   1.2343575e-01   1.8539008e-01   4.1403400e-02
   6.8000000e-01   4.2542180e-02   1.2528999e-01   1.8545926e-01   4.2655015e-02
   6.9000000e-01   4.3804354e-02   1.2714494e-01   1.8553042e-01   4.3925653e-02
   7.0000000e-01   4.5085081e-02   1.2900060e-01   1.8560359e-01   4.5215342e-02
   7.1000000e-01   4.6384369e-02   1.3085701e-01   1.8567880e-01   4.6524110e-02
   7.2000000e-01   4.7702224e-02   1.3271418e-01   1.8575607e-01   4.7851988e-02
   7.3000000e-01   4.9038655e-02   1.3457214e-01   1.8583541e-01   4.9199005e-02
   7.4000000e-01   5.0393669e-02   1.3643089e-01   1.8591686e-01   5.0565193e-02
   7.5000000e-01   5.1767276e-02   1.3829048e-01   1.8600043e-01   5.1950582e-02
   7.6000000e-01   5.3159482e-02   1.4015091e-01   1.8608615e-01   5.3355207e-02
   7.7000000e-01   5.4570297e-02   1.4201220e-01   1.8617404e-01   5.4779100e-02
   7.8000000e-01   5.5999729e-02   1.4387439e-01   1.8626413e-01   5.6222296e-02
   7.9000000e-01   5.7447787e-02   1.4573749e-01   1.8635642e-01   5.7684829e-02
   8.0000000e-01   5.8914482e-02   1.4760152e-01   1.8645095e-01   5.9166736e-02
   8.1000000e-01   6.0399821e-02   1.4946651e-01   1.8654774e-01   6.0668053e-02
   8.2000000e-01   6.1903815e-02   1.5133248e-01   1.8664680e-01   6.2188819e-02
   8.3000000e-01   6.3426474e-02   1.5319945e-01   1.8674816e-01   6.3729070e-02
   8.4000000e-01   6.4967808e-02   1.5506745e-01   1.8685183e-01   6.5288848e-02
   8.5000000e-01   6.6527826e-02   1.5693649e-01   1.8695784e-01   6.6868191e-02
   8.6000000e-01   6.8106541e-02   1.5880661e-01   1.8706620e-01   6.8467141e-02
   8.7000000e-01   6.9703962e-02   1.6067782e-01   1.8717693e-01   7.0085740e-02
   8.8000000e-01   7.1320101e-02   1.6255015e-01   1.8729005e-01   7.1724030e-02
   8.9000000e-01   7.2954969e-02   1.6442362e-01   1.8740558e-01   7.3382055e-02
   9.0000000e-01   7.4608577e-02   1.6629826e-01   1.8752353e-01   7.5059860e-02
   9.1000000e-01   7.6280938e-02   1.6817410e-01   1.8764392e-01   7.6757489e-02
   9.2000000e-01   7.7972063e-02   1.7005115e-01   1.8776677e-01   7.8474990e-02
   9.3000000e-01   7.9681965e-02   1.7192943e-01   1.8789209e-01   8.0212409e-02
   9.4000000e-01   8.1410656e-02   1.7380899e-01   1.8801989e-01   8.1969794e-02
   9.5000000e-01   8.3158149e-02   1.7568984e-01   1.8815020e-01   8.3747195e-02
   9.6000000e-01   8.4924457e-02   1.7757200e-01   1.8828303e-01   8.5544660e-02
   9.7000000e-01   8.6709594e-02   1.7945550e-01   1.8841839e-01   8.7362241e-02
   9.8000000e-01   8.8513572e-02   1.8134037e-01   1.8855629e-01   8.9199989e-02
   9.9000000e-01   9.0336406e-02   1.8322663e-01   1.8869674e-01   9.1057956e-02
   1.0000000e+00   9.2178109e-02   1.8511431e-01   1.8883977e-01   9.2936197e-02
   1.0100000e+00   9.4038697e-02   1.8700343e-01   1.8898537e-01   9.4834764e-02
   1.0200000e+00   9.5918183e-02   1.8889402e-01   1.8913357e-01   9.6753714e-02
   1.0300000e+00   9.7816582e-02   1.9078610e-01   1.8928436e-01   9.8693102e-02
   1.0400000e+00   9.9733910e-02   1.9267971e-01   1.8943777e-01   1.0065299e-01
   1.0500000e+00   1.0167018e-01   1.9457486e-01   1.8959380e-01   1.0263342e-01
   1.0600000e+00   1.0362541e-01   1.9647159e-01   1.8975246e-01   1.0463447e-01
   1.0700000e+00   1.0559962e-01   1.9836991e-01   1.8991376e-01   1.0665619e-01
   1.0800000e+00   1.0759282e-01   2.0026986e-01   1.9007770e-01   1.0869864e-01
   1.0900000e+00   1.0960502e-01   2.0217147e-01   1.9024430e-01   1.1076188e-01
   1.1000000e+00   1.1163625e-01   2.0407475e-01   1.9041355e-01   1.1284598e-01
   1.1100000e+00   1.1368652e-01   2.0597974e-01   1.9058547e-01   1.1495099e-01
   1.1200000e+00   1.1575585e-01   2.0788646e-01   1.9076006e-01   1.1707699e-01
   1.1300000e+00   1.1784426e-01   2.0979495e-01   1.9093733e-01   1.1922403e-01
   1.1400000e+00   1.1995176e-01   2.1170521e-01   1.9111727e-01   1.2139219e-01
   1.1500000e+00   1.2207837e-01   2.1361729e-01   1.9129990e-01   1.2358152e-01
   1.1600000e+00   1.2422411e-01   2.1553121e-01   1.9148520e-01   1.2579210e-01
   1.1700000e+00   1.2638900e-01   2.1744700e-01   1.9167320e-01   1.2802399e-01
   1.1800000e+00   1.2857305e-01   2.1936468e-01   1.9186388e-01   1.3027727e-01
   1.1900000e+00   1.3077630e-01   2.2128428e-01   1.9205725e-01   1.3255199e-01
   1.2000000e+00   1.3299875e-01   2.2320583e-01   1.9225330e-01   1.3484824e-01
   1.2100000e+00   1.3524042e-01   2.2512935e-01   1.9245204e-01   1.3716609e-01
   1.2200000e+00   1.3750134e-01   2.2705487e-01   1.9265347e-01   1.3950560e-01
   1.2300000e+00   1.3978153e-01   2.2898242e-01   1.9285758e-01   1.4186685e-01
   1.2400000e+00   1.4208100e-01   2.3091202e-01   1.9306436e-01   1.4424991e-01
   1.2500000e+00   1.4439977e-01   2.3284371e-01   1.9327382e-01   1.4665486e-01
   1.2600000e+00   1.4673788e-01   2.3477750e-01   1.9348595e-01   1.4908177e-01
   1.2700000e+00   1.4909533e-01   2.3671343e-01   1.9370074e-01   1.5153072e-01
   1.2800000e+00   1.5147215e-01   2.3865152e-01   1.9391819e-01   1.5400179e-01
   1.2900000e+00   1.5386837e-01   2.4059179e-01   1.9413830e-01   1.5649504e-01
   1.3000000e+00   1.5628400e-01   2.4253428e-01   1.9436104e-01   1.5901057e-01
   1.3100000e+00   1.5871906e-01   2.4447901e-01   1.9458642e-01   1.6154845e-01
   1.3200000e+00   1.6117358e-01   2.4642601e-01   1.9481442e-01   1.6410875e-01
   1.3300000e+00   1.6364759e-01   2.4837530e-01   1.9504504e-01   1.6669156e-01
   1.3400000e+00   1.6614110e-01   2.5032691e-01   1.9527826e-01   1.6929697e-01
   1.3500000e+00   1.6865413e-01   2.5228087e-01   1.9551407e-01   1.7192504e-01
   1.3600000e+00   1.7118672e-01   2.5423719e-01   1.9575246e-01   1.7457586e-01
   1.3700000e+00   1.7373889e-01   2.5619592e-01   1.9599341e-01   1.7724952e-01
   1.3800000e+00   1.7631065e-01   2.5815706e-01   1.9623691e-01   1.7994610e-01
   1.3900000e+00   1.7890204e-01   2.6012065e-01   1.9648295e-01   1.8266567e-01
   1.4000000e+00   1.8151307e-01   2.6208672e-01   1.9673150e-01   1.8540834e-01
   1.4100000e+00   1.8414378e-01   2.6405528e-01   1.9698256e-01   1.8817417e-01
   1.4200000e+00   1.8679418e-01   2.6602637e-01   1.9723610e-01   1.9096326e-01
   1.4300000e+00   1.8946431e-01   2.6800000e-01   1.9749210e-01   1.9377569e-01
   1.4400000e+00   1.9215419e-01   2.6997621e-01   1.9775054e-01   1.9661155e-01
   1.4500000e+00   1.9486385e-01   2.7195501e-01   1.9801141e-01   1.9947092e-01
   1.4600000e+00   1.9759330e-01   2.7393644e-01   1.9827468e-01   2.0235390e-01
   1.4700000e+00   2.0034258e-01   2.7592051e-01   1.9854033e-01   2.0526056e-01
   1.4800000e+00   2.0311172e-01   2.7790724e-01   1.9880834e-01   2.0819100e-01
   1.4900000e+00   2.0590074e-01   2.7989667e-01   1.9907867e-01   2.1114530e-01
   1.5000000e+00   2.0870966e-01   2.8188881e-01   1.9935131e-01   2.1412356e-01
   1.5100000e+00   2.1153852e-01   2.8388370e-01   1.9962623e-01   2.1712586e-01
   1.5200000e+00   2.1438735e-01   2.8588134e-01   1.9990340e-01   2.2015228e-01
   1.5300000e+00   2.1725616e-01   2.8788176e-01   2.0018280e-01   2.2320293e-01
   1.5400000e+00   2.2014499e-01   2.8988499e-01   2.0046439e-01   2.2627789e-01
   1.5500000e+00   2.2305387e-01   2.9189104e-01   2.0074814e-01   2.2937725e-01
   1.5600000e+00   2.2598282e-01   2.9389995e-01   2.0103403e-01   2.3250110e-01
   1.5700000e+00   2.2893188e-01   2.9591172e-01   2.0132202e-01   2.3564953e-01
   1.5800000e+00   2.3190107e-01   2.9792639e-01   2.0161208e-01   2.3882262e-01
   1.5900000e+00   2.3489041e-01   2.9994396e-01   2.0190417e-01   2.4202048e-01
   1.6000000e+00   2.3789995e-01   3.0196446e-01   2.0219826e-01   2.4524319e-01
   1.6100000e+00   2.4092971e-01   3.0398792e-01   2.0249432e-01   2.4849084e-01
   1.6200000e+00   2.4397972e-01   3.0601435e-01   2.0279230e-01   2.5176352e-01
   1.6300000e+00   2.4705001e-01   3.0804376e-01   2.0309217e-01   2.5506132e-01
   1.6400000e+00   2.5014061e-01   3.1007618e-01   2.0339389e-01   2.5838433e-01
   1.6500000e+00   2.5325154e-01   3.1211163e-01   2.0369742e-01   2.6173265e-01
   1.6600000e+00   2.5638285e-01   3.1415013e-01   2.0400272e-01   2.6510636e-01
   1.6700000e+00   2.5953456e-01   3.1619168e-01   2.0430974e-01   2.6850555e-01
   1.6800000e+00   2.6270669e-01   3.1823631e-01   2.0461845e-01   2.7193031e-01
   1.6900000e+00   2.6589929e-01   3.2028404e-01   2.0492880e-01   2.7538074e-01
   1.7000000e+00   2.6911239e-01   3.2233488e-01   2.0524075e-01   2.7885692e-01
   1.7100000e+00   2.7234600e-01   3.2438885e-01   2.0555425e-01   2.8235893e-01
   1.7200000e+00   2.7560017e-01   3.2644596e-01   2.0586924e-01   2.8588688e-01
   1.7300000e+00   2.7887493e-01   3.2850623e-01   2.0618570e-01   2.8944084e-01
   1.7400000e+00   2.8217031e-01   3.3056967e-01   2.0650356e-01   2.9302091e-01
   1.7500000e+00   2.8548634e-01   3.3263629e-01   2.0682278e-01   2.9662717e-01
   1.7600000e+00   2.8882305e-01   3.3470611e-01   2.0714330e-01   3.0025971e-01
   1.7700000e+00   2.9218047e-01   3.3677915e-01   2.0746508e-01   3.0391862e-01
   1.7800000e+00   2.9555864e-01   3.3885541e-01   2.0778806e-01   3.0760398e-01
   1.7900000e+00   2.9895759e-01   3.4093490e-01   2.0811219e-01   3.1131588e-01
   1.8000000e+00   3.0237735e-01   3.4301764e-01   2.0843741e-01   3.1505440e-01
   1.8100000e+00   3.0581795e-01   3.4510364e-01   2.0876367e-01   3.1881963e-01
   1.8200000e+00   3.0927943e-01   3.4719290e-01   2.0909090e-01   3.2261165e-01
   1.8300000e+00   3.1276182e-01   3.4928544e-01   2.0941907e-01   3.2643054e-01
   1.8400000e+00   3.1626515e-01   3.5138127e-01   2.0974809e-01   3.3027639e-01
   1.8500000e+00   3.1978946e-01   3.5348039e-01   2.1007792e-01   3.3414927e-01
   1.8600000e+00   3.2333477e-01   3.5558282e-01   2.1040850e-01   3.3804927e-01
   1.8700000e+00   3.2690112e-01   3.5768855e-01   2.1073976e-01   3.4197647e-01
   1.8800000e+00   3.3048855e-01   3.5979760e-01   2.1107164e-01   3.4593094e-01
   1.8900000e+00   3.3409709e-01   3.6190997e-01   2.1140407e-01   3.4991276e-01
   1.9000000e+00   3.3772676e-01   3.6402567e-01   2.1173700e-01   3.5392201e-01
   1.9100000e+00   3.4137761e-01   3.6614470e-01   2.1207036e-01   3.5795876e-01
   1.9200000e+00   3.4504967e-01   3.6826706e-01   2.1240408e-01   3.6202309e-01
   1.9300000e+00   3.4874296e-01   3.7039276e-01   2.1273809e-01   3.6611507e-01
   1.9400000e+00   3.5245753e-01   3.7252181e-01   2.1307233e-01   3.7023478e-01
   1.9500000e+00   3.5619341e-01   3.7465420e-01   2.1340673e-01   3.7438227e-01
   1.9600000e+00   3.5995063e-01   3.7678993e-01   2.1374122e-01   3.7855763e-01
   1.9700000e+00   3.6372922e-01   3.7892900e-01   2.1407572e-01   3.8276092e-01
   1.9800000e+00   3.6752922e-01   3.8107143e-01   2.1441017e-01   3.8699220e-01
   1.9900000e+00   3.7135066e-01   3.8321719e-01   2.1474449e-01   3.9125155e-01
   2.0000000e+00   3.7519358e-01   3.8536630e-01   2.1507861e-01   3.9553902e-01
   2.0100000e+00   3.7905800e-01   3.8751875e-01   2.1541246e-01   3.9985468e-01
   2.0200000e+00   3.8294396e-01   3.8967453e-01   2.1574596e-01   4.0419859e-01
   2.0300000e+00   3.8685150e-01   3.9183365e-01   2.1607904e-01   4.0857080e-01
   2.0400000e+00   3.9078065e-01   3.9399609e-01   2.1641161e-01   4.1297138e-01
   2.0500000e+00   3.9473143e-01   3.9616186e-01   2.1674361e-01   4.1740038e-01
   2.0600000e+00   3.9870389e-01   3.9833094e-01   2.1707495e-01   4.2185785e-01
   2.0700000e+00   4.0269806e-01   4.0050334e-01   2.1740555e-01   4.2634385e-01
   2.0800000e+00   4.0671397e-01   4.0267903e-01   2.1773534e-01   4.3085842e-01
   2.0900000e+00   4.1075165e-01   4.0485802e-01   2.1806423e-01   4.3540161e-01
   2.1000000e+00   4.1481114e-01   4.0704030e-01   2.1839215e-01   4.3997348e-01
   2.1100000e+00   4.1889247e-01   4.0922584e-01   2.1871901e-01   4.4457406e-01
   2.1200000e+00   4.2299567e-01   4.1141465e-01   2.1904472e-01   4.4920340e-01
   2.1300000e+00   4.2712077e-01   4.1360672e-01   2.1936921e-01   4.5386153e-01
   2.1400000e+00   4.3126782e-01   4.1580202e-01   2.1969239e-01   4.5854850e-01
   2.1500000e+00   4.3543683e-01   4.1800054e-01   2.2001418e-01   4.6326434e-01
   2.1600000e+00   4.3962784e-01   4.2020227e-01   2.2033449e-01   4.6800908e-01
   2.1700000e+00   4.4384088e-01   4.2240721e-01   2.2065324e-01   4.7278275e-01
   2.1800000e+00   4.4807599e-01   4.2461531e-01   2.2097034e-01   4.7758539e-01
   2.1900000e+00   4.5233320e-01   4.2682659e-01   2.2128569e-01   4.8241703e-01
   2.2000000e+00   4.5661253e-01   4.2904100e-01   2.2159922e-01   4.8727767e-01
   2.2100000e+00   4.6091403e-01   4.3125854e-01   2.2191084e-01   4.9216735e-01
   2.2200000e+00   4.6523772e-01   4.3347919e-01   2.2222045e-01   4.9708609e-01
   2.2300000e+00   4.6958362e-01   4.3570293e-01   2.2252798e-01   5.0203390e-01
   2.2400000e+00   4.7395178e-01   4.3792972e-01   2.2283332e-01   5.0701080e-01
   2.2500000e+00   4.7834223e-01   4.4015956e-01   2.2313638e-01   5.1201679e-01
   2.2600000e+00   4.8275499e-01   4.4239242e-01   2.2343709e-01   5.1705189e-01
   2.2700000e+00   4.8719009e-01   4.4462828e-01   2.2373533e-01   5.2211610e-01
   2.2800000e+00   4.9164756e-01   4.4686710e-01   2.2403104e-01   5.2720943e-01
   2.2900000e+00   4.9612744e-01   4.4910887e-01   2.2432410e-01   5.3233187e-01
   2.3000000e+00   5.0062975e-01   4.5135355e-01   2.2461443e-01   5.3748342e-01
   2.3100000e+00   5.0515452e-01   4.5360112e-01   2.2490194e-01   5.4266408e-01
   2.3200000e+00   5.0970178e-01   4.5585156e-01   2.2518654e-01   5.4787383e-01
   2.3300000e+00   5.1427156e-01   4.5810482e-01   2.2546812e-01   5.5311268e-01
   2.3400000e+00   5.1886389e-01   4.6036089e-01   2.2574660e-01   5.5838059e-01
   2.3500000e+00   5.2347879e-01   4.6261972e-01   2.2602188e-01   5.6367756e-01
   2.3600000e+00   5.2811629e-01   4.6488129e-01   2.2629386e-01   5.6900356e-01
   2.3700000e+00   5.3277642e-01   4.6714556e-01   2.2656246e-01   5.7435856e-01
   2.3800000e+00   5.3745921e-01   4.6941251e-01   2.2682758e-01   5.7974255e-01
   2.3900000e+00   5.4216468e-01   4.7168208e-01   2.2708912e-01   5.8515549e-01
   2.4000000e+00   5.4689286e-01   4.7395425e-01   2.2734699e-01   5.9059734e-01
   2.4100000e+00   5.5164377e-01   4.7622898e-01   2.2760110e-01   5.9606808e-01
   2.4200000e+00   5.5641745e-01   4.7850624e-01   2.2785134e-01   6.0156765e-01
   2.4300000e+00   5.6121391e-01   4.8078597e-01   2.2809762e-01   6.0709601e-01
   2.4400000e+00   5.6603318e-01   4.8306815e-01   2.2833985e-01   6.1265311e-01
   2.4500000e+00   5.7087528e-01   4.8535273e-01   2.2857793e-01   6.1823891e-01
   2.4600000e+00   5.7574024e-01   4.8763967e-01   2.2881177e-01   6.2385335e-01
   2.4700000e+00   5.8062808e-01   4.8992893e-01   2.2904127e-01   6.2949637e-01
   2.4800000e+00   5.8553882e-01   4.9222046e-01   2.2926633e-01   6.3516791e-01
   2.4900000e+00   5.9047250e-01   4.9451421e-01   2.2948686e-01   6.4086790e-01
   2.5000000e+00   5.9542912e-01   4.9681015e-01   2.2970277e-01   6.4659627e-01
   2.5100000e+00   6.0040871e-01   4.9910823e-01   2.2991395e-01   6.5235295e-01
   2.5200000e+00   6.0541129e-01   5.0140839e-01   2.3012032e-01   6.5813786e-01
   2.5300000e+00   6.1043688e-01   5.0371059e-01   2.3032178e-01   6.6395092e-01
   2.5400000e+00   6.1548551e-01   5.0601478e-01   2.3051823e-01   6.6979204e-01
   2.5500000e+00   6.2055718e-01   5.0832091e-01   2.3070959e-01   6.7566115e-01
   2.5600000e+00   6.2565193e-01   5.1062893e-01   2.3089575e-01   6.8155813e-01
   2.5700000e+00   6.3076977e-01   5.1293878e-01   2.3107662e-01   6.8748291e-01
   2.5800000e+00   6.3591071e-01   5.1525042e-01   2.3125212e-01   6.9343537e-01
   2.5900000e+00   6.4107478e-01   5.1756378e-01   2.3142214e-01   6.9941541e-01
   2.6000000e+00   6.4626199e-01   5.1987882e-01   2.3158659e-01   7.0542293e-01
   2.6100000e+00   6.5147236e-01   5.2219547e-01   2.3174539e-01   7.1145781e-01
   2.6200000e+00   6.5670591e-01   5.2451368e-01   2.3189844e-01   7.1751993e-01
   2.6300000e+00   6.6196264e-01   5.2683339e-01   2.3204564e-01   7.2360917e-01
   2.6400000e+00   6.6724258e-01   5.2915454e-01   2.3218691e-01   7.2972541e-01
   2.6500000e+00   6.7254574e-01   5.3147708e-01   2.3232216e-01   7.3586852e-01
   2.6600000e+00   6.7787213e-01   5.3380094e-01   2.3245130e-01   7.4203837e-01
   2.6700000e+00   6.8322176e-01   5.3612606e-01   2.3257423e-01   7.4823481e-01
   2.6800000e+00   6.8859465e-01   5.3845237e-01   2.3269088e-01   7.5445771e-01
   2.6900000e+00   6.9399081e-01   5.4077982e-01   2.3280115e-01   7.6070691e-01
   2.7000000e+00   6.9941025e-01   5.4310834e-01   2.3290495e-01   7.6698228e-01
   2.7100000e+00   7.0485298e-01   5.4543787e-01   2.3300220e-01   7.7328365e-01
   2.7200000e+00   7.1031901e-01   5.4776834e-01   2.3309281e-01   7.7961087e-01
   2.7300000e+00   7.1580835e-01   5.5009968e-01   2.3317670e-01   7.8596376e-01
   2.7400000e+00   7.2132101e-01   5.5243182e-01   2.3325378e-01   7.9234218e-01
   2.7500000e+00   7.2685699e-01   5.5476470e-01   2.3332398e-01   7.9874593e-01
   2.7600000e+00   7.3241630e-01   5.5709825e-01   2.3338720e-01   8.0517485e-01
   2.7700000e+00   7.3799896e-01   5.5943239e-01   2.3344336e-01   8.1162876e-01
   2.7800000e+00   7.4360495e-01   5.6176706e-01   2.3349239e-01   8.1810747e-01
   2.7900000e+00   7.4923430e-01   5.6410218e-01   2.3353421e-01   8.2461079e-01
   2.8000000e+00   7.5488700e-01   5.6643769e-01   2.3356873e-01   8.3113853e-01
   2.8100000e+00   7.6056305e-01   5.6877350e-01   2.3359588e-01   8.3769049e-01
   2.8200000e+00   7.6626247e-01   5.7110955e-01   2.3361558e-01   8.4426646e-01
   2.8300000e+00   7.7198525e-01   5.7344576e-01   2.3362775e-01   8.5086625e-01
   2.8400000e+00   7.7773138e-01   5.7578205e-01   2.3363233e-01   8.5748963e-01
   2.8500000e+00   7.8350089e-01   5.7811835e-01   2.3362924e-01   8.6413640e-01
   2.8600000e+00   7.8929375e-01   5.8045458e-01   2.3361840e-01   8.7080633e-01
   2.8700000e+00   7.9510998e-01   5.8279066e-01   2.3359974e-01   8.7749921e-01
   2.8800000e+00   8.0094956e-01   5.8512651e-01   2.3357320e-01   8.8421479e-01
   2.8900000e+00   8.0681251e-01   5.8746206e-01   2.3353870e-01   8.9095285e-01
   2.9000000e+00   8.1269880e-01   5.8979723e-01   2.3349618e-01   8.9771316e-01
   2.9100000e+00   8.1860845e-01   5.9213193e-01   2.3344557e-01   9.0449546e-01
   2.9200000e+00   8.2454144e-01   5.9446608e-01   2.3338680e-01   9.1129951e-01
   2.9300000e+00   8.3049777e-01   5.9679960e-01   2.3331982e-01   9.1812507e-01
   2.9400000e+00   8.3647743e-01   5.9913242e-01   2.3324455e-01   9.2497187e-01
   2.9500000e+00   8.4248042e-01   6.0146443e-01   2.3316095e-01   9.3183966e-01
   2.9600000e+00   8.4850672e-01   6.0379557e-01   2.3306894e-01   9.3872818e-01
   2.9700000e+00   8.5455632e-01   6.0612575e-01   2.3296848e-01   9.4563716e-01
   2.9800000e+00   8.6062923e-01   6.0845488e-01   2.3285949e-01   9.5256632e-01
   2.9900000e+00   8.6672542e-01   6.1078288e-01   2.3274194e-01   9.5951539e-01
   3.0000000e+00   8.7284488e-01   6.1310966e-01   2.3261577e-01   9.6648409e-01
   3.0100000e+00   8.7898761e-01   6.1543513e-01   2.3248091e-01   9.7347214e-01
   3.0200000e+00   8.8515358e-01   6.1775921e-01   2.3233733e-01   9.8047924e-01
   3.0300000e+00   8.9134279e-01   6.2008181e-01   2.3218497e-01   9.8750511e-01
   3.0400000e+00   8.9755521e-01   6.2240285e-01   2.3202379e-01   9.9454945e-01
   3.0500000e+00   9.0379084e-01   6.2472223e-01   2.3185374e-01   1.0016120e+00
   3.0600000e+00   9.1004965e-01   6.2703986e-01   2.3167477e-01   1.0086923e+00
   3.0700000e+00   9.1633163e-01   6.2935566e-01   2.3148684e-01   1.0157902e+00
   3.0800000e+00   9.2263676e-01   6.3166953e-01   2.3128992e-01   1.0229054e+00
   3.0900000e+00   9.2896501e-01   6.3398139e-01   2.3108396e-01   1.0300375e+00
   3.1000000e+00   9.3531638e-01   6.3629115e-01   2.3086893e-01   1.0371862e+00
   3.1100000e+00   9.4169083e-01   6.3859870e-01   2.3064478e-01   1.0443511e+00
   3.1200000e+00   9.4808834e-01   6.4090398e-01   2.3041150e-01   1.0515321e+00
   3.1300000e+00   9.5450890e-01   6.4320687e-01   2.3016903e-01   1.0587286e+00
   3.1400000e+00   9.6095247e-01   6.4550729e-01   2.2991736e-01   1.0659404e+00
   3.1500000e+00   9.6741904e-01   6.4780515e-01   2.2965645e-01   1.0731672e+00
   3.1600000e+00   9.7390857e-01   6.5010035e-01   2.2938628e-01   1.0804086e+00
   3.1700000e+00   9.8042103e-01   6.5239281e-01   2.2910682e-01   1.0876642e+00
   3.1800000e+00   9.8695641e-01   6.5468242e-01   2.2881806e-01   1.0949337e+00
   3.1900000e+00   9.9351467e-01   6.5696910e-01   2.2851996e-01   1.1022168e+00
   3.2000000e+00   1.0000958e+00   6.5925276e-01   2.2821250e-01   1.1095130e+00
   3.2100000e+00   1.0066997e+00   6.6153329e-01   2.2789568e-01   1.1168221e+00
   3.2200000e+00   1.0133264e+00   6.6381060e-01   2.2756948e-01   1.1241437e+00
   3.2300000e+00   1.0199759e+00   6.6608461e-01   2.2723388e-01   1.1314774e+00
   3.2400000e+00   1.0266481e+00   6.6835521e-01   2.2688886e-01   1.1388228e+00
   3.2500000e+00   1.0333430e+00   6.7062232e-01   2.2653443e-01   1.1461795e+00
   3.2600000e+00   1.0400606e+00   6.7288583e-01   2.2617057e-01   1.1535473e+00
   3.2700000e+00   1.0468007e+00   6.7514566e-01   2.2579728e-01   1.1609256e+00
   3.2800000e+00   1.0535635e+00   6.7740171e-01   2.2541454e-01   1.1683142e+00
   3.2900000e+00   1.0603487e+00   6.7965389e-01   2.2502237e-01   1.1757125e+00
   3.3000000e+00   1.0671565e+00   6.8190209e-01   2.2462076e-01   1.1831204e+00
   3.3100000e+00   1.0739868e+00   6.8414623e-01   2.2420971e-01   1.1905373e+00
   3.3200000e+00   1.0808394e+00   6.8638622e-01   2.2378923e-01   1.1979628e+00
   3.3300000e+00   1.0877145e+00   6.8862195e-01   2.2335932e-01   1.2053966e+00
   3.3400000e+00   1.0946119e+00   6.9085333e-01   2.2291999e-01   1.2128383e+00
   3.3500000e+00   1.1015315e+00   6.9308028e-01   2.2247125e-01   1.2202874e+00
   3.3600000e+00   1.1084734e+00   6.9530269e-01   2.2201312e-01   1.2277436e+00
   3.3700000e+00   1.1154376e+00   6.9752047e-01   2.2154560e-01   1.2352064e+00
   3.3800000e+00   1.1224238e+00   6.9973354e-01   2.2106871e-01   1.2426755e+00
   3.3900000e+00   1.1294322e+00   7.0194178e-01   2.2058247e-01   1.2501504e+00
   3.4000000e+00   1.1364627e+00   7.0414512e-01   2.2008690e-01   1.2576307e+00
   3.4100000e+00   1.1435151e+00   7.0634345e-01   2.1958203e-01   1.2651161e+00
   3.4200000e+00   1.1505895e+00   7.0853669e-01   2.1906787e-01   1.2726060e+00
   3.4300000e+00   1.1576858e+00   7.1072474e-01   2.1854445e-01   1.2801000e+00
   3.4400000e+00   1.1648040e+00   7.1290751e-01   2.1801181e-01   1.2875978e+00
   3.4500000e+00   1.1719440e+00   7.1508491e-01   2.1746996e-01   1.2950990e+00
   3.4600000e+00   1.1791057e+00   7.1725684e-01   2.1691895e-01   1.3026030e+00
   3.4700000e+00   1.1862891e+00   7.1942322e-01   2.1635880e-01   1.3101095e+00
   3.4800000e+00   1.1934941e+00   7.2158395e-01   2.1578956e-01   1.3176180e+00
   3.4900000e+00   1.2007207e+00   7.2373894e-01   2.1521125e-01   1.3251282e+00
   3.5000000e+00   1.2079689e+00   7.2588811e-01   2.1462393e-01   1.3326395e+00
   3.5100000e+00   1.2152385e+00   7.2803135e-01   2.1402763e-01   1.3401516e+00
   3.5200000e+00   1.2225295e+00   7.3016859e-01   2.1342239e-01   1.3476640e+00
   3.5300000e+00   1.2298418e+00   7.3229974e-01   2.1280827e-01   1.3551762e+00
   3.5400000e+00   1.2371755e+00   7.3442469e-01   2.1218531e-01   1.3626880e+00
   3.5500000e+00   1.2445303e+00   7.3654337e-01   2.1155355e-01   1.3701987e+00
   3.5600000e+00   1.2519063e+00   7.3865570e-01   2.1091306e-01   1.3777080e+00
   3.5700000e+00   1.2593034e+00   7.4076157e-01   2.1026388e-01   1.3852154e+00
   3.5800000e+00   1.2667215e+00   7.4286091e-01   2.0960608e-01   1.3927205e+00
   3.5900000e+00   1.2741606e+00   7.4495363e-01   2.0893970e-01   1.4002229e+00
   3.6000000e+00   1.2816206e+00   7.4703964e-01   2.0826480e-01   1.4077221e+00
   3.6100000e+00   1.2891014e+00   7.4911886e-01   2.0758146e-01   1.4152177e+00
   3.6200000e+00   1.2966029e+00   7.5119120e-01   2.0688972e-01   1.4227092e+00
   3.6300000e+00   1.3041252e+00   7.5325659e-01   2.0618966e-01   1.4301962e+00
   3.6400000e+00   1.3116680e+00   7.5531493e-01   2.0548134e-01   1.4376783e+00
   3.6500000e+00   1.3192314e+00   7.5736615e-01   2.0476483e-01   1.4451550e+00
   3.6600000e+00   1.3268153e+00   7.5941016e-01   2.0404020e-01   1.4526259e+00
   3.6700000e+00   1.3344196e+00   7.6144689e-01   2.0330752e-01   1.4600905e+00
   3.6800000e+00   1.3420442e+00   7.6347625e-01   2.0256686e-01   1.4675484e+00
   3.6900000e+00   1.3496891e+00   7.6549816e-01   2.0181830e-01   1.4749991e+00
   3.7000000e+00   1.3573542e+00   7.6751255e-01   2.0106192e-01   1.4824423e+00
   3.7100000e+00   1.3650393e+00   7.6951934e-01   2.0029780e-01   1.4898774e+00
   3.7200000e+00   1.3727445e+00   7.7151844e-01   1.9952600e-01   1.4973041e+00
   3.7300000e+00   1.3804697e+00   7.7350980e-01   1.9874663e-01   1.5047219e+00
   3.7400000e+00   1.3882147e+00   7.7549331e-01   1.9795975e-01   1.5121303e+00
   3.7500000e+00   1.3959795e+00   7.7746893e-01   1.9716546e-01   1.5195290e+00
   3.7600000e+00   1.4037641e+00   7.7943656e-01   1.9636383e-01   1.5269174e+00
   3.7700000e+00   1.4115682e+00   7.8139614e-01   1.9555497e-01   1.5342952e+00
   3.7800000e+00   1.4193920e+00   7.8334760e-01   1.9473895e-01   1.5416620e+00
   3.7900000e+00   1.4272352e+00   7.8529086e-01   1.9391587e-01   1.5490172e+00
   3.8000000e+00   1.4350977e+00   7.8722586e-01   1.9308582e-01   1.5563605e+00
   3.8100000e+00   1.4429796e+00   7.8915252e-01   1.9224890e-01   1.5636915e+00
   3.8200000e+00   1.4508808e+00   7.9107078e-01   1.9140519e-01   1.5710096e+00
   3.8300000e+00   1.4588010e+00   7.9298057e-01   1.9055480e-01   1.5783145e+00
   3.8400000e+00   1.4667403e+00   7.9488182e-01   1.8969782e-01   1.5856058e+00
   3.8500000e+00   1.4746986e+00   7.9677446e-01   1.8883435e-01   1.5928831e+00
   3.8600000e+00   1.4826758e+00   7.9865845e-01   1.8796450e-01   1.6001458e+00
   3.8700000e+00   1.4906718e+00   8.0053370e-01   1.8708836e-01   1.6073936e+00
   3.8800000e+00   1.4986865e+00   8.0240016e-01   1.8620603e-01   1.6146262e+00
   3.8900000e+00   1.5067197e+00   8.0425776e-01   1.8531763e-01   1.6218429e+00
   3.9000000e+00   1.5147716e+00   8.0610645e-01   1.8442325e-01   1.6290436e+00
   3.9100000e+00   1.5228418e+00   8.0794617e-01   1.8352300e-01   1.6362277e+00
   3.9200000e+00   1.5309305e+00   8.0977686e-01   1.8261698e-01   1.6433948e+00
   3.9300000e+00   1.5390374e+00   8.1159846e-01   1.8170532e-01   1.6505446e+00
   3.9400000e+00   1.5471624e+00   8.1341091e-01   1.8078810e-01   1.6576766e+00
   3.9500000e+00   1.5553055e+00   8.1521417e-01   1.7986546e-01   1.6647904e+00
   3.9600000e+00   1.5634667e+00   8.1700817e-01   1.7893749e-01   1.6718857e+00
   3.9700000e+00   1.5716457e+00   8.1879286e-01   1.7800431e-01   1.6789620e+00
   3.9800000e+00   1.5798425e+00   8.2056820e-01   1.7706602e-01   1.6860190e+00
   3.9900000e+00   1.5880570e+00   8.2233413e-01   1.7612276e-01   1.6930562e+00
   4.0000000e+00   1.5962891e+00   8.2409061e-01   1.7517462e-01   1.7000733e+00
   4.0100000e+00   1.6045388e+00   8.2583758e-01   1.7422173e-01   1.7070699e+00
   4.0200000e+00   1.6128059e+00   8.2757499e-01   1.7326419e-01   1.7140456e+00
   4.0300000e+00   1.6210903e+00   8.2930281e-01   1.7230214e-01   1.7210001e+00
   4.0400000e+00   1.6293919e+00   8.3102099e-01   1.7133568e-01   1.7279329e+00
   4.0500000e+00   1.6377106e+00   8.3272948e-01   1.7036493e-01   1.7348437e+00
   4.0600000e+00   1.6460464e+00   8.3442824e-01   1.6939001e-01   1.7417322e+00
   4.0700000e+00   1.6543992e+00   8.3611723e-01   1.6841104e-01   1.7485979e+00
   4.0800000e+00   1.6627688e+00   8.3779641e-01   1.6742815e-01   1.7554406e+00
   4.0900000e+00   1.6711551e+00   8.3946575e-01   1.6644144e-01   1.7622598e+00
   4.1000000e+00   1.6795580e+00   8.4112520e-01   1.6545104e-01   1.7690553e+00
   4.1100000e+00   1.6879775e+00   8.4277472e-01   1.6445708e-01   1.7758266e+00
   4.1200000e+00   1.6964135e+00   8.4441429e-01   1.6345967e-01   1.7825734e+00
   4.1300000e+00   1.7048658e+00   8.4604387e-01   1.6245893e-01   1.7892954e+00
   4.1400000e+00   1.7133343e+00   8.4766343e-01   1.6145499e-01   1.7959923e+00
   4.1500000e+00   1.7218190e+00   8.4927293e-01   1.6044797e-01   1.8026636e+00
   4.1600000e+00   1.7303198e+00   8.5087234e-01   1.5943799e-01   1.8093092e+00
   4.1700000e+00   1.7388364e+00   8.5246165e-01   1.5842518e-01   1.8159286e+00
   4.1800000e+00   1.7473690e+00   8.5404081e-01   1.5740965e-01   1.8225216e+00
   4.1900000e+00   1.7559172e+00   8.5560980e-01   1.5639154e-01   1.8290878e+00
   4.2000000e+00   1.7644811e+00   8.5716860e-01   1.5537096e-01   1.8356270e+00
   4.2100000e+00   1.7730606e+00   8.5871718e-01   1.5434804e-01   1.8421388e+00
   4.2200000e+00   1.7816554e+00   8.6025552e-01   1.5332289e-01   1.8486229e+00
   4.2300000e+00   1.7902656e+00   8.6178360e-01   1.5229566e-01   1.8550790e+00
   4.2400000e+00   1.7988911e+00   8.6330140e-01   1.5126645e-01   1.8615068e+00
   4.2500000e+00   1.8075316e+00   8.6480889e-01   1.5023539e-01   1.8679062e+00
   4.2600000e+00   1.8161872e+00   8.6630607e-01   1.4920260e-01   1.8742766e+00
   4.2700000e+00   1.8248577e+00   8.6779291e-01   1.4816821e-01   1.8806180e+00
   4.2800000e+00   1.8335430e+00   8.6926940e-01   1.4713234e-01   1.8869300e+00
   4.2900000e+00   1.8422431e+00   8.7073552e-01   1.4609512e-01   1.8932123e+00
   4.3000000e+00   1.8509577e+00   8.7219126e-01   1.4505665e-01   1.8994647e+00
   4.3100000e+00   1.8596869e+00   8.7363662e-01   1.4401708e-01   1.9056870e+00
   4.3200000e+00   1.8684304e+00   8.7507157e-01   1.4297651e-01   1.9118788e+00
   4.3300000e+00   1.8771883e+00   8.7649612e-01   1.4193507e-01   1.9180399e+00
   4.3400000e+00   1.8859603e+00   8.7791024e-01   1.4089288e-01   1.9241702e+00
   4.3500000e+00   1.8947464e+00   8.7931394e-01   1.3985006e-01   1.9302692e+00
   4.3600000e+00   1.9035465e+00   8.8070721e-01   1.3880674e-01   1.9363369e+00
   4.3700000e+00   1.9123605e+00   8.8209005e-01   1.3776302e-01   1.9423730e+00
   4.3800000e+00   1.9211883e+00   8.8346244e-01   1.3671904e-01   1.9483772e+00
   4.3900000e+00   1.9300298e+00   8.8482440e-01   1.3567490e-01   1.9543494e+00
   4.4000000e+00   1.9388848e+00   8.8617591e-01   1.3463073e-01   1.9602893e+00
   4.4100000e+00   1.9477532e+00   8.8751699e-01   1.3358665e-01   1.9661967e+00
   4.4200000e+00   1.9566351e+00   8.8884762e-01   1.3254277e-01   1.9720714e+00
   4.4300000e+00   1.9655302e+00   8.9016781e-01   1.3149920e-01   1.9779133e+00
   4.4400000e+00   1.9744384e+00   8.9147758e-01   1.3045607e-01   1.9837221e+00
   4.4500000e+00   1.9833597e+00   8.9277691e-01   1.2941349e-01   1.9894976e+00
   4.4600000e+00   1.9922939e+00   8.9406582e-01   1.2837157e-01   1.9952397e+00
   4.4700000e+00   2.0012410e+00   8.9534432e-01   1.2733042e-01   2.0009481e+00
   4.4800000e+00   2.0102007e+00   8.9661241e-01   1.2629016e-01   2.0066228e+00
   4.4900000e+00   2.0191732e+00   8.9787010e-01   1.2525091e-01   2.0122636e+00
   4.5000000e+00   2.0281581e+00   8.9911740e-01   1.2421276e-01   2.0178702e+00
   4.5100000e+00   2.0371555e+00   9.0035433e-01   1.2317583e-01   2.0234426e+00
   4.5200000e+00   2.0461652e+00   9.0158090e-01   1.2214024e-01   2.0289805e+00
   4.5300000e+00   2.0551871e+00   9.0279711e-01   1.2110608e-01   2.0344839e+00
   4.5400000e+00   2.0642211e+00   9.0400300e-01   1.2007347e-01   2.0399525e+00
   4.5500000e+00   2.0732671e+00   9.0519856e-01   1.1904251e-01   2.0453864e+00
   4.5600000e+00   2.0823250e+00   9.0638383e-01   1.1801331e-01   2.0507853e+00
   4.5700000e+00   2.0913947e+00   9.0755881e-01   1.1698597e-01   2.0561490e+00
   4.5800000e+00   2.1004762e+00   9.0872353e-01   1.1596059e-01   2.0614776e+00
   4.5900000e+00   2.1095692e+00   9.0987801e-01   1.1493729e-01   2.0667709e+00
   4.6000000e+00   2.1186737e+00   9.1102226e-01   1.1391615e-01   2.0720287e+00
   4.6100000e+00   2.1277896e+00   9.1215631e-01   1.1289728e-01   2.0772510e+00
   4.6200000e+00   2.1369168e+00   9.1328019e-01   1.1188078e-01   2.0824377e+00
   4.6300000e+00   2.1460551e+00   9.1439391e-01   1.1086674e-01   2.0875887e+00
   4.6400000e+00   2.1552046e+00   9.1549751e-01   1.0985526e-01   2.0927038e+00
   4.6500000e+00   2.1643651e+00   9.1659100e-01   1.0884645e-01   2.0977831e+00
   4.6600000e+00   2.1735364e+00   9.1767442e-01   1.0784038e-01   2.1028264e+00
   4.6700000e+00   2.1827185e+00   9.1874780e-01   1.0683716e-01   2.1078337e+00
   4.6800000e+00   2.1919113e+00   9.1981115e-01   1.0583688e-01   2.1128049e+00
   4.6900000e+00   2.2011147e+00   9.2086452e-01   1.0483963e-01   2.1177399e+00
   4.7000000e+00   2.2103286e+00   9.2190793e-01   1.0384549e-01   2.1226387e+00
   4.7100000e+00   2.2195528e+00   9.2294142e-01   1.0285456e-01   2.1275012e+00
   4.7200000e+00   2.2287874e+00   9.2396501e-01   1.0186692e-01   2.1323275e+00
   4.7300000e+00   2.2380321e+00   9.2497875e-01   1.0088266e-01   2.1371174e+00
   4.7400000e+00   2.2472869e+00   9.2598266e-01   9.9901862e-02   2.1418709e+00
   4.7500000e+00   2.2565517e+00   9.2697677e-01   9.8924610e-02   2.1465880e+00
   4.7600000e+00   2.2658264e+00   9.2796114e-01   9.7950986e-02   2.1512686e+00
   4.7700000e+00   2.2751109e+00   9.2893579e-01   9.6981068e-02   2.1559128e+00
   4.7800000e+00   2.2844051e+00   9.2990075e-01   9.6014938e-02   2.1605205e+00
   4.7900000e+00   2.2937089e+00   9.3085608e-01   9.5052672e-02   2.1650917e+00
   4.8000000e+00   2.3030222e+00   9.3180180e-01   9.4094346e-02   2.1696264e+00
   4.8100000e+00   2.3123449e+00   9.3273796e-01   9.3140036e-02   2.1741247e+00
   4.8200000e+00   2.3216769e+00   9.3366459e-01   9.2189815e-02   2.1785864e+00
   4.8300000e+00   2.3310182e+00   9.3458175e-01   9.1243754e-02   2.1830117e+00
   4.8400000e+00   2.3403685e+00   9.3548946e-01   9.0301926e-02   2.1874005e+00
   4.8500000e+00   2.3497279e+00   9.3638778e-01   8.9364398e-02   2.1917528e+00
   4.8600000e+00   2.3590962e+00   9.3727674e-01   8.8431240e-02   2.1960687e+00
   4.8700000e+00   2.3684734e+00   9.3815640e-01   8.7502517e-02   2.2003482e+00
   4.8800000e+00   2.3778593e+00   9.3902679e-01   8.6578295e-02   2.2045914e+00
   4.8900000e+00   2.3872539e+00   9.3988796e-01   8.5658637e-02   2.2087982e+00
   4.9000000e+00   2.3966571e+00   9.4073996e-01   8.4743605e-02   2.2129687e+00
   4.9100000e+00   2.4060687e+00   9.4158283e-01   8.3833260e-02   2.2171030e+00
   4.9200000e+00   2.4154887e+00   9.4241662e-01   8.2927662e-02   2.2212011e+00
   4.9300000e+00   2.4249170e+00   9.4324138e-01   8.2026868e-02   2.2252630e+00
   4.9400000e+00   2.4343535e+00   9.4405716e-01   8.1130935e-02   2.2292889e+00
   4.9500000e+00   2.4437981e+00   9.4486400e-01   8.0239918e-02   2.2332787e+00
   4.9600000e+00   2.4532507e+00   9.4566196e-01   7.9353870e-02   2.2372326e+00
   4.9700000e+00   2.4627113e+00   9.4645108e-01   7.8472844e-02   2.2411505e+00
   4.9800000e+00   2.4721797e+00   9.4723141e-01   7.7596890e-02   2.2450327e+00
   4.9900000e+00   2.4816559e+00   9.4800301e-01   7.6726058e-02   2.2488791e+00
   5.0000000e+00   2.4911398e+00   9.4876593e-01   7.5860395e-02   2.2526899e+00
   5.0100000e+00   2.5006312e+00   9.4952022e-01   7.4999948e-02   2.2564651e+00
   5.0200000e+00   2.5101301e+00   9.5026593e-01   7.4144761e-02   2.2602048e+00
   5.0300000e+00   2.5196365e+00   9.5100312e-01   7.3294878e-02   2.2639092e+00
   5.0400000e+00   2.5291502e+00   9.5173183e-01   7.2450342e-02   2.2675783e+00
   5.0500000e+00   2.5386711e+00   9.5245213e-01   7.1611192e-02   2.2712121e+00
   5.0600000e+00   2.5481992e+00   9.5316406e-01   7.0777469e-02   2.2748109e+00
   5.0700000e+00   2.5577344e+00   9.5386768e-01   6.9949210e-02   2.2783748e+00
   5.0800000e+00   2.5672765e+00   9.5456305e-01   6.9126451e-02   2.2819038e+00
   5.0900000e+00   2.5768256e+00   9.5525021e-01   6.8309227e-02   2.2853980e+00
   5.1000000e+00   2.5863815e+00   9.5592923e-01   6.7497573e-02   2.2888576e+00
   5.1100000e+00   2.5959442e+00   9.5660017e-01   6.6691519e-02   2.2922827e+00
   5.1200000e+00   2.6055135e+00   9.5726307e-01   6.5891098e-02   2.2956734e+00
   5.1300000e+00   2.6150894e+00   9.5791799e-01   6.5096339e-02   2.2990299e+00
   5.1400000e+00   2.6246718e+00   9.5856500e-01   6.4307269e-02   2.3023523e+00
   5.1500000e+00   2.6342607e+00   9.5920414e-01   6.3523915e-02   2.3056407e+00
   5.1600000e+00   2.6438559e+00   9.5983548e-01   6.2746303e-02   2.3088952e+00
   5.1700000e+00   2.6534573e+00   9.6045908e-01   6.1974457e-02   2.3121161e+00
   5.1800000e+00   2.6630650e+00   9.6107498e-01   6.1208399e-02   2.3153034e+00
   5.1900000e+00   2.6726788e+00   9.6168325e-01   6.0448152e-02   2.3184572e+00
   5.2000000e+00   2.6822987e+00   9.6228395e-01   5.9693734e-02   2.3215779e+00
   5.2100000e+00   2.6919245e+00   9.6287713e-01   5.8945165e-02   2.3246654e+00
   5.2200000e+00   2.7015562e+00   9.6346286e-01   5.8202462e-02   2.3277199e+00
   5.2300000e+00   2.7111937e+00   9.6404119e-01   5.7465642e-02   2.3307417e+00
   5.2400000e+00   2.7208370e+00   9.6461218e-01   5.6734718e-02   2.3337308e+00
   5.2500000e+00   2.7304859e+00   9.6517589e-01   5.6009706e-02   2.3366875e+00
   5.2600000e+00   2.7401405e+00   9.6573238e-01   5.5290617e-02   2.3396118e+00
   5.2700000e+00   2.7498006e+00   9.6628171e-01   5.4577462e-02   2.3425040e+00
   5.2800000e+00   2.7594661e+00   9.6682394e-01   5.3870252e-02   2.3453643e+00
   5.2900000e+00   2.7691370e+00   9.6735912e-01   5.3168995e-02   2.3481927e+00
   5.3000000e+00   2.7788132e+00   9.6788732e-01   5.2473698e-02   2.3509896e+00
   5.3100000e+00   2.7884947e+00   9.6840860e-01   5.1784369e-02   2.3537550e+00
   5.3200000e+00   2.7981814e+00   9.6892302e-01   5.1101011e-02   2.3564891e+00
   5.3300000e+00   2.8078732e+00   9.6943063e-01   5.0423630e-02   2.3591921e+00
   5.3400000e+00   2.8175700e+00   9.6993150e-01   4.9752228e-02   2.3618642e+00
   5.3500000e+00   2.8272718e+00   9.7042568e-01   4.9086806e-02   2.3645056e+00
   5.3600000e+00   2.8369785e+00   9.7091325e-01   4.8427366e-02   2.3671165e+00
   5.3700000e+00   2.8466900e+00   9.7139424e-01   4.7773906e-02   2.3696971e+00
   5.3800000e+00   2.8564063e+00   9.7186873e-01   4.7126426e-02   2.3722474e+00
   5.3900000e+00   2.8661274e+00   9.7233678e-01   4.6484922e-02   2.3747679e+00
   5.4000000e+00   2.8758531e+00   9.7279844e-01   4.5849391e-02   2.3772585e+00
   5.4100000e+00   2.8855833e+00   9.7325378e-01   4.5219828e-02   2.3797196e+00
   5.4200000e+00   2.8953181e+00   9.7370285e-01   4.4596227e-02   2.3821513e+00
   5.4300000e+00   2.9050574e+00   9.7414571e-01   4.3978582e-02   2.3845539e+00
   5.4400000e+00   2.9148010e+00   9.7458243e-01   4.3366885e-02   2.3869274e+00
   5.4500000e+00   2.9245490e+00   9.7501306e-01   4.2761126e-02   2.3892722e+00
   5.4600000e+00   2.9343012e+00   9.7543766e-01   4.2161296e-02   2.3915884e+00
   5.4700000e+00   2.9440577e+00   9.7585630e-01   4.1567385e-02   2.3938762e+00
   5.4800000e+00   2.9538183e+00   9.7626902e-01   4.0979380e-02   2.3961359e+00
   5.4900000e+00   2.9635831e+00   9.7667589e-01   4.0397269e-02   2.3983676e+00
   5.5000000e+00   2.9733518e+00   9.7707698e-01   3.9821040e-02   2.4005715e+00
   5.5100000e+00   2.9831246e+00   9.7747232e-01   3.9250676e-02   2.4027479e+00
   5.5200000e+00   2.9929013e+00   9.7786200e-01   3.8686163e-02   2.4048970e+00
   5.5300000e+00   3.0026818e+00   9.7824606e-01   3.8127486e-02   2.4070189e+00
   5.5400000e+00   3.0124662e+00   9.7862456e-01   3.7574626e-02   2.4091139e+00
   5.5500000e+00   3.0222543e+00   9.7899756e-01   3.7027567e-02   2.4111822e+00
   5.5600000e+00   3.0320461e+00   9.7936512e-01   3.6486289e-02   2.4132240e+00
   5.5700000e+00   3.0418416e+00   9.7972730e-01   3.5950774e-02   2.4152395e+00
   5.5800000e+00   3.0516406e+00   9.8008415e-01   3.5421000e-02   2.4172289e+00
   5.5900000e+00   3.0614432e+00   9.8043573e-01   3.4896949e-02   2.4191925e+00
   5.6000000e+00   3.0712493e+00   9.8078210e-01   3.4378596e-02   2.4211304e+00
   5.6100000e+00   3.0810589e+00   9.8112331e-01   3.3865921e-02   2.4230429e+00
   5.6200000e+00   3.0908718e+00   9.8145943e-01   3.3358901e-02   2.4249302e+00
   5.6300000e+00   3.1006880e+00   9.8179050e-01   3.2857511e-02   2.4267925e+00
   5.6400000e+00   3.1105076e+00   9.8211659e-01   3.2361727e-02   2.4286300e+00
   5.6500000e+00   3.1203304e+00   9.8243775e-01   3.1871523e-02   2.4304429e+00
   5.6600000e+00   3.1301563e+00   9.8275403e-01   3.1386876e-02   2.4322315e+00
   5.6700000e+00   3.1399854e+00   9.8306550e-01   3.0907757e-02   2.4339960e+00
   5.6800000e+00   3.1498176e+00   9.8337220e-01   3.0434139e-02   2.4357365e+00
   5.6900000e+00   3.1596528e+00   9.8367419e-01   2.9965997e-02   2.4374533e+00
   5.7000000e+00   3.1694911e+00   9.8397153e-01   2.9503300e-02   2.4391466e+00
   5.7100000e+00   3.1793323e+00   9.8426427e-01   2.9046021e-02   2.4408167e+00
   5.7200000e+00   3.1891763e+00   9.8455246e-01   2.8594130e-02   2.4424637e+00
   5.7300000e+00   3.1990233e+00   9.8483616e-01   2.8147597e-02   2.4440879e+00
   5.7400000e+00   3.2088731e+00   9.8511543e-01   2.7706393e-02   2.4456895e+00
   5.7500000e+00   3.2187256e+00   9.8539030e-01   2.7270486e-02   2.4472686e+00
   5.7600000e+00   3.2285808e+00   9.8566085e-01   2.6839844e-02   2.4488256e+00
   5.7700000e+00   3.2384388e+00   9.8592711e-01   2.6414437e-02   2.4503606e+00
   5.7800000e+00   3.2482994e+00   9.8618915e-01   2.5994232e-02   2.4518739e+00
   5.7900000e+00   3.2581626e+00   9.8644701e-01   2.5579197e-02   2.4533656e+00
   5.8000000e+00   3.2680283e+00   9.8670074e-01   2.5169298e-02   2.4548360e+00
   5.8100000e+00   3.2778966e+00   9.8695040e-01   2.4764501e-02   2.4562853e+00
   5.8200000e+00   3.2877673e+00   9.8719604e-01   2.4364774e-02   2.4577137e+00
   5.8300000e+00   3.2976405e+00   9.8743771e-01   2.3970081e-02   2.4591214e+00
   5.8400000e+00   3.3075160e+00   9.8767546e-01   2.3580389e-02   2.4605086e+00
   5.8500000e+00   3.3173940e+00   9.8790933e-01   2.3195661e-02   2.4618756e+00
   5.8600000e+00   3.3272742e+00   9.8813938e-01   2.2815863e-02   2.4632226e+00
   5.8700000e+00   3.3371567e+00   9.8836566e-01   2.2440960e-02   2.4645497e+00
   5.8800000e+00   3.3470415e+00   9.8858821e-01   2.2070915e-02   2.4658572e+00
   5.8900000e+00   3.3569285e+00   9.8880709e-01   2.1705692e-02   2.4671453e+00
   5.9000000e+00   3.3668176e+00   9.8902234e-01   2.1345255e-02   2.4684141e+00
   5.9100000e+00   3.3767089e+00   9.8923400e-01   2.0989566e-02   2.4696640e+00
   5.9200000e+00   3.3866023e+00   9.8944214e-01   2.0638589e-02   2.4708951e+00
   5.9300000e+00   3.3964978e+00   9.8964679e-01   2.0292287e-02   2.4721077e+00
   5.9400000e+00   3.4063952e+00   9.8984799e-01   1.9950623e-02   2.4733019e+00
   5.9500000e+00   3.4162947e+00   9.9004581e-01   1.9613557e-02   2.4744779e+00
   5.9600000e+00   3.4261961e+00   9.9024028e-01   1.9281054e-02   2.4756359e+00
   5.9700000e+00   3.4360995e+00   9.9043144e-01   1.8953074e-02   2.4767762e+00
   5.9800000e+00   3.4460048e+00   9.9061935e-01   1.8629579e-02   2.4778989e+00
   5.9900000e+00   3.4559119e+00   9.9080404e-01   1.8310531e-02   2.4790043e+00
   6.0000000e+00   3.4658208e+00   9.9098557e-01   1.7995892e-02   2.4800926e+00
   6.0100000e+00   3.4757316e+00   9.9116397e-01   1.7685623e-02   2.4811639e+00
   6.0200000e+00   3.4856441e+00   9.9133929e-01   1.7379684e-02   2.4822184e+00
   6.0300000e+00   3.4955584e+00   9.9151158e-01   1.7078038e-02   2.4832564e+00
   6.0400000e+00   3.5054743e+00   9.9168086e-01   1.6780645e-02   2.4842781e+00
   6.0500000e+00   3.5153920e+00   9.9184720e-01   1.6487466e-02   2.4852836e+00
   6.0600000e+00   3.5253113e+00   9.9201062e-01   1.6198461e-02   2.4862731e+00
   6.0700000e+00   3.5352322e+00   9.9217118e-01   1.5913593e-02   2.4872469e+00
   6.0800000e+00   3.5451547e+00   9.9232891e-01   1.5632821e-02   2.4882051e+00
   6.0900000e+00   3.5550787e+00   9.9248384e-01   1.5356106e-02   2.4891479e+00
   6.1000000e+00   3.5650043e+00   9.9263604e-01   1.5083408e-02   2.4900755e+00
   6.1100000e+00   3.5749314e+00   9.9278552e-01   1.4814689e-02   2.4909881e+00
   6.1200000e+00   3.5848600e+00   9.9293234e-01   1.4549909e-02   2.4918859e+00
   6.1300000e+00   3.5947901e+00   9.9307653e-01   1.4289029e-02   2.4927690e+00
   6.1400000e+00   3.6047216e+00   9.9321813e-01   1.4032009e-02   2.4936378e+00
   6.1500000e+00   3.6146544e+00   9.9335718e-01   1.3778809e-02   2.4944922e+00
   6.1600000e+00   3.6245887e+00   9.9349372e-01   1.3529391e-02   2.4953326e+00
   6.1700000e+00   3.6345243e+00   9.9362778e-01   1.3283715e-02   2.4961591e+00
   6.1800000e+00   3.6444612e+00   9.9375940e-01   1.3041742e-02   2.4969719e+00
   6.1900000e+00   3.6543995e+00   9.9388862e-01   1.2803433e-02   2.4977711e+00
   6.2000000e+00   3.6643390e+00   9.9401548e-01   1.2568748e-02   2.4985570e+00
   6.2100000e+00   3.6742798e+00   9.9414001e-01   1.2337649e-02   2.4993296e+00
   6.2200000e+00   3.6842218e+00   9.9426224e-01   1.2110096e-02   2.5000893e+00
   6.2300000e+00   3.6941650e+00   9.9438222e-01   1.1886051e-02   2.5008362e+00
   6.2400000e+00   3.7041094e+00   9.9449997e-01   1.1665474e-02   2.5015704e+00
   6.2500000e+00   3.7140550e+00   9.9461553e-01   1.1448327e-02   2.5022921e+00
   6.2600000e+00   3.7240017e+00   9.9472895e-01   1.1234572e-02   2.5030015e+00
   6.2700000e+00   3.7339496e+00   9.9484023e-01   1.1024170e-02   2.5036987e+00
   6.2800000e+00   3.7438985e+00   9.9494944e-01   1.0817083e-02   2.5043839e+00
   6.2900000e+00   3.7538486e+00   9.9505658e-01   1.0613271e-02   2.5050573e+00
   6.3000000e+00   3.7637997e+00   9.9516171e-01   1.0412698e-02   2.5057191e+00
   6.3100000e+00   3.7737518e+00   9.9526485e-01   1.0215326e-02   2.5063694e+00
   6.3200000e+00   3.7837050e+00   9.9536603e-01   1.0021115e-02   2.5070083e+00
   6.3300000e+00   3.7936591e+00   9.9546528e-01   9.8300299e-03   2.5076361e+00
   6.3400000e+00   3.8036143e+00   9.9556263e-01   9.6420320e-03   2.5082528e+00
   6.3500000e+00   3.8135704e+00   9.9565813e-01   9.4570841e-03   2.5088587e+00
   6.3600000e+00   3.8235274e+00   9.9575178e-01   9.2751492e-03   2.5094539e+00
   6.3700000e+00   3.8334854e+00   9.9584364e-01   9.0961904e-03   2.5100386e+00
   6.3800000e+00   3.8434443e+00   9.9593372e-01   8.9201708e-03   2.5106128e+00
   6.3900000e+00   3.8534041e+00   9.9602205e-01   8.7470539e-03   2.5111768e+00
   6.4000000e+00   3.8633647e+00   9.9610866e-01   8.5768034e-03   2.5117307e+00
   6.4100000e+00   3.8733262e+00   9.9619359e-01   8.4093831e-03   2.5122747e+00
   6.4200000e+00   3.8832886e+00   9.9627686e-01   8.2447569e-03   2.5128089e+00
   6.4300000e+00   3.8932518e+00   9.9635849e-01   8.0828893e-03   2.5133334e+00
   6.4400000e+00   3.9032157e+00   9.9643852e-01   7.9237446e-03   2.5138484e+00
   6.4500000e+00   3.9131805e+00   9.9651698e-01   7.7672875e-03   2.5143540e+00
   6.4600000e+00   3.9231461e+00   9.9659388e-01   7.6134830e-03   2.5148504e+00
   6.4700000e+00   3.9331124e+00   9.9666925e-01   7.4622963e-03   2.5153377e+00
   6.4800000e+00   3.9430795e+00   9.9674313e-01   7.3136925e-03   2.5158160e+00
   6.4900000e+00   3.9530473e+00   9.9681553e-01   7.1676375e-03   2.5162856e+00
   6.5000000e+00   3.9630158e+00   9.9688649e-01   7.0240971e-03   2.5167464e+00
   6.5100000e+00   3.9729850e+00   9.9695602e-01   6.8830373e-03   2.5171987e+00
   6.5200000e+00   3.9829549e+00   9.9702416e-01   6.7444245e-03   2.5176426e+00
   6.5300000e+00   3.9929255e+00   9.9709092e-01   6.6082252e-03   2.5180782e+00
   6.5400000e+00   4.0028967e+00   9.9715633e-01   6.4744065e-03   2.5185057e+00
   6.5500000e+00   4.0128686e+00   9.9722041e-01   6.3429352e-03   2.5189251e+00
   6.5600000e+00   4.0228411e+00   9.9728319e-01   6.2137789e-03   2.5193366e+00
   6.5700000e+00   4.0328142e+00   9.9734469e-01   6.0869050e-03   2.5197404e+00
   6.5800000e+00   4.0427880e+00   9.9740494e-01   5.9622816e-03   2.5201365e+00
   6.5900000e+00   4.0527623e+00   9.9746395e-01   5.8398767e-03   2.5205251e+00
   6.6000000e+00   4.0627373e+00   9.9752174e-01   5.7196588e-03   2.5209062e+00
   6.6100000e+00   4.0727128e+00   9.9757834e-01   5.6015966e-03   2.5212801e+00
   6.6200000e+00   4.0826888e+00   9.9763378e-01   5.4856590e-03   2.5216468e+00
   6.6300000e+00   4.0926654e+00   9.9768806e-01   5.3718152e-03   2.5220064e+00
   6.6400000e+00   4.1026426e+00   9.9774122e-01   5.2600347e-03   2.5223591e+00
   6.6500000e+00   4.1126203e+00   9.9779327e-01   5.1502874e-03   2.5227050e+00
   6.6600000e+00   4.1225984e+00   9.9784423e-01   5.0425433e-03   2.5230441e+00
   6.6700000e+00   4.1325771e+00   9.9789413e-01   4.9367727e-03   2.5233767e+00
   6.6800000e+00   4.1425563e+00   9.9794297e-01   4.8329462e-03   2.5237027e+00
   6.6900000e+00   4.1525360e+00   9.9799079e-01   4.7310348e-03   2.5240224e+00
   6.7000000e+00   4.1625161e+00   9.9803760e-01   4.6310096e-03   2.5243358e+00
   6.7100000e+00   4.1724967e+00   9.9808342e-01   4.5328421e-03   2.5246430e+00
   6.7200000e+00   4.1824778e+00   9.9812826e-01   4.4365041e-03   2.5249441e+00
   6.7300000e+00   4.1924593e+00   9.9817215e-01   4.3419675e-03   2.5252393e+00
   6.7400000e+00   4.2024412e+00   9.9821510e-01   4.2492047e-03   2.5255286e+00
   6.7500000e+00   4.2124236e+00   9.9825714e-01   4.1581883e-03   2.5258121e+00
   6.7600000e+00   4.2224064e+00   9.9829827e-01   4.0688911e-03   2.5260899e+00
   6.7700000e+00   4.2323896e+00   9.9833852e-01   3.9812864e-03   2.5263622e+00
   6.7800000e+00   4.2423731e+00   9.9837790e-01   3.8953476e-03   2.5266290e+00
   6.7900000e+00   4.2523571e+00   9.9841643e-01   3.8110485e-03   2.5268905e+00
   6.8000000e+00   4.2623415e+00   9.9845413e-01   3.7283631e-03   2.5271466e+00
   6.8100000e+00   4.2723262e+00   9.9849101e-01   3.6472656e-03   2.5273975e+00
   6.8200000e+00   4.2823113e+00   9.9852708e-01   3.5677308e-03   2.5276434e+00
   6.8300000e+00   4.2922967e+00   9.9856236e-01   3.4897334e-03   2.5278842e+00
   6.8400000e+00   4.3022825e+00   9.9859688e-01   3.4132488e-03   2.5281201e+00
   6.8500000e+00   4.3122687e+00   9.9863063e-01   3.3382522e-03   2.5283512e+00
   6.8600000e+00   4.3222551e+00   9.9866365e-01   3.2647195e-03   2.5285775e+00
   6.8700000e+00   4.3322419e+00   9.9869593e-01   3.1926268e-03   2.5287991e+00
   6.8800000e+00   4.3422291e+00   9.9872750e-01   3.1219502e-03   2.5290162e+00
   6.8900000e+00   4.3522165e+00   9.9875837e-01   3.0526664e-03   2.5292287e+00
   6.9000000e+00   4.3622042e+00   9.9878856e-01   2.9847522e-03   2.5294368e+00
   6.9100000e+00   4.3721923e+00   9.9881807e-01   2.9181849e-03   2.5296406e+00
   6.9200000e+00   4.3821806e+00   9.9884693e-01   2.8529419e-03   2.5298402e+00
   6.9300000e+00   4.3921692e+00   9.9887514e-01   2.7890008e-03   2.5300355e+00
   6.9400000e+00   4.4021581e+00   9.9890271e-01   2.7263396e-03   2.5302267e+00
   6.9500000e+00   4.4121472e+00   9.9892967e-01   2.6649366e-03   2.5304139e+00
   6.9600000e+00   4.4221367e+00   9.9895601e-01   2.6047704e-03   2.5305972e+00
   6.9700000e+00   4.4321264e+00   9.9898177e-01   2.5458198e-03   2.5307765e+00
   6.9800000e+00   4.4421163e+00   9.9900693e-01   2.4880637e-03   2.5309521e+00
   6.9900000e+00   4.4521065e+00   9.9903153e-01   2.4314817e-03   2.5311239e+00
   7.0000000e+00   4.4620969e+00   9.9905557e-01   2.3760533e-03   2.5312920e+00
   7.0100000e+00   4.4720876e+00   9.9907905e-01   2.3217584e-03   2.5314566e+00
   7.0200000e+00   4.4820785e+00   9.9910200e-01   2.2685772e-03   2.5316176e+00
   7.0300000e+00   4.4920697e+00   9.9912443e-01   2.2164901e-03   2.5317751e+00
   7.0400000e+00   4.5020610e+00   9.9914634e-01   2.1654778e-03   2.5319292e+00
   7.0500000e+00   4.5120526e+00   9.9916774e-01   2.1155212e-03   2.5320800e+00
   7.0600000e+00   4.5220444e+00   9.9918865e-01   2.0666016e-03   2.5322275e+00
   7.0700000e+00   4.5320363e+00   9.9920908e-01   2.0187004e-03   2.5323718e+00
   7.0800000e+00   4.5420285e+00   9.9922903e-01   1.9717994e-03   2.5325130e+00
   7.0900000e+00   4.5520209e+00   9.9924852e-01   1.9258805e-03   2.5326510e+00
   7.1000000e+00   4.5620135e+00   9.9926755e-01   1.8809259e-03   2.5327861e+00
   7.1100000e+00   4.5720063e+00   9.9928614e-01   1.8369183e-03   2.5329182e+00
   7.1200000e+00   4.5819992e+00   9.9930429e-01   1.7938402e-03   2.5330473e+00
   7.1300000e+00   4.5919924e+00   9.9932202e-01   1.7516747e-03   2.5331736e+00
   7.1400000e+00   4.6019857e+00   9.9933933e-01   1.7104050e-03   2.5332971e+00
   7.1500000e+00   4.6119791e+00   9.9935623e-01   1.6700146e-03   2.5334179e+00
   7.1600000e+00   4.6219728e+00   9.9937273e-01   1.6304872e-03   2.5335359e+00
   7.1700000e+00   4.6319666e+00   9.9938884e-01   1.5918067e-03   2.5336514e+00
   7.1800000e+00   4.6419606e+00   9.9940457e-01   1.5539574e-03   2.5337642e+00
   7.1900000e+00   4.6519547e+00   9.9941992e-01   1.5169237e-03   2.5338745e+00
   7.2000000e+00   4.6619490e+00   9.9943491e-01   1.4806903e-03   2.5339824e+00
   7.2100000e+00   4.6719434e+00   9.9944954e-01   1.4452420e-03   2.5340878e+00
   7.2200000e+00   4.6819380e+00   9.9946381e-01   1.4105639e-03   2.5341908e+00
   7.2300000e+00   4.6919327e+00   9.9947775e-01   1.3766415e-03   2.5342915e+00
   7.2400000e+00   4.7019275e+00   9.9949135e-01   1.3434603e-03   2.5343899e+00
   7.2500000e+00   4.7119225e+00   9.9950462e-01   1.3110061e-03   2.5344860e+00
   7.2600000e+00   4.7219176e+00   9.9951757e-01   1.2792649e-03   2.5345800e+00
   7.2700000e+00   4.7319128e+00   9.9953021e-01   1.2482229e-03   2.5346718e+00
   7.2800000e+00   4.7419082e+00   9.9954254e-01   1.2178667e-03   2.5347615e+00
   7.2900000e+00   4.7519037e+00   9.9955457e-01   1.1881829e-03   2.5348491e+00
   7.3000000e+00   4.7618993e+00   9.9956630e-01   1.1591584e-03   2.5349347e+00
   7.3100000e+00   4.7718950e+00   9.9957775e-01   1.1307802e-03   2.5350184e+00
   7.3200000e+00   4.7818908e+00   9.9958892e-01   1.1030357e-03   2.5351001e+00
   7.3300000e+00   4.7918868e+00   9.9959982e-01   1.0759124e-03   2.5351799e+00
   7.3400000e+00   4.8018828e+00   9.9961044e-01   1.0493979e-03   2.5352578e+00
   7.3500000e+00   4.8118790e+00   9.9962080e-01   1.0234803e-03   2.5353339e+00
   7.3600000e+00   4.8218753e+00   9.9963091e-01   9.9814760e-04   2.5354083e+00
   7.3700000e+00   4.8318716e+00   9.9964077e-01   9.7338811e-04   2.5354809e+00
   7.3800000e+00   4.8418681e+00   9.9965038e-01   9.4919035e-04   2.5355517e+00
   7.3900000e+00   4.8518646e+00   9.9965975e-01   9.2554300e-04   2.5356210e+00
   7.4000000e+00   4.8618613e+00   9.9966889e-01   9.0243495e-04   2.5356886e+00
   7.4100000e+00   4.8718580e+00   9.9967781e-01   8.7985528e-04   2.5357545e+00
   7.4200000e+00   4.8818548e+00   9.9968649e-01   8.5779323e-04   2.5358190e+00
   7.4300000e+00   4.8918517e+00   9.9969496e-01   8.3623825e-04   2.5358818e+00
   7.4400000e+00   4.9018487e+00   9.9970322e-01   8.1517997e-04   2.5359432e+00
   7.4500000e+00   4.9118458e+00   9.9971127e-01   7.9460817e-04   2.5360032e+00
   7.4600000e+00   4.9218429e+00   9.9971911e-01   7.7451284e-04   2.5360616e+00
   7.4700000e+00   4.9318402e+00   9.9972676e-01   7.5488412e-04   2.5361187e+00
   7.4800000e+00   4.9418375e+00   9.9973421e-01   7.3571235e-04   2.5361744e+00
   7.4900000e+00   4.9518349e+00   9.9974147e-01   7.1698801e-04   2.5362288e+00
   7.5000000e+00   4.9618323e+00   9.9974855e-01   6.9870176e-04   2.5362818e+00
   7.5100000e+00   4.9718298e+00   9.9975545e-01   6.8084442e-04   2.5363336e+00
   7.5200000e+00   4.9818274e+00   9.9976217e-01   6.6340700e-04   2.5363841e+00
   7.5300000e+00   4.9918251e+00   9.9976872e-01   6.4638063e-04   2.5364334e+00
   7.5400000e+00   5.0018228e+00   9.9977510e-01   6.2975663e-04   2.5364815e+00
   7.5500000e+00   5.0118206e+00   9.9978132e-01   6.1352646e-04   2.5365284e+00
   7.5600000e+00   5.0218184e+00   9.9978737e-01   5.9768175e-04   2.5365741e+00
   7.5700000e+00   5.0318163e+00   9.9979327e-01   5.8221426e-04   2.5366187e+00
   7.5800000e+00   5.0418143e+00   9.9979902e-01   5.6711592e-04   2.5366623e+00
   7.5900000e+00   5.0518123e+00   9.9980461e-01   5.5237881e-04   2.5367047e+00
   7.6000000e+00   5.0618104e+00   9.9981007e-01   5.3799515e-04   2.5367461e+00
   7.6100000e+00   5.0718085e+00   9.9981537e-01   5.2395728e-04   2.5367865e+00
   7.6200000e+00   5.0818067e+00   9.9982055e-01   5.1025773e-04   2.5368259e+00
   7.6300000e+00   5.0918049e+00   9.9982558e-01   4.9688914e-04   2.5368643e+00
   7.6400000e+00   5.1018032e+00   9.9983048e-01   4.8384428e-04   2.5369017e+00
   7.6500000e+00   5.1118015e+00   9.9983526e-01   4.7111608e-04   2.5369382e+00
   7.6600000e+00   5.1217999e+00   9.9983991e-01   4.5869760e-04   2.5369738e+00
   7.6700000e+00   5.1317983e+00   9.9984443e-01   4.4658201e-04   2.5370085e+00
   7.6800000e+00   5.1417968e+00   9.9984884e-01   4.3476264e-04   2.5370423e+00
   7.6900000e+00   5.1517953e+00   9.9985313e-01   4.2323292e-04   2.5370753e+00
   7.7000000e+00   5.1617938e+00   9.9985731e-01   4.1198644e-04   2.5371074e+00
   7.7100000e+00   5.1717924e+00   9.9986137e-01   4.0101687e-04   2.5371387e+00
   7.7200000e+00   5.1817911e+00   9.9986533e-01   3.9031804e-04   2.5371693e+00
   7.7300000e+00   5.1917897e+00   9.9986918e-01   3.7988388e-04   2.5371990e+00
   7.7400000e+00   5.2017885e+00   9.9987293e-01   3.6970846e-04   2.5372280e+00
   7.7500000e+00   5.2117872e+00   9.9987657e-01   3.5978594e-04   2.5372562e+00
   7.7600000e+00   5.2217860e+00   9.9988012e-01   3.5011061e-04   2.5372838e+00
   7.7700000e+00   5.2317848e+00   9.9988358e-01   3.4067687e-04   2.5373106e+00
   7.7800000e+00   5.2417837e+00   9.9988694e-01   3.3147923e-04   2.5373367e+00
   7.7900000e+00   5.2517825e+00   9.9989021e-01   3.2251232e-04   2.5373622e+00
   7.8000000e+00   5.2617815e+00   9.9989339e-01   3.1377085e-04   2.5373870e+00
   7.8100000e+00   5.2717804e+00   9.9989648e-01   3.0524968e-04   2.5374111e+00
   7.8200000e+00   5.2817794e+00   9.9989949e-01   2.9694372e-04   2.5374346e+00
   7.8300000e+00   5.2917784e+00   9.9990242e-01   2.8884804e-04   2.5374576e+00
   7.8400000e+00   5.3017774e+00   9.9990527e-01   2.8095776e-04   2.5374799e+00
   7.8500000e+00   5.3117765e+00   9.9990804e-01   2.7326813e-04   2.5375016e+00
   7.8600000e+00   5.3217756e+00   9.9991074e-01   2.6577449e-04   2.5375228e+00
   7.8700000e+00   5.3317747e+00   9.9991336e-01   2.5847227e-04   2.5375434e+00
   7.8800000e+00   5.3417739e+00   9.9991591e-01   2.5135700e-04   2.5375635e+00
   7.8900000e+00   5.3517730e+00   9.9991838e-01   2.4442430e-04   2.5375830e+00
   7.9000000e+00   5.3617722e+00   9.9992080e-01   2.3766989e-04   2.5376020e+00
   7.9100000e+00   5.3717715e+00   9.9992314e-01   2.3108955e-04   2.5376206e+00
   7.9200000e+00   5.3817707e+00   9.9992542e-01   2.2467920e-04   2.5376386e+00
   7.9300000e+00   5.3917700e+00   9.9992763e-01   2.1843479e-04   2.5376562e+00
   7.9400000e+00   5.4017692e+00   9.9992979e-01   2.1235239e-04   2.5376733e+00
   7.9500000e+00   5.4117686e+00   9.9993188e-01   2.0642814e-04   2.5376899e+00
   7.9600000e+00   5.4217679e+00   9.9993392e-01   2.0065828e-04   2.5377061e+00
   7.9700000e+00   5.4317672e+00   9.9993589e-01   1.9503909e-04   2.5377218e+00
   7.9800000e+00   5.4417666e+00   9.9993782e-01   1.8956698e-04   2.5377372e+00
   7.9900000e+00   5.4517660e+00   9.9993969e-01   1.8423839e-04   2.5377521e+00
   8.0000000e+00   5.4617654e+00   9.9994150e-01   1.7904987e-04   2.5377666e+00
   8.0100000e+00   5.4717648e+00   9.9994327e-01   1.7399804e-04   2.5377807e+00
   8.0200000e+00   5.4817643e+00   9.9994498e-01   1.6907957e-04   2.5377945e+00
   8.0300000e+00   5.4917637e+00   9.9994665e-01   1.6429122e-04   2.5378079e+00
   8.0400000e+00   5.5017632e+00   9.9994827e-01   1.5962983e-04   2.5378209e+00
   8.0500000e+00   5.5117627e+00   9.9994984e-01   1.5509230e-04   2.5378335e+00
   8.0600000e+00   5.5217622e+00   9.9995137e-01   1.5067558e-04   2.5378459e+00
   8.0700000e+00   5.5317617e+00   9.9995286e-01   1.4637671e-04   2.5378578e+00
   8.0800000e+00   5.5417612e+00   9.9995430e-01   1.4219280e-04   2.5378695e+00
   8.0900000e+00   5.5517608e+00   9.9995570e-01   1.3812100e-04   2.5378808e+00
   8.1000000e+00   5.5617604e+00   9.9995706e-01   1.3415853e-04   2.5378918e+00
   8.1100000e+00   5.5717599e+00   9.9995838e-01   1.3030269e-04   2.5379026e+00
   8.1200000e+00   5.5817595e+00   9.9995967e-01   1.2655083e-04   2.5379130e+00
   8.1300000e+00   5.5917591e+00   9.9996091e-01   1.2290035e-04   2.5379231e+00
   8.1400000e+00   5.6017587e+00   9.9996213e-01   1.1934872e-04   2.5379330e+00
   8.1500000e+00   5.6117584e+00   9.9996330e-01   1.1589346e-04   2.5379425e+00
   8.1600000e+00   5.6217580e+00   9.9996444e-01   1.1253215e-04   2.5379519e+00
   8.1700000e+00   5.6317577e+00   9.9996555e-01   1.0926243e-04   2.5379609e+00
   8.1800000e+00   5.6417573e+00   9.9996663e-01   1.0608198e-04   2.5379697e+00
   8.1900000e+00   5.6517570e+00   9.9996768e-01   1.0298855e-04   2.5379783e+00
   8.2000000e+00   5.6617567e+00   9.9996869e-01   9.9979930e-05   2.5379866e+00
   8.2100000e+00   5.6717564e+00   9.9996967e-01   9.7053961e-05   2.5379947e+00
   8.2200000e+00   5.6817561e+00   9.9997063e-01   9.4208537e-05   2.5380025e+00
   8.2300000e+00   5.6917558e+00   9.9997156e-01   9.1441602e-05   2.5380101e+00
   8.2400000e+00   5.7017555e+00   9.9997246e-01   8.8751146e-05   2.5380176e+00
   8.2500000e+00   5.7117552e+00   9.9997333e-01   8.6135205e-05   2.5380248e+00
   8.2600000e+00   5.7217550e+00   9.9997418e-01   8.3591862e-05   2.5380318e+00
   8.2700000e+00   5.7317547e+00   9.9997501e-01   8.1119244e-05   2.5380386e+00
   8.2800000e+00   5.7417545e+00   9.9997581e-01   7.8715523e-05   2.5380452e+00
   8.2900000e+00   5.7517542e+00   9.9997658e-01   7.6378914e-05   2.5380516e+00
   8.3000000e+00   5.7617540e+00   9.9997733e-01   7.4107673e-05   2.5380579e+00
   8.3100000e+00   5.7717538e+00   9.9997806e-01   7.1900099e-05   2.5380639e+00
   8.3200000e+00   5.7817536e+00   9.9997877e-01   6.9754530e-05   2.5380698e+00
   8.3300000e+00   5.7917534e+00   9.9997946e-01   6.7669344e-05   2.5380755e+00
   8.3400000e+00   5.8017532e+00   9.9998013e-01   6.5642958e-05   2.5380811e+00
   8.3500000e+00   5.8117530e+00   9.9998077e-01   6.3673827e-05   2.5380865e+00
   8.3600000e+00   5.8217528e+00   9.9998140e-01   6.1760442e-05   2.5380917e+00
   8.3700000e+00   5.8317526e+00   9.9998201e-01   5.9901332e-05   2.5380968e+00
   8.3800000e+00   5.8417524e+00   9.9998260e-01   5.8095061e-05   2.5381018e+00
   8.3900000e+00   5.8517522e+00   9.9998317e-01   5.6340228e-05   2.5381066e+00
   8.4000000e+00   5.8617521e+00   9.9998372e-01   5.4635465e-05   2.5381112e+00
   8.4100000e+00   5.8717519e+00   9.9998426e-01   5.2979438e-05   2.5381157e+00
   8.4200000e+00   5.8817518e+00   9.9998478e-01   5.1370846e-05   2.5381201e+00
   8.4300000e+00   5.8917516e+00   9.9998529e-01   4.9808420e-05   2.5381244e+00
   8.4400000e+00   5.9017515e+00   9.9998578e-01   4.8290920e-05   2.5381285e+00
   8.4500000e+00   5.9117513e+00   9.9998626e-01   4.6817140e-05   2.5381325e+00
   8.4600000e+00   5.9217512e+00   9.9998672e-01   4.5385902e-05   2.5381364e+00
   8.4700000e+00   5.9317511e+00   9.9998716e-01   4.3996056e-05   2.5381402e+00
   8.4800000e+00   5.9417509e+00   9.9998760e-01   4.2646483e-05   2.5381439e+00
   8.4900000e+00   5.9517508e+00   9.9998802e-01   4.1336090e-05   2.5381475e+00
   8.5000000e+00   5.9617507e+00   9.9998842e-01   4.0063813e-05   2.5381509e+00
   8.5100000e+00   5.9717506e+00   9.9998882e-01   3.8828612e-05   2.5381543e+00
   8.5200000e+00   5.9817505e+00   9.9998920e-01   3.7629476e-05   2.5381575e+00
   8.5300000e+00   5.9917504e+00   9.9998957e-01   3.6465418e-05   2.5381607e+00
   8.5400000e+00   6.0017503e+00   9.9998993e-01   3.5335476e-05   2.5381637e+00
   8.5500000e+00   6.0117502e+00   9.9999028e-01   3.4238712e-05   2.5381667e+00
   8.5600000e+00   6.0217501e+00   9.9999061e-01   3.3174213e-05   2.5381696e+00
   8.5700000e+00   6.0317500e+00   9.9999094e-01   3.2141089e-05   2.5381724e+00
   8.5800000e+00   6.0417499e+00   9.9999126e-01   3.1138470e-05   2.5381751e+00
   8.5900000e+00   6.0517498e+00   9.9999156e-01   3.0165513e-05   2.5381777e+00
   8.6000000e+00   6.0617497e+00   9.9999186e-01   2.9221392e-05   2.5381803e+00
   8.6100000e+00   6.0717496e+00   9.9999215e-01   2.8305306e-05   2.5381828e+00
   8.6200000e+00   6.0817496e+00   9.9999243e-01   2.7416471e-05   2.5381852e+00
   8.6300000e+00   6.0917495e+00   9.9999270e-01   2.6554127e-05   2.5381875e+00
   8.6400000e+00   6.1017494e+00   9.9999296e-01   2.5717531e-05   2.5381897e+00
   8.6500000e+00   6.1117493e+00   9.9999321e-01   2.4905960e-05   2.5381919e+00
   8.6600000e+00   6.1217493e+00   9.9999346e-01   2.4118711e-05   2.5381941e+00
   8.6700000e+00   6.1317492e+00   9.9999369e-01   2.3355096e-05   2.5381961e+00
   8.6800000e+00   6.1417491e+00   9.9999392e-01   2.2614450e-05   2.5381981e+00
   8.6900000e+00   6.1517491e+00   9.9999415e-01   2.1896121e-05   2.5382000e+00
   8.7000000e+00   6.1617490e+00   9.9999436e-01   2.1199476e-05   2.5382019e+00
   8.7100000e+00   6.1717490e+00   9.9999457e-01   2.0523900e-05   2.5382037e+00
   8.7200000e+00   6.1817489e+00   9.9999477e-01   1.9868791e-05   2.5382055e+00
   8.7300000e+00   6.1917489e+00   9.9999497e-01   1.9233566e-05   2.5382072e+00
   8.7400000e+00   6.2017488e+00   9.9999516e-01   1.8617655e-05   2.5382088e+00
   8.7500000e+00   6.2117488e+00   9.9999534e-01   1.8020506e-05   2.5382104e+00
   8.7600000e+00   6.2217487e+00   9.9999552e-01   1.7441579e-05   2.5382120e+00
   8.7700000e+00   6.2317487e+00   9.9999569e-01   1.6880350e-05   2.5382135e+00
   8.7800000e+00   6.2417486e+00   9.9999585e-01   1.6336308e-05   2.5382150e+00
   8.7900000e+00   6.2517486e+00   9.9999602e-01   1.5808957e-05   2.5382164e+00
   8.8000000e+00   6.2617486e+00   9.9999617e-01   1.5297814e-05   2.5382177e+00
   8.8100000e+00   6.2717485e+00   9.9999632e-01   1.4802408e-05   2.5382191e+00
   8.8200000e+00   6.2817485e+00   9.9999647e-01   1.4322281e-05   2.5382204e+00
   8.8300000e+00   6.2917485e+00   9.9999661e-01   1.3856989e-05   2.5382216e+00
   8.8400000e+00   6.3017484e+00   9.9999674e-01   1.3406099e-05   2.5382228e+00
   8.8500000e+00   6.3117484e+00   9.9999688e-01   1.2969189e-05   2.5382240e+00
   8.8600000e+00   6.3217484e+00   9.9999700e-01   1.2545850e-05   2.5382251e+00
   8.8700000e+00   6.3317483e+00   9.9999713e-01   1.2135682e-05   2.5382262e+00
   8.8800000e+00   6.3417483e+00   9.9999725e-01   1.1738300e-05   2.5382272e+00
   8.8900000e+00   6.3517483e+00   9.9999736e-01   1.1353325e-05   2.5382283e+00
   8.9000000e+00   6.3617482e+00   9.9999747e-01   1.0980391e-05   2.5382293e+00
   8.9100000e+00   6.3717482e+00   9.9999758e-01   1.0619143e-05   2.5382302e+00
   8.9200000e+00   6.3817482e+00   9.9999769e-01   1.0269232e-05   2.5382312e+00
   8.9300000e+00   6.3917482e+00   9.9999779e-01   9.9303233e-06   2.5382321e+00
   8.9400000e+00   6.4017482e+00   9.9999788e-01   9.6020882e-06   2.5382329e+00
   8.9500000e+00   6.4117481e+00   9.9999798e-01   9.2842087e-06   2.5382338e+00
   8.9600000e+00   6.4217481e+00   9.9999807e-01   8.9763752e-06   2.5382346e+00
   8.9700000e+00   6.4317481e+00   9.9999816e-01   8.6782870e-06   2.5382354e+00
   8.9800000e+00   6.4417481e+00   9.9999824e-01   8.3896517e-06   2.5382362e+00
   8.9900000e+00   6.4517481e+00   9.9999833e-01   8.1101850e-06   2.5382369e+00
   9.0000000e+00   6.4617480e+00   9.9999841e-01   7.8396110e-06   2.5382376e+00
   9.0100000e+00   6.4717480e+00   9.9999848e-01   7.5776613e-06   2.5382383e+00
   9.0200000e+00   6.4817480e+00   9.9999856e-01   7.3240750e-06   2.5382390e+00
   9.0300000e+00   6.4917480e+00   9.9999863e-01   7.0785990e-06   2.5382396e+00
   9.0400000e+00   6.5017480e+00   9.9999870e-01   6.8409870e-06   2.5382403e+00
   9.0500000e+00   6.5117480e+00   9.9999877e-01   6.6110001e-06   2.5382409e+00
   9.0600000e+00   6.5217480e+00   9.9999883e-01   6.3884058e-06   2.5382415e+00
   9.0700000e+00   6.5317480e+00   9.9999889e-01   6.1729786e-06   2.5382420e+00
   9.0800000e+00   6.5417479e+00   9.9999896e-01   5.9644994e-06   2.5382426e+00
   9.0900000e+00   6.5517479e+00   9.9999901e-01   5.7627552e-06   2.5382431e+00
   9.1000000e+00   6.5617479e+00   9.9999907e-01   5.5675394e-06   2.5382436e+00
   9.1100000e+00   6.5717479e+00   9.9999913e-01   5.3786513e-06   2.5382441e+00
   9.1200000e+00   6.5817479e+00   9.9999918e-01   5.1958959e-06   2.5382446e+00
   9.1300000e+00   6.5917479e+00   9.9999923e-01   5.0190839e-06   2.5382451e+00
   9.1400000e+00   6.6017479e+00   9.9999928e-01   4.8480315e-06   2.5382455e+00
   9.1500000e+00   6.6117479e+00   9.9999933e-01   4.6825604e-06   2.5382460e+00
   9.1600000e+00   6.6217479e+00   9.9999937e-01   4.5224974e-06   2.5382464e+00
   9.1700000e+00   6.6317479e+00   9.9999942e-01   4.3676742e-06   2.5382468e+00
   9.1800000e+00   6.6417479e+00   9.9999946e-01   4.2179277e-06   2.5382472e+00
   9.1900000e+00   6.6517479e+00   9.9999950e-01   4.0730994e-06   2.5382476e+00
   9.2000000e+00   6.6617479e+00   9.9999954e-01   3.9330356e-06   2.5382479e+00
   9.2100000e+00   6.6717478e+00   9.9999958e-01   3.7975871e-06   2.5382483e+00
   9.2200000e+00   6.6817478e+00   9.9999962e-01   3.6666090e-06   2.5382486e+00
   9.2300000e+00   6.6917478e+00   9.9999965e-01   3.5399609e-06   2.5382490e+00
   9.2400000e+00   6.7017478e+00   9.9999969e-01   3.4175063e-06   2.5382493e+00
   9.2500000e+00   6.7117478e+00   9.9999972e-01   3.2991131e-06   2.5382496e+00
   9.2600000e+00   6.7217478e+00   9.9999975e-01   3.1846527e-06   2.5382499e+00
   9.2700000e+00   6.7317478e+00   9.9999979e-01   3.0740008e-06   2.5382502e+00
   9.2800000e+00   6.7417478e+00   9.9999982e-01   2.9670365e-06   2.5382505e+00
   9.2900000e+00   6.7517478e+00   9.9999984e-01   2.8636427e-06   2.5382507e+00
   9.3000000e+00   6.7617478e+00   9.9999987e-01   2.7637056e-06   2.5382510e+00
   9.3100000e+00   6.7717478e+00   9.9999990e-01   2.6671151e-06   2.5382512e+00
   9.3200000e+00   6.7817478e+00   9.9999993e-01   2.5737644e-06   2.5382515e+00
   9.3300000e+00   6.7917478e+00   9.9999995e-01   2.4835496e-06   2.5382517e+00
   9.3400000e+00   6.8017478e+00   9.9999998e-01   2.3963702e-06   2.5382519e+00
   9.3500000e+00   6.8117478e+00   1.0000000e+00   2.3121289e-06   2.5382522e+00
   9.3600000e+00   6.8217478e+00   1.0000000e+00   2.2307311e-06   2.5382524e+00
   9.3700000e+00   6.8317478e+00   1.0000000e+00   2.1520851e-06   2.5382526e+00
   9.3800000e+00   6.8417478e+00   1.0000001e+00   2.0761021e-06   2.5382528e+00
   9.3900000e+00   6.8517478e+00   1.0000001e+00   2.0026960e-06   2.5382530e+00
   9.4000000e+00   6.8617478e+00   1.0000001e+00   1.9317833e-06   2.5382532e+00
   9.4100000e+00   6.8717478e+00   1.0000001e+00   1.8632831e-06   2.5382533e+00
   9.4200000e+00   6.8817478e+00   1.0000001e+00   1.7971170e-06   2.5382535e+00
   9.4300000e+00   6.8917478e+00   1.0000002e+00   1.7332089e-06   2.5382537e+00
   9.4400000e+00   6.9017478e+00   1.0000002e+00   1.6714853e-06   2.5382538e+00
   9.4500000e+00   6.9117478e+00   1.0000002e+00   1.6118746e-06   2.5382540e+00
   9.4600000e+00   6.9217478e+00   1.0000002e+00   1.5543079e-06   2.5382541e+00
   9.4700000e+00   6.9317478e+00   1.0000002e+00   1.4987179e-06   2.5382543e+00
   9.4800000e+00   6.9417478e+00   1.0000002e+00   1.4450400e-06   2.5382544e+00
   9.4900000e+00   6.9517478e+00   1.0000003e+00   1.3932110e-06   2.5382546e+00
   9.5000000e+00   6.9617478e+00   1.0000003e+00   1.3431701e-06   2.5382547e+00
   9.5100000e+00   6.9717478e+00   1.0000003e+00   1.2948582e-06   2.5382548e+00
   9.5200000e+00   6.9817478e+00   1.0000003e+00   1.2482182e-06   2.5382549e+00
   9.5300000e+00   6.9917479e+00   1.0000003e+00   1.2031947e-06   2.5382551e+00
   9.5400000e+00   7.0017479e+00   1.0000003e+00   1.1597341e-06   2.5382552e+00
   9.5500000e+00   7.0117479e+00   1.0000003e+00   1.1177844e-06   2.5382553e+00
   9.5600000e+00   7.0217479e+00   1.0000003e+00   1.0772952e-06   2.5382554e+00
   9.5700000e+00   7.0317479e+00   1.0000003e+00   1.0382180e-06   2.5382555e+00
   9.5800000e+00   7.0417479e+00   1.0000004e+00   1.0005055e-06   2.5382556e+00
   9.5900000e+00   7.0517479e+00   1.0000004e+00   9.6411212e-07   2.5382557e+00
   9.6000000e+00   7.0617479e+00   1.0000004e+00   9.2899358e-07   2.5382558e+00
   9.6100000e+00   7.0717479e+00   1.0000004e+00   8.9510709e-07   2.5382559e+00
   9.6200000e+00   7.0817479e+00   1.0000004e+00   8.6241125e-07   2.5382559e+00
   9.6300000e+00   7.0917479e+00   1.0000004e+00   8.3086593e-07   2.5382560e+00
   9.6400000e+00   7.1017479e+00   1.0000004e+00   8.0043233e-07   2.5382561e+00
   9.6500000e+00   7.1117479e+00   1.0000004e+00   7.7107287e-07   2.5382562e+00
   9.6600000e+00   7.1217479e+00   1.0000004e+00   7.4275119e-07   2.5382562e+00
   9.6700000e+00   7.1317479e+00   1.0000004e+00   7.1543212e-07   2.5382563e+00
   9.6800000e+00   7.1417479e+00   1.0000004e+00   6.8908160e-07   2.5382564e+00
   9.6900000e+00   7.1517479e+00   1.0000005e+00   6.6366668e-07   2.5382564e+00
   9.7000000e+00   7.1617479e+00   1.0000005e+00   6.3915549e-07   2.5382565e+00
   9.7100000e+00   7.1717479e+00   1.0000005e+00   6.1551719e-07   2.5382566e+00
   9.7200000e+00   7.1817479e+00   1.0000005e+00   5.9272193e-07   2.5382566e+00
   9.7300000e+00   7.1917479e+00   1.0000005e+00   5.7074086e-07   2.5382567e+00
   9.7400000e+00   7.2017479e+00   1.0000005e+00   5.4954605e-07   2.5382567e+00
   9.7500000e+00   7.2117479e+00   1.0000005e+00   5.2911050e-07   2.5382568e+00
   9.7600000e+00   7.2217479e+00   1.0000005e+00   5.0940808e-07   2.5382568e+00
   9.7700000e+00   7.2317480e+00   1.0000005e+00   4.9041354e-07   2.5382569e+00
   9.7800000e+00   7.2417480e+00   1.0000005e+00   4.7210243e-07   2.5382569e+00
   9.7900000e+00   7.2517480e+00   1.0000005e+00   4.5445114e-07   2.5382570e+00
   9.8000000e+00   7.2617480e+00   1.0000005e+00   4.3743682e-07   2.5382570e+00
   9.8100000e+00   7.2717480e+00   1.0000005e+00   4.2103738e-07   2.5382571e+00
   9.8200000e+00   7.2817480e+00   1.0000005e+00   4.0523145e-07   2.5382571e+00
   9.8300000e+00   7.2917480e+00   1.0000005e+00   3.8999840e-07   2.5382572e+00
   9.8400000e+00   7.3017480e+00   1.0000005e+00   3.7531825e-07   2.5382572e+00
   9.8500000e+00   7.3117480e+00   1.0000005e+00   3.6117172e-07   2.5382572e+00
   9.8600000e+00   7.3217480e+00   1.0000005e+00   3.4754015e-07   2.5382573e+00
   9.8700000e+00   7.3317480e+00   1.0000005e+00   3.3440551e-07   2.5382573e+00
   9.8800000e+00   7.3417480e+00   1.0000005e+00   3.2175037e-07   2.5382573e+00
   9.8900000e+00   7.3517480e+00   1.0000005e+00   3.0955790e-07   2.5382574e+00
   9.9000000e+00   7.3617480e+00   1.0000005e+00   2.9781182e-07   2.5382574e+00
   9.9100000e+00   7.3717480e+00   1.0000005e+00   2.8649640e-07   2.5382574e+00
   9.9200000e+00   7.3817480e+00   1.0000006e+00   2.7559644e-07   2.5382574e+00
   9.9300000e+00   7.3917480e+00   1.0000006e+00   2.6509728e-07   2.5382575e+00
   9.9400000e+00   7.4017480e+00   1.0000006e+00   2.5498471e-07   2.5382575e+00
   9.9500000e+00   7.4117480e+00   1.0000006e+00   2.4524503e-07   2.5382575e+00
   9.9600000e+00   7.4217481e+00   1.0000006e+00   2.3586501e-07   2.5382575e+00
   9.9700000e+00   7.4317481e+00   1.0000006e+00   2.2683186e-07   2.5382576e+00
   9.9800000e+00   7.4417481e+00   1.0000006e+00   2.1813321e-07   2.5382576e+00
   9.9900000e+00   7.4517481e+00   1.0000006e+00   2.0975714e-07   2.5382576e+00
   1.0000000e+01   7.4617481e+00   1.0000006e+00   2.0169213e-07   2.5382576e+00


==> data/Blasius_Shooting_Adjoint_Results_Internal.dat <==
   0.0000000e+00   0.0000000e+00  -1.0000000e+00   4.4978936e-01   0.0000000e+00  -1.0000000e+00   3.3150771e-01
   1.0000000e-02  -9.9775106e-03  -9.9550213e-01   4.4978109e-01  -9.9834246e-03  -9.9668492e-01   3.3150771e-01
   2.0000000e-02  -1.9910043e-02  -9.9100443e-01   4.4975632e-01  -1.9933698e-02  -9.9336985e-01   3.3150768e-01
   3.0000000e-02  -2.9797600e-02  -9.8650706e-01   4.4971514e-01  -2.9850822e-02  -9.9005477e-01   3.3150757e-01
   4.0000000e-02  -3.9640186e-02  -9.8201019e-01   4.4965761e-01  -3.9734794e-02  -9.8673970e-01   3.3150733e-01
   5.0000000e-02  -4.9437806e-02  -9.7751396e-01   4.4958382e-01  -4.9585615e-02  -9.8342462e-01   3.3150689e-01
   6.0000000e-02  -5.9190468e-02  -9.7301856e-01   4.4949384e-01  -5.9403286e-02  -9.8010956e-01   3.3150620e-01
   7.0000000e-02  -6.8898181e-02  -9.6852414e-01   4.4938774e-01  -6.9187807e-02  -9.7679450e-01   3.3150521e-01
   8.0000000e-02  -7.8560955e-02  -9.6403086e-01   4.4926559e-01  -7.8939176e-02  -9.7347946e-01   3.3150386e-01
   9.0000000e-02  -8.8178802e-02  -9.5953888e-01   4.4912748e-01  -8.8657396e-02  -9.7016443e-01   3.3150210e-01
   1.0000000e-01  -9.7751737e-02  -9.5504837e-01   4.4897348e-01  -9.8342465e-02  -9.6684942e-01   3.3149987e-01
   1.1000000e-01  -1.0727978e-01  -9.5055947e-01   4.4880366e-01  -1.0799438e-01  -9.6353443e-01   3.3149712e-01
   1.2000000e-01  -1.1676293e-01  -9.4607235e-01   4.4861810e-01  -1.1761315e-01  -9.6021948e-01   3.3149379e-01
   1.3000000e-01  -1.2620123e-01  -9.4158716e-01   4.4841688e-01  -1.2719877e-01  -9.5690456e-01   3.3148982e-01
   1.4000000e-01  -1.3559468e-01  -9.3710406e-01   4.4820006e-01  -1.3675125e-01  -9.5358968e-01   3.3148517e-01
   1.5000000e-01  -1.4494332e-01  -9.3262321e-01   4.4796774e-01  -1.4627057e-01  -9.5027486e-01   3.3147978e-01
   1.6000000e-01  -1.5424716e-01  -9.2814476e-01   4.4771997e-01  -1.5575674e-01  -9.4696009e-01   3.3147359e-01
   1.7000000e-01  -1.6350622e-01  -9.2366887e-01   4.4745684e-01  -1.6520977e-01  -9.4364539e-01   3.3146654e-01
   1.8000000e-01  -1.7272054e-01  -9.1919568e-01   4.4717843e-01  -1.7462965e-01  -9.4033077e-01   3.3145859e-01
   1.9000000e-01  -1.8189014e-01  -9.1472535e-01   4.4688481e-01  -1.8401639e-01  -9.3701622e-01   3.3144968e-01
   2.0000000e-01  -1.9101506e-01  -9.1025803e-01   4.4657606e-01  -1.9336998e-01  -9.3370178e-01   3.3143974e-01
   2.1000000e-01  -2.0009532e-01  -9.0579388e-01   4.4625226e-01  -2.0269042e-01  -9.3038744e-01   3.3142874e-01
   2.2000000e-01  -2.0913095e-01  -9.0133304e-01   4.4591348e-01  -2.1197772e-01  -9.2707321e-01   3.3141661e-01
   2.3000000e-01  -2.1812199e-01  -8.9687566e-01   4.4555980e-01  -2.2123189e-01  -9.2375911e-01   3.3140329e-01
   2.4000000e-01  -2.2706847e-01  -8.9242190e-01   4.4519131e-01  -2.3045291e-01  -9.2044515e-01   3.3138874e-01
   2.5000000e-01  -2.3597044e-01  -8.8797189e-01   4.4480807e-01  -2.3964079e-01  -9.1713134e-01   3.3137289e-01
   2.6000000e-01  -2.4482792e-01  -8.8352579e-01   4.4441017e-01  -2.4879553e-01  -9.1381770e-01   3.3135570e-01
   2.7000000e-01  -2.5364097e-01  -8.7908374e-01   4.4399768e-01  -2.5791714e-01  -9.1050423e-01   3.3133711e-01
   2.8000000e-01  -2.6240961e-01  -8.7464589e-01   4.4357069e-01  -2.6700562e-01  -9.0719096e-01   3.3131706e-01
   2.9000000e-01  -2.7113390e-01  -8.7021238e-01   4.4312928e-01  -2.7606096e-01  -9.0387790e-01   3.3129550e-01
   3.0000000e-01  -2.7981387e-01  -8.6578335e-01   4.4267352e-01  -2.8508318e-01  -9.0056506e-01   3.3127237e-01
   3.1000000e-01  -2.8844958e-01  -8.6135896e-01   4.4220350e-01  -2.9407227e-01  -8.9725246e-01   3.3124762e-01
   3.2000000e-01  -2.9704107e-01  -8.5693933e-01   4.4171929e-01  -3.0302823e-01  -8.9394012e-01   3.3122120e-01
   3.3000000e-01  -3.0558839e-01  -8.5252462e-01   4.4122098e-01  -3.1195107e-01  -8.9062805e-01   3.3119305e-01
   3.4000000e-01  -3.1409158e-01  -8.4811496e-01   4.4070865e-01  -3.2084079e-01  -8.8731626e-01   3.3116311e-01
   3.5000000e-01  -3.2255070e-01  -8.4371050e-01   4.4018238e-01  -3.2969740e-01  -8.8400479e-01   3.3113134e-01
   3.6000000e-01  -3.3096581e-01  -8.3931137e-01   4.3964226e-01  -3.3852089e-01  -8.8069365e-01   3.3109767e-01
   3.7000000e-01  -3.3933695e-01  -8.3491770e-01   4.3908836e-01  -3.4731127e-01  -8.7738285e-01   3.3106205e-01
   3.8000000e-01  -3.4766418e-01  -8.3052965e-01   4.3852077e-01  -3.5606855e-01  -8.7407242e-01   3.3102444e-01
   3.9000000e-01  -3.5594756e-01  -8.2614734e-01   4.3793957e-01  -3.6479272e-01  -8.7076237e-01   3.3098476e-01
   4.0000000e-01  -3.6418715e-01  -8.2177091e-01   4.3734485e-01  -3.7348379e-01  -8.6745273e-01   3.3094298e-01
   4.1000000e-01  -3.7238300e-01  -8.1740049e-01   4.3673669e-01  -3.8214178e-01  -8.6414352e-01   3.3089904e-01
   4.2000000e-01  -3.8053518e-01  -8.1303622e-01   4.3611517e-01  -3.9076667e-01  -8.6083476e-01   3.3085287e-01
   4.3000000e-01  -3.8864374e-01  -8.0867824e-01   4.3548039e-01  -3.9935847e-01  -8.5752648e-01   3.3080444e-01
   4.4000000e-01  -3.9670876e-01  -8.0432666e-01   4.3483242e-01  -4.0791720e-01  -8.5421869e-01   3.3075367e-01
   4.5000000e-01  -4.0473030e-01  -7.9998164e-01   4.3417135e-01  -4.1644285e-01  -8.5091141e-01   3.3070053e-01
   4.6000000e-01  -4.1270842e-01  -7.9564329e-01   4.3349727e-01  -4.2493543e-01  -8.4760469e-01   3.3064496e-01
   4.7000000e-01  -4.2064319e-01  -7.9131174e-01   4.3281027e-01  -4.3339494e-01  -8.4429853e-01   3.3058690e-01
   4.8000000e-01  -4.2853468e-01  -7.8698713e-01   4.3211042e-01  -4.4182140e-01  -8.4099296e-01   3.3052630e-01
   4.9000000e-01  -4.3638295e-01  -7.8266958e-01   4.3139783e-01  -4.5021480e-01  -8.3768801e-01   3.3046311e-01
   5.0000000e-01  -4.4418809e-01  -7.7835922e-01   4.3067258e-01  -4.5857516e-01  -8.3438371e-01   3.3039727e-01
   5.1000000e-01  -4.5195016e-01  -7.7405618e-01   4.2993475e-01  -4.6690248e-01  -8.3108008e-01   3.3032873e-01
   5.2000000e-01  -4.5966924e-01  -7.6976057e-01   4.2918444e-01  -4.7519677e-01  -8.2777715e-01   3.3025744e-01
   5.3000000e-01  -4.6734540e-01  -7.6547253e-01   4.2842173e-01  -4.8345803e-01  -8.2447495e-01   3.3018334e-01
   5.4000000e-01  -4.7497872e-01  -7.6119219e-01   4.2764672e-01  -4.9168627e-01  -8.2117350e-01   3.3010639e-01
   5.5000000e-01  -4.8256927e-01  -7.5691965e-01   4.2685949e-01  -4.9988150e-01  -8.1787283e-01   3.3002652e-01
   5.6000000e-01  -4.9011713e-01  -7.5265504e-01   4.2606014e-01  -5.0804373e-01  -8.1457298e-01   3.2994370e-01
   5.7000000e-01  -4.9762240e-01  -7.4839849e-01   4.2524876e-01  -5.1617296e-01  -8.1127398e-01   3.2985786e-01
   5.8000000e-01  -5.0508513e-01  -7.4415011e-01   4.2442544e-01  -5.2426921e-01  -8.0797584e-01   3.2976895e-01
   5.9000000e-01  -5.1250543e-01  -7.3991003e-01   4.2359027e-01  -5.3233248e-01  -8.0467861e-01   3.2967692e-01
   6.0000000e-01  -5.1988336e-01  -7.3567835e-01   4.2274335e-01  -5.4036279e-01  -8.0138232e-01   3.2958172e-01
   6.1000000e-01  -5.2721902e-01  -7.3145521e-01   4.2188476e-01  -5.4836013e-01  -7.9808699e-01   3.2948329e-01
   6.2000000e-01  -5.3451249e-01  -7.2724070e-01   4.2101460e-01  -5.5632453e-01  -7.9479267e-01   3.2938160e-01
   6.3000000e-01  -5.4176386e-01  -7.2303496e-01   4.2013297e-01  -5.6425599e-01  -7.9149938e-01   3.2927657e-01
   6.4000000e-01  -5.4897322e-01  -7.1883809e-01   4.1923996e-01  -5.7215452e-01  -7.8820716e-01   3.2916818e-01
   6.5000000e-01  -5.5614066e-01  -7.1465020e-01   4.1833567e-01  -5.8002013e-01  -7.8491603e-01   3.2905635e-01
   6.6000000e-01  -5.6326626e-01  -7.1047142e-01   4.1742018e-01  -5.8785284e-01  -7.8162605e-01   3.2894105e-01
   6.7000000e-01  -5.7035012e-01  -7.0630184e-01   4.1649360e-01  -5.9565266e-01  -7.7833723e-01   3.2882221e-01
   6.8000000e-01  -5.7739232e-01  -7.0214159e-01   4.1555603e-01  -6.0341959e-01  -7.7504962e-01   3.2869980e-01
   6.9000000e-01  -5.8439298e-01  -6.9799077e-01   4.1460755e-01  -6.1115366e-01  -7.7176325e-01   3.2857376e-01
   7.0000000e-01  -5.9135217e-01  -6.9384948e-01   4.1364827e-01  -6.1885486e-01  -7.6847816e-01   3.2844404e-01
   7.1000000e-01  -5.9827000e-01  -6.8971785e-01   4.1267828e-01  -6.2652322e-01  -7.6519439e-01   3.2831059e-01
   7.2000000e-01  -6.0514656e-01  -6.8559596e-01   4.1169769e-01  -6.3415875e-01  -7.6191197e-01   3.2817337e-01
   7.3000000e-01  -6.1198195e-01  -6.8148393e-01   4.1070658e-01  -6.4176147e-01  -7.5863094e-01   3.2803232e-01
   7.4000000e-01  -6.1877627e-01  -6.7738187e-01   4.0970507e-01  -6.4933138e-01  -7.5535134e-01   3.2788739e-01
   7.5000000e-01  -6.2552962e-01  -6.7328987e-01   4.0869324e-01  -6.5686850e-01  -7.5207321e-01   3.2773853e-01
   7.6000000e-01  -6.3224210e-01  -6.6920805e-01   4.0767120e-01  -6.6437285e-01  -7.4879659e-01   3.2758571e-01
   7.7000000e-01  -6.3891382e-01  -6.6513649e-01   4.0663906e-01  -6.7184444e-01  -7.4552152e-01   3.2742886e-01
   7.8000000e-01  -6.4554487e-01  -6.6107531e-01   4.0559690e-01  -6.7928328e-01  -7.4224804e-01   3.2726795e-01
   7.9000000e-01  -6.5213536e-01  -6.5702460e-01   4.0454483e-01  -6.8668940e-01  -7.3897618e-01   3.2710292e-01
   8.0000000e-01  -6.5868540e-01  -6.5298445e-01   4.0348295e-01  -6.9406281e-01  -7.3570600e-01   3.2693372e-01
   8.1000000e-01  -6.6519508e-01  -6.4895498e-01   4.0241136e-01  -7.0140353e-01  -7.3243753e-01   3.2676031e-01
   8.2000000e-01  -6.7166453e-01  -6.4493627e-01   4.0133017e-01  -7.0871157e-01  -7.2917081e-01   3.2658265e-01
   8.3000000e-01  -6.7809385e-01  -6.4092841e-01   4.0023948e-01  -7.1598695e-01  -7.2590590e-01   3.2640068e-01
   8.4000000e-01  -6.8448314e-01  -6.3693152e-01   3.9913939e-01  -7.2322969e-01  -7.2264282e-01   3.2621437e-01
   8.5000000e-01  -6.9083251e-01  -6.3294566e-01   3.9803000e-01  -7.3043981e-01  -7.1938163e-01   3.2602366e-01
   8.6000000e-01  -6.9714209e-01  -6.2897095e-01   3.9691142e-01  -7.3761733e-01  -7.1612237e-01   3.2582850e-01
   8.7000000e-01  -7.0341197e-01  -6.2500748e-01   3.9578375e-01  -7.4476227e-01  -7.1286508e-01   3.2562886e-01
   8.8000000e-01  -7.0964227e-01  -6.2105532e-01   3.9464710e-01  -7.5187464e-01  -7.0960982e-01   3.2542470e-01
   8.9000000e-01  -7.1583311e-01  -6.1711457e-01   3.9350157e-01  -7.5895447e-01  -7.0635661e-01   3.2521595e-01
   9.0000000e-01  -7.2198460e-01  -6.1318532e-01   3.9234726e-01  -7.6600178e-01  -7.0310552e-01   3.2500259e-01
   9.1000000e-01  -7.2809686e-01  -6.0926766e-01   3.9118429e-01  -7.7301659e-01  -6.9985658e-01   3.2478456e-01
   9.2000000e-01  -7.3417000e-01  -6.0536168e-01   3.9001275e-01  -7.7999892e-01  -6.9660985e-01   3.2456183e-01
   9.3000000e-01  -7.4020413e-01  -6.0146745e-01   3.8883275e-01  -7.8694879e-01  -6.9336537e-01   3.2433435e-01
   9.4000000e-01  -7.4619938e-01  -5.9758506e-01   3.8764440e-01  -7.9386623e-01  -6.9012319e-01   3.2410208e-01
   9.5000000e-01  -7.5215587e-01  -5.9371459e-01   3.8644780e-01  -8.0075126e-01  -6.8688335e-01   3.2386498e-01
   9.6000000e-01  -7.5807372e-01  -5.8985614e-01   3.8524306e-01  -8.0760391e-01  -6.8364592e-01   3.2362300e-01
   9.7000000e-01  -7.6395304e-01  -5.8600977e-01   3.8403030e-01  -8.1442419e-01  -6.8041092e-01   3.2337611e-01
   9.8000000e-01  -7.6979395e-01  -5.8217557e-01   3.8280961e-01  -8.2121214e-01  -6.7717842e-01   3.2312426e-01
   9.9000000e-01  -7.7559659e-01  -5.7835361e-01   3.8158110e-01  -8.2796777e-01  -6.7394846e-01   3.2286741e-01
   1.0000000e+00  -7.8136107e-01  -5.7454398e-01   3.8034488e-01  -8.3469111e-01  -6.7072110e-01   3.2260553e-01
   1.0100000e+00  -7.8708751e-01  -5.7074675e-01   3.7910106e-01  -8.4138220e-01  -6.6749638e-01   3.2233856e-01
   1.0200000e+00  -7.9277604e-01  -5.6696199e-01   3.7784975e-01  -8.4804105e-01  -6.6427435e-01   3.2206649e-01
   1.0300000e+00  -7.9842679e-01  -5.6318979e-01   3.7659105e-01  -8.5466769e-01  -6.6105507e-01   3.2178926e-01
   1.0400000e+00  -8.0403988e-01  -5.5943021e-01   3.7532508e-01  -8.6126216e-01  -6.5783859e-01   3.2150683e-01
   1.0500000e+00  -8.0961544e-01  -5.5568332e-01   3.7405194e-01  -8.6782448e-01  -6.5462496e-01   3.2121918e-01
   1.0600000e+00  -8.1515359e-01  -5.5194920e-01   3.7277174e-01  -8.7435467e-01  -6.5141423e-01   3.2092626e-01
   1.0700000e+00  -8.2065446e-01  -5.4822792e-01   3.7148460e-01  -8.8085277e-01  -6.4820646e-01   3.2062803e-01
   1.0800000e+00  -8.2611819e-01  -5.4451954e-01   3.7019061e-01  -8.8731881e-01  -6.4500170e-01   3.2032447e-01
   1.0900000e+00  -8.3154490e-01  -5.4082414e-01   3.6888989e-01  -8.9375281e-01  -6.4180000e-01   3.2001552e-01
   1.1000000e+00  -8.3693472e-01  -5.3714177e-01   3.6758256e-01  -9.0015482e-01  -6.3860142e-01   3.1970117e-01
   1.1100000e+00  -8.4228778e-01  -5.3347252e-01   3.6626871e-01  -9.0652485e-01  -6.3540601e-01   3.1938138e-01
   1.1200000e+00  -8.4760421e-01  -5.2981643e-01   3.6494846e-01  -9.1286295e-01  -6.3221382e-01   3.1905610e-01
   1.1300000e+00  -8.5288415e-01  -5.2617358e-01   3.6362192e-01  -9.1916914e-01  -6.2902491e-01   3.1872531e-01
   1.1400000e+00  -8.5812773e-01  -5.2254402e-01   3.6228919e-01  -9.2544346e-01  -6.2583934e-01   3.1838897e-01
   1.1500000e+00  -8.6333507e-01  -5.1892782e-01   3.6095040e-01  -9.3168594e-01  -6.2265716e-01   3.1804706e-01
   1.1600000e+00  -8.6850633e-01  -5.1532504e-01   3.5960565e-01  -9.3789661e-01  -6.1947843e-01   3.1769953e-01
   1.1700000e+00  -8.7364162e-01  -5.1173574e-01   3.5825504e-01  -9.4407552e-01  -6.1630320e-01   3.1734636e-01
   1.1800000e+00  -8.7874109e-01  -5.0815997e-01   3.5689870e-01  -9.5022269e-01  -6.1313153e-01   3.1698752e-01
   1.1900000e+00  -8.8380486e-01  -5.0459779e-01   3.5553672e-01  -9.5633816e-01  -6.0996348e-01   3.1662298e-01
   1.2000000e+00  -8.8883309e-01  -5.0104926e-01   3.5416923e-01  -9.6242197e-01  -6.0679910e-01   3.1625271e-01
   1.2100000e+00  -8.9382590e-01  -4.9751444e-01   3.5279632e-01  -9.6847416e-01  -6.0363845e-01   3.1587667e-01
   1.2200000e+00  -8.9878342e-01  -4.9399337e-01   3.5141812e-01  -9.7449475e-01  -6.0048160e-01   3.1549484e-01
   1.2300000e+00  -9.0370581e-01  -4.9048610e-01   3.5003473e-01  -9.8048380e-01  -5.9732859e-01   3.1510720e-01
   1.2400000e+00  -9.0859319e-01  -4.8699270e-01   3.4864626e-01  -9.8644134e-01  -5.9417948e-01   3.1471371e-01
   1.2500000e+00  -9.1344571e-01  -4.8351320e-01   3.4725282e-01  -9.9236740e-01  -5.9103434e-01   3.1431435e-01
   1.2600000e+00  -9.1826350e-01  -4.8004767e-01   3.4585453e-01  -9.9826204e-01  -5.8789323e-01   3.1390910e-01
   1.2700000e+00  -9.2304671e-01  -4.7659614e-01   3.4445149e-01  -1.0041253e+00  -5.8475619e-01   3.1349792e-01
   1.2800000e+00  -9.2779547e-01  -4.7315866e-01   3.4304381e-01  -1.0099572e+00  -5.8162330e-01   3.1308080e-01
   1.2900000e+00  -9.3250993e-01  -4.6973529e-01   3.4163160e-01  -1.0157578e+00  -5.7849461e-01   3.1265770e-01
   1.3000000e+00  -9.3719022e-01  -4.6632606e-01   3.4021497e-01  -1.0215271e+00  -5.7537017e-01   3.1222861e-01
   1.3100000e+00  -9.4183650e-01  -4.6293101e-01   3.3879404e-01  -1.0272652e+00  -5.7225006e-01   3.1179351e-01
   1.3200000e+00  -9.4644889e-01  -4.5955020e-01   3.3736891e-01  -1.0329721e+00  -5.6913434e-01   3.1135237e-01
   1.3300000e+00  -9.5102755e-01  -4.5618366e-01   3.3593969e-01  -1.0386479e+00  -5.6602305e-01   3.1090517e-01
   1.3400000e+00  -9.5557261e-01  -4.5283143e-01   3.3450649e-01  -1.0442926e+00  -5.6291626e-01   3.1045189e-01
   1.3500000e+00  -9.6008423e-01  -4.4949355e-01   3.3306943e-01  -1.0499062e+00  -5.5981404e-01   3.0999250e-01
   1.3600000e+00  -9.6456253e-01  -4.4617006e-01   3.3162860e-01  -1.0554889e+00  -5.5671645e-01   3.0952701e-01
   1.3700000e+00  -9.6900768e-01  -4.4286100e-01   3.3018412e-01  -1.0610406e+00  -5.5362353e-01   3.0905537e-01
   1.3800000e+00  -9.7341980e-01  -4.3956640e-01   3.2873609e-01  -1.0665614e+00  -5.5053537e-01   3.0857758e-01
   1.3900000e+00  -9.7779905e-01  -4.3628630e-01   3.2728463e-01  -1.0720513e+00  -5.4745201e-01   3.0809362e-01
   1.4000000e+00  -9.8214557e-01  -4.3302073e-01   3.2582985e-01  -1.0775104e+00  -5.4437353e-01   3.0760347e-01
   1.4100000e+00  -9.8645951e-01  -4.2976972e-01   3.2437184e-01  -1.0829388e+00  -5.4129998e-01   3.0710712e-01
   1.4200000e+00  -9.9074102e-01  -4.2653331e-01   3.2291073e-01  -1.0883364e+00  -5.3823142e-01   3.0660455e-01
   1.4300000e+00  -9.9499023e-01  -4.2331153e-01   3.2144661e-01  -1.0937034e+00  -5.3516792e-01   3.0609575e-01
   1.4400000e+00  -9.9920730e-01  -4.2010440e-01   3.1997959e-01  -1.0990398e+00  -5.3210954e-01   3.0558071e-01
   1.4500000e+00  -1.0033924e+00  -4.1691196e-01   3.1850979e-01  -1.1043456e+00  -5.2905634e-01   3.0505941e-01
   1.4600000e+00  -1.0075456e+00  -4.1373422e-01   3.1703730e-01  -1.1096209e+00  -5.2600838e-01   3.0453184e-01
   1.4700000e+00  -1.0116671e+00  -4.1057123e-01   3.1556224e-01  -1.1148658e+00  -5.2296573e-01   3.0399799e-01
   1.4800000e+00  -1.0157571e+00  -4.0742300e-01   3.1408470e-01  -1.1200803e+00  -5.1992846e-01   3.0345785e-01
   1.4900000e+00  -1.0198156e+00  -4.0428955e-01   3.1260480e-01  -1.1252644e+00  -5.1689661e-01   3.0291142e-01
   1.5000000e+00  -1.0238429e+00  -4.0117092e-01   3.1112265e-01  -1.1304182e+00  -5.1387026e-01   3.0235868e-01
   1.5100000e+00  -1.0278391e+00  -3.9806712e-01   3.0963833e-01  -1.1355418e+00  -5.1084947e-01   3.0179962e-01
   1.5200000e+00  -1.0318043e+00  -3.9497817e-01   3.0815197e-01  -1.1406352e+00  -5.0783430e-01   3.0123424e-01
   1.5300000e+00  -1.0357387e+00  -3.9190409e-01   3.0666366e-01  -1.1456985e+00  -5.0482482e-01   3.0066254e-01
   1.5400000e+00  -1.0396424e+00  -3.8884491e-01   3.0517351e-01  -1.1507318e+00  -5.0182108e-01   3.0008450e-01
   1.5500000e+00  -1.0435156e+00  -3.8580064e-01   3.0368162e-01  -1.1557350e+00  -4.9882316e-01   2.9950013e-01
   1.5600000e+00  -1.0473585e+00  -3.8277129e-01   3.0218809e-01  -1.1607082e+00  -4.9583111e-01   2.9890942e-01
   1.5700000e+00  -1.0511711e+00  -3.7975689e-01   3.0069303e-01  -1.1656516e+00  -4.9284501e-01   2.9831236e-01
   1.5800000e+00  -1.0549537e+00  -3.7675745e-01   2.9919654e-01  -1.1705652e+00  -4.8986490e-01   2.9770896e-01
   1.5900000e+00  -1.0587063e+00  -3.7377297e-01   2.9769872e-01  -1.1754489e+00  -4.8689086e-01   2.9709921e-01
   1.6000000e+00  -1.0624292e+00  -3.7080349e-01   2.9619967e-01  -1.1803030e+00  -4.8392295e-01   2.9648312e-01
   1.6100000e+00  -1.0661224e+00  -3.6784899e-01   2.9469950e-01  -1.1851274e+00  -4.8096123e-01   2.9586069e-01
   1.6200000e+00  -1.0697862e+00  -3.6490951e-01   2.9319829e-01  -1.1899222e+00  -4.7800577e-01   2.9523191e-01
   1.6300000e+00  -1.0734207e+00  -3.6198504e-01   2.9169616e-01  -1.1946875e+00  -4.7505663e-01   2.9459679e-01
   1.6400000e+00  -1.0770260e+00  -3.5907560e-01   2.9019320e-01  -1.1994234e+00  -4.7211387e-01   2.9395533e-01
   1.6500000e+00  -1.0806022e+00  -3.5618119e-01   2.8868951e-01  -1.2041298e+00  -4.6917756e-01   2.9330753e-01
   1.6600000e+00  -1.0841496e+00  -3.5330182e-01   2.8718519e-01  -1.2088070e+00  -4.6624775e-01   2.9265341e-01
   1.6700000e+00  -1.0876683e+00  -3.5043750e-01   2.8568033e-01  -1.2134548e+00  -4.6332452e-01   2.9199297e-01
   1.6800000e+00  -1.0911584e+00  -3.4758822e-01   2.8417504e-01  -1.2180735e+00  -4.6040793e-01   2.9132621e-01
   1.6900000e+00  -1.0946201e+00  -3.4475401e-01   2.8266940e-01  -1.2226630e+00  -4.5749803e-01   2.9065314e-01
   1.7000000e+00  -1.0980536e+00  -3.4193485e-01   2.8116353e-01  -1.2272235e+00  -4.5459490e-01   2.8997378e-01
   1.7100000e+00  -1.1014589e+00  -3.3913075e-01   2.7965750e-01  -1.2317549e+00  -4.5169859e-01   2.8928812e-01
   1.7200000e+00  -1.1048362e+00  -3.3634171e-01   2.7815141e-01  -1.2362575e+00  -4.4880917e-01   2.8859618e-01
   1.7300000e+00  -1.1081858e+00  -3.3356773e-01   2.7664537e-01  -1.2407311e+00  -4.4592670e-01   2.8789798e-01
   1.7400000e+00  -1.1115076e+00  -3.3080881e-01   2.7513946e-01  -1.2451760e+00  -4.4305124e-01   2.8719352e-01
   1.7500000e+00  -1.1148020e+00  -3.2806495e-01   2.7363377e-01  -1.2495922e+00  -4.4018286e-01   2.8648281e-01
   1.7600000e+00  -1.1180690e+00  -3.2533614e-01   2.7212840e-01  -1.2539797e+00  -4.3732162e-01   2.8576587e-01
   1.7700000e+00  -1.1213088e+00  -3.2262239e-01   2.7062344e-01  -1.2583386e+00  -4.3446758e-01   2.8504272e-01
   1.7800000e+00  -1.1245215e+00  -3.1992368e-01   2.6911899e-01  -1.2626691e+00  -4.3162080e-01   2.8431337e-01
   1.7900000e+00  -1.1277073e+00  -3.1724001e-01   2.6761512e-01  -1.2669711e+00  -4.2878135e-01   2.8357784e-01
   1.8000000e+00  -1.1308663e+00  -3.1457138e-01   2.6611194e-01  -1.2712447e+00  -4.2594928e-01   2.8283614e-01
   1.8100000e+00  -1.1339988e+00  -3.1191778e-01   2.6460952e-01  -1.2754901e+00  -4.2312466e-01   2.8208830e-01
   1.8200000e+00  -1.1371047e+00  -3.0927920e-01   2.6310796e-01  -1.2797072e+00  -4.2030755e-01   2.8133433e-01
   1.8300000e+00  -1.1401844e+00  -3.0665563e-01   2.6160735e-01  -1.2838963e+00  -4.1749801e-01   2.8057425e-01
   1.8400000e+00  -1.1432379e+00  -3.0404706e-01   2.6010777e-01  -1.2880572e+00  -4.1469610e-01   2.7980808e-01
   1.8500000e+00  -1.1462654e+00  -3.0145348e-01   2.5860931e-01  -1.2921902e+00  -4.1190188e-01   2.7903585e-01
   1.8600000e+00  -1.1492670e+00  -2.9887488e-01   2.5711206e-01  -1.2962953e+00  -4.0911541e-01   2.7825758e-01
   1.8700000e+00  -1.1522429e+00  -2.9631124e-01   2.5561609e-01  -1.3003725e+00  -4.0633676e-01   2.7747329e-01
   1.8800000e+00  -1.1551933e+00  -2.9376256e-01   2.5412150e-01  -1.3044221e+00  -4.0356598e-01   2.7668301e-01
   1.8900000e+00  -1.1581182e+00  -2.9122882e-01   2.5262836e-01  -1.3084439e+00  -4.0080313e-01   2.7588676e-01
   1.9000000e+00  -1.1610179e+00  -2.8871000e-01   2.5113677e-01  -1.3124381e+00  -3.9804828e-01   2.7508456e-01
   1.9100000e+00  -1.1638925e+00  -2.8620608e-01   2.4964679e-01  -1.3164049e+00  -3.9530148e-01   2.7427646e-01
   1.9200000e+00  -1.1667421e+00  -2.8371706e-01   2.4815852e-01  -1.3203442e+00  -3.9256278e-01   2.7346247e-01
   1.9300000e+00  -1.1695669e+00  -2.8124292e-01   2.4667203e-01  -1.3242562e+00  -3.8983226e-01   2.7264262e-01
   1.9400000e+00  -1.1723670e+00  -2.7878363e-01   2.4518740e-01  -1.3281409e+00  -3.8710996e-01   2.7181695e-01
   1.9500000e+00  -1.1751426e+00  -2.7633917e-01   2.4370472e-01  -1.3319984e+00  -3.8439595e-01   2.7098548e-01
   1.9600000e+00  -1.1778938e+00  -2.7390953e-01   2.4222405e-01  -1.3358288e+00  -3.8169029e-01   2.7014825e-01
   1.9700000e+00  -1.1806208e+00  -2.7149469e-01   2.4074548e-01  -1.3396322e+00  -3.7899302e-01   2.6930529e-01
   1.9800000e+00  -1.1833238e+00  -2.6909462e-01   2.3926908e-01  -1.3434087e+00  -3.7630422e-01   2.6845663e-01
   1.9900000e+00  -1.1860028e+00  -2.6670931e-01   2.3779494e-01  -1.3471583e+00  -3.7362392e-01   2.6760231e-01
   2.0000000e+00  -1.1886580e+00  -2.6433873e-01   2.3632311e-01  -1.3508812e+00  -3.7095220e-01   2.6674236e-01
   2.0100000e+00  -1.1912896e+00  -2.6198285e-01   2.3485369e-01  -1.3545774e+00  -3.6828911e-01   2.6587683e-01
   2.0200000e+00  -1.1938977e+00  -2.5964165e-01   2.3338673e-01  -1.3582470e+00  -3.6563470e-01   2.6500573e-01
   2.0300000e+00  -1.1964825e+00  -2.5731511e-01   2.3192232e-01  -1.3618901e+00  -3.6298903e-01   2.6412912e-01
   2.0400000e+00  -1.1990441e+00  -2.5500321e-01   2.3046053e-01  -1.3655068e+00  -3.6035215e-01   2.6324704e-01
   2.0500000e+00  -1.2015826e+00  -2.5270590e-01   2.2900142e-01  -1.3690972e+00  -3.5772412e-01   2.6235952e-01
   2.0600000e+00  -1.2040982e+00  -2.5042318e-01   2.2754507e-01  -1.3726613e+00  -3.5510499e-01   2.6146660e-01
   2.0700000e+00  -1.2065911e+00  -2.4815500e-01   2.2609155e-01  -1.3761993e+00  -3.5249482e-01   2.6056832e-01
   2.0800000e+00  -1.2090614e+00  -2.4590135e-01   2.2464092e-01  -1.3797113e+00  -3.4989365e-01   2.5966473e-01
   2.0900000e+00  -1.2115092e+00  -2.4366218e-01   2.2319325e-01  -1.3831972e+00  -3.4730155e-01   2.5875587e-01
   2.1000000e+00  -1.2139347e+00  -2.4143748e-01   2.2174861e-01  -1.3866573e+00  -3.4471857e-01   2.5784179e-01
   2.1100000e+00  -1.2163380e+00  -2.3922721e-01   2.2030707e-01  -1.3900916e+00  -3.4214475e-01   2.5692252e-01
   2.1200000e+00  -1.2187193e+00  -2.3703133e-01   2.1886868e-01  -1.3935003e+00  -3.3958015e-01   2.5599812e-01
   2.1300000e+00  -1.2210787e+00  -2.3484983e-01   2.1743352e-01  -1.3968833e+00  -3.3702482e-01   2.5506863e-01
   2.1400000e+00  -1.2234163e+00  -2.3268266e-01   2.1600165e-01  -1.4002408e+00  -3.3447881e-01   2.5413409e-01
   2.1500000e+00  -1.2257324e+00  -2.3052979e-01   2.1457313e-01  -1.4035729e+00  -3.3194217e-01   2.5319457e-01
   2.1600000e+00  -1.2280270e+00  -2.2839120e-01   2.1314801e-01  -1.4068797e+00  -3.2941495e-01   2.5225009e-01
   2.1700000e+00  -1.2303002e+00  -2.2626683e-01   2.1172638e-01  -1.4101612e+00  -3.2689720e-01   2.5130072e-01
   2.1800000e+00  -1.2325523e+00  -2.2415666e-01   2.1030827e-01  -1.4134176e+00  -3.2438896e-01   2.5034650e-01
   2.1900000e+00  -1.2347834e+00  -2.2206066e-01   2.0889376e-01  -1.4166490e+00  -3.2189030e-01   2.4938749e-01
   2.2000000e+00  -1.2369936e+00  -2.1997878e-01   2.0748290e-01  -1.4198555e+00  -3.1940124e-01   2.4842374e-01
   2.2100000e+00  -1.2391830e+00  -2.1791100e-01   2.0607575e-01  -1.4230371e+00  -3.1692185e-01   2.4745530e-01
   2.2200000e+00  -1.2413519e+00  -2.1585727e-01   2.0467236e-01  -1.4261939e+00  -3.1445217e-01   2.4648222e-01
   2.2300000e+00  -1.2435002e+00  -2.1381755e-01   2.0327279e-01  -1.4293262e+00  -3.1199224e-01   2.4550455e-01
   2.2400000e+00  -1.2456283e+00  -2.1179180e-01   2.0187710e-01  -1.4324338e+00  -3.0954210e-01   2.4452236e-01
   2.2500000e+00  -1.2477361e+00  -2.0978000e-01   2.0048534e-01  -1.4355170e+00  -3.0710182e-01   2.4353570e-01
   2.2600000e+00  -1.2498239e+00  -2.0778209e-01   1.9909756e-01  -1.4385759e+00  -3.0467142e-01   2.4254462e-01
   2.2700000e+00  -1.2518918e+00  -2.0579804e-01   1.9771382e-01  -1.4416105e+00  -3.0225095e-01   2.4154919e-01
   2.2800000e+00  -1.2539399e+00  -2.0382781e-01   1.9633417e-01  -1.4446209e+00  -2.9984046e-01   2.4054945e-01
   2.2900000e+00  -1.2559684e+00  -2.0187135e-01   1.9495865e-01  -1.4476073e+00  -2.9743999e-01   2.3954547e-01
   2.3000000e+00  -1.2579774e+00  -1.9992863e-01   1.9358732e-01  -1.4505698e+00  -2.9504958e-01   2.3853731e-01
   2.3100000e+00  -1.2599670e+00  -1.9799960e-01   1.9222023e-01  -1.4535084e+00  -2.9266927e-01   2.3752502e-01
   2.3200000e+00  -1.2619374e+00  -1.9608422e-01   1.9085743e-01  -1.4564232e+00  -2.9029911e-01   2.3650867e-01
   2.3300000e+00  -1.2638888e+00  -1.9418244e-01   1.8949896e-01  -1.4593144e+00  -2.8793913e-01   2.3548832e-01
   2.3400000e+00  -1.2658211e+00  -1.9229423e-01   1.8814487e-01  -1.4621820e+00  -2.8558937e-01   2.3446403e-01
   2.3500000e+00  -1.2677347e+00  -1.9041954e-01   1.8679520e-01  -1.4650262e+00  -2.8324987e-01   2.3343586e-01
   2.3600000e+00  -1.2696296e+00  -1.8855832e-01   1.8545000e-01  -1.4678470e+00  -2.8092068e-01   2.3240388e-01
   2.3700000e+00  -1.2715059e+00  -1.8671053e-01   1.8410932e-01  -1.4706447e+00  -2.7860182e-01   2.3136814e-01
   2.3800000e+00  -1.2733638e+00  -1.8487613e-01   1.8277320e-01  -1.4734191e+00  -2.7629334e-01   2.3032872e-01
   2.3900000e+00  -1.2752035e+00  -1.8305506e-01   1.8144167e-01  -1.4761706e+00  -2.7399527e-01   2.2928567e-01
   2.4000000e+00  -1.2770250e+00  -1.8124728e-01   1.8011479e-01  -1.4788991e+00  -2.7170765e-01   2.2823907e-01
   2.4100000e+00  -1.2788284e+00  -1.7945275e-01   1.7879259e-01  -1.4816047e+00  -2.6943052e-01   2.2718898e-01
   2.4200000e+00  -1.2806141e+00  -1.7767142e-01   1.7747511e-01  -1.4842877e+00  -2.6716390e-01   2.2613547e-01
   2.4300000e+00  -1.2823819e+00  -1.7590324e-01   1.7616240e-01  -1.4869481e+00  -2.6490783e-01   2.2507859e-01
   2.4400000e+00  -1.2841322e+00  -1.7414817e-01   1.7485448e-01  -1.4895859e+00  -2.6266235e-01   2.2401843e-01
   2.4500000e+00  -1.2858649e+00  -1.7240614e-01   1.7355140e-01  -1.4922013e+00  -2.6042749e-01   2.2295505e-01
   2.4600000e+00  -1.2875803e+00  -1.7067713e-01   1.7225320e-01  -1.4947945e+00  -2.5820328e-01   2.2188851e-01
   2.4700000e+00  -1.2892785e+00  -1.6896107e-01   1.7095991e-01  -1.4973654e+00  -2.5598974e-01   2.2081889e-01
   2.4800000e+00  -1.2909596e+00  -1.6725792e-01   1.6967156e-01  -1.4999143e+00  -2.5378692e-01   2.1974626e-01
   2.4900000e+00  -1.2926237e+00  -1.6556763e-01   1.6838819e-01  -1.5024412e+00  -2.5159484e-01   2.1867068e-01
   2.5000000e+00  -1.2942710e+00  -1.6389015e-01   1.6710984e-01  -1.5049462e+00  -2.4941353e-01   2.1759223e-01
   2.5100000e+00  -1.2959016e+00  -1.6222542e-01   1.6583653e-01  -1.5074295e+00  -2.4724302e-01   2.1651098e-01
   2.5200000e+00  -1.2975155e+00  -1.6057341e-01   1.6456830e-01  -1.5098911e+00  -2.4508334e-01   2.1542699e-01
   2.5300000e+00  -1.2991131e+00  -1.5893405e-01   1.6330518e-01  -1.5123312e+00  -2.4293450e-01   2.1434035e-01
   2.5400000e+00  -1.3006943e+00  -1.5730729e-01   1.6204720e-01  -1.5147499e+00  -2.4079655e-01   2.1325112e-01
   2.5500000e+00  -1.3022593e+00  -1.5569309e-01   1.6079439e-01  -1.5171472e+00  -2.3866950e-01   2.1215937e-01
   2.5600000e+00  -1.3038082e+00  -1.5409139e-01   1.5954678e-01  -1.5195233e+00  -2.3655338e-01   2.1106518e-01
   2.5700000e+00  -1.3053411e+00  -1.5250215e-01   1.5830439e-01  -1.5218783e+00  -2.3444822e-01   2.0996863e-01
   2.5800000e+00  -1.3068583e+00  -1.5092530e-01   1.5706726e-01  -1.5242123e+00  -2.3235403e-01   2.0886978e-01
   2.5900000e+00  -1.3083597e+00  -1.4936079e-01   1.5583541e-01  -1.5265254e+00  -2.3027085e-01   2.0776871e-01
   2.6000000e+00  -1.3098455e+00  -1.4780858e-01   1.5460887e-01  -1.5288177e+00  -2.2819868e-01   2.0666550e-01
   2.6100000e+00  -1.3113159e+00  -1.4626860e-01   1.5338766e-01  -1.5310894e+00  -2.2613756e-01   2.0556021e-01
   2.6200000e+00  -1.3127709e+00  -1.4474081e-01   1.5217181e-01  -1.5333405e+00  -2.2408749e-01   2.0445293e-01
   2.6300000e+00  -1.3142107e+00  -1.4322515e-01   1.5096133e-01  -1.5355712e+00  -2.2204852e-01   2.0334373e-01
   2.6400000e+00  -1.3156355e+00  -1.4172157e-01   1.4975626e-01  -1.5377815e+00  -2.2002064e-01   2.0223269e-01
   2.6500000e+00  -1.3170452e+00  -1.4023002e-01   1.4855662e-01  -1.5399717e+00  -2.1800388e-01   2.0111987e-01
   2.6600000e+00  -1.3184401e+00  -1.3875043e-01   1.4736242e-01  -1.5421417e+00  -2.1599826e-01   2.0000536e-01
   2.6700000e+00  -1.3198203e+00  -1.3728276e-01   1.4617369e-01  -1.5442917e+00  -2.1400379e-01   1.9888923e-01
   2.6800000e+00  -1.3211858e+00  -1.3582694e-01   1.4499045e-01  -1.5464218e+00  -2.1202049e-01   1.9777157e-01
   2.6900000e+00  -1.3225368e+00  -1.3438293e-01   1.4381272e-01  -1.5485321e+00  -2.1004838e-01   1.9665244e-01
   2.7000000e+00  -1.3238735e+00  -1.3295068e-01   1.4264052e-01  -1.5506228e+00  -2.0808746e-01   1.9553192e-01
   2.7100000e+00  -1.3251959e+00  -1.3153011e-01   1.4147386e-01  -1.5526939e+00  -2.0613776e-01   1.9441009e-01
   2.7200000e+00  -1.3265041e+00  -1.3012119e-01   1.4031276e-01  -1.5547456e+00  -2.0419928e-01   1.9328703e-01
   2.7300000e+00  -1.3277984e+00  -1.2872384e-01   1.3915724e-01  -1.5567779e+00  -2.0227203e-01   1.9216281e-01
   2.7400000e+00  -1.3290787e+00  -1.2733803e-01   1.3800732e-01  -1.5587910e+00  -2.0035604e-01   1.9103752e-01
   2.7500000e+00  -1.3303452e+00  -1.2596368e-01   1.3686301e-01  -1.5607851e+00  -1.9845130e-01   1.8991123e-01
   2.7600000e+00  -1.3315980e+00  -1.2460076e-01   1.3572433e-01  -1.5627601e+00  -1.9655783e-01   1.8878401e-01
   2.7700000e+00  -1.3328372e+00  -1.2324918e-01   1.3459129e-01  -1.5647163e+00  -1.9467564e-01   1.8765595e-01
   2.7800000e+00  -1.3340630e+00  -1.2190892e-01   1.3346390e-01  -1.5666537e+00  -1.9280473e-01   1.8652712e-01
   2.7900000e+00  -1.3352754e+00  -1.2057989e-01   1.3234218e-01  -1.5685724e+00  -1.9094511e-01   1.8539760e-01
   2.8000000e+00  -1.3364746e+00  -1.1926206e-01   1.3122614e-01  -1.5704726e+00  -1.8909679e-01   1.8426747e-01
   2.8100000e+00  -1.3376607e+00  -1.1795536e-01   1.3011579e-01  -1.5723544e+00  -1.8725977e-01   1.8313681e-01
   2.8200000e+00  -1.3388338e+00  -1.1665973e-01   1.2901114e-01  -1.5742178e+00  -1.8543407e-01   1.8200569e-01
   2.8300000e+00  -1.3399939e+00  -1.1537512e-01   1.2791220e-01  -1.5760631e+00  -1.8361967e-01   1.8087419e-01
   2.8400000e+00  -1.3411413e+00  -1.1410147e-01   1.2681899e-01  -1.5778903e+00  -1.8181660e-01   1.7974239e-01
   2.8500000e+00  -1.3422760e+00  -1.1283873e-01   1.2573151e-01  -1.5796995e+00  -1.8002484e-01   1.7861037e-01
   2.8600000e+00  -1.3433981e+00  -1.1158683e-01   1.2464977e-01  -1.5814908e+00  -1.7824440e-01   1.7747821e-01
   2.8700000e+00  -1.3445078e+00  -1.1034572e-01   1.2357378e-01  -1.5832644e+00  -1.7647529e-01   1.7634598e-01
   2.8800000e+00  -1.3456051e+00  -1.0911534e-01   1.2250355e-01  -1.5850203e+00  -1.7471749e-01   1.7521376e-01
   2.8900000e+00  -1.3466901e+00  -1.0789563e-01   1.2143908e-01  -1.5867588e+00  -1.7297102e-01   1.7408163e-01
   2.9000000e+00  -1.3477630e+00  -1.0668654e-01   1.2038038e-01  -1.5884798e+00  -1.7123587e-01   1.7294966e-01
   2.9100000e+00  -1.3488239e+00  -1.0548801e-01   1.1932746e-01  -1.5901835e+00  -1.6951204e-01   1.7181794e-01
   2.9200000e+00  -1.3498728e+00  -1.0429998e-01   1.1828032e-01  -1.5918701e+00  -1.6779952e-01   1.7068654e-01
   2.9300000e+00  -1.3509099e+00  -1.0312239e-01   1.1723897e-01  -1.5935396e+00  -1.6609832e-01   1.6955553e-01
   2.9400000e+00  -1.3519353e+00  -1.0195519e-01   1.1620341e-01  -1.5951921e+00  -1.6440842e-01   1.6842500e-01
   2.9500000e+00  -1.3529491e+00  -1.0079831e-01   1.1517365e-01  -1.5968278e+00  -1.6272983e-01   1.6729502e-01
   2.9600000e+00  -1.3539513e+00  -9.9651701e-02   1.1414968e-01  -1.5984467e+00  -1.6106253e-01   1.6616567e-01
   2.9700000e+00  -1.3549421e+00  -9.8515303e-02   1.1313151e-01  -1.6000491e+00  -1.5940653e-01   1.6503702e-01
   2.9800000e+00  -1.3559216e+00  -9.7389057e-02   1.1211915e-01  -1.6016349e+00  -1.5776180e-01   1.6390915e-01
   2.9900000e+00  -1.3568899e+00  -9.6272905e-02   1.1111259e-01  -1.6032043e+00  -1.5612835e-01   1.6278213e-01
   3.0000000e+00  -1.3578471e+00  -9.5166791e-02   1.1011184e-01  -1.6047575e+00  -1.5450617e-01   1.6165605e-01
   3.0100000e+00  -1.3587933e+00  -9.4070654e-02   1.0911690e-01  -1.6062945e+00  -1.5289524e-01   1.6053097e-01
   3.0200000e+00  -1.3597286e+00  -9.2984438e-02   1.0812777e-01  -1.6078154e+00  -1.5129556e-01   1.5940697e-01
   3.0300000e+00  -1.3606530e+00  -9.1908084e-02   1.0714444e-01  -1.6093204e+00  -1.4970711e-01   1.5828412e-01
   3.0400000e+00  -1.3615668e+00  -9.0841535e-02   1.0616693e-01  -1.6108096e+00  -1.4812988e-01   1.5716251e-01
   3.0500000e+00  -1.3624699e+00  -8.9784731e-02   1.0519521e-01  -1.6122831e+00  -1.4656386e-01   1.5604219e-01
   3.0600000e+00  -1.3633625e+00  -8.8737616e-02   1.0422931e-01  -1.6137409e+00  -1.4500904e-01   1.5492326e-01
   3.0700000e+00  -1.3642447e+00  -8.7700131e-02   1.0326921e-01  -1.6151833e+00  -1.4346540e-01   1.5380577e-01
   3.0800000e+00  -1.3651165e+00  -8.6672218e-02   1.0231490e-01  -1.6166103e+00  -1.4193293e-01   1.5268981e-01
   3.0900000e+00  -1.3659782e+00  -8.5653818e-02   1.0136640e-01  -1.6180220e+00  -1.4041161e-01   1.5157544e-01
   3.1000000e+00  -1.3668296e+00  -8.4644875e-02   1.0042369e-01  -1.6194185e+00  -1.3890143e-01   1.5046274e-01
   3.1100000e+00  -1.3676711e+00  -8.3645330e-02   9.9486772e-02  -1.6208001e+00  -1.3740236e-01   1.4935178e-01
   3.1200000e+00  -1.3685026e+00  -8.2655125e-02   9.8555642e-02  -1.6221666e+00  -1.3591440e-01   1.4824264e-01
   3.1300000e+00  -1.3693242e+00  -8.1674203e-02   9.7630295e-02  -1.6235184e+00  -1.3443752e-01   1.4713537e-01
   3.1400000e+00  -1.3701361e+00  -8.0702505e-02   9.6710725e-02  -1.6248554e+00  -1.3297170e-01   1.4603005e-01
   3.1500000e+00  -1.3709383e+00  -7.9739973e-02   9.5796929e-02  -1.6261778e+00  -1.3151692e-01   1.4492676e-01
   3.1600000e+00  -1.3717309e+00  -7.8786551e-02   9.4888900e-02  -1.6274858e+00  -1.3007316e-01   1.4382556e-01
   3.1700000e+00  -1.3725141e+00  -7.7842181e-02   9.3986632e-02  -1.6287793e+00  -1.2864041e-01   1.4272652e-01
   3.1800000e+00  -1.3732878e+00  -7.6906804e-02   9.3090119e-02  -1.6300586e+00  -1.2721864e-01   1.4162971e-01
   3.1900000e+00  -1.3740522e+00  -7.5980364e-02   9.2199354e-02  -1.6313238e+00  -1.2580782e-01   1.4053519e-01
   3.2000000e+00  -1.3748074e+00  -7.5062802e-02   9.1314331e-02  -1.6325748e+00  -1.2440793e-01   1.3944304e-01
   3.2100000e+00  -1.3755535e+00  -7.4154063e-02   9.0435041e-02  -1.6338120e+00  -1.2301896e-01   1.3835332e-01
   3.2200000e+00  -1.3762905e+00  -7.3254087e-02   8.9561477e-02  -1.6350352e+00  -1.2164087e-01   1.3726611e-01
   3.2300000e+00  -1.3770186e+00  -7.2362818e-02   8.8693631e-02  -1.6362448e+00  -1.2027364e-01   1.3618145e-01
   3.2400000e+00  -1.3777378e+00  -7.1480200e-02   8.7831494e-02  -1.6374408e+00  -1.1891724e-01   1.3509942e-01
   3.2500000e+00  -1.3784483e+00  -7.0606174e-02   8.6975058e-02  -1.6386232e+00  -1.1757165e-01   1.3402009e-01
   3.2600000e+00  -1.3791500e+00  -6.9740684e-02   8.6124312e-02  -1.6397922e+00  -1.1623684e-01   1.3294352e-01
   3.2700000e+00  -1.3798431e+00  -6.8883673e-02   8.5279249e-02  -1.6409480e+00  -1.1491278e-01   1.3186977e-01
   3.2800000e+00  -1.3805277e+00  -6.8035084e-02   8.4439858e-02  -1.6420905e+00  -1.1359945e-01   1.3079890e-01
   3.2900000e+00  -1.3812038e+00  -6.7194861e-02   8.3606128e-02  -1.6432200e+00  -1.1229680e-01   1.2973098e-01
   3.3000000e+00  -1.3818716e+00  -6.6362947e-02   8.2778050e-02  -1.6443365e+00  -1.1100483e-01   1.2866607e-01
   3.3100000e+00  -1.3825311e+00  -6.5539286e-02   8.1955613e-02  -1.6454401e+00  -1.0972348e-01   1.2760423e-01
   3.3200000e+00  -1.3831824e+00  -6.4723820e-02   8.1138805e-02  -1.6465310e+00  -1.0845274e-01   1.2654553e-01
   3.3300000e+00  -1.3838256e+00  -6.3916495e-02   8.0327616e-02  -1.6476092e+00  -1.0719257e-01   1.2549001e-01
   3.3400000e+00  -1.3844608e+00  -6.3117253e-02   7.9522033e-02  -1.6486749e+00  -1.0594294e-01   1.2443774e-01
   3.3500000e+00  -1.3850880e+00  -6.2326040e-02   7.8722045e-02  -1.6497281e+00  -1.0470381e-01   1.2338878e-01
   3.3600000e+00  -1.3857073e+00  -6.1542798e-02   7.7927640e-02  -1.6507690e+00  -1.0347516e-01   1.2234319e-01
   3.3700000e+00  -1.3863189e+00  -6.0767472e-02   7.7138806e-02  -1.6517976e+00  -1.0225695e-01   1.2130103e-01
   3.3800000e+00  -1.3869227e+00  -6.0000007e-02   7.6355528e-02  -1.6528142e+00  -1.0104914e-01   1.2026234e-01
   3.3900000e+00  -1.3875189e+00  -5.9240347e-02   7.5577796e-02  -1.6538187e+00  -9.9851698e-02   1.1922719e-01
   3.4000000e+00  -1.3881075e+00  -5.8488437e-02   7.4805594e-02  -1.6548112e+00  -9.8664591e-02   1.1819563e-01
   3.4100000e+00  -1.3886887e+00  -5.7744221e-02   7.4038911e-02  -1.6557920e+00  -9.7487782e-02   1.1716771e-01
   3.4200000e+00  -1.3892624e+00  -5.7007644e-02   7.3277731e-02  -1.6567610e+00  -9.6321233e-02   1.1614350e-01
   3.4300000e+00  -1.3898289e+00  -5.6278652e-02   7.2522042e-02  -1.6577184e+00  -9.5164908e-02   1.1512303e-01
   3.4400000e+00  -1.3903880e+00  -5.5557189e-02   7.1771828e-02  -1.6586643e+00  -9.4018769e-02   1.1410637e-01
   3.4500000e+00  -1.3909400e+00  -5.4843201e-02   7.1027076e-02  -1.6595988e+00  -9.2882777e-02   1.1309357e-01
   3.4600000e+00  -1.3914849e+00  -5.4136633e-02   7.0287770e-02  -1.6605220e+00  -9.1756893e-02   1.1208468e-01
   3.4700000e+00  -1.3920228e+00  -5.3437431e-02   6.9553897e-02  -1.6614340e+00  -9.0641078e-02   1.1107974e-01
   3.4800000e+00  -1.3925537e+00  -5.2745541e-02   6.8825439e-02  -1.6623349e+00  -8.9535293e-02   1.1007880e-01
   3.4900000e+00  -1.3930777e+00  -5.2060908e-02   6.8102383e-02  -1.6632248e+00  -8.8439497e-02   1.0908192e-01
   3.5000000e+00  -1.3935949e+00  -5.1383479e-02   6.7384713e-02  -1.6641037e+00  -8.7353649e-02   1.0808914e-01
   3.5100000e+00  -1.3941054e+00  -5.0713199e-02   6.6672412e-02  -1.6649719e+00  -8.6277709e-02   1.0710052e-01
   3.5200000e+00  -1.3946092e+00  -5.0050016e-02   6.5965465e-02  -1.6658293e+00  -8.5211633e-02   1.0611608e-01
   3.5300000e+00  -1.3951064e+00  -4.9393876e-02   6.5263855e-02  -1.6666761e+00  -8.4155381e-02   1.0513589e-01
   3.5400000e+00  -1.3955971e+00  -4.8744725e-02   6.4567567e-02  -1.6675124e+00  -8.3108909e-02   1.0415998e-01
   3.5500000e+00  -1.3960814e+00  -4.8102510e-02   6.3876583e-02  -1.6683383e+00  -8.2072175e-02   1.0318840e-01
   3.5600000e+00  -1.3965592e+00  -4.7467179e-02   6.3190887e-02  -1.6691539e+00  -8.1045134e-02   1.0222119e-01
   3.5700000e+00  -1.3970307e+00  -4.6838679e-02   6.2510461e-02  -1.6699593e+00  -8.0027744e-02   1.0125840e-01
   3.5800000e+00  -1.3974960e+00  -4.6216956e-02   6.1835289e-02  -1.6707545e+00  -7.9019959e-02   1.0030006e-01
   3.5900000e+00  -1.3979551e+00  -4.5601959e-02   6.1165353e-02  -1.6715397e+00  -7.8021736e-02   9.9346218e-02
   3.6000000e+00  -1.3984081e+00  -4.4993635e-02   6.0500635e-02  -1.6723150e+00  -7.7033027e-02   9.8396911e-02
   3.6100000e+00  -1.3988550e+00  -4.4391932e-02   5.9841118e-02  -1.6730804e+00  -7.6053790e-02   9.7452178e-02
   3.6200000e+00  -1.3992959e+00  -4.3796799e-02   5.9186784e-02  -1.6738361e+00  -7.5083976e-02   9.6512057e-02
   3.6300000e+00  -1.3997309e+00  -4.3208183e-02   5.8537615e-02  -1.6745821e+00  -7.4123540e-02   9.5576586e-02
   3.6400000e+00  -1.4001601e+00  -4.2626032e-02   5.7893593e-02  -1.6753186e+00  -7.3172436e-02   9.4645802e-02
   3.6500000e+00  -1.4005835e+00  -4.2050297e-02   5.7254698e-02  -1.6760456e+00  -7.2230616e-02   9.3719739e-02
   3.6600000e+00  -1.4010011e+00  -4.1480925e-02   5.6620913e-02  -1.6767632e+00  -7.1298033e-02   9.2798434e-02
   3.6700000e+00  -1.4014131e+00  -4.0917865e-02   5.5992219e-02  -1.6774716e+00  -7.0374638e-02   9.1881918e-02
   3.6800000e+00  -1.4018195e+00  -4.0361067e-02   5.5368597e-02  -1.6781707e+00  -6.9460385e-02   9.0970227e-02
   3.6900000e+00  -1.4022204e+00  -3.9810479e-02   5.4750028e-02  -1.6788608e+00  -6.8555225e-02   9.0063392e-02
   3.7000000e+00  -1.4026157e+00  -3.9266052e-02   5.4136493e-02  -1.6795419e+00  -6.7659108e-02   8.9161445e-02
   3.7100000e+00  -1.4030057e+00  -3.8727736e-02   5.3527972e-02  -1.6802140e+00  -6.6771986e-02   8.8264416e-02
   3.7200000e+00  -1.4033903e+00  -3.8195479e-02   5.2924446e-02  -1.6808774e+00  -6.5893810e-02   8.7372336e-02
   3.7300000e+00  -1.4037696e+00  -3.7669233e-02   5.2325896e-02  -1.6815319e+00  -6.5024530e-02   8.6485232e-02
   3.7400000e+00  -1.4041437e+00  -3.7148948e-02   5.1732301e-02  -1.6821779e+00  -6.4164096e-02   8.5603134e-02
   3.7500000e+00  -1.4045126e+00  -3.6634574e-02   5.1143642e-02  -1.6828152e+00  -6.3312457e-02   8.4726069e-02
   3.7600000e+00  -1.4048764e+00  -3.6126062e-02   5.0559899e-02  -1.6834442e+00  -6.2469564e-02   8.3854063e-02
   3.7700000e+00  -1.4052352e+00  -3.5623363e-02   4.9981051e-02  -1.6840647e+00  -6.1635365e-02   8.2987142e-02
   3.7800000e+00  -1.4055889e+00  -3.5126427e-02   4.9407079e-02  -1.6846769e+00  -6.0809811e-02   8.2125331e-02
   3.7900000e+00  -1.4059377e+00  -3.4635208e-02   4.8837962e-02  -1.6852809e+00  -5.9992848e-02   8.1268654e-02
   3.8000000e+00  -1.4062816e+00  -3.4149655e-02   4.8273679e-02  -1.6858768e+00  -5.9184427e-02   8.0417133e-02
   3.8100000e+00  -1.4066207e+00  -3.3669721e-02   4.7714210e-02  -1.6864646e+00  -5.8384495e-02   7.9570792e-02
   3.8200000e+00  -1.4069551e+00  -3.3195358e-02   4.7159535e-02  -1.6870445e+00  -5.7593000e-02   7.8729652e-02
   3.8300000e+00  -1.4072847e+00  -3.2726517e-02   4.6609631e-02  -1.6876165e+00  -5.6809890e-02   7.7893733e-02
   3.8400000e+00  -1.4076096e+00  -3.2263152e-02   4.6064479e-02  -1.6881807e+00  -5.6035114e-02   7.7063056e-02
   3.8500000e+00  -1.4079299e+00  -3.1805215e-02   4.5524058e-02  -1.6887372e+00  -5.5268618e-02   7.6237639e-02
   3.8600000e+00  -1.4082457e+00  -3.1352658e-02   4.4988345e-02  -1.6892861e+00  -5.4510349e-02   7.5417501e-02
   3.8700000e+00  -1.4085570e+00  -3.0905435e-02   4.4457320e-02  -1.6898275e+00  -5.3760256e-02   7.4602660e-02
   3.8800000e+00  -1.4088639e+00  -3.0463499e-02   4.3930962e-02  -1.6903613e+00  -5.3018284e-02   7.3793131e-02
   3.8900000e+00  -1.4091663e+00  -3.0026803e-02   4.3409248e-02  -1.6908879e+00  -5.2284381e-02   7.2988931e-02
   3.9000000e+00  -1.4094644e+00  -2.9595301e-02   4.2892158e-02  -1.6914071e+00  -5.1558494e-02   7.2190074e-02
   3.9100000e+00  -1.4097582e+00  -2.9168947e-02   4.2379670e-02  -1.6919191e+00  -5.0840568e-02   7.1396575e-02
   3.9200000e+00  -1.4100478e+00  -2.8747695e-02   4.1871762e-02  -1.6924239e+00  -5.0130550e-02   7.0608448e-02
   3.9300000e+00  -1.4103332e+00  -2.8331499e-02   4.1368411e-02  -1.6929217e+00  -4.9428386e-02   6.9825704e-02
   3.9400000e+00  -1.4106144e+00  -2.7920314e-02   4.0869597e-02  -1.6934125e+00  -4.8734023e-02   6.9048356e-02
   3.9500000e+00  -1.4108916e+00  -2.7514094e-02   4.0375297e-02  -1.6938964e+00  -4.8047407e-02   6.8276415e-02
   3.9600000e+00  -1.4111647e+00  -2.7112796e-02   3.9885489e-02  -1.6943735e+00  -4.7368482e-02   6.7509891e-02
   3.9700000e+00  -1.4114339e+00  -2.6716372e-02   3.9400151e-02  -1.6948438e+00  -4.6697196e-02   6.6748793e-02
   3.9800000e+00  -1.4116991e+00  -2.6324780e-02   3.8919261e-02  -1.6953074e+00  -4.6033494e-02   6.5993131e-02
   3.9900000e+00  -1.4119604e+00  -2.5937975e-02   3.8442795e-02  -1.6957645e+00  -4.5377321e-02   6.5242911e-02
   4.0000000e+00  -1.4122179e+00  -2.5555912e-02   3.7970733e-02  -1.6962150e+00  -4.4728623e-02   6.4498142e-02
   4.0100000e+00  -1.4124715e+00  -2.5178548e-02   3.7503050e-02  -1.6966591e+00  -4.4087345e-02   6.3758829e-02
   4.0200000e+00  -1.4127215e+00  -2.4805839e-02   3.7039726e-02  -1.6970968e+00  -4.3453433e-02   6.3024978e-02
   4.0300000e+00  -1.4129677e+00  -2.4437741e-02   3.6580736e-02  -1.6975282e+00  -4.2826832e-02   6.2296595e-02
   4.0400000e+00  -1.4132102e+00  -2.4074212e-02   3.6126059e-02  -1.6979533e+00  -4.2207488e-02   6.1573683e-02
   4.0500000e+00  -1.4134492e+00  -2.3715208e-02   3.5675671e-02  -1.6983723e+00  -4.1595345e-02   6.0856246e-02
   4.0600000e+00  -1.4136845e+00  -2.3360687e-02   3.5229550e-02  -1.6987853e+00  -4.0990349e-02   6.0144286e-02
   4.0700000e+00  -1.4139164e+00  -2.3010605e-02   3.4787672e-02  -1.6991922e+00  -4.0392446e-02   5.9437805e-02
   4.0800000e+00  -1.4141448e+00  -2.2664921e-02   3.4350016e-02  -1.6995931e+00  -3.9801580e-02   5.8736805e-02
   4.0900000e+00  -1.4143697e+00  -2.2323593e-02   3.3916557e-02  -1.6999882e+00  -3.9217696e-02   5.8041286e-02
   4.1000000e+00  -1.4145913e+00  -2.1986579e-02   3.3487273e-02  -1.7003775e+00  -3.8640740e-02   5.7351247e-02
   4.1100000e+00  -1.4148095e+00  -2.1653836e-02   3.3062141e-02  -1.7007611e+00  -3.8070658e-02   5.6666689e-02
   4.1200000e+00  -1.4150243e+00  -2.1325324e-02   3.2641137e-02  -1.7011390e+00  -3.7507393e-02   5.5987609e-02
   4.1300000e+00  -1.4152360e+00  -2.1001002e-02   3.2224238e-02  -1.7015112e+00  -3.6950892e-02   5.5314005e-02
   4.1400000e+00  -1.4154444e+00  -2.0680828e-02   3.1811421e-02  -1.7018780e+00  -3.6401099e-02   5.4645874e-02
   4.1500000e+00  -1.4156496e+00  -2.0364762e-02   3.1402662e-02  -1.7022393e+00  -3.5857960e-02   5.3983213e-02
   4.1600000e+00  -1.4158517e+00  -2.0052763e-02   3.0997938e-02  -1.7025952e+00  -3.5321421e-02   5.3326017e-02
   4.1700000e+00  -1.4160507e+00  -1.9744792e-02   3.0597227e-02  -1.7029457e+00  -3.4791426e-02   5.2674281e-02
   4.1800000e+00  -1.4162466e+00  -1.9440807e-02   3.0200503e-02  -1.7032910e+00  -3.4267921e-02   5.2027999e-02
   4.1900000e+00  -1.4164395e+00  -1.9140770e-02   2.9807744e-02  -1.7036311e+00  -3.3750852e-02   5.1387166e-02
   4.2000000e+00  -1.4166294e+00  -1.8844641e-02   2.9418926e-02  -1.7039661e+00  -3.3240164e-02   5.0751774e-02
   4.2100000e+00  -1.4168164e+00  -1.8552381e-02   2.9034026e-02  -1.7042959e+00  -3.2735803e-02   5.0121816e-02
   4.2200000e+00  -1.4170005e+00  -1.8263950e-02   2.8653019e-02  -1.7046208e+00  -3.2237714e-02   4.9497284e-02
   4.2300000e+00  -1.4171817e+00  -1.7979309e-02   2.8275883e-02  -1.7049407e+00  -3.1745843e-02   4.8878168e-02
   4.2400000e+00  -1.4173601e+00  -1.7698421e-02   2.7902594e-02  -1.7052557e+00  -3.1260136e-02   4.8264460e-02
   4.2500000e+00  -1.4175357e+00  -1.7421247e-02   2.7533127e-02  -1.7055659e+00  -3.0780540e-02   4.7656149e-02
   4.2600000e+00  -1.4177085e+00  -1.7147748e-02   2.7167459e-02  -1.7058714e+00  -3.0306999e-02   4.7053225e-02
   4.2700000e+00  -1.4178786e+00  -1.6877887e-02   2.6805566e-02  -1.7061721e+00  -2.9839461e-02   4.6455676e-02
   4.2800000e+00  -1.4180461e+00  -1.6611626e-02   2.6447425e-02  -1.7064682e+00  -2.9377871e-02   4.5863492e-02
   4.2900000e+00  -1.4182109e+00  -1.6348928e-02   2.6093012e-02  -1.7067597e+00  -2.8922177e-02   4.5276659e-02
   4.3000000e+00  -1.4183731e+00  -1.6089755e-02   2.5742303e-02  -1.7070466e+00  -2.8472324e-02   4.4695164e-02
   4.3100000e+00  -1.4185327e+00  -1.5834071e-02   2.5395273e-02  -1.7073291e+00  -2.8028260e-02   4.4118995e-02
   4.3200000e+00  -1.4186898e+00  -1.5581839e-02   2.5051900e-02  -1.7076072e+00  -2.7589930e-02   4.3548136e-02
   4.3300000e+00  -1.4188443e+00  -1.5333023e-02   2.4712158e-02  -1.7078810e+00  -2.7157283e-02   4.2982575e-02
   4.3400000e+00  -1.4189964e+00  -1.5087586e-02   2.4376025e-02  -1.7081504e+00  -2.6730264e-02   4.2422294e-02
   4.3500000e+00  -1.4191461e+00  -1.4845492e-02   2.4043476e-02  -1.7084156e+00  -2.6308823e-02   4.1867280e-02
   4.3600000e+00  -1.4192934e+00  -1.4606706e-02   2.3714488e-02  -1.7086766e+00  -2.5892905e-02   4.1317515e-02
   4.3700000e+00  -1.4194383e+00  -1.4371192e-02   2.3389036e-02  -1.7089335e+00  -2.5482458e-02   4.0772984e-02
   4.3800000e+00  -1.4195808e+00  -1.4138915e-02   2.3067096e-02  -1.7091863e+00  -2.5077431e-02   4.0233669e-02
   4.3900000e+00  -1.4197210e+00  -1.3909840e-02   2.2748645e-02  -1.7094350e+00  -2.4677771e-02   3.9699552e-02
   4.4000000e+00  -1.4198590e+00  -1.3683932e-02   2.2433659e-02  -1.7096798e+00  -2.4283426e-02   3.9170616e-02
   4.4100000e+00  -1.4199947e+00  -1.3461157e-02   2.2122113e-02  -1.7099207e+00  -2.3894345e-02   3.8646842e-02
   4.4200000e+00  -1.4201282e+00  -1.3241480e-02   2.1813983e-02  -1.7101577e+00  -2.3510475e-02   3.8128210e-02
   4.4300000e+00  -1.4202596e+00  -1.3024867e-02   2.1509246e-02  -1.7103909e+00  -2.3131766e-02   3.7614702e-02
   4.4400000e+00  -1.4203887e+00  -1.2811285e-02   2.1207878e-02  -1.7106204e+00  -2.2758167e-02   3.7106298e-02
   4.4500000e+00  -1.4205158e+00  -1.2600700e-02   2.0909855e-02  -1.7108461e+00  -2.2389626e-02   3.6602976e-02
   4.4600000e+00  -1.4206408e+00  -1.2393079e-02   2.0615152e-02  -1.7110682e+00  -2.2026094e-02   3.6104717e-02
   4.4700000e+00  -1.4207637e+00  -1.2188388e-02   2.0323746e-02  -1.7112867e+00  -2.1667518e-02   3.5611500e-02
   4.4800000e+00  -1.4208846e+00  -1.1986594e-02   2.0035613e-02  -1.7115016e+00  -2.1313850e-02   3.5123301e-02
   4.4900000e+00  -1.4210034e+00  -1.1787666e-02   1.9750729e-02  -1.7117130e+00  -2.0965038e-02   3.4640101e-02
   4.5000000e+00  -1.4211203e+00  -1.1591570e-02   1.9469070e-02  -1.7119209e+00  -2.0621034e-02   3.4161876e-02
   4.5100000e+00  -1.4212353e+00  -1.1398275e-02   1.9190611e-02  -1.7121254e+00  -2.0281787e-02   3.3688603e-02
   4.5200000e+00  -1.4213483e+00  -1.1207749e-02   1.8915331e-02  -1.7123265e+00  -1.9947248e-02   3.3220260e-02
   4.5300000e+00  -1.4214594e+00  -1.1019960e-02   1.8643203e-02  -1.7125243e+00  -1.9617368e-02   3.2756822e-02
   4.5400000e+00  -1.4215687e+00  -1.0834876e-02   1.8374205e-02  -1.7127189e+00  -1.9292098e-02   3.2298266e-02
   4.5500000e+00  -1.4216761e+00  -1.0652466e-02   1.8108313e-02  -1.7129102e+00  -1.8971389e-02   3.1844569e-02
   4.5600000e+00  -1.4217818e+00  -1.0472701e-02   1.7845502e-02  -1.7130983e+00  -1.8655193e-02   3.1395704e-02
   4.5700000e+00  -1.4218856e+00  -1.0295547e-02   1.7585750e-02  -1.7132833e+00  -1.8343462e-02   3.0951647e-02
   4.5800000e+00  -1.4219877e+00  -1.0120977e-02   1.7329032e-02  -1.7134652e+00  -1.8036147e-02   3.0512374e-02
   4.5900000e+00  -1.4220880e+00  -9.9489581e-03   1.7075324e-02  -1.7136441e+00  -1.7733201e-02   3.0077858e-02
   4.6000000e+00  -1.4221867e+00  -9.7794615e-03   1.6824604e-02  -1.7138199e+00  -1.7434577e-02   2.9648074e-02
   4.6100000e+00  -1.4222836e+00  -9.6124573e-03   1.6576847e-02  -1.7139928e+00  -1.7140226e-02   2.9222995e-02
   4.6200000e+00  -1.4223789e+00  -9.4479160e-03   1.6332030e-02  -1.7141627e+00  -1.6850104e-02   2.8802596e-02
   4.6300000e+00  -1.4224726e+00  -9.2858082e-03   1.6090128e-02  -1.7143298e+00  -1.6564161e-02   2.8386848e-02
   4.6400000e+00  -1.4225646e+00  -9.1261049e-03   1.5851119e-02  -1.7144940e+00  -1.6282353e-02   2.7975727e-02
   4.6500000e+00  -1.4226551e+00  -8.9687774e-03   1.5614980e-02  -1.7146554e+00  -1.6004634e-02   2.7569203e-02
   4.6600000e+00  -1.4227440e+00  -8.8137970e-03   1.5381686e-02  -1.7148141e+00  -1.5730956e-02   2.7167250e-02
   4.6700000e+00  -1.4228314e+00  -8.6611354e-03   1.5151213e-02  -1.7149701e+00  -1.5461276e-02   2.6769840e-02
   4.6800000e+00  -1.4229173e+00  -8.5107645e-03   1.4923540e-02  -1.7151234e+00  -1.5195547e-02   2.6376945e-02
   4.6900000e+00  -1.4230016e+00  -8.3626564e-03   1.4698642e-02  -1.7152740e+00  -1.4933724e-02   2.5988537e-02
   4.7000000e+00  -1.4230845e+00  -8.2167836e-03   1.4476496e-02  -1.7154220e+00  -1.4675763e-02   2.5604587e-02
   4.7100000e+00  -1.4231660e+00  -8.0731185e-03   1.4257079e-02  -1.7155675e+00  -1.4421620e-02   2.5225067e-02
   4.7200000e+00  -1.4232460e+00  -7.9316340e-03   1.4040368e-02  -1.7157105e+00  -1.4171249e-02   2.4849948e-02
   4.7300000e+00  -1.4233246e+00  -7.7923032e-03   1.3826339e-02  -1.7158510e+00  -1.3924608e-02   2.4479200e-02
   4.7400000e+00  -1.4234018e+00  -7.6550994e-03   1.3614970e-02  -1.7159890e+00  -1.3681653e-02   2.4112795e-02
   4.7500000e+00  -1.4234777e+00  -7.5199960e-03   1.3406237e-02  -1.7161246e+00  -1.3442340e-02   2.3750703e-02
   4.7600000e+00  -1.4235522e+00  -7.3869669e-03   1.3200118e-02  -1.7162579e+00  -1.3206626e-02   2.3392894e-02
   4.7700000e+00  -1.4236255e+00  -7.2559860e-03   1.2996589e-02  -1.7163888e+00  -1.2974470e-02   2.3039339e-02
   4.7800000e+00  -1.4236974e+00  -7.1270276e-03   1.2795627e-02  -1.7165174e+00  -1.2745828e-02   2.2690008e-02
   4.7900000e+00  -1.4237680e+00  -7.0000659e-03   1.2597211e-02  -1.7166437e+00  -1.2520658e-02   2.2344871e-02
   4.8000000e+00  -1.4238374e+00  -6.8750759e-03   1.2401317e-02  -1.7167678e+00  -1.2298918e-02   2.2003897e-02
   4.8100000e+00  -1.4239055e+00  -6.7520322e-03   1.2207922e-02  -1.7168897e+00  -1.2080568e-02   2.1667056e-02
   4.8200000e+00  -1.4239724e+00  -6.6309101e-03   1.2017004e-02  -1.7170094e+00  -1.1865565e-02   2.1334318e-02
   4.8300000e+00  -1.4240381e+00  -6.5116849e-03   1.1828540e-02  -1.7171270e+00  -1.1653869e-02   2.1005651e-02
   4.8400000e+00  -1.4241027e+00  -6.3943321e-03   1.1642508e-02  -1.7172425e+00  -1.1445440e-02   2.0681026e-02
   4.8500000e+00  -1.4241660e+00  -6.2788275e-03   1.1458886e-02  -1.7173559e+00  -1.1240237e-02   2.0360412e-02
   4.8600000e+00  -1.4242283e+00  -6.1651473e-03   1.1277650e-02  -1.7174673e+00  -1.1038220e-02   2.0043777e-02
   4.8700000e+00  -1.4242893e+00  -6.0532675e-03   1.1098780e-02  -1.7175767e+00  -1.0839350e-02   1.9731090e-02
   4.8800000e+00  -1.4243493e+00  -5.9431647e-03   1.0922252e-02  -1.7176841e+00  -1.0643587e-02   1.9422321e-02
   4.8900000e+00  -1.4244082e+00  -5.8348155e-03   1.0748045e-02  -1.7177896e+00  -1.0450892e-02   1.9117438e-02
   4.9000000e+00  -1.4244660e+00  -5.7281969e-03   1.0576137e-02  -1.7178931e+00  -1.0261227e-02   1.8816410e-02
   4.9100000e+00  -1.4245228e+00  -5.6232860e-03   1.0406505e-02  -1.7179948e+00  -1.0074553e-02   1.8519205e-02
   4.9200000e+00  -1.4245785e+00  -5.5200601e-03   1.0239128e-02  -1.7180946e+00  -9.8908320e-03   1.8225793e-02
   4.9300000e+00  -1.4246332e+00  -5.4184968e-03   1.0073984e-02  -1.7181926e+00  -9.7100262e-03   1.7936141e-02
   4.9400000e+00  -1.4246869e+00  -5.3185738e-03   9.9110520e-03  -1.7182888e+00  -9.5320982e-03   1.7650219e-02
   4.9500000e+00  -1.4247396e+00  -5.2202692e-03   9.7503092e-03  -1.7183833e+00  -9.3570109e-03   1.7367995e-02
   4.9600000e+00  -1.4247913e+00  -5.1235612e-03   9.5917347e-03  -1.7184760e+00  -9.1847275e-03   1.7089436e-02
   4.9700000e+00  -1.4248420e+00  -5.0284281e-03   9.4353070e-03  -1.7185670e+00  -9.0152115e-03   1.6814513e-02
   4.9800000e+00  -1.4248919e+00  -4.9348487e-03   9.2810047e-03  -1.7186563e+00  -8.8484267e-03   1.6543192e-02
   4.9900000e+00  -1.4249407e+00  -4.8428017e-03   9.1288067e-03  -1.7187440e+00  -8.6843371e-03   1.6275443e-02
   5.0000000e+00  -1.4249887e+00  -4.7522663e-03   8.9786917e-03  -1.7188300e+00  -8.5229073e-03   1.6011234e-02
   5.0100000e+00  -1.4250358e+00  -4.6632217e-03   8.8306387e-03  -1.7189144e+00  -8.3641021e-03   1.5750533e-02
   5.0200000e+00  -1.4250820e+00  -4.5756474e-03   8.6846267e-03  -1.7189973e+00  -8.2078864e-03   1.5493309e-02
   5.0300000e+00  -1.4251273e+00  -4.4895231e-03   8.5406349e-03  -1.7190786e+00  -8.0542257e-03   1.5239530e-02
   5.0400000e+00  -1.4251718e+00  -4.4048287e-03   8.3986425e-03  -1.7191584e+00  -7.9030857e-03   1.4989164e-02
   5.0500000e+00  -1.4252154e+00  -4.3215443e-03   8.2586287e-03  -1.7192367e+00  -7.7544324e-03   1.4742180e-02
   5.0600000e+00  -1.4252582e+00  -4.2396502e-03   8.1205731e-03  -1.7193135e+00  -7.6082321e-03   1.4498547e-02
   5.0700000e+00  -1.4253002e+00  -4.1591270e-03   7.9844551e-03  -1.7193888e+00  -7.4644516e-03   1.4258232e-02
   5.0800000e+00  -1.4253414e+00  -4.0799553e-03   7.8502544e-03  -1.7194628e+00  -7.3230577e-03   1.4021205e-02
   5.0900000e+00  -1.4253818e+00  -4.0021162e-03   7.7179506e-03  -1.7195353e+00  -7.1840178e-03   1.3787434e-02
   5.1000000e+00  -1.4254215e+00  -3.9255907e-03   7.5875237e-03  -1.7196065e+00  -7.0472994e-03   1.3556887e-02
   5.1100000e+00  -1.4254603e+00  -3.8503601e-03   7.4589535e-03  -1.7196763e+00  -6.9128705e-03   1.3329534e-02
   5.1200000e+00  -1.4254985e+00  -3.7764061e-03   7.3322202e-03  -1.7197447e+00  -6.7806993e-03   1.3105343e-02
   5.1300000e+00  -1.4255359e+00  -3.7037102e-03   7.2073037e-03  -1.7198119e+00  -6.6507543e-03   1.2884282e-02
   5.1400000e+00  -1.4255725e+00  -3.6322545e-03   7.0841845e-03  -1.7198778e+00  -6.5230044e-03   1.2666321e-02
   5.1500000e+00  -1.4256085e+00  -3.5620212e-03   6.9628428e-03  -1.7199424e+00  -6.3974187e-03   1.2451429e-02
   5.1600000e+00  -1.4256438e+00  -3.4929924e-03   6.8432592e-03  -1.7200057e+00  -6.2739667e-03   1.2239575e-02
   5.1700000e+00  -1.4256784e+00  -3.4251507e-03   6.7254141e-03  -1.7200678e+00  -6.1526182e-03   1.2030728e-02
   5.1800000e+00  -1.4257123e+00  -3.3584789e-03   6.6092884e-03  -1.7201288e+00  -6.0333432e-03   1.1824856e-02
   5.1900000e+00  -1.4257455e+00  -3.2929598e-03   6.4948629e-03  -1.7201885e+00  -5.9161122e-03   1.1621930e-02
   5.2000000e+00  -1.4257782e+00  -3.2285765e-03   6.3821184e-03  -1.7202471e+00  -5.8008959e-03   1.1421918e-02
   5.2100000e+00  -1.4258101e+00  -3.1653124e-03   6.2710359e-03  -1.7203045e+00  -5.6876652e-03   1.1224791e-02
   5.2200000e+00  -1.4258415e+00  -3.1031508e-03   6.1615968e-03  -1.7203609e+00  -5.5763915e-03   1.1030517e-02
   5.2300000e+00  -1.4258722e+00  -3.0420755e-03   6.0537821e-03  -1.7204161e+00  -5.4670463e-03   1.0839067e-02
   5.2400000e+00  -1.4259023e+00  -2.9820703e-03   5.9475734e-03  -1.7204702e+00  -5.3596017e-03   1.0650411e-02
   5.2500000e+00  -1.4259318e+00  -2.9231192e-03   5.8429521e-03  -1.7205233e+00  -5.2540298e-03   1.0464517e-02
   5.2600000e+00  -1.4259608e+00  -2.8652065e-03   5.7398998e-03  -1.7205753e+00  -5.1503031e-03   1.0281356e-02
   5.2700000e+00  -1.4259891e+00  -2.8083165e-03   5.6383983e-03  -1.7206263e+00  -5.0483945e-03   1.0100899e-02
   5.2800000e+00  -1.4260169e+00  -2.7524339e-03   5.5384295e-03  -1.7206763e+00  -4.9482771e-03   9.9231161e-03
   5.2900000e+00  -1.4260442e+00  -2.6975433e-03   5.4399752e-03  -1.7207253e+00  -4.8499242e-03   9.7479769e-03
   5.3000000e+00  -1.4260709e+00  -2.6436298e-03   5.3430177e-03  -1.7207733e+00  -4.7533096e-03   9.5754524e-03
   5.3100000e+00  -1.4260971e+00  -2.5906785e-03   5.2475392e-03  -1.7208203e+00  -4.6584073e-03   9.4055133e-03
   5.3200000e+00  -1.4261227e+00  -2.5386746e-03   5.1535220e-03  -1.7208664e+00  -4.5651916e-03   9.2381303e-03
   5.3300000e+00  -1.4261478e+00  -2.4876036e-03   5.0609486e-03  -1.7209116e+00  -4.4736370e-03   9.0732746e-03
   5.3400000e+00  -1.4261725e+00  -2.4374512e-03   4.9698016e-03  -1.7209559e+00  -4.3837185e-03   8.9109172e-03
   5.3500000e+00  -1.4261966e+00  -2.3882033e-03   4.8800636e-03  -1.7209993e+00  -4.2954112e-03   8.7510294e-03
   5.3600000e+00  -1.4262202e+00  -2.3398457e-03   4.7917177e-03  -1.7210418e+00  -4.2086905e-03   8.5935825e-03
   5.3700000e+00  -1.4262434e+00  -2.2923647e-03   4.7047466e-03  -1.7210835e+00  -4.1235322e-03   8.4385483e-03
   5.3800000e+00  -1.4262661e+00  -2.2457466e-03   4.6191335e-03  -1.7211243e+00  -4.0399123e-03   8.2858984e-03
   5.3900000e+00  -1.4262883e+00  -2.1999780e-03   4.5348617e-03  -1.7211643e+00  -3.9578071e-03   8.1356047e-03
   5.4000000e+00  -1.4263101e+00  -2.1550453e-03   4.4519145e-03  -1.7212035e+00  -3.8771931e-03   7.9876394e-03
   5.4100000e+00  -1.4263314e+00  -2.1109357e-03   4.3702754e-03  -1.7212418e+00  -3.7980473e-03   7.8419745e-03
   5.4200000e+00  -1.4263523e+00  -2.0676359e-03   4.2899279e-03  -1.7212794e+00  -3.7203467e-03   7.6985826e-03
   5.4300000e+00  -1.4263728e+00  -2.0251332e-03   4.2108558e-03  -1.7213163e+00  -3.6440688e-03   7.5574361e-03
   5.4400000e+00  -1.4263928e+00  -1.9834149e-03   4.1330430e-03  -1.7213523e+00  -3.5691912e-03   7.4185078e-03
   5.4500000e+00  -1.4264124e+00  -1.9424685e-03   4.0564734e-03  -1.7213876e+00  -3.4956920e-03   7.2817707e-03
   5.4600000e+00  -1.4264317e+00  -1.9022817e-03   3.9811312e-03  -1.7214222e+00  -3.4235492e-03   7.1471978e-03
   5.4700000e+00  -1.4264505e+00  -1.8628422e-03   3.9070006e-03  -1.7214561e+00  -3.3527415e-03   7.0147623e-03
   5.4800000e+00  -1.4264689e+00  -1.8241380e-03   3.8340659e-03  -1.7214893e+00  -3.2832475e-03   6.8844377e-03
   5.4900000e+00  -1.4264870e+00  -1.7861572e-03   3.7623118e-03  -1.7215218e+00  -3.2150463e-03   6.7561977e-03
   5.5000000e+00  -1.4265047e+00  -1.7488882e-03   3.6917228e-03  -1.7215536e+00  -3.1481173e-03   6.6300161e-03
   5.5100000e+00  -1.4265220e+00  -1.7123192e-03   3.6222836e-03  -1.7215848e+00  -3.0824398e-03   6.5058668e-03
   5.5200000e+00  -1.4265389e+00  -1.6764390e-03   3.5539792e-03  -1.7216153e+00  -3.0179938e-03   6.3837240e-03
   5.5300000e+00  -1.4265555e+00  -1.6412362e-03   3.4867946e-03  -1.7216451e+00  -2.9547593e-03   6.2635621e-03
   5.5400000e+00  -1.4265717e+00  -1.6066997e-03   3.4207149e-03  -1.7216744e+00  -2.8927165e-03   6.1453557e-03
   5.5500000e+00  -1.4265876e+00  -1.5728186e-03   3.3557254e-03  -1.7217030e+00  -2.8318462e-03   6.0290795e-03
   5.5600000e+00  -1.4266032e+00  -1.5395819e-03   3.2918116e-03  -1.7217310e+00  -2.7721291e-03   5.9147085e-03
   5.5700000e+00  -1.4266184e+00  -1.5069791e-03   3.2289589e-03  -1.7217584e+00  -2.7135463e-03   5.8022177e-03
   5.5800000e+00  -1.4266333e+00  -1.4749995e-03   3.1671530e-03  -1.7217853e+00  -2.6560790e-03   5.6915826e-03
   5.5900000e+00  -1.4266479e+00  -1.4436328e-03   3.1063798e-03  -1.7218115e+00  -2.5997090e-03   5.5827786e-03
   5.6000000e+00  -1.4266622e+00  -1.4128687e-03   3.0466252e-03  -1.7218373e+00  -2.5444179e-03   5.4757815e-03
   5.6100000e+00  -1.4266762e+00  -1.3826972e-03   2.9878751e-03  -1.7218624e+00  -2.4901879e-03   5.3705673e-03
   5.6200000e+00  -1.4266899e+00  -1.3531082e-03   2.9301159e-03  -1.7218871e+00  -2.4370011e-03   5.2671119e-03
   5.6300000e+00  -1.4267032e+00  -1.3240919e-03   2.8733338e-03  -1.7219112e+00  -2.3848403e-03   5.1653918e-03
   5.6400000e+00  -1.4267163e+00  -1.2956385e-03   2.8175153e-03  -1.7219348e+00  -2.3336880e-03   5.0653835e-03
   5.6500000e+00  -1.4267292e+00  -1.2677386e-03   2.7626470e-03  -1.7219579e+00  -2.2835274e-03   4.9670637e-03
   5.6600000e+00  -1.4267417e+00  -1.2403827e-03   2.7087155e-03  -1.7219805e+00  -2.2343416e-03   4.8704094e-03
   5.6700000e+00  -1.4267540e+00  -1.2135614e-03   2.6557077e-03  -1.7220026e+00  -2.1861141e-03   4.7753976e-03
   5.6800000e+00  -1.4267660e+00  -1.1872657e-03   2.6036106e-03  -1.7220242e+00  -2.1388287e-03   4.6820056e-03
   5.6900000e+00  -1.4267777e+00  -1.1614865e-03   2.5524113e-03  -1.7220453e+00  -2.0924691e-03   4.5902112e-03
   5.7000000e+00  -1.4267892e+00  -1.1362147e-03   2.5020969e-03  -1.7220660e+00  -2.0470196e-03   4.4999918e-03
   5.7100000e+00  -1.4268004e+00  -1.1114418e-03   2.4526549e-03  -1.7220863e+00  -2.0024645e-03   4.4113256e-03
   5.7200000e+00  -1.4268114e+00  -1.0871590e-03   2.4040726e-03  -1.7221061e+00  -1.9587883e-03   4.3241907e-03
   5.7300000e+00  -1.4268222e+00  -1.0633577e-03   2.3563378e-03  -1.7221255e+00  -1.9159760e-03   4.2385654e-03
   5.7400000e+00  -1.4268327e+00  -1.0400296e-03   2.3094381e-03  -1.7221444e+00  -1.8740124e-03   4.1544283e-03
   5.7500000e+00  -1.4268430e+00  -1.0171664e-03   2.2633614e-03  -1.7221629e+00  -1.8328829e-03   4.0717581e-03
   5.7600000e+00  -1.4268530e+00  -9.9475989e-04   2.2180957e-03  -1.7221811e+00  -1.7925728e-03   3.9905338e-03
   5.7700000e+00  -1.4268629e+00  -9.7280201e-04   2.1736291e-03  -1.7221988e+00  -1.7530678e-03   3.9107346e-03
   5.7800000e+00  -1.4268725e+00  -9.5128486e-04   2.1299498e-03  -1.7222161e+00  -1.7143537e-03   3.8323399e-03
   5.7900000e+00  -1.4268819e+00  -9.3020060e-04   2.0870462e-03  -1.7222331e+00  -1.6764167e-03   3.7553292e-03
   5.8000000e+00  -1.4268911e+00  -9.0954155e-04   2.0449068e-03  -1.7222497e+00  -1.6392429e-03   3.6796824e-03
   5.8100000e+00  -1.4269001e+00  -8.8930012e-04   2.0035202e-03  -1.7222659e+00  -1.6028189e-03   3.6053794e-03
   5.8200000e+00  -1.4269089e+00  -8.6946884e-04   1.9628752e-03  -1.7222817e+00  -1.5671312e-03   3.5324005e-03
   5.8300000e+00  -1.4269175e+00  -8.5004035e-04   1.9229605e-03  -1.7222972e+00  -1.5321668e-03   3.4607260e-03
   5.8400000e+00  -1.4269259e+00  -8.3100739e-04   1.8837651e-03  -1.7223124e+00  -1.4979127e-03   3.3903366e-03
   5.8500000e+00  -1.4269341e+00  -8.1236284e-04   1.8452783e-03  -1.7223272e+00  -1.4643561e-03   3.3212130e-03
   5.8600000e+00  -1.4269422e+00  -7.9409965e-04   1.8074891e-03  -1.7223417e+00  -1.4314845e-03   3.2533363e-03
   5.8700000e+00  -1.4269500e+00  -7.7621091e-04   1.7703870e-03  -1.7223558e+00  -1.3992856e-03   3.1866877e-03
   5.8800000e+00  -1.4269577e+00  -7.5868980e-04   1.7339614e-03  -1.7223696e+00  -1.3677470e-03   3.1212487e-03
   5.8900000e+00  -1.4269652e+00  -7.4152960e-04   1.6982019e-03  -1.7223832e+00  -1.3368569e-03   3.0570008e-03
   5.9000000e+00  -1.4269725e+00  -7.2472371e-04   1.6630982e-03  -1.7223964e+00  -1.3066034e-03   2.9939259e-03
   5.9100000e+00  -1.4269797e+00  -7.0826562e-04   1.6286402e-03  -1.7224093e+00  -1.2769748e-03   2.9320060e-03
   5.9200000e+00  -1.4269867e+00  -6.9214893e-04   1.5948177e-03  -1.7224219e+00  -1.2479597e-03   2.8712234e-03
   5.9300000e+00  -1.4269935e+00  -6.7636732e-04   1.5616209e-03  -1.7224343e+00  -1.2195468e-03   2.8115604e-03
   5.9400000e+00  -1.4270002e+00  -6.6091458e-04   1.5290399e-03  -1.7224463e+00  -1.1917250e-03   2.7529997e-03
   5.9500000e+00  -1.4270067e+00  -6.4578462e-04   1.4970650e-03  -1.7224581e+00  -1.1644834e-03   2.6955241e-03
   5.9600000e+00  -1.4270131e+00  -6.3097142e-04   1.4656867e-03  -1.7224696e+00  -1.1378112e-03   2.6391166e-03
   5.9700000e+00  -1.4270194e+00  -6.1646905e-04   1.4348954e-03  -1.7224809e+00  -1.1116978e-03   2.5837605e-03
   5.9800000e+00  -1.4270254e+00  -6.0227170e-04   1.4046819e-03  -1.7224918e+00  -1.0861328e-03   2.5294392e-03
   5.9900000e+00  -1.4270314e+00  -5.8837364e-04   1.3750368e-03  -1.7225026e+00  -1.0611058e-03   2.4761363e-03
   6.0000000e+00  -1.4270372e+00  -5.7476921e-04   1.3459510e-03  -1.7225131e+00  -1.0366069e-03   2.4238355e-03
   6.0100000e+00  -1.4270429e+00  -5.6145289e-04   1.3174156e-03  -1.7225233e+00  -1.0126260e-03   2.3725210e-03
   6.0200000e+00  -1.4270484e+00  -5.4841921e-04   1.2894216e-03  -1.7225333e+00  -9.8915346e-04   2.3221768e-03
   6.0300000e+00  -1.4270539e+00  -5.3566279e-04   1.2619603e-03  -1.7225431e+00  -9.6617952e-04   2.2727873e-03
   6.0400000e+00  -1.4270592e+00  -5.2317836e-04   1.2350229e-03  -1.7225526e+00  -9.4369477e-04   2.2243373e-03
   6.0500000e+00  -1.4270643e+00  -5.1096071e-04   1.2086009e-03  -1.7225620e+00  -9.2168988e-04   2.1768113e-03
   6.0600000e+00  -1.4270694e+00  -4.9900475e-04   1.1826858e-03  -1.7225711e+00  -9.0015570e-04   2.1301943e-03
   6.0700000e+00  -1.4270743e+00  -4.8730544e-04   1.1572692e-03  -1.7225800e+00  -8.7908320e-04   2.0844715e-03
   6.0800000e+00  -1.4270791e+00  -4.7585783e-04   1.1323430e-03  -1.7225887e+00  -8.5846351e-04   2.0396282e-03
   6.0900000e+00  -1.4270838e+00  -4.6465706e-04   1.1078989e-03  -1.7225971e+00  -8.3828792e-04   1.9956500e-03
   6.1000000e+00  -1.4270884e+00  -4.5369836e-04   1.0839290e-03  -1.7226054e+00  -8.1854784e-04   1.9525224e-03
   6.1100000e+00  -1.4270929e+00  -4.4297702e-04   1.0604253e-03  -1.7226135e+00  -7.9923484e-04   1.9102315e-03
   6.1200000e+00  -1.4270973e+00  -4.3248841e-04   1.0373799e-03  -1.7226214e+00  -7.8034063e-04   1.8687632e-03
   6.1300000e+00  -1.4271016e+00  -4.2222800e-04   1.0147853e-03  -1.7226291e+00  -7.6185704e-04   1.8281037e-03
   6.1400000e+00  -1.4271057e+00  -4.1219131e-04   9.9263367e-04  -1.7226367e+00  -7.4377605e-04   1.7882396e-03
   6.1500000e+00  -1.4271098e+00  -4.0237396e-04   9.7091759e-04  -1.7226440e+00  -7.2608979e-04   1.7491573e-03
   6.1600000e+00  -1.4271138e+00  -3.9277162e-04   9.4962962e-04  -1.7226512e+00  -7.0879049e-04   1.7108437e-03
   6.1700000e+00  -1.4271177e+00  -3.8338004e-04   9.2876245e-04  -1.7226582e+00  -6.9187054e-04   1.6732858e-03
   6.1800000e+00  -1.4271214e+00  -3.7419506e-04   9.0830888e-04  -1.7226650e+00  -6.7532244e-04   1.6364705e-03
   6.1900000e+00  -1.4271251e+00  -3.6521258e-04   8.8826177e-04  -1.7226717e+00  -6.5913883e-04   1.6003853e-03
   6.2000000e+00  -1.4271288e+00  -3.5642857e-04   8.6861412e-04  -1.7226782e+00  -6.4331247e-04   1.5650176e-03
   6.2100000e+00  -1.4271323e+00  -3.4783906e-04   8.4935901e-04  -1.7226846e+00  -6.2783626e-04   1.5303551e-03
   6.2200000e+00  -1.4271357e+00  -3.3944018e-04   8.3048960e-04  -1.7226908e+00  -6.1270319e-04   1.4963855e-03
   6.2300000e+00  -1.4271391e+00  -3.3122808e-04   8.1199917e-04  -1.7226968e+00  -5.9790640e-04   1.4630968e-03
   6.2400000e+00  -1.4271423e+00  -3.2319902e-04   7.9388109e-04  -1.7227027e+00  -5.8343915e-04   1.4304771e-03
   6.2500000e+00  -1.4271455e+00  -3.1534930e-04   7.7612882e-04  -1.7227085e+00  -5.6929479e-04   1.3985149e-03
   6.2600000e+00  -1.4271486e+00  -3.0767531e-04   7.5873591e-04  -1.7227141e+00  -5.5546681e-04   1.3671984e-03
   6.2700000e+00  -1.4271517e+00  -3.0017347e-04   7.4169600e-04  -1.7227196e+00  -5.4194882e-04   1.3365165e-03
   6.2800000e+00  -1.4271546e+00  -2.9284029e-04   7.2500283e-04  -1.7227249e+00  -5.2873452e-04   1.3064577e-03
   6.2900000e+00  -1.4271575e+00  -2.8567234e-04   7.0865023e-04  -1.7227302e+00  -5.1581773e-04   1.2770113e-03
   6.3000000e+00  -1.4271604e+00  -2.7866623e-04   6.9263211e-04  -1.7227353e+00  -5.0319240e-04   1.2481661e-03
   6.3100000e+00  -1.4271631e+00  -2.7181866e-04   6.7694248e-04  -1.7227402e+00  -4.9085255e-04   1.2199115e-03
   6.3200000e+00  -1.4271658e+00  -2.6512636e-04   6.6157543e-04  -1.7227451e+00  -4.7879233e-04   1.1922369e-03
   6.3300000e+00  -1.4271684e+00  -2.5858615e-04   6.4652514e-04  -1.7227498e+00  -4.6700601e-04   1.1651319e-03
   6.3400000e+00  -1.4271710e+00  -2.5219488e-04   6.3178587e-04  -1.7227544e+00  -4.5548793e-04   1.1385863e-03
   6.3500000e+00  -1.4271735e+00  -2.4594947e-04   6.1735198e-04  -1.7227589e+00  -4.4423255e-04   1.1125898e-03
   6.3600000e+00  -1.4271759e+00  -2.3984689e-04   6.0321790e-04  -1.7227633e+00  -4.3323443e-04   1.0871325e-03
   6.3700000e+00  -1.4271783e+00  -2.3388418e-04   5.8937815e-04  -1.7227676e+00  -4.2248822e-04   1.0622047e-03
   6.3800000e+00  -1.4271806e+00  -2.2805841e-04   5.7582733e-04  -1.7227718e+00  -4.1198869e-04   1.0377966e-03
   6.3900000e+00  -1.4271828e+00  -2.2236673e-04   5.6256012e-04  -1.7227758e+00  -4.0173068e-04   1.0138986e-03
   6.4000000e+00  -1.4271850e+00  -2.1680633e-04   5.4957130e-04  -1.7227798e+00  -3.9170913e-04   9.9050150e-04
   6.4100000e+00  -1.4271872e+00  -2.1137444e-04   5.3685569e-04  -1.7227837e+00  -3.8191909e-04   9.6759594e-04
   6.4200000e+00  -1.4271892e+00  -2.0606837e-04   5.2440824e-04  -1.7227874e+00  -3.7235569e-04   9.4517282e-04
   6.4300000e+00  -1.4271913e+00  -2.0088544e-04   5.1222393e-04  -1.7227911e+00  -3.6301414e-04   9.2322320e-04
   6.4400000e+00  -1.4271933e+00  -1.9582307e-04   5.0029785e-04  -1.7227947e+00  -3.5388975e-04   9.0173823e-04
   6.4500000e+00  -1.4271952e+00  -1.9087868e-04   4.8862515e-04  -1.7227982e+00  -3.4497793e-04   8.8070924e-04
   6.4600000e+00  -1.4271971e+00  -1.8604978e-04   4.7720107e-04  -1.7228016e+00  -3.3627415e-04   8.6012766e-04
   6.4700000e+00  -1.4271989e+00  -1.8133389e-04   4.6602092e-04  -1.7228049e+00  -3.2777398e-04   8.3998508e-04
   6.4800000e+00  -1.4272007e+00  -1.7672860e-04   4.5508007e-04  -1.7228081e+00  -3.1947308e-04   8.2027319e-04
   6.4900000e+00  -1.4272024e+00  -1.7223154e-04   4.4437397e-04  -1.7228113e+00  -3.1136718e-04   8.0098384e-04
   6.5000000e+00  -1.4272041e+00  -1.6784039e-04   4.3389817e-04  -1.7228144e+00  -3.0345209e-04   7.8210901e-04
   6.5100000e+00  -1.4272058e+00  -1.6355286e-04   4.2364825e-04  -1.7228174e+00  -2.9572371e-04   7.6364078e-04
   6.5200000e+00  -1.4272074e+00  -1.5936672e-04   4.1361988e-04  -1.7228203e+00  -2.8817801e-04   7.4557138e-04
   6.5300000e+00  -1.4272090e+00  -1.5527977e-04   4.0380881e-04  -1.7228231e+00  -2.8081104e-04   7.2789315e-04
   6.5400000e+00  -1.4272105e+00  -1.5128987e-04   3.9421084e-04  -1.7228259e+00  -2.7361893e-04   7.1059857e-04
   6.5500000e+00  -1.4272120e+00  -1.4739489e-04   3.8482184e-04  -1.7228286e+00  -2.6659787e-04   6.9368023e-04
   6.5600000e+00  -1.4272135e+00  -1.4359278e-04   3.7563777e-04  -1.7228312e+00  -2.5974415e-04   6.7713085e-04
   6.5700000e+00  -1.4272149e+00  -1.3988150e-04   3.6665464e-04  -1.7228338e+00  -2.5305411e-04   6.6094325e-04
   6.5800000e+00  -1.4272163e+00  -1.3625906e-04   3.5786851e-04  -1.7228363e+00  -2.4652416e-04   6.4511038e-04
   6.5900000e+00  -1.4272176e+00  -1.3272352e-04   3.4927553e-04  -1.7228387e+00  -2.4015079e-04   6.2962532e-04
   6.6000000e+00  -1.4272189e+00  -1.2927295e-04   3.4087191e-04  -1.7228411e+00  -2.3393057e-04   6.1448124e-04
   6.6100000e+00  -1.4272202e+00  -1.2590549e-04   3.3265392e-04  -1.7228434e+00  -2.2786010e-04   5.9967143e-04
   6.6200000e+00  -1.4272214e+00  -1.2261929e-04   3.2461789e-04  -1.7228457e+00  -2.2193610e-04   5.8518931e-04
   6.6300000e+00  -1.4272227e+00  -1.1941256e-04   3.1676021e-04  -1.7228479e+00  -2.1615530e-04   5.7102839e-04
   6.6400000e+00  -1.4272238e+00  -1.1628353e-04   3.0907733e-04  -1.7228500e+00  -2.1051453e-04   5.5718229e-04
   6.6500000e+00  -1.4272250e+00  -1.1323047e-04   3.0156578e-04  -1.7228521e+00  -2.0501067e-04   5.4364475e-04
   6.6600000e+00  -1.4272261e+00  -1.1025168e-04   2.9422213e-04  -1.7228541e+00  -1.9964067e-04   5.3040960e-04
   6.6700000e+00  -1.4272272e+00  -1.0734550e-04   2.8704300e-04  -1.7228561e+00  -1.9440153e-04   5.1747080e-04
   6.6800000e+00  -1.4272282e+00  -1.0451031e-04   2.8002509e-04  -1.7228580e+00  -1.8929033e-04   5.0482239e-04
   6.6900000e+00  -1.4272293e+00  -1.0174450e-04   2.7316515e-04  -1.7228598e+00  -1.8430418e-04   4.9245853e-04
   6.7000000e+00  -1.4272303e+00  -9.9046511e-05   2.6645999e-04  -1.7228617e+00  -1.7944027e-04   4.8037346e-04
   6.7100000e+00  -1.4272313e+00  -9.6414814e-05   2.5990645e-04  -1.7228634e+00  -1.7469584e-04   4.6856154e-04
   6.7200000e+00  -1.4272322e+00  -9.3847908e-05   2.5350147e-04  -1.7228652e+00  -1.7006819e-04   4.5701721e-04
   6.7300000e+00  -1.4272331e+00  -9.1344321e-05   2.4724200e-04  -1.7228668e+00  -1.6555466e-04   4.4573503e-04
   6.7400000e+00  -1.4272340e+00  -8.8902613e-05   2.4112507e-04  -1.7228685e+00  -1.6115267e-04   4.3470963e-04
   6.7500000e+00  -1.4272349e+00  -8.6521374e-05   2.3514775e-04  -1.7228701e+00  -1.5685966e-04   4.2393575e-04
   6.7600000e+00  -1.4272358e+00  -8.4199222e-05   2.2930717e-04  -1.7228716e+00  -1.5267317e-04   4.1340823e-04
   6.7700000e+00  -1.4272366e+00  -8.1934804e-05   2.2360052e-04  -1.7228731e+00  -1.4859073e-04   4.0312199e-04
   6.7800000e+00  -1.4272374e+00  -7.9726793e-05   2.1802500e-04  -1.7228746e+00  -1.4460997e-04   3.9307202e-04
   6.7900000e+00  -1.4272382e+00  -7.7573894e-05   2.1257792e-04  -1.7228760e+00  -1.4072855e-04   3.8325345e-04
   6.8000000e+00  -1.4272390e+00  -7.5474834e-05   2.0725659e-04  -1.7228774e+00  -1.3694418e-04   3.7366146e-04
   6.8100000e+00  -1.4272397e+00  -7.3428369e-05   2.0205838e-04  -1.7228787e+00  -1.3325461e-04   3.6429132e-04
   6.8200000e+00  -1.4272404e+00  -7.1433281e-05   1.9698073e-04  -1.7228801e+00  -1.2965766e-04   3.5513839e-04
   6.8300000e+00  -1.4272411e+00  -6.9488377e-05   1.9202110e-04  -1.7228813e+00  -1.2615117e-04   3.4619813e-04
   6.8400000e+00  -1.4272418e+00  -6.7592490e-05   1.8717700e-04  -1.7228826e+00  -1.2273303e-04   3.3746606e-04
   6.8500000e+00  -1.4272425e+00  -6.5744476e-05   1.8244601e-04  -1.7228838e+00  -1.1940119e-04   3.2893779e-04
   6.8600000e+00  -1.4272431e+00  -6.3943216e-05   1.7782572e-04  -1.7228850e+00  -1.1615364e-04   3.2060901e-04
   6.8700000e+00  -1.4272438e+00  -6.2187615e-05   1.7331380e-04  -1.7228861e+00  -1.1298839e-04   3.1247550e-04
   6.8800000e+00  -1.4272444e+00  -6.0476601e-05   1.6890792e-04  -1.7228872e+00  -1.0990352e-04   3.0453310e-04
   6.8900000e+00  -1.4272450e+00  -5.8809124e-05   1.6460583e-04  -1.7228883e+00  -1.0689713e-04   2.9677774e-04
   6.9000000e+00  -1.4272456e+00  -5.7184159e-05   1.6040532e-04  -1.7228894e+00  -1.0396738e-04   2.8920542e-04
   6.9100000e+00  -1.4272461e+00  -5.5600700e-05   1.5630419e-04  -1.7228904e+00  -1.0111245e-04   2.8181222e-04
   6.9200000e+00  -1.4272467e+00  -5.4057764e-05   1.5230032e-04  -1.7228914e+00  -9.8330572e-05   2.7459429e-04
   6.9300000e+00  -1.4272472e+00  -5.2554389e-05   1.4839161e-04  -1.7228924e+00  -9.5620014e-05   2.6754786e-04
   6.9400000e+00  -1.4272477e+00  -5.1089634e-05   1.4457600e-04  -1.7228933e+00  -9.2979078e-05   2.6066921e-04
   6.9500000e+00  -1.4272482e+00  -4.9662578e-05   1.4085147e-04  -1.7228942e+00  -9.0406104e-05   2.5395471e-04
   6.9600000e+00  -1.4272487e+00  -4.8272319e-05   1.3721603e-04  -1.7228951e+00  -8.7899469e-05   2.4740081e-04
   6.9700000e+00  -1.4272492e+00  -4.6917978e-05   1.3366776e-04  -1.7228960e+00  -8.5457585e-05   2.4100399e-04
   6.9800000e+00  -1.4272496e+00  -4.5598691e-05   1.3020475e-04  -1.7228968e+00  -8.3078897e-05   2.3476083e-04
   6.9900000e+00  -1.4272501e+00  -4.4313616e-05   1.2682512e-04  -1.7228976e+00  -8.0761887e-05   2.2866797e-04
   7.0000000e+00  -1.4272505e+00  -4.3061927e-05   1.2352705e-04  -1.7228984e+00  -7.8505067e-05   2.2272210e-04
   7.0100000e+00  -1.4272510e+00  -4.1842819e-05   1.2030874e-04  -1.7228992e+00  -7.6306984e-05   2.1691999e-04
   7.0200000e+00  -1.4272514e+00  -4.0655503e-05   1.1716842e-04  -1.7229000e+00  -7.4166217e-05   2.1125847e-04
   7.0300000e+00  -1.4272518e+00  -3.9499206e-05   1.1410438e-04  -1.7229007e+00  -7.2081374e-05   2.0573443e-04
   7.0400000e+00  -1.4272522e+00  -3.8373176e-05   1.1111492e-04  -1.7229014e+00  -7.0051097e-05   2.0034481e-04
   7.0500000e+00  -1.4272525e+00  -3.7276674e-05   1.0819838e-04  -1.7229021e+00  -6.8074057e-05   1.9508663e-04
   7.0600000e+00  -1.4272529e+00  -3.6208980e-05   1.0535313e-04  -1.7229028e+00  -6.6148953e-05   1.8995696e-04
   7.0700000e+00  -1.4272533e+00  -3.5169388e-05   1.0257758e-04  -1.7229034e+00  -6.4274514e-05   1.8495293e-04
   7.0800000e+00  -1.4272536e+00  -3.4157210e-05   9.9870161e-05  -1.7229041e+00  -6.2449500e-05   1.8007171e-04
   7.0900000e+00  -1.4272539e+00  -3.3171771e-05   9.7229349e-05  -1.7229047e+00  -6.0672695e-05   1.7531055e-04
   7.1000000e+00  -1.4272543e+00  -3.2212414e-05   9.4653639e-05  -1.7229053e+00  -5.8942913e-05   1.7066674e-04
   7.1100000e+00  -1.4272546e+00  -3.1278494e-05   9.2141561e-05  -1.7229058e+00  -5.7258992e-05   1.6613764e-04
   7.1200000e+00  -1.4272549e+00  -3.0369383e-05   8.9691673e-05  -1.7229064e+00  -5.5619800e-05   1.6172064e-04
   7.1300000e+00  -1.4272552e+00  -2.9484465e-05   8.7302564e-05  -1.7229070e+00  -5.4024228e-05   1.5741320e-04
   7.1400000e+00  -1.4272555e+00  -2.8623141e-05   8.4972849e-05  -1.7229075e+00  -5.2471192e-05   1.5321284e-04
   7.1500000e+00  -1.4272558e+00  -2.7784822e-05   8.2701173e-05  -1.7229080e+00  -5.0959635e-05   1.4911709e-04
   7.1600000e+00  -1.4272560e+00  -2.6968935e-05   8.0486208e-05  -1.7229085e+00  -4.9488522e-05   1.4512358e-04
   7.1700000e+00  -1.4272563e+00  -2.6174920e-05   7.8326654e-05  -1.7229090e+00  -4.8056843e-05   1.4122996e-04
   7.1800000e+00  -1.4272566e+00  -2.5402228e-05   7.6221236e-05  -1.7229095e+00  -4.6663609e-05   1.3743394e-04
   7.1900000e+00  -1.4272568e+00  -2.4650325e-05   7.4168707e-05  -1.7229099e+00  -4.5307858e-05   1.3373326e-04
   7.2000000e+00  -1.4272571e+00  -2.3918688e-05   7.2167845e-05  -1.7229104e+00  -4.3988645e-05   1.3012571e-04
   7.2100000e+00  -1.4272573e+00  -2.3206806e-05   7.0217453e-05  -1.7229108e+00  -4.2705051e-05   1.2660916e-04
   7.2200000e+00  -1.4272575e+00  -2.2514181e-05   6.8316358e-05  -1.7229112e+00  -4.1456176e-05   1.2318148e-04
   7.2300000e+00  -1.4272577e+00  -2.1840324e-05   6.6463415e-05  -1.7229116e+00  -4.0241142e-05   1.1984060e-04
   7.2400000e+00  -1.4272580e+00  -2.1184761e-05   6.4657498e-05  -1.7229120e+00  -3.9059091e-05   1.1658451e-04
   7.2500000e+00  -1.4272582e+00  -2.0547026e-05   6.2897509e-05  -1.7229124e+00  -3.7909186e-05   1.1341121e-04
   7.2600000e+00  -1.4272584e+00  -1.9926667e-05   6.1182371e-05  -1.7229128e+00  -3.6790607e-05   1.1031877e-04
   7.2700000e+00  -1.4272586e+00  -1.9323238e-05   5.9511029e-05  -1.7229132e+00  -3.5702556e-05   1.0730529e-04
   7.2800000e+00  -1.4272588e+00  -1.8736308e-05   5.7882451e-05  -1.7229135e+00  -3.4644253e-05   1.0436891e-04
   7.2900000e+00  -1.4272589e+00  -1.8165455e-05   5.6295629e-05  -1.7229139e+00  -3.3614936e-05   1.0150780e-04
   7.3000000e+00  -1.4272591e+00  -1.7610265e-05   5.4749573e-05  -1.7229142e+00  -3.2613861e-05   9.8720192e-05
   7.3100000e+00  -1.4272593e+00  -1.7070335e-05   5.3243317e-05  -1.7229145e+00  -3.1640301e-05   9.6004336e-05
   7.3200000e+00  -1.4272595e+00  -1.6545273e-05   5.1775913e-05  -1.7229148e+00  -3.0693549e-05   9.3358528e-05
   7.3300000e+00  -1.4272596e+00  -1.6034695e-05   5.0346435e-05  -1.7229151e+00  -2.9772911e-05   9.0781097e-05
   7.3400000e+00  -1.4272598e+00  -1.5538225e-05   4.8953978e-05  -1.7229154e+00  -2.8877712e-05   8.8270410e-05
   7.3500000e+00  -1.4272599e+00  -1.5055499e-05   4.7597655e-05  -1.7229157e+00  -2.8007293e-05   8.5824868e-05
   7.3600000e+00  -1.4272601e+00  -1.4586159e-05   4.6276597e-05  -1.7229160e+00  -2.7161010e-05   8.3442909e-05
   7.3700000e+00  -1.4272602e+00  -1.4129856e-05   4.4989957e-05  -1.7229162e+00  -2.6338235e-05   8.1123001e-05
   7.3800000e+00  -1.4272604e+00  -1.3686251e-05   4.3736904e-05  -1.7229165e+00  -2.5538354e-05   7.8863650e-05
   7.3900000e+00  -1.4272605e+00  -1.3255012e-05   4.2516626e-05  -1.7229168e+00  -2.4760771e-05   7.6663390e-05
   7.4000000e+00  -1.4272606e+00  -1.2835816e-05   4.1328329e-05  -1.7229170e+00  -2.4004901e-05   7.4520790e-05
   7.4100000e+00  -1.4272608e+00  -1.2428345e-05   4.0171236e-05  -1.7229172e+00  -2.3270174e-05   7.2434450e-05
   7.4200000e+00  -1.4272609e+00  -1.2032293e-05   3.9044588e-05  -1.7229175e+00  -2.2556035e-05   7.0403001e-05
   7.4300000e+00  -1.4272610e+00  -1.1647358e-05   3.7947641e-05  -1.7229177e+00  -2.1861941e-05   6.8425103e-05
   7.4400000e+00  -1.4272611e+00  -1.1273247e-05   3.6879670e-05  -1.7229179e+00  -2.1187364e-05   6.6499448e-05
   7.4500000e+00  -1.4272612e+00  -1.0909673e-05   3.5839964e-05  -1.7229181e+00  -2.0531788e-05   6.4624753e-05
   7.4600000e+00  -1.4272613e+00  -1.0556358e-05   3.4827829e-05  -1.7229183e+00  -1.9894709e-05   6.2799769e-05
   7.4700000e+00  -1.4272614e+00  -1.0213030e-05   3.3842585e-05  -1.7229185e+00  -1.9275636e-05   6.1023270e-05
   7.4800000e+00  -1.4272615e+00  -9.8794222e-06   3.2883569e-05  -1.7229187e+00  -1.8674091e-05   5.9294061e-05
   7.4900000e+00  -1.4272616e+00  -9.5552761e-06   3.1950133e-05  -1.7229189e+00  -1.8089606e-05   5.7610972e-05
   7.5000000e+00  -1.4272617e+00  -9.2403390e-06   3.1041642e-05  -1.7229191e+00  -1.7521727e-05   5.5972859e-05
   7.5100000e+00  -1.4272618e+00  -8.9343647e-06   3.0157476e-05  -1.7229192e+00  -1.6970008e-05   5.4378606e-05
   7.5200000e+00  -1.4272619e+00  -8.6371130e-06   2.9297030e-05  -1.7229194e+00  -1.6434016e-05   5.2827119e-05
   7.5300000e+00  -1.4272620e+00  -8.3483495e-06   2.8459711e-05  -1.7229196e+00  -1.5913331e-05   5.1317333e-05
   7.5400000e+00  -1.4272621e+00  -8.0678460e-06   2.7644942e-05  -1.7229197e+00  -1.5407539e-05   4.9848203e-05
   7.5500000e+00  -1.4272622e+00  -7.7953797e-06   2.6852156e-05  -1.7229199e+00  -1.4916239e-05   4.8418711e-05
   7.5600000e+00  -1.4272622e+00  -7.5307336e-06   2.6080802e-05  -1.7229200e+00  -1.4439040e-05   4.7027861e-05
   7.5700000e+00  -1.4272623e+00  -7.2736962e-06   2.5330340e-05  -1.7229202e+00  -1.3975560e-05   4.5674680e-05
   7.5800000e+00  -1.4272624e+00  -7.0240611e-06   2.4600242e-05  -1.7229203e+00  -1.3525427e-05   4.4358218e-05
   7.5900000e+00  -1.4272624e+00  -6.7816272e-06   2.3889993e-05  -1.7229204e+00  -1.3088280e-05   4.3077546e-05
   7.6000000e+00  -1.4272625e+00  -6.5461987e-06   2.3199091e-05  -1.7229206e+00  -1.2663764e-05   4.1831756e-05
   7.6100000e+00  -1.4272626e+00  -6.3175845e-06   2.2527044e-05  -1.7229207e+00  -1.2251535e-05   4.0619964e-05
   7.6200000e+00  -1.4272626e+00  -6.0955985e-06   2.1873372e-05  -1.7229208e+00  -1.1851257e-05   3.9441302e-05
   7.6300000e+00  -1.4272627e+00  -5.8800592e-06   2.1237607e-05  -1.7229209e+00  -1.1462605e-05   3.8294927e-05
   7.6400000e+00  -1.4272628e+00  -5.6707899e-06   2.0619289e-05  -1.7229210e+00  -1.1085257e-05   3.7180013e-05
   7.6500000e+00  -1.4272628e+00  -5.4676185e-06   2.0017973e-05  -1.7229211e+00  -1.0718905e-05   3.6095753e-05
   7.6600000e+00  -1.4272629e+00  -5.2703769e-06   1.9433221e-05  -1.7229212e+00  -1.0363246e-05   3.5041361e-05
   7.6700000e+00  -1.4272629e+00  -5.0789019e-06   1.8864608e-05  -1.7229213e+00  -1.0017984e-05   3.4016068e-05
   7.6800000e+00  -1.4272630e+00  -4.8930340e-06   1.8311717e-05  -1.7229214e+00  -9.6828327e-06   3.3019124e-05
   7.6900000e+00  -1.4272630e+00  -4.7126180e-06   1.7774141e-05  -1.7229215e+00  -9.3575121e-06   3.2049795e-05
   7.7000000e+00  -1.4272631e+00  -4.5375029e-06   1.7251485e-05  -1.7229216e+00  -9.0417498e-06   3.1107368e-05
   7.7100000e+00  -1.4272631e+00  -4.3675413e-06   1.6743361e-05  -1.7229217e+00  -8.7352800e-06   3.0191142e-05
   7.7200000e+00  -1.4272631e+00  -4.2025899e-06   1.6249391e-05  -1.7229218e+00  -8.4378444e-06   2.9300438e-05
   7.7300000e+00  -1.4272632e+00  -4.0425089e-06   1.5769206e-05  -1.7229219e+00  -8.1491909e-06   2.8434590e-05
   7.7400000e+00  -1.4272632e+00  -3.8871623e-06   1.5302445e-05  -1.7229220e+00  -7.8690742e-06   2.7592949e-05
   7.7500000e+00  -1.4272633e+00  -3.7364177e-06   1.4848759e-05  -1.7229220e+00  -7.5972556e-06   2.6774881e-05
   7.7600000e+00  -1.4272633e+00  -3.5901460e-06   1.4407803e-05  -1.7229221e+00  -7.3335023e-06   2.5979768e-05
   7.7700000e+00  -1.4272633e+00  -3.4482215e-06   1.3979243e-05  -1.7229222e+00  -7.0775879e-06   2.5207006e-05
   7.7800000e+00  -1.4272634e+00  -3.3105220e-06   1.3562752e-05  -1.7229223e+00  -6.8292918e-06   2.4456007e-05
   7.7900000e+00  -1.4272634e+00  -3.1769284e-06   1.3158013e-05  -1.7229223e+00  -6.5883992e-06   2.3726196e-05
   7.8000000e+00  -1.4272634e+00  -3.0473248e-06   1.2764713e-05  -1.7229224e+00  -6.3547011e-06   2.3017013e-05
   7.8100000e+00  -1.4272635e+00  -2.9215981e-06   1.2382551e-05  -1.7229225e+00  -6.1279939e-06   2.2327912e-05
   7.8200000e+00  -1.4272635e+00  -2.7996386e-06   1.2011229e-05  -1.7229225e+00  -5.9080796e-06   2.1658358e-05
   7.8300000e+00  -1.4272635e+00  -2.6813394e-06   1.1650460e-05  -1.7229226e+00  -5.6947651e-06   2.1007833e-05
   7.8400000e+00  -1.4272635e+00  -2.5665962e-06   1.1299962e-05  -1.7229226e+00  -5.4878629e-06   2.0375827e-05
   7.8500000e+00  -1.4272636e+00  -2.4553077e-06   1.0959461e-05  -1.7229227e+00  -5.2871902e-06   1.9761847e-05
   7.8600000e+00  -1.4272636e+00  -2.3473754e-06   1.0628689e-05  -1.7229227e+00  -5.0925692e-06   1.9165409e-05
   7.8700000e+00  -1.4272636e+00  -2.2427033e-06   1.0307384e-05  -1.7229228e+00  -4.9038267e-06   1.8586044e-05
   7.8800000e+00  -1.4272636e+00  -2.1411979e-06   9.9952933e-06  -1.7229228e+00  -4.7207945e-06   1.8023291e-05
   7.8900000e+00  -1.4272637e+00  -2.0427684e-06   9.6921673e-06  -1.7229229e+00  -4.5433085e-06   1.7476703e-05
   7.9000000e+00  -1.4272637e+00  -1.9473263e-06   9.3977644e-06  -1.7229229e+00  -4.3712094e-06   1.6945845e-05
   7.9100000e+00  -1.4272637e+00  -1.8547856e-06   9.1118484e-06  -1.7229230e+00  -4.2043420e-06   1.6430290e-05
   7.9200000e+00  -1.4272637e+00  -1.7650626e-06   8.8341895e-06  -1.7229230e+00  -4.0425554e-06   1.5929623e-05
   7.9300000e+00  -1.4272637e+00  -1.6780758e-06   8.5645633e-06  -1.7229230e+00  -3.8857026e-06   1.5443441e-05
   7.9400000e+00  -1.4272638e+00  -1.5937460e-06   8.3027512e-06  -1.7229231e+00  -3.7336409e-06   1.4971348e-05
   7.9500000e+00  -1.4272638e+00  -1.5119961e-06   8.0485401e-06  -1.7229231e+00  -3.5862312e-06   1.4512962e-05
   7.9600000e+00  -1.4272638e+00  -1.4327512e-06   7.8017223e-06  -1.7229232e+00  -3.4433384e-06   1.4067906e-05
   7.9700000e+00  -1.4272638e+00  -1.3559383e-06   7.5620954e-06  -1.7229232e+00  -3.3048311e-06   1.3635817e-05
   7.9800000e+00  -1.4272638e+00  -1.2814866e-06   7.3294621e-06  -1.7229232e+00  -3.1705812e-06   1.3216339e-05
   7.9900000e+00  -1.4272638e+00  -1.2093270e-06   7.1036301e-06  -1.7229233e+00  -3.0404645e-06   1.2809125e-05
   8.0000000e+00  -1.4272638e+00  -1.1393926e-06   6.8844122e-06  -1.7229233e+00  -2.9143600e-06   1.2413836e-05
   8.0100000e+00  -1.4272638e+00  -1.0716179e-06   6.6716258e-06  -1.7229233e+00  -2.7921502e-06   1.2030145e-05
   8.0200000e+00  -1.4272639e+00  -1.0059397e-06   6.4650931e-06  -1.7229233e+00  -2.6737205e-06   1.1657730e-05
   8.0300000e+00  -1.4272639e+00  -9.4229634e-07   6.2646407e-06  -1.7229234e+00  -2.5589600e-06   1.1296279e-05
   8.0400000e+00  -1.4272639e+00  -8.8062775e-07   6.0701000e-06  -1.7229234e+00  -2.4477604e-06   1.0945488e-05
   8.0500000e+00  -1.4272639e+00  -8.2087569e-07   5.8813064e-06  -1.7229234e+00  -2.3400166e-06   1.0605059e-05
   8.0600000e+00  -1.4272639e+00  -7.6298349e-07   5.6980999e-06  -1.7229234e+00  -2.2356265e-06   1.0274705e-05
   8.0700000e+00  -1.4272639e+00  -7.0689607e-07   5.5203243e-06  -1.7229235e+00  -2.1344907e-06   9.9541445e-06
   8.0800000e+00  -1.4272639e+00  -6.5255987e-07   5.3478278e-06  -1.7229235e+00  -2.0365127e-06   9.6431026e-06
   8.0900000e+00  -1.4272639e+00  -5.9992285e-07   5.1804624e-06  -1.7229235e+00  -1.9415986e-06   9.3413128e-06
   8.1000000e+00  -1.4272639e+00  -5.4893443e-07   5.0180840e-06  -1.7229235e+00  -1.8496573e-06   9.0485155e-06
   8.1100000e+00  -1.4272639e+00  -4.9954544e-07   4.8605522e-06  -1.7229235e+00  -1.7605999e-06   8.7644574e-06
   8.1200000e+00  -1.4272639e+00  -4.5170809e-07   4.7077304e-06  -1.7229236e+00  -1.6743405e-06   8.4888923e-06
   8.1300000e+00  -1.4272639e+00  -4.0537597e-07   4.5594855e-06  -1.7229236e+00  -1.5907953e-06   8.2215801e-06
   8.1400000e+00  -1.4272639e+00  -3.6050394e-07   4.4156881e-06  -1.7229236e+00  -1.5098829e-06   7.9622874e-06
   8.1500000e+00  -1.4272639e+00  -3.1704817e-07   4.2762119e-06  -1.7229236e+00  -1.4315242e-06   7.7107868e-06
   8.1600000e+00  -1.4272639e+00  -2.7496606e-07   4.1409343e-06  -1.7229236e+00  -1.3556426e-06   7.4668568e-06
   8.1700000e+00  -1.4272639e+00  -2.3421623e-07   4.0097357e-06  -1.7229236e+00  -1.2821632e-06   7.2302820e-06
   8.1800000e+00  -1.4272639e+00  -1.9475848e-07   3.8824997e-06  -1.7229236e+00  -1.2110137e-06   7.0008526e-06
   8.1900000e+00  -1.4272639e+00  -1.5655373e-07   3.7591133e-06  -1.7229237e+00  -1.1421236e-06   6.7783645e-06
   8.2000000e+00  -1.4272640e+00  -1.1956406e-07   3.6394661e-06  -1.7229237e+00  -1.0754245e-06   6.5626189e-06
   8.2100000e+00  -1.4272640e+00  -8.3752607e-08   3.5234510e-06  -1.7229237e+00  -1.0108500e-06   6.3534226e-06
   8.2200000e+00  -1.4272640e+00  -4.9083576e-08   3.4109635e-06  -1.7229237e+00  -9.4833539e-07   6.1505872e-06
   8.2300000e+00  -1.4272640e+00  -1.5522202e-08   3.3019021e-06  -1.7229237e+00  -8.8781813e-07   5.9539298e-06
   8.2400000e+00  -1.4272640e+00   1.6965280e-08   3.1961680e-06  -1.7229237e+00  -8.2923729e-07   5.7632720e-06
   8.2500000e+00  -1.4272640e+00   4.8411662e-08   3.0936651e-06  -1.7229237e+00  -7.7253375e-07   5.5784406e-06
   8.2600000e+00  -1.4272640e+00   7.8848783e-08   2.9942998e-06  -1.7229237e+00  -7.1765009e-07   5.3992669e-06
   8.2700000e+00  -1.4272640e+00   1.0830756e-07   2.8979811e-06  -1.7229237e+00  -6.6453055e-07   5.2255868e-06
   8.2800000e+00  -1.4272639e+00   1.3681802e-07   2.8046205e-06  -1.7229237e+00  -6.1312101e-07   5.0572406e-06
   8.2900000e+00  -1.4272639e+00   1.6440931e-07   2.7141319e-06  -1.7229237e+00  -5.6336890e-07   4.8940731e-06
   8.3000000e+00  -1.4272639e+00   1.9110973e-07   2.6264315e-06  -1.7229237e+00  -5.1522320e-07   4.7359333e-06
   8.3100000e+00  -1.4272639e+00   2.1694674e-07   2.5414378e-06  -1.7229237e+00  -4.6863436e-07   4.5826742e-06
   8.3200000e+00  -1.4272639e+00   2.4194703e-07   2.4590717e-06  -1.7229238e+00  -4.2355430e-07   4.4341530e-06
   8.3300000e+00  -1.4272639e+00   2.6613647e-07   2.3792560e-06  -1.7229238e+00  -3.7993634e-07   4.2902308e-06
   8.3400000e+00  -1.4272639e+00   2.8954020e-07   2.3019159e-06  -1.7229238e+00  -3.3773517e-07   4.1507724e-06
   8.3500000e+00  -1.4272639e+00   3.1218261e-07   2.2269784e-06  -1.7229238e+00  -2.9690680e-07   4.0156464e-06
   8.3600000e+00  -1.4272639e+00   3.3408736e-07   2.1543728e-06  -1.7229238e+00  -2.5740856e-07   3.8847252e-06
   8.3700000e+00  -1.4272639e+00   3.5527743e-07   2.0840301e-06  -1.7229238e+00  -2.1919902e-07   3.7578844e-06
   8.3800000e+00  -1.4272639e+00   3.7577511e-07   2.0158834e-06  -1.7229238e+00  -1.8223799e-07   3.6350034e-06
   8.3900000e+00  -1.4272639e+00   3.9560203e-07   1.9498675e-06  -1.7229238e+00  -1.4648645e-07   3.5159647e-06
   8.4000000e+00  -1.4272639e+00   4.1477919e-07   1.8859193e-06  -1.7229238e+00  -1.1190656e-07   3.4006543e-06
   8.4100000e+00  -1.4272639e+00   4.3332694e-07   1.8239770e-06  -1.7229238e+00  -7.8461590e-08   3.2889612e-06
   8.4200000e+00  -1.4272639e+00   4.5126506e-07   1.7639811e-06  -1.7229238e+00  -4.6115912e-08   3.1807775e-06
   8.4300000e+00  -1.4272639e+00   4.6861271e-07   1.7058733e-06  -1.7229238e+00  -1.4834957e-08   3.0759985e-06
   8.4400000e+00  -1.4272639e+00   4.8538849e-07   1.6495972e-06  -1.7229238e+00   1.5414811e-08   2.9745224e-06
   8.4500000e+00  -1.4272639e+00   5.0161044e-07   1.5950978e-06  -1.7229238e+00   4.4665922e-08   2.8762501e-06
   8.4600000e+00  -1.4272639e+00   5.1729606e-07   1.5423219e-06  -1.7229238e+00   7.2949931e-08   2.7810854e-06
   8.4700000e+00  -1.4272639e+00   5.3246232e-07   1.4912176e-06  -1.7229238e+00   1.0029744e-07   2.6889350e-06
   8.4800000e+00  -1.4272639e+00   5.4712569e-07   1.4417345e-06  -1.7229238e+00   1.2673815e-07   2.5997079e-06
   8.4900000e+00  -1.4272639e+00   5.6130213e-07   1.3938237e-06  -1.7229238e+00   1.5230084e-07   2.5133160e-06
   8.5000000e+00  -1.4272639e+00   5.7500713e-07   1.3474377e-06  -1.7229238e+00   1.7701342e-07   2.4296736e-06
   8.5100000e+00  -1.4272639e+00   5.8825570e-07   1.3025303e-06  -1.7229238e+00   2.0090299e-07   2.3486973e-06
   8.5200000e+00  -1.4272639e+00   6.0106241e-07   1.2590566e-06  -1.7229238e+00   2.2399579e-07   2.2703062e-06
   8.5300000e+00  -1.4272638e+00   6.1344136e-07   1.2169730e-06  -1.7229238e+00   2.4631728e-07   2.1944219e-06
   8.5400000e+00  -1.4272638e+00   6.2540626e-07   1.1762373e-06  -1.7229238e+00   2.6789215e-07   2.1209679e-06
   8.5500000e+00  -1.4272638e+00   6.3697037e-07   1.1368083e-06  -1.7229238e+00   2.8874432e-07   2.0498701e-06
   8.5600000e+00  -1.4272638e+00   6.4814655e-07   1.0986460e-06  -1.7229238e+00   3.0889699e-07   1.9810566e-06
   8.5700000e+00  -1.4272638e+00   6.5894729e-07   1.0617118e-06  -1.7229237e+00   3.2837266e-07   1.9144574e-06
   8.5800000e+00  -1.4272638e+00   6.6938467e-07   1.0259679e-06  -1.7229237e+00   3.4719313e-07   1.8500047e-06
   8.5900000e+00  -1.4272638e+00   6.7947041e-07   9.9137778e-07  -1.7229237e+00   3.6537954e-07   1.7876324e-06
   8.6000000e+00  -1.4272638e+00   6.8921587e-07   9.5790598e-07  -1.7229237e+00   3.8295235e-07   1.7272766e-06
   8.6100000e+00  -1.4272638e+00   6.9863206e-07   9.2551801e-07  -1.7229237e+00   3.9993144e-07   1.6688752e-06
   8.6200000e+00  -1.4272638e+00   7.0772965e-07   8.9418040e-07  -1.7229237e+00   4.1633603e-07   1.6123678e-06
   8.6300000e+00  -1.4272638e+00   7.1651898e-07   8.6386068e-07  -1.7229237e+00   4.3218478e-07   1.5576958e-06
   8.6400000e+00  -1.4272638e+00   7.2501008e-07   8.3452731e-07  -1.7229237e+00   4.4749575e-07   1.5048024e-06
   8.6500000e+00  -1.4272638e+00   7.3321265e-07   8.0614968e-07  -1.7229237e+00   4.6228644e-07   1.4536324e-06
   8.6600000e+00  -1.4272638e+00   7.4113609e-07   7.7869808e-07  -1.7229237e+00   4.7657384e-07   1.4041321e-06
   8.6700000e+00  -1.4272638e+00   7.4878953e-07   7.5214367e-07  -1.7229237e+00   4.9037436e-07   1.3562497e-06
   8.6800000e+00  -1.4272637e+00   7.5618180e-07   7.2645847e-07  -1.7229237e+00   5.0370394e-07   1.3099346e-06
   8.6900000e+00  -1.4272637e+00   7.6332145e-07   7.0161533e-07  -1.7229237e+00   5.1657801e-07   1.2651379e-06
   8.7000000e+00  -1.4272637e+00   7.7021677e-07   6.7758788e-07  -1.7229237e+00   5.2901150e-07   1.2218120e-06
   8.7100000e+00  -1.4272637e+00   7.7687578e-07   6.5435055e-07  -1.7229237e+00   5.4101889e-07   1.1799109e-06
   8.7200000e+00  -1.4272637e+00   7.8330627e-07   6.3187854e-07  -1.7229237e+00   5.5261422e-07   1.1393898e-06
   8.7300000e+00  -1.4272637e+00   7.8951577e-07   6.1014776e-07  -1.7229237e+00   5.6381105e-07   1.1002052e-06
   8.7400000e+00  -1.4272637e+00   7.9551157e-07   5.8913486e-07  -1.7229237e+00   5.7462254e-07   1.0623152e-06
   8.7500000e+00  -1.4272637e+00   8.0130074e-07   5.6881718e-07  -1.7229237e+00   5.8506144e-07   1.0256787e-06
   8.7600000e+00  -1.4272637e+00   8.0689011e-07   5.4917275e-07  -1.7229237e+00   5.9514008e-07   9.9025623e-07
   8.7700000e+00  -1.4272637e+00   8.1228632e-07   5.3018024e-07  -1.7229237e+00   6.0487040e-07   9.5600929e-07
   8.7800000e+00  -1.4272637e+00   8.1749578e-07   5.1181897e-07  -1.7229236e+00   6.1426398e-07   9.2290060e-07
   8.7900000e+00  -1.4272637e+00   8.2252469e-07   4.9406889e-07  -1.7229236e+00   6.2333201e-07   8.9089399e-07
   8.8000000e+00  -1.4272636e+00   8.2737908e-07   4.7691055e-07  -1.7229236e+00   6.3208534e-07   8.5995439e-07
   8.8100000e+00  -1.4272636e+00   8.3206477e-07   4.6032507e-07  -1.7229236e+00   6.4053447e-07   8.3004777e-07
   8.8200000e+00  -1.4272636e+00   8.3658740e-07   4.4429417e-07  -1.7229236e+00   6.4868956e-07   8.0114116e-07
   8.8300000e+00  -1.4272636e+00   8.4095241e-07   4.2880010e-07  -1.7229236e+00   6.5656045e-07   7.7320257e-07
   8.8400000e+00  -1.4272636e+00   8.4516509e-07   4.1382568e-07  -1.7229236e+00   6.6415667e-07   7.4620098e-07
   8.8500000e+00  -1.4272636e+00   8.4923056e-07   3.9935422e-07  -1.7229236e+00   6.7148743e-07   7.2010633e-07
   8.8600000e+00  -1.4272636e+00   8.5315377e-07   3.8536956e-07  -1.7229236e+00   6.7856166e-07   6.9488946e-07
   8.8700000e+00  -1.4272636e+00   8.5693949e-07   3.7185602e-07  -1.7229236e+00   6.8538799e-07   6.7052211e-07
   8.8800000e+00  -1.4272636e+00   8.6059238e-07   3.5879842e-07  -1.7229236e+00   6.9197479e-07   6.4697690e-07
   8.8900000e+00  -1.4272636e+00   8.6411690e-07   3.4618201e-07  -1.7229236e+00   6.9833013e-07   6.2422726e-07
   8.9000000e+00  -1.4272636e+00   8.6751741e-07   3.3399254e-07  -1.7229236e+00   7.0446185e-07   6.0224744e-07
   8.9100000e+00  -1.4272636e+00   8.7079810e-07   3.2221616e-07  -1.7229236e+00   7.1037751e-07   5.8101252e-07
   8.9200000e+00  -1.4272635e+00   8.7396304e-07   3.1083947e-07  -1.7229236e+00   7.1608445e-07   5.6049830e-07
   8.9300000e+00  -1.4272635e+00   8.7701615e-07   2.9984947e-07  -1.7229235e+00   7.2158976e-07   5.4068136e-07
   8.9400000e+00  -1.4272635e+00   8.7996125e-07   2.8923357e-07  -1.7229235e+00   7.2690028e-07   5.2153898e-07
   8.9500000e+00  -1.4272635e+00   8.8280201e-07   2.7897957e-07  -1.7229235e+00   7.3202267e-07   5.0304917e-07
   8.9600000e+00  -1.4272635e+00   8.8554199e-07   2.6907564e-07  -1.7229235e+00   7.3696333e-07   4.8519061e-07
   8.9700000e+00  -1.4272635e+00   8.8818463e-07   2.5951033e-07  -1.7229235e+00   7.4172847e-07   4.6794264e-07
   8.9800000e+00  -1.4272635e+00   8.9073326e-07   2.5027254e-07  -1.7229235e+00   7.4632411e-07   4.5128526e-07
   8.9900000e+00  -1.4272635e+00   8.9319111e-07   2.4135152e-07  -1.7229235e+00   7.5075604e-07   4.3519906e-07
   9.0000000e+00  -1.4272635e+00   8.9556129e-07   2.3273685e-07  -1.7229235e+00   7.5502990e-07   4.1966528e-07
   9.0100000e+00  -1.4272635e+00   8.9784682e-07   2.2441845e-07  -1.7229235e+00   7.5915110e-07   4.0466572e-07
   9.0200000e+00  -1.4272635e+00   9.0005060e-07   2.1638655e-07  -1.7229235e+00   7.6312490e-07   3.9018276e-07
   9.0300000e+00  -1.4272634e+00   9.0217545e-07   2.0863167e-07  -1.7229235e+00   7.6695638e-07   3.7619934e-07
   9.0400000e+00  -1.4272634e+00   9.0422411e-07   2.0114466e-07  -1.7229235e+00   7.7065046e-07   3.6269892e-07
   9.0500000e+00  -1.4272634e+00   9.0619919e-07   1.9391663e-07  -1.7229235e+00   7.7421189e-07   3.4966549e-07
   9.0600000e+00  -1.4272634e+00   9.0810326e-07   1.8693899e-07  -1.7229234e+00   7.7764525e-07   3.3708357e-07
   9.0700000e+00  -1.4272634e+00   9.0993876e-07   1.8020341e-07  -1.7229234e+00   7.8095499e-07   3.2493812e-07
   9.0800000e+00  -1.4272634e+00   9.1170809e-07   1.7370184e-07  -1.7229234e+00   7.8414539e-07   3.1321463e-07
   9.0900000e+00  -1.4272634e+00   9.1341354e-07   1.6742646e-07  -1.7229234e+00   7.8722061e-07   3.0189902e-07
   9.1000000e+00  -1.4272634e+00   9.1505734e-07   1.6136973e-07  -1.7229234e+00   7.9018466e-07   2.9097766e-07
   9.1100000e+00  -1.4272634e+00   9.1664163e-07   1.5552433e-07  -1.7229234e+00   7.9304141e-07   2.8043736e-07
   9.1200000e+00  -1.4272634e+00   9.1816849e-07   1.4988318e-07  -1.7229234e+00   7.9579461e-07   2.7026536e-07
   9.1300000e+00  -1.4272634e+00   9.1963994e-07   1.4443941e-07  -1.7229234e+00   7.9844788e-07   2.6044930e-07
   9.1400000e+00  -1.4272633e+00   9.2105790e-07   1.3918641e-07  -1.7229234e+00   8.0100472e-07   2.5097720e-07
   9.1500000e+00  -1.4272633e+00   9.2242427e-07   1.3411774e-07  -1.7229234e+00   8.0346851e-07   2.4183750e-07
   9.1600000e+00  -1.4272633e+00   9.2374084e-07   1.2922720e-07  -1.7229234e+00   8.0584252e-07   2.3301898e-07
   9.1700000e+00  -1.4272633e+00   9.2500937e-07   1.2450876e-07  -1.7229234e+00   8.0812991e-07   2.2451080e-07
   9.1800000e+00  -1.4272633e+00   9.2623156e-07   1.1995660e-07  -1.7229234e+00   8.1033372e-07   2.1630246e-07
   9.1900000e+00  -1.4272633e+00   9.2740903e-07   1.1556510e-07  -1.7229233e+00   8.1245690e-07   2.0838381e-07
   9.2000000e+00  -1.4272633e+00   9.2854337e-07   1.1132880e-07  -1.7229233e+00   8.1450231e-07   2.0074502e-07
   9.2100000e+00  -1.4272633e+00   9.2963610e-07   1.0724243e-07  -1.7229233e+00   8.1647269e-07   1.9337657e-07
   9.2200000e+00  -1.4272633e+00   9.3068869e-07   1.0330089e-07  -1.7229233e+00   8.1837070e-07   1.8626927e-07
   9.2300000e+00  -1.4272633e+00   9.3170257e-07   9.9499234e-08  -1.7229233e+00   8.2019890e-07   1.7941422e-07
   9.2400000e+00  -1.4272633e+00   9.3267912e-07   9.5832697e-08  -1.7229233e+00   8.2195978e-07   1.7280281e-07
   9.2500000e+00  -1.4272632e+00   9.3361965e-07   9.2296656e-08  -1.7229233e+00   8.2365573e-07   1.6642671e-07
   9.2600000e+00  -1.4272632e+00   9.3452546e-07   8.8886644e-08  -1.7229233e+00   8.2528906e-07   1.6027786e-07
   9.2700000e+00  -1.4272632e+00   9.3539778e-07   8.5598339e-08  -1.7229233e+00   8.2686200e-07   1.5434847e-07
   9.2800000e+00  -1.4272632e+00   9.3623781e-07   8.2427561e-08  -1.7229233e+00   8.2837672e-07   1.4863100e-07
   9.2900000e+00  -1.4272632e+00   9.3704671e-07   7.9370268e-08  -1.7229233e+00   8.2983529e-07   1.4311817e-07
   9.3000000e+00  -1.4272632e+00   9.3782558e-07   7.6422551e-08  -1.7229233e+00   8.3123973e-07   1.3780292e-07
   9.3100000e+00  -1.4272632e+00   9.3857550e-07   7.3580629e-08  -1.7229232e+00   8.3259197e-07   1.3267844e-07
   9.3200000e+00  -1.4272632e+00   9.3929752e-07   7.0840848e-08  -1.7229232e+00   8.3389390e-07   1.2773814e-07
   9.3300000e+00  -1.4272632e+00   9.3999264e-07   6.8199673e-08  -1.7229232e+00   8.3514732e-07   1.2297564e-07
   9.3400000e+00  -1.4272632e+00   9.4066183e-07   6.5653686e-08  -1.7229232e+00   8.3635397e-07   1.1838478e-07
   9.3500000e+00  -1.4272632e+00   9.4130602e-07   6.3199585e-08  -1.7229232e+00   8.3751556e-07   1.1395961e-07
   9.3600000e+00  -1.4272631e+00   9.4192611e-07   6.0834175e-08  -1.7229232e+00   8.3863369e-07   1.0969436e-07
   9.3700000e+00  -1.4272631e+00   9.4252298e-07   5.8554368e-08  -1.7229232e+00   8.3970995e-07   1.0558348e-07
   9.3800000e+00  -1.4272631e+00   9.4309747e-07   5.6357182e-08  -1.7229232e+00   8.4074585e-07   1.0162157e-07
   9.3900000e+00  -1.4272631e+00   9.4365039e-07   5.4239730e-08  -1.7229232e+00   8.4174285e-07   9.7803434e-08
   9.4000000e+00  -1.4272631e+00   9.4418252e-07   5.2199225e-08  -1.7229232e+00   8.4270237e-07   9.4124050e-08
   9.4100000e+00  -1.4272631e+00   9.4469461e-07   5.0232972e-08  -1.7229232e+00   8.4362577e-07   9.0578556e-08
   9.4200000e+00  -1.4272631e+00   9.4518741e-07   4.8338368e-08  -1.7229232e+00   8.4451436e-07   8.7162256e-08
   9.4300000e+00  -1.4272631e+00   9.4566161e-07   4.6512895e-08  -1.7229231e+00   8.4536942e-07   8.3870614e-08
   9.4400000e+00  -1.4272631e+00   9.4611789e-07   4.4754123e-08  -1.7229231e+00   8.4619217e-07   8.0699244e-08
   9.4500000e+00  -1.4272631e+00   9.4655690e-07   4.3059702e-08  -1.7229231e+00   8.4698379e-07   7.7643909e-08
   9.4600000e+00  -1.4272630e+00   9.4697928e-07   4.1427361e-08  -1.7229231e+00   8.4774542e-07   7.4700517e-08
   9.4700000e+00  -1.4272630e+00   9.4738564e-07   3.9854907e-08  -1.7229231e+00   8.4847815e-07   7.1865111e-08
   9.4800000e+00  -1.4272630e+00   9.4777657e-07   3.8340221e-08  -1.7229231e+00   8.4918306e-07   6.9133873e-08
   9.4900000e+00  -1.4272630e+00   9.4815263e-07   3.6881258e-08  -1.7229231e+00   8.4986116e-07   6.6503110e-08
   9.5000000e+00  -1.4272630e+00   9.4851437e-07   3.5476038e-08  -1.7229231e+00   8.5051344e-07   6.3969258e-08
   9.5100000e+00  -1.4272630e+00   9.4886232e-07   3.4122653e-08  -1.7229231e+00   8.5114085e-07   6.1528872e-08
   9.5200000e+00  -1.4272630e+00   9.4919699e-07   3.2819257e-08  -1.7229231e+00   8.5174431e-07   5.9178626e-08
   9.5300000e+00  -1.4272630e+00   9.4951887e-07   3.1564070e-08  -1.7229231e+00   8.5232471e-07   5.6915307e-08
   9.5400000e+00  -1.4272630e+00   9.4982842e-07   3.0355369e-08  -1.7229231e+00   8.5288289e-07   5.4735814e-08
   9.5500000e+00  -1.4272630e+00   9.5012612e-07   2.9191495e-08  -1.7229230e+00   8.5341969e-07   5.2637149e-08
   9.5600000e+00  -1.4272630e+00   9.5041239e-07   2.8070842e-08  -1.7229230e+00   8.5393589e-07   5.0616420e-08
   9.5700000e+00  -1.4272629e+00   9.5068767e-07   2.6991861e-08  -1.7229230e+00   8.5443226e-07   4.8670833e-08
   9.5800000e+00  -1.4272629e+00   9.5095236e-07   2.5953056e-08  -1.7229230e+00   8.5490954e-07   4.6797690e-08
   9.5900000e+00  -1.4272629e+00   9.5120686e-07   2.4952982e-08  -1.7229230e+00   8.5536845e-07   4.4994387e-08
   9.6000000e+00  -1.4272629e+00   9.5145155e-07   2.3990246e-08  -1.7229230e+00   8.5580965e-07   4.3258409e-08
   9.6100000e+00  -1.4272629e+00   9.5168678e-07   2.3063501e-08  -1.7229230e+00   8.5623383e-07   4.1587330e-08
   9.6200000e+00  -1.4272629e+00   9.5191293e-07   2.2171447e-08  -1.7229230e+00   8.5664160e-07   3.9978805e-08
   9.6300000e+00  -1.4272629e+00   9.5213032e-07   2.1312831e-08  -1.7229230e+00   8.5703360e-07   3.8430574e-08
   9.6400000e+00  -1.4272629e+00   9.5233929e-07   2.0486441e-08  -1.7229230e+00   8.5741041e-07   3.6940453e-08
   9.6500000e+00  -1.4272629e+00   9.5254015e-07   1.9691110e-08  -1.7229230e+00   8.5777259e-07   3.5506336e-08
   9.6600000e+00  -1.4272629e+00   9.5273321e-07   1.8925708e-08  -1.7229229e+00   8.5812071e-07   3.4126188e-08
   9.6700000e+00  -1.4272628e+00   9.5291876e-07   1.8189149e-08  -1.7229229e+00   8.5845529e-07   3.2798047e-08
   9.6800000e+00  -1.4272628e+00   9.5309709e-07   1.7480382e-08  -1.7229229e+00   8.5877684e-07   3.1520019e-08
   9.6900000e+00  -1.4272628e+00   9.5326846e-07   1.6798392e-08  -1.7229229e+00   8.5908585e-07   3.0290277e-08
   9.7000000e+00  -1.4272628e+00   9.5343314e-07   1.6142203e-08  -1.7229229e+00   8.5938279e-07   2.9107057e-08
   9.7100000e+00  -1.4272628e+00   9.5359138e-07   1.5510871e-08  -1.7229229e+00   8.5966813e-07   2.7968659e-08
   9.7200000e+00  -1.4272628e+00   9.5374343e-07   1.4903486e-08  -1.7229229e+00   8.5994231e-07   2.6873441e-08
   9.7300000e+00  -1.4272628e+00   9.5388953e-07   1.4319169e-08  -1.7229229e+00   8.6020574e-07   2.5819819e-08
   9.7400000e+00  -1.4272628e+00   9.5402989e-07   1.3757073e-08  -1.7229229e+00   8.6045884e-07   2.4806266e-08
   9.7500000e+00  -1.4272628e+00   9.5416474e-07   1.3216382e-08  -1.7229229e+00   8.6070199e-07   2.3831308e-08
   9.7600000e+00  -1.4272628e+00   9.5429429e-07   1.2696306e-08  -1.7229229e+00   8.6093558e-07   2.2893524e-08
   9.7700000e+00  -1.4272628e+00   9.5441873e-07   1.2196086e-08  -1.7229229e+00   8.6115998e-07   2.1991543e-08
   9.7800000e+00  -1.4272627e+00   9.5453827e-07   1.1714988e-08  -1.7229228e+00   8.6137553e-07   2.1124043e-08
   9.7900000e+00  -1.4272627e+00   9.5465309e-07   1.1252306e-08  -1.7229228e+00   8.6158257e-07   2.0289749e-08
   9.8000000e+00  -1.4272627e+00   9.5476337e-07   1.0807356e-08  -1.7229228e+00   8.6178143e-07   1.9487431e-08
   9.8100000e+00  -1.4272627e+00   9.5486929e-07   1.0379482e-08  -1.7229228e+00   8.6197242e-07   1.8715903e-08
   9.8200000e+00  -1.4272627e+00   9.5497102e-07   9.9680503e-09  -1.7229228e+00   8.6215584e-07   1.7974022e-08
   9.8300000e+00  -1.4272627e+00   9.5506871e-07   9.5724482e-09  -1.7229228e+00   8.6233199e-07   1.7260685e-08
   9.8400000e+00  -1.4272627e+00   9.5516252e-07   9.1920867e-09  -1.7229228e+00   8.6250115e-07   1.6574830e-08
   9.8500000e+00  -1.4272627e+00   9.5525260e-07   8.8263976e-09  -1.7229228e+00   8.6266358e-07   1.5915432e-08
   9.8600000e+00  -1.4272627e+00   9.5533909e-07   8.4748330e-09  -1.7229228e+00   8.6281954e-07   1.5281502e-08
   9.8700000e+00  -1.4272627e+00   9.5542214e-07   8.1368647e-09  -1.7229228e+00   8.6296929e-07   1.4672089e-08
   9.8800000e+00  -1.4272626e+00   9.5550187e-07   7.8119837e-09  -1.7229228e+00   8.6311306e-07   1.4086275e-08
   9.8900000e+00  -1.4272626e+00   9.5557842e-07   7.4996992e-09  -1.7229228e+00   8.6325109e-07   1.3523174e-08
   9.9000000e+00  -1.4272626e+00   9.5565191e-07   7.1995383e-09  -1.7229227e+00   8.6338359e-07   1.2981934e-08
   9.9100000e+00  -1.4272626e+00   9.5572245e-07   6.9110452e-09  -1.7229227e+00   8.6351079e-07   1.2461733e-08
   9.9200000e+00  -1.4272626e+00   9.5579016e-07   6.6337806e-09  -1.7229227e+00   8.6363289e-07   1.1961779e-08
   9.9300000e+00  -1.4272626e+00   9.5585516e-07   6.3673213e-09  -1.7229227e+00   8.6375009e-07   1.1481309e-08
   9.9400000e+00  -1.4272626e+00   9.5591754e-07   6.1112592e-09  -1.7229227e+00   8.6386258e-07   1.1019587e-08
   9.9500000e+00  -1.4272626e+00   9.5597742e-07   5.8652014e-09  -1.7229227e+00   8.6397054e-07   1.0575904e-08
   9.9600000e+00  -1.4272626e+00   9.5603488e-07   5.6287693e-09  -1.7229227e+00   8.6407416e-07   1.0149578e-08
   9.9700000e+00  -1.4272626e+00   9.5609002e-07   5.4015978e-09  -1.7229227e+00   8.6417359e-07   9.7399501e-09
   9.9800000e+00  -1.4272626e+00   9.5614294e-07   5.1833356e-09  -1.7229227e+00   8.6426901e-07   9.3463875e-09
   9.9900000e+00  -1.4272625e+00   9.5619372e-07   4.9736440e-09  -1.7229227e+00   8.6436057e-07   8.9682790e-09
   1.0000000e+01  -1.4272625e+00   9.5624244e-07   4.7721969e-09  -1.7229227e+00   8.6444842e-07   8.6050368e-09


==> data/Blasius_Shooting_Adjoint_Results_Without_Advection_External.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.3150771e-01   0.0000000e+00
   1.0000000e-02   1.6575386e-05   3.3150771e-03   3.3150771e-01   1.6575386e-05
   2.0000000e-02   6.6301542e-05   6.6301541e-03   3.3150768e-01   6.6301540e-05
   3.0000000e-02   1.4917847e-04   9.9452304e-03   3.3150757e-01   1.4917845e-04
   4.0000000e-02   2.6520614e-04   1.3260305e-02   3.3150733e-01   2.6520605e-04
   5.0000000e-02   4.1438455e-04   1.6575376e-02   3.3150689e-01   4.1438425e-04
   6.0000000e-02   5.9671364e-04   1.9890441e-02   3.3150620e-01   5.9671284e-04
   7.0000000e-02   8.1219335e-04   2.3205498e-02   3.3150521e-01   8.1219154e-04
   8.0000000e-02   1.0608236e-03   2.6520544e-02   3.3150386e-01   1.0608199e-03
   9.0000000e-02   1.3426042e-03   2.9835573e-02   3.3150210e-01   1.3425974e-03
   1.0000000e-01   1.6575350e-03   3.3150583e-02   3.3149987e-01   1.6575234e-03
   1.1000000e-01   2.0056158e-03   3.6465568e-02   3.3149712e-01   2.0055968e-03
   1.2000000e-01   2.3868462e-03   3.9780523e-02   3.3149379e-01   2.3868165e-03
   1.3000000e-01   2.8012261e-03   4.3095441e-02   3.3148982e-01   2.8011812e-03
   1.4000000e-01   3.2487549e-03   4.6410316e-02   3.3148517e-01   3.2486893e-03
   1.5000000e-01   3.7294322e-03   4.9725141e-02   3.3147978e-01   3.7293388e-03
   1.6000000e-01   4.2432575e-03   5.3039907e-02   3.3147359e-01   4.2431277e-03
   1.7000000e-01   4.7902302e-03   5.6354608e-02   3.3146654e-01   4.7900532e-03
   1.8000000e-01   5.3703494e-03   5.9669234e-02   3.3145859e-01   5.3701126e-03
   1.9000000e-01   5.9836146e-03   6.2983775e-02   3.3144968e-01   5.9833027e-03
   2.0000000e-01   6.6300246e-03   6.6298222e-02   3.3143974e-01   6.6296198e-03
   2.1000000e-01   7.3095787e-03   6.9612565e-02   3.3142874e-01   7.3090599e-03
   2.2000000e-01   8.0222755e-03   7.2926791e-02   3.3141661e-01   8.0216186e-03
   2.3000000e-01   8.7681141e-03   7.6240891e-02   3.3140329e-01   8.7672908e-03
   2.4000000e-01   9.5470929e-03   7.9554851e-02   3.3138874e-01   9.5460714e-03
   2.5000000e-01   1.0359211e-02   8.2868659e-02   3.3137289e-01   1.0357954e-02
   2.6000000e-01   1.1204466e-02   8.6182302e-02   3.3135570e-01   1.1202933e-02
   2.7000000e-01   1.2082856e-02   8.9495766e-02   3.3133711e-01   1.2081001e-02
   2.8000000e-01   1.2994380e-02   9.2809037e-02   3.3131706e-01   1.2992150e-02
   2.9000000e-01   1.3939036e-02   9.6122100e-02   3.3129550e-01   1.3936373e-02
   3.0000000e-01   1.4916821e-02   9.9434939e-02   3.3127237e-01   1.4913660e-02
   3.1000000e-01   1.5927734e-02   1.0274754e-01   3.3124762e-01   1.5924003e-02
   3.2000000e-01   1.6971771e-02   1.0605988e-01   3.3122120e-01   1.6967391e-02
   3.3000000e-01   1.8048931e-02   1.0937195e-01   3.3119305e-01   1.8043814e-02
   3.4000000e-01   1.9159210e-02   1.1268374e-01   3.3116311e-01   1.9153260e-02
   3.5000000e-01   2.0302604e-02   1.1599521e-01   3.3113134e-01   2.0295718e-02
   3.6000000e-01   2.1479113e-02   1.1930635e-01   3.3109767e-01   2.1471174e-02
   3.7000000e-01   2.2688730e-02   1.2261715e-01   3.3106205e-01   2.2679616e-02
   3.8000000e-01   2.3931454e-02   1.2592758e-01   3.3102444e-01   2.3921027e-02
   3.9000000e-01   2.5207281e-02   1.2923763e-01   3.3098476e-01   2.5195395e-02
   4.0000000e-01   2.6516206e-02   1.3254727e-01   3.3094298e-01   2.6502702e-02
   4.1000000e-01   2.7858225e-02   1.3585648e-01   3.3089904e-01   2.7842931e-02
   4.2000000e-01   2.9233334e-02   1.3916524e-01   3.3085287e-01   2.9216066e-02
   4.3000000e-01   3.0641528e-02   1.4247352e-01   3.3080444e-01   3.0622088e-02
   4.4000000e-01   3.2082802e-02   1.4578131e-01   3.3075367e-01   3.2060976e-02
   4.5000000e-01   3.3557152e-02   1.4908859e-01   3.3070053e-01   3.3532711e-02
   4.6000000e-01   3.5064572e-02   1.5239531e-01   3.3064496e-01   3.5037272e-02
   4.7000000e-01   3.6605057e-02   1.5570147e-01   3.3058690e-01   3.6574635e-02
   4.8000000e-01   3.8178600e-02   1.5900704e-01   3.3052630e-01   3.8144779e-02
   4.9000000e-01   3.9785196e-02   1.6231199e-01   3.3046311e-01   3.9747678e-02
   5.0000000e-01   4.1424837e-02   1.6561629e-01   3.3039727e-01   4.1383306e-02
   5.1000000e-01   4.3097519e-02   1.6891992e-01   3.3032873e-01   4.3051639e-02
   5.2000000e-01   4.4803233e-02   1.7222285e-01   3.3025744e-01   4.4752648e-02
   5.3000000e-01   4.6541974e-02   1.7552505e-01   3.3018334e-01   4.6486304e-02
   5.4000000e-01   4.8313732e-02   1.7882650e-01   3.3010639e-01   4.8252579e-02
   5.5000000e-01   5.0118501e-02   1.8212717e-01   3.3002652e-01   5.0051440e-02
   5.6000000e-01   5.1956273e-02   1.8542702e-01   3.2994370e-01   5.1882857e-02
   5.7000000e-01   5.3827039e-02   1.8872602e-01   3.2985786e-01   5.3746795e-02
   5.8000000e-01   5.5730790e-02   1.9202416e-01   3.2976895e-01   5.5643222e-02
   5.9000000e-01   5.7667519e-02   1.9532139e-01   3.2967692e-01   5.7572100e-02
   6.0000000e-01   5.9637215e-02   1.9861768e-01   3.2958172e-01   5.9533394e-02
   6.1000000e-01   6.1639869e-02   2.0191301e-01   3.2948329e-01   6.1527065e-02
   6.2000000e-01   6.3675472e-02   2.0520733e-01   3.2938160e-01   6.3553073e-02
   6.3000000e-01   6.5744012e-02   2.0850062e-01   3.2927657e-01   6.5611379e-02
   6.4000000e-01   6.7845480e-02   2.1179284e-01   3.2916818e-01   6.7701940e-02
   6.5000000e-01   6.9979865e-02   2.1508397e-01   3.2905635e-01   6.9824713e-02
   6.6000000e-01   7.2147156e-02   2.1837395e-01   3.2894105e-01   7.1979654e-02
   6.7000000e-01   7.4347341e-02   2.2166277e-01   3.2882221e-01   7.4166716e-02
   6.8000000e-01   7.6580407e-02   2.2495038e-01   3.2869980e-01   7.6385851e-02
   6.9000000e-01   7.8846344e-02   2.2823675e-01   3.2857376e-01   7.8637012e-02
   7.0000000e-01   8.1145138e-02   2.3152184e-01   3.2844404e-01   8.0920148e-02
   7.1000000e-01   8.3476776e-02   2.3480561e-01   3.2831059e-01   8.3235207e-02
   7.2000000e-01   8.5841246e-02   2.3808803e-01   3.2817337e-01   8.5582136e-02
   7.3000000e-01   8.8238532e-02   2.4136906e-01   3.2803232e-01   8.7960880e-02
   7.4000000e-01   9.0668622e-02   2.4464866e-01   3.2788739e-01   9.0371384e-02
   7.5000000e-01   9.3131501e-02   2.4792679e-01   3.2773853e-01   9.2813589e-02
   7.6000000e-01   9.5627153e-02   2.5120341e-01   3.2758571e-01   9.5287437e-02
   7.7000000e-01   9.8155564e-02   2.5447848e-01   3.2742886e-01   9.7792866e-02
   7.8000000e-01   1.0071672e-01   2.5775196e-01   3.2726795e-01   1.0032982e-01
   7.9000000e-01   1.0331060e-01   2.6102382e-01   3.2710292e-01   1.0289822e-01
   8.0000000e-01   1.0593719e-01   2.6429400e-01   3.2693372e-01   1.0549801e-01
   8.1000000e-01   1.0859647e-01   2.6756247e-01   3.2676031e-01   1.0812913e-01
   8.2000000e-01   1.1128843e-01   2.7082919e-01   3.2658265e-01   1.1079150e-01
   8.3000000e-01   1.1401305e-01   2.7409410e-01   3.2640068e-01   1.1348506e-01
   8.4000000e-01   1.1677031e-01   2.7735718e-01   3.2621437e-01   1.1620972e-01
   8.5000000e-01   1.1956019e-01   2.8061837e-01   3.2602366e-01   1.1896543e-01
   8.6000000e-01   1.2238267e-01   2.8387763e-01   3.2582850e-01   1.2175209e-01
   8.7000000e-01   1.2523773e-01   2.8713492e-01   3.2562886e-01   1.2456964e-01
   8.8000000e-01   1.2812536e-01   2.9039018e-01   3.2542470e-01   1.2741800e-01
   8.9000000e-01   1.3104553e-01   2.9364339e-01   3.2521595e-01   1.3029708e-01
   9.0000000e-01   1.3399822e-01   2.9689448e-01   3.2500259e-01   1.3320681e-01
   9.1000000e-01   1.3698341e-01   3.0014342e-01   3.2478456e-01   1.3614710e-01
   9.2000000e-01   1.4000108e-01   3.0339015e-01   3.2456183e-01   1.3911785e-01
   9.3000000e-01   1.4305121e-01   3.0663463e-01   3.2433435e-01   1.4211900e-01
   9.4000000e-01   1.4613377e-01   3.0987681e-01   3.2410208e-01   1.4515043e-01
   9.5000000e-01   1.4924874e-01   3.1311665e-01   3.2386498e-01   1.4821208e-01
   9.6000000e-01   1.5239609e-01   3.1635408e-01   3.2362300e-01   1.5130383e-01
   9.7000000e-01   1.5557581e-01   3.1958908e-01   3.2337611e-01   1.5442560e-01
   9.8000000e-01   1.5878786e-01   3.2282158e-01   3.2312426e-01   1.5757729e-01
   9.9000000e-01   1.6203223e-01   3.2605154e-01   3.2286741e-01   1.6075879e-01
   1.0000000e+00   1.6530889e-01   3.2927890e-01   3.2260553e-01   1.6397002e-01
   1.0100000e+00   1.6861780e-01   3.3250362e-01   3.2233856e-01   1.6721086e-01
   1.0200000e+00   1.7195895e-01   3.3572565e-01   3.2206649e-01   1.7048121e-01
   1.0300000e+00   1.7533231e-01   3.3894493e-01   3.2178926e-01   1.7378097e-01
   1.0400000e+00   1.7873784e-01   3.4216141e-01   3.2150683e-01   1.7711003e-01
   1.0500000e+00   1.8217552e-01   3.4537504e-01   3.2121918e-01   1.8046827e-01
   1.0600000e+00   1.8564533e-01   3.4858577e-01   3.2092626e-01   1.8385558e-01
   1.0700000e+00   1.8914723e-01   3.5179354e-01   3.2062803e-01   1.8727185e-01
   1.0800000e+00   1.9268119e-01   3.5499830e-01   3.2032447e-01   1.9071697e-01
   1.0900000e+00   1.9624719e-01   3.5820000e-01   3.2001552e-01   1.9419081e-01
   1.1000000e+00   1.9984518e-01   3.6139858e-01   3.1970117e-01   1.9769326e-01
   1.1100000e+00   2.0347515e-01   3.6459399e-01   3.1938138e-01   2.0122419e-01
   1.1200000e+00   2.0713705e-01   3.6778618e-01   3.1905610e-01   2.0478347e-01
   1.1300000e+00   2.1083086e-01   3.7097509e-01   3.1872531e-01   2.0837099e-01
   1.1400000e+00   2.1455654e-01   3.7416066e-01   3.1838897e-01   2.1198661e-01
   1.1500000e+00   2.1831406e-01   3.7734284e-01   3.1804706e-01   2.1563020e-01
   1.1600000e+00   2.2210339e-01   3.8052157e-01   3.1769953e-01   2.1930164e-01
   1.1700000e+00   2.2592448e-01   3.8369680e-01   3.1734636e-01   2.2300078e-01
   1.1800000e+00   2.2977731e-01   3.8686847e-01   3.1698752e-01   2.2672748e-01
   1.1900000e+00   2.3366184e-01   3.9003652e-01   3.1662298e-01   2.3048162e-01
   1.2000000e+00   2.3757803e-01   3.9320090e-01   3.1625271e-01   2.3426305e-01
   1.2100000e+00   2.4152584e-01   3.9636155e-01   3.1587667e-01   2.3807163e-01
   1.2200000e+00   2.4550525e-01   3.9951840e-01   3.1549484e-01   2.4190721e-01
   1.2300000e+00   2.4951620e-01   4.0267141e-01   3.1510720e-01   2.4576964e-01
   1.2400000e+00   2.5355866e-01   4.0582052e-01   3.1471371e-01   2.4965878e-01
   1.2500000e+00   2.5763260e-01   4.0896566e-01   3.1431435e-01   2.5357448e-01
   1.2600000e+00   2.6173796e-01   4.1210677e-01   3.1390910e-01   2.5751657e-01
   1.2700000e+00   2.6587472e-01   4.1524381e-01   3.1349792e-01   2.6148492e-01
   1.2800000e+00   2.7004282e-01   4.1837670e-01   3.1308080e-01   2.6547935e-01
   1.2900000e+00   2.7424224e-01   4.2150539e-01   3.1265770e-01   2.6949972e-01
   1.3000000e+00   2.7847292e-01   4.2462983e-01   3.1222861e-01   2.7354586e-01
   1.3100000e+00   2.8273482e-01   4.2774994e-01   3.1179351e-01   2.7761760e-01
   1.3200000e+00   2.8702790e-01   4.3086566e-01   3.1135237e-01   2.8171477e-01
   1.3300000e+00   2.9135212e-01   4.3397695e-01   3.1090517e-01   2.8583723e-01
   1.3400000e+00   2.9570743e-01   4.3708374e-01   3.1045189e-01   2.8998478e-01
   1.3500000e+00   3.0009378e-01   4.4018596e-01   3.0999250e-01   2.9415726e-01
   1.3600000e+00   3.0451113e-01   4.4328355e-01   3.0952701e-01   2.9835450e-01
   1.3700000e+00   3.0895943e-01   4.4637647e-01   3.0905537e-01   3.0257632e-01
   1.3800000e+00   3.1343864e-01   4.4946463e-01   3.0857758e-01   3.0682255e-01
   1.3900000e+00   3.1794871e-01   4.5254799e-01   3.0809362e-01   3.1109299e-01
   1.4000000e+00   3.2248959e-01   4.5562647e-01   3.0760347e-01   3.1538747e-01
   1.4100000e+00   3.2706122e-01   4.5870002e-01   3.0710712e-01   3.1970581e-01
   1.4200000e+00   3.3166357e-01   4.6176858e-01   3.0660455e-01   3.2404781e-01
   1.4300000e+00   3.3629658e-01   4.6483208e-01   3.0609575e-01   3.2841330e-01
   1.4400000e+00   3.4096020e-01   4.6789046e-01   3.0558071e-01   3.3280207e-01
   1.4500000e+00   3.4565437e-01   4.7094366e-01   3.0505941e-01   3.3721394e-01
   1.4600000e+00   3.5037905e-01   4.7399162e-01   3.0453184e-01   3.4164871e-01
   1.4700000e+00   3.5513418e-01   4.7703427e-01   3.0399799e-01   3.4610619e-01
   1.4800000e+00   3.5991972e-01   4.8007154e-01   3.0345785e-01   3.5058617e-01
   1.4900000e+00   3.6473560e-01   4.8310339e-01   3.0291142e-01   3.5508845e-01
   1.5000000e+00   3.6958177e-01   4.8612974e-01   3.0235868e-01   3.5961284e-01
   1.5100000e+00   3.7445817e-01   4.8915053e-01   3.0179962e-01   3.6415913e-01
   1.5200000e+00   3.7936476e-01   4.9216570e-01   3.0123424e-01   3.6872710e-01
   1.5300000e+00   3.8430147e-01   4.9517518e-01   3.0066254e-01   3.7331656e-01
   1.5400000e+00   3.8926824e-01   4.9817892e-01   3.0008450e-01   3.7792729e-01
   1.5500000e+00   3.9426503e-01   5.0117684e-01   2.9950013e-01   3.8255907e-01
   1.5600000e+00   3.9929176e-01   5.0416889e-01   2.9890942e-01   3.8721170e-01
   1.5700000e+00   4.0434839e-01   5.0715499e-01   2.9831236e-01   3.9188495e-01
   1.5800000e+00   4.0943484e-01   5.1013510e-01   2.9770896e-01   3.9657861e-01
   1.5900000e+00   4.1455107e-01   5.1310914e-01   2.9709921e-01   4.0129246e-01
   1.6000000e+00   4.1969700e-01   5.1607705e-01   2.9648312e-01   4.0602628e-01
   1.6100000e+00   4.2487259e-01   5.1903877e-01   2.9586069e-01   4.1077983e-01
   1.6200000e+00   4.3007776e-01   5.2199423e-01   2.9523191e-01   4.1555289e-01
   1.6300000e+00   4.3531245e-01   5.2494337e-01   2.9459679e-01   4.2034524e-01
   1.6400000e+00   4.4057660e-01   5.2788613e-01   2.9395533e-01   4.2515665e-01
   1.6500000e+00   4.4587015e-01   5.3082244e-01   2.9330753e-01   4.2998688e-01
   1.6600000e+00   4.5119303e-01   5.3375225e-01   2.9265341e-01   4.3483570e-01
   1.6700000e+00   4.5654518e-01   5.3667548e-01   2.9199297e-01   4.3970287e-01
   1.6800000e+00   4.6192652e-01   5.3959207e-01   2.9132621e-01   4.4458816e-01
   1.6900000e+00   4.6733699e-01   5.4250197e-01   2.9065314e-01   4.4949133e-01
   1.7000000e+00   4.7277654e-01   5.4540510e-01   2.8997378e-01   4.5441214e-01
   1.7100000e+00   4.7824507e-01   5.4830141e-01   2.8928812e-01   4.5935034e-01
   1.7200000e+00   4.8374254e-01   5.5119083e-01   2.8859618e-01   4.6430569e-01
   1.7300000e+00   4.8926887e-01   5.5407330e-01   2.8789798e-01   4.6927794e-01
   1.7400000e+00   4.9482398e-01   5.5694876e-01   2.8719352e-01   4.7426685e-01
   1.7500000e+00   5.0040782e-01   5.5981714e-01   2.8648281e-01   4.7927217e-01
   1.7600000e+00   5.0602030e-01   5.6267838e-01   2.8576587e-01   4.8429364e-01
   1.7700000e+00   5.1166136e-01   5.6553242e-01   2.8504272e-01   4.8933102e-01
   1.7800000e+00   5.1733093e-01   5.6837920e-01   2.8431337e-01   4.9438405e-01
   1.7900000e+00   5.2302892e-01   5.7121865e-01   2.8357784e-01   4.9945247e-01
   1.8000000e+00   5.2875527e-01   5.7405072e-01   2.8283614e-01   5.0453602e-01
   1.8100000e+00   5.3450991e-01   5.7687534e-01   2.8208830e-01   5.0963446e-01
   1.8200000e+00   5.4029276e-01   5.7969245e-01   2.8133433e-01   5.1474751e-01
   1.8300000e+00   5.4610374e-01   5.8250199e-01   2.8057425e-01   5.1987491e-01
   1.8400000e+00   5.5194277e-01   5.8530390e-01   2.7980808e-01   5.2501641e-01
   1.8500000e+00   5.5780979e-01   5.8809812e-01   2.7903585e-01   5.3017174e-01
   1.8600000e+00   5.6370471e-01   5.9088459e-01   2.7825758e-01   5.3534062e-01
   1.8700000e+00   5.6962745e-01   5.9366324e-01   2.7747329e-01   5.4052280e-01
   1.8800000e+00   5.7557795e-01   5.9643402e-01   2.7668301e-01   5.4571801e-01
   1.8900000e+00   5.8155611e-01   5.9919687e-01   2.7588676e-01   5.5092597e-01
   1.9000000e+00   5.8756186e-01   6.0195172e-01   2.7508456e-01   5.5614641e-01
   1.9100000e+00   5.9359511e-01   6.0469852e-01   2.7427646e-01   5.6137906e-01
   1.9200000e+00   5.9965580e-01   6.0743722e-01   2.7346247e-01   5.6662365e-01
   1.9300000e+00   6.0574383e-01   6.1016774e-01   2.7264262e-01   5.7187991e-01
   1.9400000e+00   6.1185913e-01   6.1289004e-01   2.7181695e-01   5.7714754e-01
   1.9500000e+00   6.1800161e-01   6.1560405e-01   2.7098548e-01   5.8242628e-01
   1.9600000e+00   6.2417118e-01   6.1830971e-01   2.7014825e-01   5.8771585e-01
   1.9700000e+00   6.3036777e-01   6.2100698e-01   2.6930529e-01   5.9301597e-01
   1.9800000e+00   6.3659129e-01   6.2369578e-01   2.6845663e-01   5.9832636e-01
   1.9900000e+00   6.4284166e-01   6.2637608e-01   2.6760231e-01   6.0364674e-01
   2.0000000e+00   6.4911879e-01   6.2904780e-01   2.6674236e-01   6.0897681e-01
   2.0100000e+00   6.5542259e-01   6.3171089e-01   2.6587683e-01   6.1431631e-01
   2.0200000e+00   6.6175297e-01   6.3436530e-01   2.6500573e-01   6.1966494e-01
   2.0300000e+00   6.6810986e-01   6.3701097e-01   2.6412912e-01   6.2502241e-01
   2.0400000e+00   6.7449316e-01   6.3964785e-01   2.6324704e-01   6.3038846e-01
   2.0500000e+00   6.8090279e-01   6.4227588e-01   2.6235952e-01   6.3576277e-01
   2.0600000e+00   6.8733865e-01   6.4489501e-01   2.6146660e-01   6.4114507e-01
   2.0700000e+00   6.9380066e-01   6.4750518e-01   2.6056832e-01   6.4653507e-01
   2.0800000e+00   7.0028873e-01   6.5010635e-01   2.5966473e-01   6.5193247e-01
   2.0900000e+00   7.0680276e-01   6.5269845e-01   2.5875587e-01   6.5733699e-01
   2.1000000e+00   7.1334266e-01   6.5528143e-01   2.5784179e-01   6.6274834e-01
   2.1100000e+00   7.1990836e-01   6.5785525e-01   2.5692252e-01   6.6816622e-01
   2.1200000e+00   7.2649974e-01   6.6041985e-01   2.5599812e-01   6.7359034e-01
   2.1300000e+00   7.3311672e-01   6.6297518e-01   2.5506863e-01   6.7902042e-01
   2.1400000e+00   7.3975921e-01   6.6552119e-01   2.5413409e-01   6.8445614e-01
   2.1500000e+00   7.4642711e-01   6.6805783e-01   2.5319457e-01   6.8989723e-01
   2.1600000e+00   7.5312034e-01   6.7058505e-01   2.5225009e-01   6.9534338e-01
   2.1700000e+00   7.5983878e-01   6.7310280e-01   2.5130072e-01   7.0079430e-01
   2.1800000e+00   7.6658236e-01   6.7561104e-01   2.5034650e-01   7.0624970e-01
   2.1900000e+00   7.7335097e-01   6.7810970e-01   2.4938749e-01   7.1170928e-01
   2.2000000e+00   7.8014452e-01   6.8059876e-01   2.4842374e-01   7.1717274e-01
   2.2100000e+00   7.8696292e-01   6.8307815e-01   2.4745530e-01   7.2263979e-01
   2.2200000e+00   7.9380605e-01   6.8554783e-01   2.4648222e-01   7.2811014e-01
   2.2300000e+00   8.0067384e-01   6.8800776e-01   2.4550455e-01   7.3358348e-01
   2.2400000e+00   8.0756618e-01   6.9045790e-01   2.4452236e-01   7.3905951e-01
   2.2500000e+00   8.1448296e-01   6.9289818e-01   2.4353570e-01   7.4453795e-01
   2.2600000e+00   8.2142411e-01   6.9532858e-01   2.4254462e-01   7.5001849e-01
   2.2700000e+00   8.2838950e-01   6.9774905e-01   2.4154919e-01   7.5550083e-01
   2.2800000e+00   8.3537905e-01   7.0015954e-01   2.4054945e-01   7.6098469e-01
   2.2900000e+00   8.4239266e-01   7.0256001e-01   2.3954547e-01   7.6646976e-01
   2.3000000e+00   8.4943022e-01   7.0495042e-01   2.3853731e-01   7.7195574e-01
   2.3100000e+00   8.5649164e-01   7.0733073e-01   2.3752502e-01   7.7744234e-01
   2.3200000e+00   8.6357680e-01   7.0970089e-01   2.3650867e-01   7.8292926e-01
   2.3300000e+00   8.7068562e-01   7.1206087e-01   2.3548832e-01   7.8841621e-01
   2.3400000e+00   8.7781799e-01   7.1441063e-01   2.3446403e-01   7.9390289e-01
   2.3500000e+00   8.8497380e-01   7.1675013e-01   2.3343586e-01   7.9938900e-01
   2.3600000e+00   8.9215295e-01   7.1907932e-01   2.3240388e-01   8.0487424e-01
   2.3700000e+00   8.9935535e-01   7.2139818e-01   2.3136814e-01   8.1035833e-01
   2.3800000e+00   9.0658088e-01   7.2370666e-01   2.3032872e-01   8.1584096e-01
   2.3900000e+00   9.1382945e-01   7.2600473e-01   2.2928567e-01   8.2132185e-01
   2.4000000e+00   9.2110094e-01   7.2829235e-01   2.2823907e-01   8.2680069e-01
   2.4100000e+00   9.2839526e-01   7.3056948e-01   2.2718898e-01   8.3227719e-01
   2.4200000e+00   9.3571230e-01   7.3283610e-01   2.2613547e-01   8.3775106e-01
   2.4300000e+00   9.4305195e-01   7.3509217e-01   2.2507859e-01   8.4322202e-01
   2.4400000e+00   9.5041410e-01   7.3733765e-01   2.2401843e-01   8.4868975e-01
   2.4500000e+00   9.5779866e-01   7.3957251e-01   2.2295505e-01   8.5415398e-01
   2.4600000e+00   9.6520552e-01   7.4179672e-01   2.2188851e-01   8.5961442e-01
   2.4700000e+00   9.7263456e-01   7.4401026e-01   2.2081889e-01   8.6507077e-01
   2.4800000e+00   9.8008569e-01   7.4621308e-01   2.1974626e-01   8.7052274e-01
   2.4900000e+00   9.8755879e-01   7.4840516e-01   2.1867068e-01   8.7597005e-01
   2.5000000e+00   9.9505376e-01   7.5058647e-01   2.1759223e-01   8.8141241e-01
   2.5100000e+00   1.0025705e+00   7.5275698e-01   2.1651098e-01   8.8684954e-01
   2.5200000e+00   1.0101089e+00   7.5491666e-01   2.1542699e-01   8.9228114e-01
   2.5300000e+00   1.0176688e+00   7.5706550e-01   2.1434035e-01   8.9770693e-01
   2.5400000e+00   1.0252501e+00   7.5920345e-01   2.1325112e-01   9.0312663e-01
   2.5500000e+00   1.0328528e+00   7.6133050e-01   2.1215937e-01   9.0853996e-01
   2.5600000e+00   1.0404767e+00   7.6344662e-01   2.1106518e-01   9.1394663e-01
   2.5700000e+00   1.0481217e+00   7.6555178e-01   2.0996863e-01   9.1934637e-01
   2.5800000e+00   1.0557877e+00   7.6764597e-01   2.0886978e-01   9.2473889e-01
   2.5900000e+00   1.0634746e+00   7.6972915e-01   2.0776871e-01   9.3012392e-01
   2.6000000e+00   1.0711823e+00   7.7180132e-01   2.0666550e-01   9.3550118e-01
   2.6100000e+00   1.0789106e+00   7.7386244e-01   2.0556021e-01   9.4087040e-01
   2.6200000e+00   1.0866595e+00   7.7591251e-01   2.0445293e-01   9.4623130e-01
   2.6300000e+00   1.0944288e+00   7.7795148e-01   2.0334373e-01   9.5158361e-01
   2.6400000e+00   1.1022185e+00   7.7997936e-01   2.0223269e-01   9.5692705e-01
   2.6500000e+00   1.1100283e+00   7.8199612e-01   2.0111987e-01   9.6226137e-01
   2.6600000e+00   1.1178583e+00   7.8400174e-01   2.0000536e-01   9.6758628e-01
   2.6700000e+00   1.1257083e+00   7.8599621e-01   1.9888923e-01   9.7290153e-01
   2.6800000e+00   1.1335782e+00   7.8797951e-01   1.9777157e-01   9.7820685e-01
   2.6900000e+00   1.1414679e+00   7.8995162e-01   1.9665244e-01   9.8350196e-01
   2.7000000e+00   1.1493772e+00   7.9191254e-01   1.9553192e-01   9.8878662e-01
   2.7100000e+00   1.1573061e+00   7.9386224e-01   1.9441009e-01   9.9406057e-01
   2.7200000e+00   1.1652544e+00   7.9580072e-01   1.9328703e-01   9.9932353e-01
   2.7300000e+00   1.1732221e+00   7.9772797e-01   1.9216281e-01   1.0045753e+00
   2.7400000e+00   1.1812090e+00   7.9964396e-01   1.9103752e-01   1.0098155e+00
   2.7500000e+00   1.1892149e+00   8.0154870e-01   1.8991123e-01   1.0150440e+00
   2.7600000e+00   1.1972399e+00   8.0344217e-01   1.8878401e-01   1.0202605e+00
   2.7700000e+00   1.2052837e+00   8.0532436e-01   1.8765595e-01   1.0254648e+00
   2.7800000e+00   1.2133463e+00   8.0719527e-01   1.8652712e-01   1.0306565e+00
   2.7900000e+00   1.2214276e+00   8.0905489e-01   1.8539760e-01   1.0358355e+00
   2.8000000e+00   1.2295274e+00   8.1090321e-01   1.8426747e-01   1.0410016e+00
   2.8100000e+00   1.2376456e+00   8.1274023e-01   1.8313681e-01   1.0461544e+00
   2.8200000e+00   1.2457822e+00   8.1456593e-01   1.8200569e-01   1.0512938e+00
   2.8300000e+00   1.2539369e+00   8.1638033e-01   1.8087419e-01   1.0564194e+00
   2.8400000e+00   1.2621097e+00   8.1818340e-01   1.7974239e-01   1.0615311e+00
   2.8500000e+00   1.2703005e+00   8.1997516e-01   1.7861037e-01   1.0666287e+00
   2.8600000e+00   1.2785092e+00   8.2175560e-01   1.7747821e-01   1.0717118e+00
   2.8700000e+00   1.2867356e+00   8.2352471e-01   1.7634598e-01   1.0767803e+00
   2.8800000e+00   1.2949797e+00   8.2528251e-01   1.7521376e-01   1.0818340e+00
   2.8900000e+00   1.3032412e+00   8.2702898e-01   1.7408163e-01   1.0868725e+00
   2.9000000e+00   1.3115202e+00   8.2876413e-01   1.7294966e-01   1.0918958e+00
   2.9100000e+00   1.3198165e+00   8.3048796e-01   1.7181794e-01   1.0969035e+00
   2.9200000e+00   1.3281299e+00   8.3220048e-01   1.7068654e-01   1.1018955e+00
   2.9300000e+00   1.3364604e+00   8.3390168e-01   1.6955553e-01   1.1068715e+00
   2.9400000e+00   1.3448079e+00   8.3559158e-01   1.6842500e-01   1.1118313e+00
   2.9500000e+00   1.3531722e+00   8.3727017e-01   1.6729502e-01   1.1167748e+00
   2.9600000e+00   1.3615533e+00   8.3893747e-01   1.6616567e-01   1.1217016e+00
   2.9700000e+00   1.3699509e+00   8.4059347e-01   1.6503702e-01   1.1266117e+00
   2.9800000e+00   1.3783651e+00   8.4223820e-01   1.6390915e-01   1.1315047e+00
   2.9900000e+00   1.3867957e+00   8.4387165e-01   1.6278213e-01   1.1363806e+00
   3.0000000e+00   1.3952425e+00   8.4549383e-01   1.6165605e-01   1.1412390e+00
   3.0100000e+00   1.4037055e+00   8.4710476e-01   1.6053097e-01   1.1460798e+00
   3.0200000e+00   1.4121846e+00   8.4870444e-01   1.5940697e-01   1.1509029e+00
   3.0300000e+00   1.4206796e+00   8.5029289e-01   1.5828412e-01   1.1557079e+00
   3.0400000e+00   1.4291904e+00   8.5187012e-01   1.5716251e-01   1.1604948e+00
   3.0500000e+00   1.4377169e+00   8.5343614e-01   1.5604219e-01   1.1652633e+00
   3.0600000e+00   1.4462591e+00   8.5499096e-01   1.5492326e-01   1.1700133e+00
   3.0700000e+00   1.4548167e+00   8.5653460e-01   1.5380577e-01   1.1747445e+00
   3.0800000e+00   1.4633897e+00   8.5806707e-01   1.5268981e-01   1.1794568e+00
   3.0900000e+00   1.4719780e+00   8.5958839e-01   1.5157544e-01   1.1841501e+00
   3.1000000e+00   1.4805815e+00   8.6109857e-01   1.5046274e-01   1.1888241e+00
   3.1100000e+00   1.4891999e+00   8.6259764e-01   1.4935178e-01   1.1934787e+00
   3.1200000e+00   1.4978334e+00   8.6408560e-01   1.4824264e-01   1.1981137e+00
   3.1300000e+00   1.5064816e+00   8.6556248e-01   1.4713537e-01   1.2027290e+00
   3.1400000e+00   1.5151446e+00   8.6702830e-01   1.4603005e-01   1.2073243e+00
   3.1500000e+00   1.5238222e+00   8.6848308e-01   1.4492676e-01   1.2118996e+00
   3.1600000e+00   1.5325142e+00   8.6992684e-01   1.4382556e-01   1.2164546e+00
   3.1700000e+00   1.5412207e+00   8.7135959e-01   1.4272652e-01   1.2209892e+00
   3.1800000e+00   1.5499414e+00   8.7278136e-01   1.4162971e-01   1.2255034e+00
   3.1900000e+00   1.5586762e+00   8.7419218e-01   1.4053519e-01   1.2299968e+00
   3.2000000e+00   1.5674252e+00   8.7559207e-01   1.3944304e-01   1.2344694e+00
   3.2100000e+00   1.5761880e+00   8.7698104e-01   1.3835332e-01   1.2389211e+00
   3.2200000e+00   1.5849648e+00   8.7835913e-01   1.3726611e-01   1.2433516e+00
   3.2300000e+00   1.5937552e+00   8.7972636e-01   1.3618145e-01   1.2477609e+00
   3.2400000e+00   1.6025592e+00   8.8108276e-01   1.3509942e-01   1.2521489e+00
   3.2500000e+00   1.6113768e+00   8.8242835e-01   1.3402009e-01   1.2565153e+00
   3.2600000e+00   1.6202078e+00   8.8376316e-01   1.3294352e-01   1.2608601e+00
   3.2700000e+00   1.6290520e+00   8.8508722e-01   1.3186977e-01   1.2651832e+00
   3.2800000e+00   1.6379095e+00   8.8640055e-01   1.3079890e-01   1.2694843e+00
   3.2900000e+00   1.6467800e+00   8.8770320e-01   1.2973098e-01   1.2737635e+00
   3.3000000e+00   1.6556635e+00   8.8899517e-01   1.2866607e-01   1.2780206e+00
   3.3100000e+00   1.6645599e+00   8.9027652e-01   1.2760423e-01   1.2822554e+00
   3.3200000e+00   1.6734690e+00   8.9154726e-01   1.2654553e-01   1.2864679e+00
   3.3300000e+00   1.6823908e+00   8.9280743e-01   1.2549001e-01   1.2906579e+00
   3.3400000e+00   1.6913251e+00   8.9405706e-01   1.2443774e-01   1.2948255e+00
   3.3500000e+00   1.7002719e+00   8.9529619e-01   1.2338878e-01   1.2989703e+00
   3.3600000e+00   1.7092310e+00   8.9652484e-01   1.2234319e-01   1.3030924e+00
   3.3700000e+00   1.7182024e+00   8.9774305e-01   1.2130103e-01   1.3071917e+00
   3.3800000e+00   1.7271858e+00   8.9895086e-01   1.2026234e-01   1.3112681e+00
   3.3900000e+00   1.7361813e+00   9.0014830e-01   1.1922719e-01   1.3153214e+00
   3.4000000e+00   1.7451888e+00   9.0133541e-01   1.1819563e-01   1.3193516e+00
   3.4100000e+00   1.7542080e+00   9.0251222e-01   1.1716771e-01   1.3233586e+00
   3.4200000e+00   1.7632390e+00   9.0367877e-01   1.1614350e-01   1.3273424e+00
   3.4300000e+00   1.7722816e+00   9.0483509e-01   1.1512303e-01   1.3313028e+00
   3.4400000e+00   1.7813357e+00   9.0598123e-01   1.1410637e-01   1.3352398e+00
   3.4500000e+00   1.7904012e+00   9.0711722e-01   1.1309357e-01   1.3391533e+00
   3.4600000e+00   1.7994780e+00   9.0824311e-01   1.1208468e-01   1.3430432e+00
   3.4700000e+00   1.8085660e+00   9.0935892e-01   1.1107974e-01   1.3469095e+00
   3.4800000e+00   1.8176651e+00   9.1046471e-01   1.1007880e-01   1.3507521e+00
   3.4900000e+00   1.8267752e+00   9.1156050e-01   1.0908192e-01   1.3545709e+00
   3.5000000e+00   1.8358963e+00   9.1264635e-01   1.0808914e-01   1.3583659e+00
   3.5100000e+00   1.8450281e+00   9.1372229e-01   1.0710052e-01   1.3621371e+00
   3.5200000e+00   1.8541707e+00   9.1478837e-01   1.0611608e-01   1.3658844e+00
   3.5300000e+00   1.8633239e+00   9.1584462e-01   1.0513589e-01   1.3696076e+00
   3.5400000e+00   1.8724876e+00   9.1689109e-01   1.0415998e-01   1.3733069e+00
   3.5500000e+00   1.8816617e+00   9.1792783e-01   1.0318840e-01   1.3769821e+00
   3.5600000e+00   1.8908461e+00   9.1895487e-01   1.0222119e-01   1.3806332e+00
   3.5700000e+00   1.9000407e+00   9.1997226e-01   1.0125840e-01   1.3842602e+00
   3.5800000e+00   1.9092455e+00   9.2098004e-01   1.0030006e-01   1.3878631e+00
   3.5900000e+00   1.9184603e+00   9.2197826e-01   9.9346218e-02   1.3914417e+00
   3.6000000e+00   1.9276850e+00   9.2296697e-01   9.8396911e-02   1.3949961e+00
   3.6100000e+00   1.9369196e+00   9.2394621e-01   9.7452178e-02   1.3985262e+00
   3.6200000e+00   1.9461639e+00   9.2491602e-01   9.6512057e-02   1.4020321e+00
   3.6300000e+00   1.9554179e+00   9.2587646e-01   9.5576586e-02   1.4055137e+00
   3.6400000e+00   1.9646814e+00   9.2682756e-01   9.4645802e-02   1.4089709e+00
   3.6500000e+00   1.9739544e+00   9.2776938e-01   9.3719739e-02   1.4124038e+00
   3.6600000e+00   1.9832368e+00   9.2870197e-01   9.2798434e-02   1.4158124e+00
   3.6700000e+00   1.9925284e+00   9.2962536e-01   9.1881918e-02   1.4191967e+00
   3.6800000e+00   2.0018293e+00   9.3053961e-01   9.0970227e-02   1.4225565e+00
   3.6900000e+00   2.0111392e+00   9.3144478e-01   9.0063392e-02   1.4258920e+00
   3.7000000e+00   2.0204581e+00   9.3234089e-01   8.9161445e-02   1.4292032e+00
   3.7100000e+00   2.0297860e+00   9.3322801e-01   8.8264416e-02   1.4324900e+00
   3.7200000e+00   2.0391226e+00   9.3410619e-01   8.7372336e-02   1.4357524e+00
   3.7300000e+00   2.0484681e+00   9.3497547e-01   8.6485232e-02   1.4389904e+00
   3.7400000e+00   2.0578221e+00   9.3583590e-01   8.5603134e-02   1.4422042e+00
   3.7500000e+00   2.0671848e+00   9.3668754e-01   8.4726069e-02   1.4453935e+00
   3.7600000e+00   2.0765558e+00   9.3753044e-01   8.3854063e-02   1.4485586e+00
   3.7700000e+00   2.0859353e+00   9.3836463e-01   8.2987142e-02   1.4516993e+00
   3.7800000e+00   2.0953231e+00   9.3919019e-01   8.2125331e-02   1.4548158e+00
   3.7900000e+00   2.1047191e+00   9.4000715e-01   8.1268654e-02   1.4579080e+00
   3.8000000e+00   2.1141232e+00   9.4081557e-01   8.0417133e-02   1.4609760e+00
   3.8100000e+00   2.1235354e+00   9.4161551e-01   7.9570792e-02   1.4640197e+00
   3.8200000e+00   2.1329555e+00   9.4240700e-01   7.8729652e-02   1.4670392e+00
   3.8300000e+00   2.1423835e+00   9.4319011e-01   7.7893733e-02   1.4700346e+00
   3.8400000e+00   2.1518193e+00   9.4396489e-01   7.7063056e-02   1.4730059e+00
   3.8500000e+00   2.1612628e+00   9.4473138e-01   7.6237639e-02   1.4759530e+00
   3.8600000e+00   2.1707139e+00   9.4548965e-01   7.5417501e-02   1.4788762e+00
   3.8700000e+00   2.1801725e+00   9.4623974e-01   7.4602660e-02   1.4817753e+00
   3.8800000e+00   2.1896387e+00   9.4698172e-01   7.3793131e-02   1.4846504e+00
   3.8900000e+00   2.1991121e+00   9.4771562e-01   7.2988931e-02   1.4875016e+00
   3.9000000e+00   2.2085929e+00   9.4844151e-01   7.2190074e-02   1.4903289e+00
   3.9100000e+00   2.2180809e+00   9.4915943e-01   7.1396575e-02   1.4931324e+00
   3.9200000e+00   2.2275761e+00   9.4986945e-01   7.0608448e-02   1.4959121e+00
   3.9300000e+00   2.2370783e+00   9.5057161e-01   6.9825704e-02   1.4986681e+00
   3.9400000e+00   2.2465875e+00   9.5126598e-01   6.9048356e-02   1.5014004e+00
   3.9500000e+00   2.2561036e+00   9.5195259e-01   6.8276415e-02   1.5041091e+00
   3.9600000e+00   2.2656265e+00   9.5263152e-01   6.7509891e-02   1.5067943e+00
   3.9700000e+00   2.2751562e+00   9.5330280e-01   6.6748793e-02   1.5094559e+00
   3.9800000e+00   2.2846926e+00   9.5396651e-01   6.5993131e-02   1.5120941e+00
   3.9900000e+00   2.2942355e+00   9.5462268e-01   6.5242911e-02   1.5147090e+00
   4.0000000e+00   2.3037850e+00   9.5527138e-01   6.4498142e-02   1.5173005e+00
   4.0100000e+00   2.3133409e+00   9.5591266e-01   6.3758829e-02   1.5198688e+00
   4.0200000e+00   2.3229032e+00   9.5654657e-01   6.3024978e-02   1.5224140e+00
   4.0300000e+00   2.3324718e+00   9.5717317e-01   6.2296595e-02   1.5249360e+00
   4.0400000e+00   2.3420467e+00   9.5779251e-01   6.1573683e-02   1.5274351e+00
   4.0500000e+00   2.3516277e+00   9.5840465e-01   6.0856246e-02   1.5299112e+00
   4.0600000e+00   2.3612147e+00   9.5900965e-01   6.0144286e-02   1.5323645e+00
   4.0700000e+00   2.3708078e+00   9.5960755e-01   5.9437805e-02   1.5347949e+00
   4.0800000e+00   2.3804069e+00   9.6019842e-01   5.8736805e-02   1.5372027e+00
   4.0900000e+00   2.3900118e+00   9.6078230e-01   5.8041286e-02   1.5395879e+00
   4.1000000e+00   2.3996225e+00   9.6135926e-01   5.7351247e-02   1.5419505e+00
   4.1100000e+00   2.4092389e+00   9.6192934e-01   5.6666689e-02   1.5442907e+00
   4.1200000e+00   2.4188610e+00   9.6249261e-01   5.5987609e-02   1.5466085e+00
   4.1300000e+00   2.4284888e+00   9.6304911e-01   5.5314005e-02   1.5489041e+00
   4.1400000e+00   2.4381220e+00   9.6359890e-01   5.4645874e-02   1.5511774e+00
   4.1500000e+00   2.4477607e+00   9.6414204e-01   5.3983213e-02   1.5534288e+00
   4.1600000e+00   2.4574048e+00   9.6467858e-01   5.3326017e-02   1.5556581e+00
   4.1700000e+00   2.4670543e+00   9.6520857e-01   5.2674281e-02   1.5578655e+00
   4.1800000e+00   2.4767090e+00   9.6573208e-01   5.2027999e-02   1.5600511e+00
   4.1900000e+00   2.4863689e+00   9.6624915e-01   5.1387166e-02   1.5622150e+00
   4.2000000e+00   2.4960339e+00   9.6675984e-01   5.0751774e-02   1.5643574e+00
   4.2100000e+00   2.5057041e+00   9.6726420e-01   5.0121816e-02   1.5664782e+00
   4.2200000e+00   2.5153792e+00   9.6776229e-01   4.9497284e-02   1.5685777e+00
   4.2300000e+00   2.5250593e+00   9.6825416e-01   4.8878168e-02   1.5706558e+00
   4.2400000e+00   2.5347443e+00   9.6873986e-01   4.8264460e-02   1.5727128e+00
   4.2500000e+00   2.5444341e+00   9.6921946e-01   4.7656149e-02   1.5747486e+00
   4.2600000e+00   2.5541286e+00   9.6969300e-01   4.7053225e-02   1.5767636e+00
   4.2700000e+00   2.5638279e+00   9.7016054e-01   4.6455676e-02   1.5787576e+00
   4.2800000e+00   2.5735318e+00   9.7062213e-01   4.5863492e-02   1.5807309e+00
   4.2900000e+00   2.5832403e+00   9.7107782e-01   4.5276659e-02   1.5826835e+00
   4.3000000e+00   2.5929534e+00   9.7152768e-01   4.4695164e-02   1.5846156e+00
   4.3100000e+00   2.6026709e+00   9.7197174e-01   4.4118995e-02   1.5865273e+00
   4.3200000e+00   2.6123928e+00   9.7241007e-01   4.3548136e-02   1.5884187e+00
   4.3300000e+00   2.6221190e+00   9.7284272e-01   4.2982575e-02   1.5902899e+00
   4.3400000e+00   2.6318496e+00   9.7326974e-01   4.2422294e-02   1.5921410e+00
   4.3500000e+00   2.6415844e+00   9.7369118e-01   4.1867280e-02   1.5939722e+00
   4.3600000e+00   2.6513234e+00   9.7410710e-01   4.1317515e-02   1.5957835e+00
   4.3700000e+00   2.6610665e+00   9.7451754e-01   4.0772984e-02   1.5975751e+00
   4.3800000e+00   2.6708137e+00   9.7492257e-01   4.0233669e-02   1.5993471e+00
   4.3900000e+00   2.6805650e+00   9.7532223e-01   3.9699552e-02   1.6010996e+00
   4.4000000e+00   2.6903202e+00   9.7571657e-01   3.9170616e-02   1.6028328e+00
   4.4100000e+00   2.7000793e+00   9.7610566e-01   3.8646842e-02   1.6045467e+00
   4.4200000e+00   2.7098423e+00   9.7648952e-01   3.8128210e-02   1.6062414e+00
   4.4300000e+00   2.7196091e+00   9.7686823e-01   3.7614702e-02   1.6079172e+00
   4.4400000e+00   2.7293796e+00   9.7724183e-01   3.7106298e-02   1.6095741e+00
   4.4500000e+00   2.7391539e+00   9.7761037e-01   3.6602976e-02   1.6112123e+00
   4.4600000e+00   2.7489318e+00   9.7797391e-01   3.6104717e-02   1.6128318e+00
   4.4700000e+00   2.7587133e+00   9.7833248e-01   3.5611500e-02   1.6144329e+00
   4.4800000e+00   2.7684984e+00   9.7868615e-01   3.5123301e-02   1.6160155e+00
   4.4900000e+00   2.7782870e+00   9.7903496e-01   3.4640101e-02   1.6175799e+00
   4.5000000e+00   2.7880791e+00   9.7937897e-01   3.4161876e-02   1.6191262e+00
   4.5100000e+00   2.7978746e+00   9.7971821e-01   3.3688603e-02   1.6206545e+00
   4.5200000e+00   2.8076735e+00   9.8005275e-01   3.3220260e-02   1.6221650e+00
   4.5300000e+00   2.8174757e+00   9.8038263e-01   3.2756822e-02   1.6236577e+00
   4.5400000e+00   2.8272811e+00   9.8070790e-01   3.2298266e-02   1.6251328e+00
   4.5500000e+00   2.8370898e+00   9.8102861e-01   3.1844569e-02   1.6265904e+00
   4.5600000e+00   2.8469017e+00   9.8134481e-01   3.1395704e-02   1.6280307e+00
   4.5700000e+00   2.8567167e+00   9.8165654e-01   3.0951647e-02   1.6294537e+00
   4.5800000e+00   2.8665348e+00   9.8196385e-01   3.0512374e-02   1.6308597e+00
   4.5900000e+00   2.8763559e+00   9.8226680e-01   3.0077858e-02   1.6322487e+00
   4.6000000e+00   2.8861801e+00   9.8256542e-01   2.9648074e-02   1.6336208e+00
   4.6100000e+00   2.8960072e+00   9.8285977e-01   2.9222995e-02   1.6349763e+00
   4.6200000e+00   2.9058373e+00   9.8314990e-01   2.8802596e-02   1.6363152e+00
   4.6300000e+00   2.9156702e+00   9.8343584e-01   2.8386848e-02   1.6376377e+00
   4.6400000e+00   2.9255060e+00   9.8371765e-01   2.7975727e-02   1.6389439e+00
   4.6500000e+00   2.9353446e+00   9.8399537e-01   2.7569203e-02   1.6402339e+00
   4.6600000e+00   2.9451859e+00   9.8426904e-01   2.7167250e-02   1.6415079e+00
   4.6700000e+00   2.9550299e+00   9.8453872e-01   2.6769840e-02   1.6427659e+00
   4.6800000e+00   2.9648766e+00   9.8480445e-01   2.6376945e-02   1.6440082e+00
   4.6900000e+00   2.9747260e+00   9.8506628e-01   2.5988537e-02   1.6452348e+00
   4.7000000e+00   2.9845780e+00   9.8532424e-01   2.5604587e-02   1.6464460e+00
   4.7100000e+00   2.9944325e+00   9.8557838e-01   2.5225067e-02   1.6476417e+00
   4.7200000e+00   3.0042895e+00   9.8582875e-01   2.4849948e-02   1.6488222e+00
   4.7300000e+00   3.0141490e+00   9.8607539e-01   2.4479200e-02   1.6499876e+00
   4.7400000e+00   3.0240110e+00   9.8631835e-01   2.4112795e-02   1.6511380e+00
   4.7500000e+00   3.0338754e+00   9.8655766e-01   2.3750703e-02   1.6522735e+00
   4.7600000e+00   3.0437421e+00   9.8679337e-01   2.3392894e-02   1.6533943e+00
   4.7700000e+00   3.0536112e+00   9.8702553e-01   2.3039339e-02   1.6545005e+00
   4.7800000e+00   3.0634826e+00   9.8725417e-01   2.2690008e-02   1.6555923e+00
   4.7900000e+00   3.0733563e+00   9.8747934e-01   2.2344871e-02   1.6566697e+00
   4.8000000e+00   3.0832322e+00   9.8770108e-01   2.2003897e-02   1.6577330e+00
   4.8100000e+00   3.0931103e+00   9.8791943e-01   2.1667056e-02   1.6587821e+00
   4.8200000e+00   3.1029906e+00   9.8813443e-01   2.1334318e-02   1.6598174e+00
   4.8300000e+00   3.1128730e+00   9.8834613e-01   2.1005651e-02   1.6608388e+00
   4.8400000e+00   3.1227575e+00   9.8855456e-01   2.0681026e-02   1.6618466e+00
   4.8500000e+00   3.1326441e+00   9.8875976e-01   2.0360412e-02   1.6628408e+00
   4.8600000e+00   3.1425327e+00   9.8896178e-01   2.0043777e-02   1.6638216e+00
   4.8700000e+00   3.1524233e+00   9.8916065e-01   1.9731090e-02   1.6647891e+00
   4.8800000e+00   3.1623159e+00   9.8935641e-01   1.9422321e-02   1.6657434e+00
   4.8900000e+00   3.1722104e+00   9.8954911e-01   1.9117438e-02   1.6666847e+00
   4.9000000e+00   3.1821069e+00   9.8973877e-01   1.8816410e-02   1.6676131e+00
   4.9100000e+00   3.1920052e+00   9.8992545e-01   1.8519205e-02   1.6685288e+00
   4.9200000e+00   3.2019054e+00   9.9010917e-01   1.8225793e-02   1.6694317e+00
   4.9300000e+00   3.2118074e+00   9.9028997e-01   1.7936141e-02   1.6703222e+00
   4.9400000e+00   3.2217112e+00   9.9046790e-01   1.7650219e-02   1.6712003e+00
   4.9500000e+00   3.2316167e+00   9.9064299e-01   1.7367995e-02   1.6720661e+00
   4.9600000e+00   3.2415240e+00   9.9081527e-01   1.7089436e-02   1.6729197e+00
   4.9700000e+00   3.2514330e+00   9.9098479e-01   1.6814513e-02   1.6737614e+00
   4.9800000e+00   3.2613437e+00   9.9115157e-01   1.6543192e-02   1.6745911e+00
   4.9900000e+00   3.2712560e+00   9.9131566e-01   1.6275443e-02   1.6754091e+00
   5.0000000e+00   3.2811700e+00   9.9147709e-01   1.6011234e-02   1.6762155e+00
   5.0100000e+00   3.2910856e+00   9.9163590e-01   1.5750533e-02   1.6770103e+00
   5.0200000e+00   3.3010027e+00   9.9179211e-01   1.5493309e-02   1.6777937e+00
   5.0300000e+00   3.3109214e+00   9.9194577e-01   1.5239530e-02   1.6785658e+00
   5.0400000e+00   3.3208416e+00   9.9209691e-01   1.4989164e-02   1.6793268e+00
   5.0500000e+00   3.3307633e+00   9.9224557e-01   1.4742180e-02   1.6800768e+00
   5.0600000e+00   3.3406865e+00   9.9239177e-01   1.4498547e-02   1.6808158e+00
   5.0700000e+00   3.3506112e+00   9.9253555e-01   1.4258232e-02   1.6815441e+00
   5.0800000e+00   3.3605372e+00   9.9267694e-01   1.4021205e-02   1.6822616e+00
   5.0900000e+00   3.3704647e+00   9.9281598e-01   1.3787434e-02   1.6829687e+00
   5.1000000e+00   3.3803935e+00   9.9295270e-01   1.3556887e-02   1.6836652e+00
   5.1100000e+00   3.3903237e+00   9.9308713e-01   1.3329534e-02   1.6843515e+00
   5.1200000e+00   3.4002553e+00   9.9321930e-01   1.3105343e-02   1.6850275e+00
   5.1300000e+00   3.4101881e+00   9.9334925e-01   1.2884282e-02   1.6856935e+00
   5.1400000e+00   3.4201222e+00   9.9347700e-01   1.2666321e-02   1.6863495e+00
   5.1500000e+00   3.4300576e+00   9.9360258e-01   1.2451429e-02   1.6869956e+00
   5.1600000e+00   3.4399943e+00   9.9372603e-01   1.2239575e-02   1.6876320e+00
   5.1700000e+00   3.4499322e+00   9.9384738e-01   1.2030728e-02   1.6882588e+00
   5.1800000e+00   3.4598712e+00   9.9396666e-01   1.1824856e-02   1.6888760e+00
   5.1900000e+00   3.4698115e+00   9.9408389e-01   1.1621930e-02   1.6894839e+00
   5.2000000e+00   3.4797529e+00   9.9419910e-01   1.1421918e-02   1.6900824e+00
   5.2100000e+00   3.4896955e+00   9.9431233e-01   1.1224791e-02   1.6906718e+00
   5.2200000e+00   3.4996391e+00   9.9442361e-01   1.1030517e-02   1.6912521e+00
   5.2300000e+00   3.5095839e+00   9.9453295e-01   1.0839067e-02   1.6918234e+00
   5.2400000e+00   3.5195298e+00   9.9464040e-01   1.0650411e-02   1.6923859e+00
   5.2500000e+00   3.5294767e+00   9.9474597e-01   1.0464517e-02   1.6929396e+00
   5.2600000e+00   3.5394247e+00   9.9484970e-01   1.0281356e-02   1.6934847e+00
   5.2700000e+00   3.5493737e+00   9.9495161e-01   1.0100899e-02   1.6940212e+00
   5.2800000e+00   3.5593237e+00   9.9505172e-01   9.9231161e-03   1.6945494e+00
   5.2900000e+00   3.5692747e+00   9.9515008e-01   9.7479769e-03   1.6950692e+00
   5.3000000e+00   3.5792267e+00   9.9524669e-01   9.5754524e-03   1.6955807e+00
   5.3100000e+00   3.5891797e+00   9.9534159e-01   9.4055133e-03   1.6960842e+00
   5.3200000e+00   3.5991336e+00   9.9543481e-01   9.2381303e-03   1.6965796e+00
   5.3300000e+00   3.6090884e+00   9.9552636e-01   9.0732746e-03   1.6970671e+00
   5.3400000e+00   3.6190441e+00   9.9561628e-01   8.9109172e-03   1.6975469e+00
   5.3500000e+00   3.6290007e+00   9.9570459e-01   8.7510294e-03   1.6980189e+00
   5.3600000e+00   3.6389582e+00   9.9579131e-01   8.5935825e-03   1.6984833e+00
   5.3700000e+00   3.6489165e+00   9.9587647e-01   8.4385483e-03   1.6989401e+00
   5.3800000e+00   3.6588757e+00   9.9596009e-01   8.2858984e-03   1.6993896e+00
   5.3900000e+00   3.6688357e+00   9.9604219e-01   8.1356047e-03   1.6998317e+00
   5.4000000e+00   3.6787965e+00   9.9612281e-01   7.9876394e-03   1.7002666e+00
   5.4100000e+00   3.6887582e+00   9.9620195e-01   7.8419745e-03   1.7006944e+00
   5.4200000e+00   3.6987206e+00   9.9627965e-01   7.6985826e-03   1.7011152e+00
   5.4300000e+00   3.7086837e+00   9.9635593e-01   7.5574361e-03   1.7015290e+00
   5.4400000e+00   3.7186477e+00   9.9643081e-01   7.4185078e-03   1.7019359e+00
   5.4500000e+00   3.7286124e+00   9.9650431e-01   7.2817707e-03   1.7023361e+00
   5.4600000e+00   3.7385778e+00   9.9657645e-01   7.1471978e-03   1.7027297e+00
   5.4700000e+00   3.7485439e+00   9.9664726e-01   7.0147623e-03   1.7031166e+00
   5.4800000e+00   3.7585107e+00   9.9671675e-01   6.8844377e-03   1.7034971e+00
   5.4900000e+00   3.7684782e+00   9.9678495e-01   6.7561977e-03   1.7038712e+00
   5.5000000e+00   3.7784464e+00   9.9685188e-01   6.6300161e-03   1.7042390e+00
   5.5100000e+00   3.7884152e+00   9.9691756e-01   6.5058668e-03   1.7046005e+00
   5.5200000e+00   3.7983847e+00   9.9698201e-01   6.3837240e-03   1.7049559e+00
   5.5300000e+00   3.8083549e+00   9.9704524e-01   6.2635621e-03   1.7053053e+00
   5.5400000e+00   3.8183256e+00   9.9710728e-01   6.1453557e-03   1.7056487e+00
   5.5500000e+00   3.8282970e+00   9.9716815e-01   6.0290795e-03   1.7059862e+00
   5.5600000e+00   3.8382690e+00   9.9722787e-01   5.9147085e-03   1.7063180e+00
   5.5700000e+00   3.8482416e+00   9.9728645e-01   5.8022177e-03   1.7066440e+00
   5.5800000e+00   3.8582147e+00   9.9734392e-01   5.6915826e-03   1.7069644e+00
   5.5900000e+00   3.8681885e+00   9.9740029e-01   5.5827786e-03   1.7072792e+00
   5.6000000e+00   3.8781627e+00   9.9745558e-01   5.4757815e-03   1.7075885e+00
   5.6100000e+00   3.8881376e+00   9.9750981e-01   5.3705673e-03   1.7078925e+00
   5.6200000e+00   3.8981129e+00   9.9756300e-01   5.2671119e-03   1.7081911e+00
   5.6300000e+00   3.9080888e+00   9.9761516e-01   5.1653918e-03   1.7084845e+00
   5.6400000e+00   3.9180652e+00   9.9766631e-01   5.0653835e-03   1.7087728e+00
   5.6500000e+00   3.9280421e+00   9.9771647e-01   4.9670637e-03   1.7090559e+00
   5.6600000e+00   3.9380195e+00   9.9776566e-01   4.8704094e-03   1.7093341e+00
   5.6700000e+00   3.9479974e+00   9.9781389e-01   4.7753976e-03   1.7096073e+00
   5.6800000e+00   3.9579758e+00   9.9786117e-01   4.6820056e-03   1.7098756e+00
   5.6900000e+00   3.9679547e+00   9.9790753e-01   4.5902112e-03   1.7101392e+00
   5.7000000e+00   3.9779340e+00   9.9795298e-01   4.4999918e-03   1.7103980e+00
   5.7100000e+00   3.9879137e+00   9.9799754e-01   4.4113256e-03   1.7106522e+00
   5.7200000e+00   3.9978939e+00   9.9804121e-01   4.3241907e-03   1.7109018e+00
   5.7300000e+00   4.0078745e+00   9.9808402e-01   4.2385654e-03   1.7111469e+00
   5.7400000e+00   4.0178556e+00   9.9812599e-01   4.1544283e-03   1.7113876e+00
   5.7500000e+00   4.0278371e+00   9.9816712e-01   4.0717581e-03   1.7116239e+00
   5.7600000e+00   4.0378189e+00   9.9820743e-01   3.9905338e-03   1.7118558e+00
   5.7700000e+00   4.0478012e+00   9.9824693e-01   3.9107346e-03   1.7120836e+00
   5.7800000e+00   4.0577839e+00   9.9828565e-01   3.8323399e-03   1.7123072e+00
   5.7900000e+00   4.0677669e+00   9.9832358e-01   3.7553292e-03   1.7125266e+00
   5.8000000e+00   4.0777503e+00   9.9836076e-01   3.6796824e-03   1.7127420e+00
   5.8100000e+00   4.0877341e+00   9.9839718e-01   3.6053794e-03   1.7129535e+00
   5.8200000e+00   4.0977183e+00   9.9843287e-01   3.5324005e-03   1.7131610e+00
   5.8300000e+00   4.1077028e+00   9.9846783e-01   3.4607260e-03   1.7133647e+00
   5.8400000e+00   4.1176876e+00   9.9850209e-01   3.3903366e-03   1.7135646e+00
   5.8500000e+00   4.1276728e+00   9.9853564e-01   3.3212130e-03   1.7137607e+00
   5.8600000e+00   4.1376583e+00   9.9856852e-01   3.2533363e-03   1.7139532e+00
   5.8700000e+00   4.1476442e+00   9.9860071e-01   3.1866877e-03   1.7141420e+00
   5.8800000e+00   4.1576304e+00   9.9863225e-01   3.1212487e-03   1.7143273e+00
   5.8900000e+00   4.1676168e+00   9.9866314e-01   3.0570008e-03   1.7145091e+00
   5.9000000e+00   4.1776036e+00   9.9869340e-01   2.9939259e-03   1.7146874e+00
   5.9100000e+00   4.1875907e+00   9.9872303e-01   2.9320060e-03   1.7148624e+00
   5.9200000e+00   4.1975781e+00   9.9875204e-01   2.8712234e-03   1.7150340e+00
   5.9300000e+00   4.2075657e+00   9.9878045e-01   2.8115604e-03   1.7152023e+00
   5.9400000e+00   4.2175537e+00   9.9880827e-01   2.7529997e-03   1.7153675e+00
   5.9500000e+00   4.2275419e+00   9.9883552e-01   2.6955241e-03   1.7155294e+00
   5.9600000e+00   4.2375304e+00   9.9886219e-01   2.6391166e-03   1.7156883e+00
   5.9700000e+00   4.2475191e+00   9.9888830e-01   2.5837605e-03   1.7158440e+00
   5.9800000e+00   4.2575082e+00   9.9891387e-01   2.5294392e-03   1.7159968e+00
   5.9900000e+00   4.2674974e+00   9.9893889e-01   2.4761363e-03   1.7161466e+00
   6.0000000e+00   4.2774869e+00   9.9896339e-01   2.4238355e-03   1.7162934e+00
   6.0100000e+00   4.2874767e+00   9.9898737e-01   2.3725210e-03   1.7164374e+00
   6.0200000e+00   4.2974667e+00   9.9901085e-01   2.3221768e-03   1.7165786e+00
   6.0300000e+00   4.3074569e+00   9.9903382e-01   2.2727873e-03   1.7167170e+00
   6.0400000e+00   4.3174474e+00   9.9905631e-01   2.2243373e-03   1.7168527e+00
   6.0500000e+00   4.3274380e+00   9.9907831e-01   2.1768113e-03   1.7169857e+00
   6.0600000e+00   4.3374289e+00   9.9909984e-01   2.1301943e-03   1.7171161e+00
   6.0700000e+00   4.3474200e+00   9.9912092e-01   2.0844715e-03   1.7172439e+00
   6.0800000e+00   4.3574113e+00   9.9914154e-01   2.0396282e-03   1.7173692e+00
   6.0900000e+00   4.3674029e+00   9.9916171e-01   1.9956500e-03   1.7174920e+00
   6.1000000e+00   4.3773946e+00   9.9918145e-01   1.9525224e-03   1.7176123e+00
   6.1100000e+00   4.3873865e+00   9.9920077e-01   1.9102315e-03   1.7177302e+00
   6.1200000e+00   4.3973786e+00   9.9921966e-01   1.8687632e-03   1.7178457e+00
   6.1300000e+00   4.4073709e+00   9.9923814e-01   1.8281037e-03   1.7179589e+00
   6.1400000e+00   4.4173633e+00   9.9925622e-01   1.7882396e-03   1.7180699e+00
   6.1500000e+00   4.4273560e+00   9.9927391e-01   1.7491573e-03   1.7181786e+00
   6.1600000e+00   4.4373488e+00   9.9929121e-01   1.7108437e-03   1.7182850e+00
   6.1700000e+00   4.4473418e+00   9.9930813e-01   1.6732858e-03   1.7183893e+00
   6.1800000e+00   4.4573350e+00   9.9932468e-01   1.6364705e-03   1.7184915e+00
   6.1900000e+00   4.4673283e+00   9.9934086e-01   1.6003853e-03   1.7185916e+00
   6.2000000e+00   4.4773218e+00   9.9935669e-01   1.5650176e-03   1.7186897e+00
   6.2100000e+00   4.4873154e+00   9.9937216e-01   1.5303551e-03   1.7187857e+00
   6.2200000e+00   4.4973092e+00   9.9938730e-01   1.4963855e-03   1.7188797e+00
   6.2300000e+00   4.5073032e+00   9.9940209e-01   1.4630968e-03   1.7189719e+00
   6.2400000e+00   4.5172973e+00   9.9941656e-01   1.4304771e-03   1.7190621e+00
   6.2500000e+00   4.5272915e+00   9.9943071e-01   1.3985149e-03   1.7191504e+00
   6.2600000e+00   4.5372859e+00   9.9944453e-01   1.3671984e-03   1.7192369e+00
   6.2700000e+00   4.5472804e+00   9.9945805e-01   1.3365165e-03   1.7193216e+00
   6.2800000e+00   4.5572751e+00   9.9947127e-01   1.3064577e-03   1.7194045e+00
   6.2900000e+00   4.5672698e+00   9.9948418e-01   1.2770113e-03   1.7194857e+00
   6.3000000e+00   4.5772647e+00   9.9949681e-01   1.2481661e-03   1.7195652e+00
   6.3100000e+00   4.5872598e+00   9.9950915e-01   1.2199115e-03   1.7196430e+00
   6.3200000e+00   4.5972549e+00   9.9952121e-01   1.1922369e-03   1.7197191e+00
   6.3300000e+00   4.6072502e+00   9.9953299e-01   1.1651319e-03   1.7197937e+00
   6.3400000e+00   4.6172456e+00   9.9954451e-01   1.1385863e-03   1.7198666e+00
   6.3500000e+00   4.6272411e+00   9.9955577e-01   1.1125898e-03   1.7199380e+00
   6.3600000e+00   4.6372367e+00   9.9956677e-01   1.0871325e-03   1.7200079e+00
   6.3700000e+00   4.6472324e+00   9.9957751e-01   1.0622047e-03   1.7200763e+00
   6.3800000e+00   4.6572282e+00   9.9958801e-01   1.0377966e-03   1.7201433e+00
   6.3900000e+00   4.6672242e+00   9.9959827e-01   1.0138986e-03   1.7202088e+00
   6.4000000e+00   4.6772202e+00   9.9960829e-01   9.9050150e-04   1.7202729e+00
   6.4100000e+00   4.6872163e+00   9.9961808e-01   9.6759594e-04   1.7203356e+00
   6.4200000e+00   4.6972126e+00   9.9962764e-01   9.4517282e-04   1.7203969e+00
   6.4300000e+00   4.7072089e+00   9.9963699e-01   9.2322320e-04   1.7204569e+00
   6.4400000e+00   4.7172053e+00   9.9964611e-01   9.0173823e-04   1.7205156e+00
   6.4500000e+00   4.7272018e+00   9.9965502e-01   8.8070924e-04   1.7205731e+00
   6.4600000e+00   4.7371984e+00   9.9966373e-01   8.6012766e-04   1.7206293e+00
   6.4700000e+00   4.7471951e+00   9.9967223e-01   8.3998508e-04   1.7206842e+00
   6.4800000e+00   4.7571919e+00   9.9968053e-01   8.2027319e-04   1.7207380e+00
   6.4900000e+00   4.7671887e+00   9.9968863e-01   8.0098384e-04   1.7207905e+00
   6.5000000e+00   4.7771856e+00   9.9969655e-01   7.8210901e-04   1.7208419e+00
   6.5100000e+00   4.7871826e+00   9.9970428e-01   7.6364078e-04   1.7208922e+00
   6.5200000e+00   4.7971797e+00   9.9971182e-01   7.4557138e-04   1.7209414e+00
   6.5300000e+00   4.8071769e+00   9.9971919e-01   7.2789315e-04   1.7209894e+00
   6.5400000e+00   4.8171741e+00   9.9972638e-01   7.1059857e-04   1.7210364e+00
   6.5500000e+00   4.8271714e+00   9.9973340e-01   6.9368023e-04   1.7210824e+00
   6.5600000e+00   4.8371688e+00   9.9974026e-01   6.7713085e-04   1.7211273e+00
   6.5700000e+00   4.8471662e+00   9.9974695e-01   6.6094325e-04   1.7211712e+00
   6.5800000e+00   4.8571637e+00   9.9975348e-01   6.4511038e-04   1.7212142e+00
   6.5900000e+00   4.8671613e+00   9.9975985e-01   6.2962532e-04   1.7212561e+00
   6.6000000e+00   4.8771589e+00   9.9976607e-01   6.1448124e-04   1.7212972e+00
   6.6100000e+00   4.8871566e+00   9.9977214e-01   5.9967143e-04   1.7213373e+00
   6.6200000e+00   4.8971543e+00   9.9977806e-01   5.8518931e-04   1.7213764e+00
   6.6300000e+00   4.9071521e+00   9.9978384e-01   5.7102839e-04   1.7214147e+00
   6.6400000e+00   4.9171500e+00   9.9978949e-01   5.5718229e-04   1.7214522e+00
   6.6500000e+00   4.9271479e+00   9.9979499e-01   5.4364475e-04   1.7214887e+00
   6.6600000e+00   4.9371459e+00   9.9980036e-01   5.3040960e-04   1.7215245e+00
   6.6700000e+00   4.9471439e+00   9.9980560e-01   5.1747080e-04   1.7215594e+00
   6.6800000e+00   4.9571420e+00   9.9981071e-01   5.0482239e-04   1.7215935e+00
   6.6900000e+00   4.9671402e+00   9.9981570e-01   4.9245853e-04   1.7216269e+00
   6.7000000e+00   4.9771383e+00   9.9982056e-01   4.8037346e-04   1.7216594e+00
   6.7100000e+00   4.9871366e+00   9.9982530e-01   4.6856154e-04   1.7216912e+00
   6.7200000e+00   4.9971348e+00   9.9982993e-01   4.5701721e-04   1.7217223e+00
   6.7300000e+00   5.0071332e+00   9.9983445e-01   4.4573503e-04   1.7217527e+00
   6.7400000e+00   5.0171315e+00   9.9983885e-01   4.3470963e-04   1.7217823e+00
   6.7500000e+00   5.0271299e+00   9.9984314e-01   4.2393575e-04   1.7218113e+00
   6.7600000e+00   5.0371284e+00   9.9984733e-01   4.1340823e-04   1.7218395e+00
   6.7700000e+00   5.0471269e+00   9.9985141e-01   4.0312199e-04   1.7218672e+00
   6.7800000e+00   5.0571254e+00   9.9985539e-01   3.9307202e-04   1.7218941e+00
   6.7900000e+00   5.0671240e+00   9.9985927e-01   3.8325345e-04   1.7219205e+00
   6.8000000e+00   5.0771226e+00   9.9986306e-01   3.7366146e-04   1.7219462e+00
   6.8100000e+00   5.0871213e+00   9.9986675e-01   3.6429132e-04   1.7219713e+00
   6.8200000e+00   5.0971199e+00   9.9987034e-01   3.5513839e-04   1.7219958e+00
   6.8300000e+00   5.1071187e+00   9.9987385e-01   3.4619813e-04   1.7220197e+00
   6.8400000e+00   5.1171174e+00   9.9987727e-01   3.3746606e-04   1.7220431e+00
   6.8500000e+00   5.1271162e+00   9.9988060e-01   3.2893779e-04   1.7220659e+00
   6.8600000e+00   5.1371150e+00   9.9988385e-01   3.2060901e-04   1.7220882e+00
   6.8700000e+00   5.1471139e+00   9.9988701e-01   3.1247550e-04   1.7221099e+00
   6.8800000e+00   5.1571128e+00   9.9989010e-01   3.0453310e-04   1.7221311e+00
   6.8900000e+00   5.1671117e+00   9.9989310e-01   2.9677774e-04   1.7221518e+00
   6.9000000e+00   5.1771106e+00   9.9989603e-01   2.8920542e-04   1.7221720e+00
   6.9100000e+00   5.1871096e+00   9.9989889e-01   2.8181222e-04   1.7221917e+00
   6.9200000e+00   5.1971086e+00   9.9990167e-01   2.7459429e-04   1.7222109e+00
   6.9300000e+00   5.2071076e+00   9.9990438e-01   2.6754786e-04   1.7222297e+00
   6.9400000e+00   5.2171067e+00   9.9990702e-01   2.6066921e-04   1.7222480e+00
   6.9500000e+00   5.2271058e+00   9.9990959e-01   2.5395471e-04   1.7222659e+00
   6.9600000e+00   5.2371049e+00   9.9991210e-01   2.4740081e-04   1.7222833e+00
   6.9700000e+00   5.2471040e+00   9.9991454e-01   2.4100399e-04   1.7223003e+00
   6.9800000e+00   5.2571032e+00   9.9991692e-01   2.3476083e-04   1.7223169e+00
   6.9900000e+00   5.2671024e+00   9.9991924e-01   2.2866797e-04   1.7223331e+00
   7.0000000e+00   5.2771016e+00   9.9992149e-01   2.2272210e-04   1.7223489e+00
   7.0100000e+00   5.2871008e+00   9.9992369e-01   2.1691999e-04   1.7223643e+00
   7.0200000e+00   5.2971000e+00   9.9992583e-01   2.1125847e-04   1.7223793e+00
   7.0300000e+00   5.3070993e+00   9.9992792e-01   2.0573443e-04   1.7223940e+00
   7.0400000e+00   5.3170986e+00   9.9992995e-01   2.0034481e-04   1.7224082e+00
   7.0500000e+00   5.3270979e+00   9.9993193e-01   1.9508663e-04   1.7224222e+00
   7.0600000e+00   5.3370972e+00   9.9993385e-01   1.8995696e-04   1.7224358e+00
   7.0700000e+00   5.3470966e+00   9.9993573e-01   1.8495293e-04   1.7224490e+00
   7.0800000e+00   5.3570959e+00   9.9993755e-01   1.8007171e-04   1.7224619e+00
   7.0900000e+00   5.3670953e+00   9.9993933e-01   1.7531055e-04   1.7224745e+00
   7.1000000e+00   5.3770947e+00   9.9994106e-01   1.7066674e-04   1.7224868e+00
   7.1100000e+00   5.3870942e+00   9.9994274e-01   1.6613764e-04   1.7224987e+00
   7.1200000e+00   5.3970936e+00   9.9994438e-01   1.6172064e-04   1.7225104e+00
   7.1300000e+00   5.4070930e+00   9.9994598e-01   1.5741320e-04   1.7225218e+00
   7.1400000e+00   5.4170925e+00   9.9994753e-01   1.5321284e-04   1.7225328e+00
   7.1500000e+00   5.4270920e+00   9.9994904e-01   1.4911709e-04   1.7225436e+00
   7.1600000e+00   5.4370915e+00   9.9995051e-01   1.4512358e-04   1.7225542e+00
   7.1700000e+00   5.4470910e+00   9.9995194e-01   1.4122996e-04   1.7225644e+00
   7.1800000e+00   5.4570905e+00   9.9995334e-01   1.3743394e-04   1.7225744e+00
   7.1900000e+00   5.4670901e+00   9.9995469e-01   1.3373326e-04   1.7225842e+00
   7.2000000e+00   5.4770896e+00   9.9995601e-01   1.3012571e-04   1.7225937e+00
   7.2100000e+00   5.4870892e+00   9.9995729e-01   1.2660916e-04   1.7226029e+00
   7.2200000e+00   5.4970888e+00   9.9995854e-01   1.2318148e-04   1.7226119e+00
   7.2300000e+00   5.5070884e+00   9.9995976e-01   1.1984060e-04   1.7226207e+00
   7.2400000e+00   5.5170880e+00   9.9996094e-01   1.1658451e-04   1.7226293e+00
   7.2500000e+00   5.5270876e+00   9.9996209e-01   1.1341121e-04   1.7226376e+00
   7.2600000e+00   5.5370872e+00   9.9996321e-01   1.1031877e-04   1.7226457e+00
   7.2700000e+00   5.5470868e+00   9.9996430e-01   1.0730529e-04   1.7226536e+00
   7.2800000e+00   5.5570865e+00   9.9996536e-01   1.0436891e-04   1.7226613e+00
   7.2900000e+00   5.5670861e+00   9.9996639e-01   1.0150780e-04   1.7226688e+00
   7.3000000e+00   5.5770858e+00   9.9996739e-01   9.8720192e-05   1.7226761e+00
   7.3100000e+00   5.5870855e+00   9.9996836e-01   9.6004336e-05   1.7226832e+00
   7.3200000e+00   5.5970852e+00   9.9996931e-01   9.3358528e-05   1.7226901e+00
   7.3300000e+00   5.6070849e+00   9.9997023e-01   9.0781097e-05   1.7226969e+00
   7.3400000e+00   5.6170846e+00   9.9997112e-01   8.8270410e-05   1.7227034e+00
   7.3500000e+00   5.6270843e+00   9.9997199e-01   8.5824868e-05   1.7227098e+00
   7.3600000e+00   5.6370840e+00   9.9997284e-01   8.3442909e-05   1.7227161e+00
   7.3700000e+00   5.6470838e+00   9.9997366e-01   8.1123001e-05   1.7227221e+00
   7.3800000e+00   5.6570835e+00   9.9997446e-01   7.8863650e-05   1.7227280e+00
   7.3900000e+00   5.6670832e+00   9.9997524e-01   7.6663390e-05   1.7227338e+00
   7.4000000e+00   5.6770830e+00   9.9997600e-01   7.4520790e-05   1.7227394e+00
   7.4100000e+00   5.6870828e+00   9.9997673e-01   7.2434450e-05   1.7227448e+00
   7.4200000e+00   5.6970825e+00   9.9997744e-01   7.0403001e-05   1.7227501e+00
   7.4300000e+00   5.7070823e+00   9.9997814e-01   6.8425103e-05   1.7227552e+00
   7.4400000e+00   5.7170821e+00   9.9997881e-01   6.6499448e-05   1.7227603e+00
   7.4500000e+00   5.7270819e+00   9.9997947e-01   6.4624753e-05   1.7227651e+00
   7.4600000e+00   5.7370817e+00   9.9998011e-01   6.2799769e-05   1.7227699e+00
   7.4700000e+00   5.7470815e+00   9.9998072e-01   6.1023270e-05   1.7227745e+00
   7.4800000e+00   5.7570813e+00   9.9998133e-01   5.9294061e-05   1.7227790e+00
   7.4900000e+00   5.7670811e+00   9.9998191e-01   5.7610972e-05   1.7227834e+00
   7.5000000e+00   5.7770809e+00   9.9998248e-01   5.5972859e-05   1.7227876e+00
   7.5100000e+00   5.7870808e+00   9.9998303e-01   5.4378606e-05   1.7227918e+00
   7.5200000e+00   5.7970806e+00   9.9998357e-01   5.2827119e-05   1.7227958e+00
   7.5300000e+00   5.8070804e+00   9.9998409e-01   5.1317333e-05   1.7227997e+00
   7.5400000e+00   5.8170803e+00   9.9998459e-01   4.9848203e-05   1.7228035e+00
   7.5500000e+00   5.8270801e+00   9.9998508e-01   4.8418711e-05   1.7228072e+00
   7.5600000e+00   5.8370800e+00   9.9998556e-01   4.7027861e-05   1.7228109e+00
   7.5700000e+00   5.8470798e+00   9.9998602e-01   4.5674680e-05   1.7228144e+00
   7.5800000e+00   5.8570797e+00   9.9998647e-01   4.4358218e-05   1.7228178e+00
   7.5900000e+00   5.8670796e+00   9.9998691e-01   4.3077546e-05   1.7228211e+00
   7.6000000e+00   5.8770794e+00   9.9998734e-01   4.1831756e-05   1.7228243e+00
   7.6100000e+00   5.8870793e+00   9.9998775e-01   4.0619964e-05   1.7228274e+00
   7.6200000e+00   5.8970792e+00   9.9998815e-01   3.9441302e-05   1.7228305e+00
   7.6300000e+00   5.9070791e+00   9.9998854e-01   3.8294927e-05   1.7228335e+00
   7.6400000e+00   5.9170790e+00   9.9998891e-01   3.7180013e-05   1.7228363e+00
   7.6500000e+00   5.9270789e+00   9.9998928e-01   3.6095753e-05   1.7228391e+00
   7.6600000e+00   5.9370788e+00   9.9998964e-01   3.5041361e-05   1.7228419e+00
   7.6700000e+00   5.9470787e+00   9.9998998e-01   3.4016068e-05   1.7228445e+00
   7.6800000e+00   5.9570786e+00   9.9999032e-01   3.3019124e-05   1.7228471e+00
   7.6900000e+00   5.9670785e+00   9.9999064e-01   3.2049795e-05   1.7228496e+00
   7.7000000e+00   5.9770784e+00   9.9999096e-01   3.1107368e-05   1.7228520e+00
   7.7100000e+00   5.9870783e+00   9.9999126e-01   3.0191142e-05   1.7228544e+00
   7.7200000e+00   5.9970782e+00   9.9999156e-01   2.9300438e-05   1.7228567e+00
   7.7300000e+00   6.0070781e+00   9.9999185e-01   2.8434590e-05   1.7228589e+00
   7.7400000e+00   6.0170780e+00   9.9999213e-01   2.7592949e-05   1.7228611e+00
   7.7500000e+00   6.0270780e+00   9.9999240e-01   2.6774881e-05   1.7228632e+00
   7.7600000e+00   6.0370779e+00   9.9999267e-01   2.5979768e-05   1.7228652e+00
   7.7700000e+00   6.0470778e+00   9.9999292e-01   2.5207006e-05   1.7228672e+00
   7.7800000e+00   6.0570777e+00   9.9999317e-01   2.4456007e-05   1.7228691e+00
   7.7900000e+00   6.0670777e+00   9.9999341e-01   2.3726196e-05   1.7228710e+00
   7.8000000e+00   6.0770776e+00   9.9999365e-01   2.3017013e-05   1.7228728e+00
   7.8100000e+00   6.0870775e+00   9.9999387e-01   2.2327912e-05   1.7228746e+00
   7.8200000e+00   6.0970775e+00   9.9999409e-01   2.1658358e-05   1.7228763e+00
   7.8300000e+00   6.1070774e+00   9.9999431e-01   2.1007833e-05   1.7228780e+00
   7.8400000e+00   6.1170774e+00   9.9999451e-01   2.0375827e-05   1.7228796e+00
   7.8500000e+00   6.1270773e+00   9.9999471e-01   1.9761847e-05   1.7228812e+00
   7.8600000e+00   6.1370773e+00   9.9999491e-01   1.9165409e-05   1.7228827e+00
   7.8700000e+00   6.1470772e+00   9.9999510e-01   1.8586044e-05   1.7228842e+00
   7.8800000e+00   6.1570772e+00   9.9999528e-01   1.8023291e-05   1.7228856e+00
   7.8900000e+00   6.1670771e+00   9.9999546e-01   1.7476703e-05   1.7228870e+00
   7.9000000e+00   6.1770771e+00   9.9999563e-01   1.6945845e-05   1.7228884e+00
   7.9100000e+00   6.1870770e+00   9.9999580e-01   1.6430290e-05   1.7228897e+00
   7.9200000e+00   6.1970770e+00   9.9999596e-01   1.5929623e-05   1.7228910e+00
   7.9300000e+00   6.2070770e+00   9.9999611e-01   1.5443441e-05   1.7228922e+00
   7.9400000e+00   6.2170769e+00   9.9999627e-01   1.4971348e-05   1.7228934e+00
   7.9500000e+00   6.2270769e+00   9.9999641e-01   1.4512962e-05   1.7228946e+00
   7.9600000e+00   6.2370768e+00   9.9999656e-01   1.4067906e-05   1.7228957e+00
   7.9700000e+00   6.2470768e+00   9.9999670e-01   1.3635817e-05   1.7228969e+00
   7.9800000e+00   6.2570768e+00   9.9999683e-01   1.3216339e-05   1.7228979e+00
   7.9900000e+00   6.2670767e+00   9.9999696e-01   1.2809125e-05   1.7228990e+00
   8.0000000e+00   6.2770767e+00   9.9999709e-01   1.2413836e-05   1.7229000e+00
   8.0100000e+00   6.2870767e+00   9.9999721e-01   1.2030145e-05   1.7229009e+00
   8.0200000e+00   6.2970767e+00   9.9999733e-01   1.1657730e-05   1.7229019e+00
   8.0300000e+00   6.3070766e+00   9.9999744e-01   1.1296279e-05   1.7229028e+00
   8.0400000e+00   6.3170766e+00   9.9999755e-01   1.0945488e-05   1.7229037e+00
   8.0500000e+00   6.3270766e+00   9.9999766e-01   1.0605059e-05   1.7229046e+00
   8.0600000e+00   6.3370766e+00   9.9999776e-01   1.0274705e-05   1.7229054e+00
   8.0700000e+00   6.3470765e+00   9.9999787e-01   9.9541445e-06   1.7229062e+00
   8.0800000e+00   6.3570765e+00   9.9999796e-01   9.6431026e-06   1.7229070e+00
   8.0900000e+00   6.3670765e+00   9.9999806e-01   9.3413128e-06   1.7229078e+00
   8.1000000e+00   6.3770765e+00   9.9999815e-01   9.0485155e-06   1.7229085e+00
   8.1100000e+00   6.3870765e+00   9.9999824e-01   8.7644574e-06   1.7229093e+00
   8.1200000e+00   6.3970764e+00   9.9999833e-01   8.4888923e-06   1.7229100e+00
   8.1300000e+00   6.4070764e+00   9.9999841e-01   8.2215801e-06   1.7229106e+00
   8.1400000e+00   6.4170764e+00   9.9999849e-01   7.9622874e-06   1.7229113e+00
   8.1500000e+00   6.4270764e+00   9.9999857e-01   7.7107868e-06   1.7229119e+00
   8.1600000e+00   6.4370764e+00   9.9999864e-01   7.4668568e-06   1.7229126e+00
   8.1700000e+00   6.4470764e+00   9.9999872e-01   7.2302820e-06   1.7229132e+00
   8.1800000e+00   6.4570764e+00   9.9999879e-01   7.0008526e-06   1.7229137e+00
   8.1900000e+00   6.4670763e+00   9.9999886e-01   6.7783645e-06   1.7229143e+00
   8.2000000e+00   6.4770763e+00   9.9999892e-01   6.5626189e-06   1.7229148e+00
   8.2100000e+00   6.4870763e+00   9.9999899e-01   6.3534226e-06   1.7229154e+00
   8.2200000e+00   6.4970763e+00   9.9999905e-01   6.1505872e-06   1.7229159e+00
   8.2300000e+00   6.5070763e+00   9.9999911e-01   5.9539298e-06   1.7229164e+00
   8.2400000e+00   6.5170763e+00   9.9999917e-01   5.7632720e-06   1.7229169e+00
   8.2500000e+00   6.5270763e+00   9.9999923e-01   5.5784406e-06   1.7229173e+00
   8.2600000e+00   6.5370763e+00   9.9999928e-01   5.3992669e-06   1.7229178e+00
   8.2700000e+00   6.5470763e+00   9.9999934e-01   5.2255868e-06   1.7229182e+00
   8.2800000e+00   6.5570763e+00   9.9999939e-01   5.0572406e-06   1.7229187e+00
   8.2900000e+00   6.5670763e+00   9.9999944e-01   4.8940731e-06   1.7229191e+00
   8.3000000e+00   6.5770763e+00   9.9999948e-01   4.7359333e-06   1.7229195e+00
   8.3100000e+00   6.5870763e+00   9.9999953e-01   4.5826742e-06   1.7229199e+00
   8.3200000e+00   6.5970762e+00   9.9999958e-01   4.4341530e-06   1.7229202e+00
   8.3300000e+00   6.6070762e+00   9.9999962e-01   4.2902308e-06   1.7229206e+00
   8.3400000e+00   6.6170762e+00   9.9999966e-01   4.1507724e-06   1.7229209e+00
   8.3500000e+00   6.6270762e+00   9.9999970e-01   4.0156464e-06   1.7229213e+00
   8.3600000e+00   6.6370762e+00   9.9999974e-01   3.8847252e-06   1.7229216e+00
   8.3700000e+00   6.6470762e+00   9.9999978e-01   3.7578844e-06   1.7229219e+00
   8.3800000e+00   6.6570762e+00   9.9999982e-01   3.6350034e-06   1.7229222e+00
   8.3900000e+00   6.6670762e+00   9.9999985e-01   3.5159647e-06   1.7229225e+00
   8.4000000e+00   6.6770762e+00   9.9999989e-01   3.4006543e-06   1.7229228e+00
   8.4100000e+00   6.6870762e+00   9.9999992e-01   3.2889612e-06   1.7229231e+00
   8.4200000e+00   6.6970762e+00   9.9999995e-01   3.1807775e-06   1.7229234e+00
   8.4300000e+00   6.7070762e+00   9.9999999e-01   3.0759985e-06   1.7229236e+00
   8.4400000e+00   6.7170762e+00   1.0000000e+00   2.9745224e-06   1.7229239e+00
   8.4500000e+00   6.7270762e+00   1.0000000e+00   2.8762501e-06   1.7229242e+00
   8.4600000e+00   6.7370762e+00   1.0000001e+00   2.7810854e-06   1.7229244e+00
   8.4700000e+00   6.7470762e+00   1.0000001e+00   2.6889350e-06   1.7229246e+00
   8.4800000e+00   6.7570762e+00   1.0000001e+00   2.5997079e-06   1.7229248e+00
   8.4900000e+00   6.7670762e+00   1.0000002e+00   2.5133160e-06   1.7229251e+00
   8.5000000e+00   6.7770762e+00   1.0000002e+00   2.4296736e-06   1.7229253e+00
   8.5100000e+00   6.7870762e+00   1.0000002e+00   2.3486973e-06   1.7229255e+00
   8.5200000e+00   6.7970762e+00   1.0000002e+00   2.2703062e-06   1.7229257e+00
   8.5300000e+00   6.8070762e+00   1.0000002e+00   2.1944219e-06   1.7229259e+00
   8.5400000e+00   6.8170762e+00   1.0000003e+00   2.1209679e-06   1.7229260e+00
   8.5500000e+00   6.8270762e+00   1.0000003e+00   2.0498701e-06   1.7229262e+00
   8.5600000e+00   6.8370762e+00   1.0000003e+00   1.9810566e-06   1.7229264e+00
   8.5700000e+00   6.8470763e+00   1.0000003e+00   1.9144574e-06   1.7229266e+00
   8.5800000e+00   6.8570763e+00   1.0000003e+00   1.8500047e-06   1.7229267e+00
   8.5900000e+00   6.8670763e+00   1.0000004e+00   1.7876324e-06   1.7229269e+00
   8.6000000e+00   6.8770763e+00   1.0000004e+00   1.7272766e-06   1.7229270e+00
   8.6100000e+00   6.8870763e+00   1.0000004e+00   1.6688752e-06   1.7229272e+00
   8.6200000e+00   6.8970763e+00   1.0000004e+00   1.6123678e-06   1.7229273e+00
   8.6300000e+00   6.9070763e+00   1.0000004e+00   1.5576958e-06   1.7229275e+00
   8.6400000e+00   6.9170763e+00   1.0000004e+00   1.5048024e-06   1.7229276e+00
   8.6500000e+00   6.9270763e+00   1.0000005e+00   1.4536324e-06   1.7229277e+00
   8.6600000e+00   6.9370763e+00   1.0000005e+00   1.4041321e-06   1.7229278e+00
   8.6700000e+00   6.9470763e+00   1.0000005e+00   1.3562497e-06   1.7229280e+00
   8.6800000e+00   6.9570763e+00   1.0000005e+00   1.3099346e-06   1.7229281e+00
   8.6900000e+00   6.9670763e+00   1.0000005e+00   1.2651379e-06   1.7229282e+00
   8.7000000e+00   6.9770763e+00   1.0000005e+00   1.2218120e-06   1.7229283e+00
   8.7100000e+00   6.9870763e+00   1.0000005e+00   1.1799109e-06   1.7229284e+00
   8.7200000e+00   6.9970763e+00   1.0000006e+00   1.1393898e-06   1.7229285e+00
   8.7300000e+00   7.0070763e+00   1.0000006e+00   1.1002052e-06   1.7229286e+00
   8.7400000e+00   7.0170763e+00   1.0000006e+00   1.0623152e-06   1.7229287e+00
   8.7500000e+00   7.0270763e+00   1.0000006e+00   1.0256787e-06   1.7229288e+00
   8.7600000e+00   7.0370763e+00   1.0000006e+00   9.9025623e-07   1.7229289e+00
   8.7700000e+00   7.0470763e+00   1.0000006e+00   9.5600929e-07   1.7229290e+00
   8.7800000e+00   7.0570764e+00   1.0000006e+00   9.2290060e-07   1.7229290e+00
   8.7900000e+00   7.0670764e+00   1.0000006e+00   8.9089399e-07   1.7229291e+00
   8.8000000e+00   7.0770764e+00   1.0000006e+00   8.5995439e-07   1.7229292e+00
   8.8100000e+00   7.0870764e+00   1.0000006e+00   8.3004777e-07   1.7229293e+00
   8.8200000e+00   7.0970764e+00   1.0000006e+00   8.0114116e-07   1.7229293e+00
   8.8300000e+00   7.1070764e+00   1.0000007e+00   7.7320257e-07   1.7229294e+00
   8.8400000e+00   7.1170764e+00   1.0000007e+00   7.4620098e-07   1.7229295e+00
   8.8500000e+00   7.1270764e+00   1.0000007e+00   7.2010633e-07   1.7229295e+00
   8.8600000e+00   7.1370764e+00   1.0000007e+00   6.9488946e-07   1.7229296e+00
   8.8700000e+00   7.1470764e+00   1.0000007e+00   6.7052211e-07   1.7229297e+00
   8.8800000e+00   7.1570764e+00   1.0000007e+00   6.4697690e-07   1.7229297e+00
   8.8900000e+00   7.1670764e+00   1.0000007e+00   6.2422726e-07   1.7229298e+00
   8.9000000e+00   7.1770764e+00   1.0000007e+00   6.0224744e-07   1.7229298e+00
   8.9100000e+00   7.1870764e+00   1.0000007e+00   5.8101252e-07   1.7229299e+00
   8.9200000e+00   7.1970764e+00   1.0000007e+00   5.6049830e-07   1.7229299e+00
   8.9300000e+00   7.2070765e+00   1.0000007e+00   5.4068136e-07   1.7229300e+00
   8.9400000e+00   7.2170765e+00   1.0000007e+00   5.2153898e-07   1.7229300e+00
   8.9500000e+00   7.2270765e+00   1.0000007e+00   5.0304917e-07   1.7229301e+00
   8.9600000e+00   7.2370765e+00   1.0000007e+00   4.8519061e-07   1.7229301e+00
   8.9700000e+00   7.2470765e+00   1.0000007e+00   4.6794264e-07   1.7229302e+00
   8.9800000e+00   7.2570765e+00   1.0000007e+00   4.5128526e-07   1.7229302e+00
   8.9900000e+00   7.2670765e+00   1.0000008e+00   4.3519906e-07   1.7229303e+00
   9.0000000e+00   7.2770765e+00   1.0000008e+00   4.1966528e-07   1.7229303e+00
   9.0100000e+00   7.2870765e+00   1.0000008e+00   4.0466572e-07   1.7229303e+00
   9.0200000e+00   7.2970765e+00   1.0000008e+00   3.9018276e-07   1.7229304e+00
   9.0300000e+00   7.3070765e+00   1.0000008e+00   3.7619934e-07   1.7229304e+00
   9.0400000e+00   7.3170765e+00   1.0000008e+00   3.6269892e-07   1.7229304e+00
   9.0500000e+00   7.3270765e+00   1.0000008e+00   3.4966549e-07   1.7229305e+00
   9.0600000e+00   7.3370766e+00   1.0000008e+00   3.3708357e-07   1.7229305e+00
   9.0700000e+00   7.3470766e+00   1.0000008e+00   3.2493812e-07   1.7229305e+00
   9.0800000e+00   7.3570766e+00   1.0000008e+00   3.1321463e-07   1.7229306e+00
   9.0900000e+00   7.3670766e+00   1.0000008e+00   3.0189902e-07   1.7229306e+00
   9.1000000e+00   7.3770766e+00   1.0000008e+00   2.9097766e-07   1.7229306e+00
   9.1100000e+00   7.3870766e+00   1.0000008e+00   2.8043736e-07   1.7229306e+00
   9.1200000e+00   7.3970766e+00   1.0000008e+00   2.7026536e-07   1.7229307e+00
   9.1300000e+00   7.4070766e+00   1.0000008e+00   2.6044930e-07   1.7229307e+00
   9.1400000e+00   7.4170766e+00   1.0000008e+00   2.5097720e-07   1.7229307e+00
   9.1500000e+00   7.4270766e+00   1.0000008e+00   2.4183750e-07   1.7229307e+00
   9.1600000e+00   7.4370766e+00   1.0000008e+00   2.3301898e-07   1.7229308e+00
   9.1700000e+00   7.4470766e+00   1.0000008e+00   2.2451080e-07   1.7229308e+00
   9.1800000e+00   7.4570766e+00   1.0000008e+00   2.1630246e-07   1.7229308e+00
   9.1900000e+00   7.4670767e+00   1.0000008e+00   2.0838381e-07   1.7229308e+00
   9.2000000e+00   7.4770767e+00   1.0000008e+00   2.0074502e-07   1.7229308e+00
   9.2100000e+00   7.4870767e+00   1.0000008e+00   1.9337657e-07   1.7229308e+00
   9.2200000e+00   7.4970767e+00   1.0000008e+00   1.8626927e-07   1.7229309e+00
   9.2300000e+00   7.5070767e+00   1.0000008e+00   1.7941422e-07   1.7229309e+00
   9.2400000e+00   7.5170767e+00   1.0000008e+00   1.7280281e-07   1.7229309e+00
   9.2500000e+00   7.5270767e+00   1.0000008e+00   1.6642671e-07   1.7229309e+00
   9.2600000e+00   7.5370767e+00   1.0000008e+00   1.6027786e-07   1.7229309e+00
   9.2700000e+00   7.5470767e+00   1.0000008e+00   1.5434847e-07   1.7229309e+00
   9.2800000e+00   7.5570767e+00   1.0000008e+00   1.4863100e-07   1.7229310e+00
   9.2900000e+00   7.5670767e+00   1.0000008e+00   1.4311817e-07   1.7229310e+00
   9.3000000e+00   7.5770767e+00   1.0000008e+00   1.3780292e-07   1.7229310e+00
   9.3100000e+00   7.5870768e+00   1.0000008e+00   1.3267844e-07   1.7229310e+00
   9.3200000e+00   7.5970768e+00   1.0000008e+00   1.2773814e-07   1.7229310e+00
   9.3300000e+00   7.6070768e+00   1.0000008e+00   1.2297564e-07   1.7229310e+00
   9.3400000e+00   7.6170768e+00   1.0000008e+00   1.1838478e-07   1.7229310e+00
   9.3500000e+00   7.6270768e+00   1.0000008e+00   1.1395961e-07   1.7229310e+00
   9.3600000e+00   7.6370768e+00   1.0000008e+00   1.0969436e-07   1.7229311e+00
   9.3700000e+00   7.6470768e+00   1.0000008e+00   1.0558348e-07   1.7229311e+00
   9.3800000e+00   7.6570768e+00   1.0000008e+00   1.0162157e-07   1.7229311e+00
   9.3900000e+00   7.6670768e+00   1.0000008e+00   9.7803434e-08   1.7229311e+00
   9.4000000e+00   7.6770768e+00   1.0000008e+00   9.4124050e-08   1.7229311e+00
   9.4100000e+00   7.6870768e+00   1.0000008e+00   9.0578556e-08   1.7229311e+00
   9.4200000e+00   7.6970768e+00   1.0000008e+00   8.7162256e-08   1.7229311e+00
   9.4300000e+00   7.7070769e+00   1.0000008e+00   8.3870614e-08   1.7229311e+00
   9.4400000e+00   7.7170769e+00   1.0000008e+00   8.0699244e-08   1.7229311e+00
   9.4500000e+00   7.7270769e+00   1.0000008e+00   7.7643909e-08   1.7229311e+00
   9.4600000e+00   7.7370769e+00   1.0000008e+00   7.4700517e-08   1.7229311e+00
   9.4700000e+00   7.7470769e+00   1.0000008e+00   7.1865111e-08   1.7229311e+00
   9.4800000e+00   7.7570769e+00   1.0000008e+00   6.9133873e-08   1.7229312e+00
   9.4900000e+00   7.7670769e+00   1.0000008e+00   6.6503110e-08   1.7229312e+00
   9.5000000e+00   7.7770769e+00   1.0000009e+00   6.3969258e-08   1.7229312e+00
   9.5100000e+00   7.7870769e+00   1.0000009e+00   6.1528872e-08   1.7229312e+00
   9.5200000e+00   7.7970769e+00   1.0000009e+00   5.9178626e-08   1.7229312e+00
   9.5300000e+00   7.8070769e+00   1.0000009e+00   5.6915307e-08   1.7229312e+00
   9.5400000e+00   7.8170769e+00   1.0000009e+00   5.4735814e-08   1.7229312e+00
   9.5500000e+00   7.8270770e+00   1.0000009e+00   5.2637149e-08   1.7229312e+00
   9.5600000e+00   7.8370770e+00   1.0000009e+00   5.0616420e-08   1.7229312e+00
   9.5700000e+00   7.8470770e+00   1.0000009e+00   4.8670833e-08   1.7229312e+00
   9.5800000e+00   7.8570770e+00   1.0000009e+00   4.6797690e-08   1.7229312e+00
   9.5900000e+00   7.8670770e+00   1.0000009e+00   4.4994387e-08   1.7229312e+00
   9.6000000e+00   7.8770770e+00   1.0000009e+00   4.3258409e-08   1.7229312e+00
   9.6100000e+00   7.8870770e+00   1.0000009e+00   4.1587330e-08   1.7229312e+00
   9.6200000e+00   7.8970770e+00   1.0000009e+00   3.9978805e-08   1.7229312e+00
   9.6300000e+00   7.9070770e+00   1.0000009e+00   3.8430574e-08   1.7229312e+00
   9.6400000e+00   7.9170770e+00   1.0000009e+00   3.6940453e-08   1.7229312e+00
   9.6500000e+00   7.9270770e+00   1.0000009e+00   3.5506336e-08   1.7229312e+00
   9.6600000e+00   7.9370771e+00   1.0000009e+00   3.4126188e-08   1.7229312e+00
   9.6700000e+00   7.9470771e+00   1.0000009e+00   3.2798047e-08   1.7229312e+00
   9.6800000e+00   7.9570771e+00   1.0000009e+00   3.1520019e-08   1.7229312e+00
   9.6900000e+00   7.9670771e+00   1.0000009e+00   3.0290277e-08   1.7229312e+00
   9.7000000e+00   7.9770771e+00   1.0000009e+00   2.9107057e-08   1.7229313e+00
   9.7100000e+00   7.9870771e+00   1.0000009e+00   2.7968659e-08   1.7229313e+00
   9.7200000e+00   7.9970771e+00   1.0000009e+00   2.6873441e-08   1.7229313e+00
   9.7300000e+00   8.0070771e+00   1.0000009e+00   2.5819819e-08   1.7229313e+00
   9.7400000e+00   8.0170771e+00   1.0000009e+00   2.4806266e-08   1.7229313e+00
   9.7500000e+00   8.0270771e+00   1.0000009e+00   2.3831308e-08   1.7229313e+00
   9.7600000e+00   8.0370771e+00   1.0000009e+00   2.2893524e-08   1.7229313e+00
   9.7700000e+00   8.0470771e+00   1.0000009e+00   2.1991543e-08   1.7229313e+00
   9.7800000e+00   8.0570772e+00   1.0000009e+00   2.1124043e-08   1.7229313e+00
   9.7900000e+00   8.0670772e+00   1.0000009e+00   2.0289749e-08   1.7229313e+00
   9.8000000e+00   8.0770772e+00   1.0000009e+00   1.9487431e-08   1.7229313e+00
   9.8100000e+00   8.0870772e+00   1.0000009e+00   1.8715903e-08   1.7229313e+00
   9.8200000e+00   8.0970772e+00   1.0000009e+00   1.7974022e-08   1.7229313e+00
   9.8300000e+00   8.1070772e+00   1.0000009e+00   1.7260685e-08   1.7229313e+00
   9.8400000e+00   8.1170772e+00   1.0000009e+00   1.6574830e-08   1.7229313e+00
   9.8500000e+00   8.1270772e+00   1.0000009e+00   1.5915432e-08   1.7229313e+00
   9.8600000e+00   8.1370772e+00   1.0000009e+00   1.5281502e-08   1.7229313e+00
   9.8700000e+00   8.1470772e+00   1.0000009e+00   1.4672089e-08   1.7229313e+00
   9.8800000e+00   8.1570772e+00   1.0000009e+00   1.4086275e-08   1.7229313e+00
   9.8900000e+00   8.1670772e+00   1.0000009e+00   1.3523174e-08   1.7229313e+00
   9.9000000e+00   8.1770773e+00   1.0000009e+00   1.2981934e-08   1.7229313e+00
   9.9100000e+00   8.1870773e+00   1.0000009e+00   1.2461733e-08   1.7229313e+00
   9.9200000e+00   8.1970773e+00   1.0000009e+00   1.1961779e-08   1.7229313e+00
   9.9300000e+00   8.2070773e+00   1.0000009e+00   1.1481309e-08   1.7229313e+00
   9.9400000e+00   8.2170773e+00   1.0000009e+00   1.1019587e-08   1.7229313e+00
   9.9500000e+00   8.2270773e+00   1.0000009e+00   1.0575904e-08   1.7229313e+00
   9.9600000e+00   8.2370773e+00   1.0000009e+00   1.0149578e-08   1.7229313e+00
   9.9700000e+00   8.2470773e+00   1.0000009e+00   9.7399501e-09   1.7229313e+00
   9.9800000e+00   8.2570773e+00   1.0000009e+00   9.3463875e-09   1.7229313e+00
   9.9900000e+00   8.2670773e+00   1.0000009e+00   8.9682790e-09   1.7229313e+00
   1.0000000e+01   8.2770773e+00   1.0000009e+00   8.6050368e-09   1.7229313e+00


==> data/Blasius_Shooting_Primal_Friction_Coefficient.dat <==
   8.4700000e-05   8.4100000e-01   7.2170077e-01
   2.5410000e-04   5.9800000e-01   4.1667413e-01
   4.2420000e-04   4.2320000e-01   3.2248799e-01
   5.9600000e-04   3.3680000e-01   2.7206692e-01
   7.7050000e-04   2.8960000e-01   2.3928339e-01
   9.4870000e-04   2.5940000e-01   2.1564253e-01
   1.1320000e-03   2.3660000e-01   1.9741296e-01
   1.3200000e-03   2.1800000e-01   1.8281503e-01
   1.5160000e-03   2.0200000e-01   1.7058831e-01
   1.7200000e-03   1.8838000e-01   1.6015284e-01
   1.9330000e-03   1.7644000e-01   1.5107164e-01
   2.1570000e-03   1.6594000e-01   1.4301243e-01
   2.3930000e-03   1.5658000e-01   1.3577741e-01
   2.6420000e-03   1.4816000e-01   1.2922081e-01
   2.9080000e-03   1.4048000e-01   1.2316907e-01
   3.1900000e-03   1.3344000e-01   1.1759897e-01
   3.4920000e-03   1.2692000e-01   1.1239882e-01
   3.8160000e-03   1.2086000e-01   1.0752134e-01
   4.1650000e-03   1.1518000e-01   1.0291801e-01
   4.5400000e-03   1.0986000e-01   9.8575944e-02
   4.9460000e-03   1.0482000e-01   9.4443444e-02
   5.3850000e-03   1.0006000e-01   9.0511970e-02
   5.8620000e-03   9.5540000e-02   8.6751295e-02
   6.3800000e-03   9.1240000e-02   8.3155031e-02
   6.9450000e-03   8.7140000e-02   7.9700812e-02
   7.5600000e-03   8.3220000e-02   7.6390257e-02
   8.2330000e-03   7.9500000e-02   7.3201472e-02
   8.9680000e-03   7.5920000e-02   7.0137628e-02
   9.7730000e-03   7.2500000e-02   6.7186949e-02
   1.0650000e-02   6.9220000e-02   6.4361190e-02
   1.1620000e-02   6.6080000e-02   6.1616327e-02
   1.2680000e-02   6.3080000e-02   5.8984682e-02
   1.3850000e-02   6.0200000e-02   5.6438308e-02
   1.5130000e-02   5.7460000e-02   5.3998215e-02
   1.6530000e-02   5.4820000e-02   5.1660957e-02
   1.8070000e-02   5.2320000e-02   4.9410562e-02
   1.9770000e-02   4.9920000e-02   4.7238439e-02
   2.1630000e-02   4.7620000e-02   4.5161734e-02
   2.3670000e-02   4.5420000e-02   4.3171759e-02
   2.5910000e-02   4.3340000e-02   4.1263415e-02
   2.8360000e-02   4.1340000e-02   3.9440804e-02
   3.1050000e-02   3.9460000e-02   3.7693639e-02
   3.3990000e-02   3.7640000e-02   3.6026601e-02
   3.7210000e-02   3.5940000e-02   3.4432538e-02
   4.0720000e-02   3.4300000e-02   3.2915085e-02
   4.4560000e-02   3.2760000e-02   3.1464895e-02
   4.8740000e-02   3.1280000e-02   3.0085422e-02
   5.3290000e-02   2.9880000e-02   2.8772395e-02
   5.8230000e-02   2.8560000e-02   2.7524883e-02
   6.3600000e-02   2.7320000e-02   2.6337243e-02
   6.9410000e-02   2.6120000e-02   2.5210871e-02
   7.5690000e-02   2.5000000e-02   2.4142354e-02
   8.2460000e-02   2.3940000e-02   2.3130084e-02
   8.9770000e-02   2.2940000e-02   2.2168344e-02
   9.7620000e-02   2.1980000e-02   2.1258346e-02
   1.0600000e-01   2.1100000e-02   2.0400741e-02
   1.1510000e-01   2.0240000e-02   1.9577679e-02
   1.2470000e-01   1.9448000e-02   1.8808997e-02
   1.3490000e-01   1.8694000e-02   1.8083933e-02
   1.4580000e-01   1.7982000e-02   1.7394827e-02
   1.5740000e-01   1.7312000e-02   1.6741582e-02
   1.6970000e-01   1.6680000e-02   1.6123449e-02
   1.8260000e-01   1.6084000e-02   1.5543488e-02
   1.9620000e-01   1.5522000e-02   1.4995100e-02
   2.1040000e-01   1.4994000e-02   1.4480248e-02
   2.2540000e-01   1.4496000e-02   1.3990135e-02
   2.4100000e-01   1.4028000e-02   1.3529768e-02
   2.5720000e-01   1.3588000e-02   1.3096746e-02
   2.7400000e-01   1.3176000e-02   1.2688889e-02
   2.9150000e-01   1.2786000e-02   1.2302110e-02
   3.0950000e-01   1.2422000e-02   1.1939016e-02
   3.2800000e-01   1.2078000e-02   1.1597435e-02
   3.4710000e-01   1.1758000e-02   1.1273832e-02
   3.6650000e-01   1.1456000e-02   1.0971396e-02
   3.8640000e-01   1.1174000e-02   1.0685142e-02
   4.0660000e-01   1.0910000e-02   1.0416341e-02
   4.2700000e-01   1.0664000e-02   1.0164475e-02
   4.4770000e-01   1.0434000e-02   9.9267098e-03
   4.6860000e-01   1.0218000e-02   9.7028145e-03
   4.8950000e-01   1.0020000e-02   9.4934162e-03
   5.1050000e-01   9.8340000e-03   9.2961045e-03
   5.3140000e-01   9.6620000e-03   9.1114626e-03
   5.5230000e-01   9.5020000e-03   8.9374032e-03
   5.7300000e-01   9.3560000e-03   8.7744835e-03
   5.9340000e-01   9.2220000e-03   8.6223391e-03
   6.1360000e-01   9.0980000e-03   8.4792257e-03
   6.3350000e-01   8.9860000e-03   8.3449850e-03
   6.5290000e-01   8.8840000e-03   8.2200704e-03
   6.7200000e-01   8.7920000e-03   8.1024104e-03
   6.9050000e-01   8.7100000e-03   7.9931328e-03
   7.0850000e-01   8.6380000e-03   7.8909437e-03
   7.2600000e-01   8.5740000e-03   7.7952592e-03
   7.4280000e-01   8.5180000e-03   7.7066019e-03
   7.5900000e-01   8.4720000e-03   7.6239139e-03
   7.7460000e-01   8.4340000e-03   7.5467528e-03
   7.8960000e-01   8.4040000e-03   7.4747264e-03
   8.0380000e-01   8.3800000e-03   7.4084076e-03
   8.1740000e-01   8.3640000e-03   7.3465181e-03
   8.3030000e-01   8.3540000e-03   7.2892249e-03
   8.4260000e-01   8.3500000e-03   7.2358265e-03
   8.5420000e-01   8.3540000e-03   7.1865274e-03
   8.6510000e-01   8.3620000e-03   7.1411099e-03
   8.7530000e-01   8.3760000e-03   7.0993797e-03
   8.8490000e-01   8.3960000e-03   7.0607653e-03
   8.9400000e-01   8.4200000e-03   7.0247377e-03
   9.0240000e-01   8.4460000e-03   6.9919663e-03
   9.1020000e-01   8.4780000e-03   6.9619429e-03
   9.1750000e-01   8.5140000e-03   6.9341916e-03
   9.2430000e-01   8.5520000e-03   6.9086373e-03
   9.3060000e-01   8.5920000e-03   6.8852125e-03
   9.3640000e-01   8.6360000e-03   6.8638561e-03
   9.4180000e-01   8.6820000e-03   6.8441501e-03
   9.4670000e-01   8.7280000e-03   6.8264149e-03
   9.5130000e-01   8.7760000e-03   6.8098904e-03
   9.5540000e-01   8.8260000e-03   6.7952627e-03
   9.5930000e-01   8.8760000e-03   6.7814357e-03
   9.6280000e-01   8.9280000e-03   6.7690984e-03
   9.6600000e-01   8.9800000e-03   6.7578774e-03
   9.6900000e-01   9.0320000e-03   6.7474082e-03
   9.7160000e-01   9.0860000e-03   6.7383741e-03
   9.7410000e-01   9.1400000e-03   6.7297216e-03
   9.7630000e-01   9.1920000e-03   6.7221349e-03
   9.7840000e-01   9.2460000e-03   6.7149170e-03
   9.8020000e-01   9.3000000e-03   6.7087487e-03
   9.8190000e-01   9.3540000e-03   6.7029386e-03
   9.8350000e-01   9.4100000e-03   6.6974841e-03
   9.8490000e-01   9.4640000e-03   6.6927223e-03
   9.8620000e-01   9.5200000e-03   6.6883097e-03
   9.8730000e-01   9.5760000e-03   6.6845827e-03
   9.8840000e-01   9.6320000e-03   6.6808620e-03
   9.8930000e-01   9.6900000e-03   6.6778224e-03
   9.9020000e-01   9.7480000e-03   6.6747870e-03
   9.9100000e-01   9.8060000e-03   6.6720923e-03
   9.9180000e-01   9.8680000e-03   6.6694008e-03
   9.9240000e-01   9.9280000e-03   6.6673844e-03
   9.9310000e-01   9.9920000e-03   6.6650342e-03
   9.9360000e-01   1.0056000e-02   6.6633570e-03
   9.9410000e-01   1.0124000e-02   6.6616810e-03
   9.9460000e-01   1.0192000e-02   6.6600064e-03
   9.9510000e-01   1.0264000e-02   6.6583329e-03
   9.9550000e-01   1.0338000e-02   6.6569951e-03
   9.9580000e-01   1.0414000e-02   6.6559923e-03
   9.9620000e-01   1.0498000e-02   6.6546559e-03
   9.9650000e-01   1.0584000e-02   6.6536541e-03
   9.9680000e-01   1.0680000e-02   6.6526528e-03
   9.9710000e-01   1.0784000e-02   6.6516519e-03
   9.9740000e-01   1.0898000e-02   6.6506515e-03
   9.9760000e-01   1.1030000e-02   6.6499848e-03
   9.9780000e-01   1.1182000e-02   6.6493183e-03
   9.9810000e-01   1.1360000e-02   6.6483189e-03
   9.9830000e-01   1.1576000e-02   6.6476529e-03
   9.9850000e-01   1.1838000e-02   6.6469871e-03
   9.9870000e-01   1.2166000e-02   6.6463215e-03
   9.9890000e-01   1.2576000e-02   6.6456561e-03
   9.9910000e-01   1.3104000e-02   6.6449909e-03
   9.9920000e-01   1.3826000e-02   6.6446584e-03
   9.9940000e-01   1.5042000e-02   6.6439935e-03
   9.9960000e-01   1.7390000e-02   6.6433288e-03
   9.9970000e-01   2.3240000e-02   6.6429965e-03
   9.9990000e-01   3.2600000e-02   6.6423321e-03


==> data/Blasius_Shooting_Primal_Results.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.3205776e-01   0.0000000e+00
   1.0000000e-02   1.6602888e-05   3.3205775e-03   3.3205775e-01   1.6602888e-05
   2.0000000e-02   6.6411550e-05   6.6411548e-03   3.3205768e-01   6.6411545e-05
   3.0000000e-02   1.4942598e-04   9.9617308e-03   3.3205751e-01   1.4942595e-04
   4.0000000e-02   2.6564616e-04   1.3282304e-02   3.3205717e-01   2.6564602e-04
   5.0000000e-02   4.1507205e-04   1.6602873e-02   3.3205661e-01   4.1507162e-04
   6.0000000e-02   5.9770361e-04   1.9923436e-02   3.3205577e-01   5.9770253e-04
   7.0000000e-02   8.1354073e-04   2.3243988e-02   3.3205461e-01   8.1353841e-04
   8.0000000e-02   1.0625833e-03   2.6564526e-02   3.3205305e-01   1.0625788e-03
   9.0000000e-02   1.3448312e-03   2.9885047e-02   3.3205106e-01   1.3448231e-03
   1.0000000e-01   1.6602842e-03   3.3205546e-02   3.3204857e-01   1.6602704e-03
   1.1000000e-01   2.0089420e-03   3.6526017e-02   3.3204553e-01   2.0089198e-03
   1.2000000e-01   2.3908044e-03   3.9846454e-02   3.3204188e-01   2.3907701e-03
   1.3000000e-01   2.8058710e-03   4.3166852e-02   3.3203757e-01   2.8058198e-03
   1.4000000e-01   3.2541413e-03   4.6487203e-02   3.3203254e-01   3.2540672e-03
   1.5000000e-01   3.7356149e-03   4.9807501e-02   3.3202675e-01   3.7355102e-03
   1.6000000e-01   4.2502911e-03   5.3127736e-02   3.3202012e-01   4.2501466e-03
   1.7000000e-01   4.7981694e-03   5.6447900e-02   3.3201262e-01   4.7979737e-03
   1.8000000e-01   5.3792489e-03   5.9767985e-02   3.3200417e-01   5.3789884e-03
   1.9000000e-01   5.9935288e-03   6.3087980e-02   3.3199474e-01   5.9931875e-03
   2.0000000e-01   6.6410081e-03   6.6407876e-02   3.3198426e-01   6.6405671e-03
   2.1000000e-01   7.3216859e-03   6.9727662e-02   3.3197267e-01   7.3211231e-03
   2.2000000e-01   8.0355610e-03   7.3047326e-02   3.3195993e-01   8.0348507e-03
   2.3000000e-01   8.7826320e-03   7.6366856e-02   3.3194598e-01   8.7817450e-03
   2.4000000e-01   9.5628976e-03   7.9686241e-02   3.3193076e-01   9.5618003e-03
   2.5000000e-01   1.0376356e-02   8.3005467e-02   3.3191422e-01   1.0375011e-02
   2.6000000e-01   1.1223006e-02   8.6324521e-02   3.3189630e-01   1.1221369e-02
   2.7000000e-01   1.2102846e-02   8.9643388e-02   3.3187695e-01   1.2100869e-02
   2.8000000e-01   1.3015873e-02   9.2962055e-02   3.3185612e-01   1.3013502e-02
   2.9000000e-01   1.3962086e-02   9.6280506e-02   3.3183374e-01   1.3959260e-02
   3.0000000e-01   1.4941483e-02   9.9598725e-02   3.3180977e-01   1.4938135e-02
   3.1000000e-01   1.5954060e-02   1.0291670e-01   3.3178415e-01   1.5950116e-02
   3.2000000e-01   1.6999816e-02   1.0623440e-01   3.3175682e-01   1.6995193e-02
   3.3000000e-01   1.8078747e-02   1.0955183e-01   3.3172773e-01   1.8073355e-02
   3.4000000e-01   1.9190851e-02   1.1286895e-01   3.3169683e-01   1.9184592e-02
   3.5000000e-01   2.0336125e-02   1.1618576e-01   3.3166406e-01   2.0328890e-02
   3.6000000e-01   2.1514565e-02   1.1950223e-01   3.3162936e-01   2.1506236e-02
   3.7000000e-01   2.2726168e-02   1.2281834e-01   3.3159269e-01   2.2716616e-02
   3.8000000e-01   2.3970931e-02   1.2613407e-01   3.3155398e-01   2.3960017e-02
   3.9000000e-01   2.5248849e-02   1.2944941e-01   3.3151319e-01   2.5236421e-02
   4.0000000e-01   2.6559918e-02   1.3276433e-01   3.3147026e-01   2.6545814e-02
   4.1000000e-01   2.7904134e-02   1.3607881e-01   3.3142514e-01   2.7888177e-02
   4.2000000e-01   2.9281492e-02   1.3939282e-01   3.3137776e-01   2.9263494e-02
   4.3000000e-01   3.0691989e-02   1.4270636e-01   3.3132809e-01   3.0671744e-02
   4.4000000e-01   3.2135618e-02   1.4601938e-01   3.3127605e-01   3.2112909e-02
   4.5000000e-01   3.3612374e-02   1.4933187e-01   3.3122161e-01   3.3586966e-02
   4.6000000e-01   3.5122253e-02   1.5264380e-01   3.3116471e-01   3.5093896e-02
   4.7000000e-01   3.6665248e-02   1.5595515e-01   3.3110528e-01   3.6633674e-02
   4.8000000e-01   3.8241354e-02   1.5926590e-01   3.3104329e-01   3.8206277e-02
   4.9000000e-01   3.9850564e-02   1.6257601e-01   3.3097867e-01   3.9811681e-02
   5.0000000e-01   4.1492872e-02   1.6588546e-01   3.3091137e-01   4.1449859e-02
   5.1000000e-01   4.3168271e-02   1.6919423e-01   3.3084135e-01   4.3120786e-02
   5.2000000e-01   4.4876754e-02   1.7250228e-01   3.3076854e-01   4.4824432e-02
   5.3000000e-01   4.6618314e-02   1.7580959e-01   3.3069289e-01   4.6560769e-02
   5.4000000e-01   4.8392944e-02   1.7911613e-01   3.3061436e-01   4.8329766e-02
   5.5000000e-01   5.0200634e-02   1.8242187e-01   3.3053288e-01   5.0131393e-02
   5.6000000e-01   5.2041378e-02   1.8572678e-01   3.3044841e-01   5.1965617e-02
   5.7000000e-01   5.3915167e-02   1.8903083e-01   3.3036089e-01   5.3832404e-02
   5.8000000e-01   5.5821992e-02   1.9233398e-01   3.3027028e-01   5.5731719e-02
   5.9000000e-01   5.7761844e-02   1.9563622e-01   3.3017651e-01   5.7663527e-02
   6.0000000e-01   5.9734713e-02   1.9893750e-01   3.3007954e-01   5.9627789e-02
   6.1000000e-01   6.1740590e-02   2.0223780e-01   3.2997932e-01   6.1624468e-02
   6.2000000e-01   6.3779466e-02   2.0553708e-01   3.2987579e-01   6.3653523e-02
   6.3000000e-01   6.5851329e-02   2.0883531e-01   3.2976891e-01   6.5714914e-02
   6.4000000e-01   6.7956168e-02   2.1213245e-01   3.2965862e-01   6.7808597e-02
   6.5000000e-01   7.0093974e-02   2.1542847e-01   3.2954487e-01   6.9934530e-02
   6.6000000e-01   7.2264734e-02   2.1872333e-01   3.2942761e-01   7.2092665e-02
   6.7000000e-01   7.4468436e-02   2.2201701e-01   3.2930679e-01   7.4282958e-02
   6.8000000e-01   7.6705070e-02   2.2530946e-01   3.2918237e-01   7.6505360e-02
   6.9000000e-01   7.8974621e-02   2.2860064e-01   3.2905428e-01   7.8759822e-02
   7.0000000e-01   8.1277078e-02   2.3189053e-01   3.2892248e-01   8.1046292e-02
   7.1000000e-01   8.3612427e-02   2.3517908e-01   3.2878692e-01   8.3364719e-02
   7.2000000e-01   8.5980655e-02   2.3846625e-01   3.2864756e-01   8.5715048e-02
   7.3000000e-01   8.8381748e-02   2.4175202e-01   3.2850433e-01   8.8097225e-02
   7.4000000e-01   9.0815691e-02   2.4503633e-01   3.2835720e-01   9.0511192e-02
   7.5000000e-01   9.3282469e-02   2.4831915e-01   3.2820612e-01   9.2956892e-02
   7.6000000e-01   9.5782069e-02   2.5160044e-01   3.2805103e-01   9.5434264e-02
   7.7000000e-01   9.8314473e-02   2.5488016e-01   3.2789189e-01   9.7943247e-02
   7.8000000e-01   1.0087967e-01   2.5815826e-01   3.2772865e-01   1.0048378e-01
   7.9000000e-01   1.0347763e-01   2.6143471e-01   3.2756126e-01   1.0305579e-01
   8.0000000e-01   1.0610836e-01   2.6470947e-01   3.2738968e-01   1.0565922e-01
   8.1000000e-01   1.0877182e-01   2.6798249e-01   3.2721386e-01   1.0829400e-01
   8.2000000e-01   1.1146800e-01   2.7125374e-01   3.2703375e-01   1.1096006e-01
   8.3000000e-01   1.1419688e-01   2.7452315e-01   3.2684930e-01   1.1365733e-01
   8.4000000e-01   1.1695846e-01   2.7779071e-01   3.2666048e-01   1.1638574e-01
   8.5000000e-01   1.1975269e-01   2.8105635e-01   3.2646723e-01   1.1914520e-01
   8.6000000e-01   1.2257958e-01   2.8432004e-01   3.2626951e-01   1.2193566e-01
   8.7000000e-01   1.2543909e-01   2.8758172e-01   3.2606728e-01   1.2475701e-01
   8.8000000e-01   1.2833120e-01   2.9084137e-01   3.2586048e-01   1.2760920e-01
   8.9000000e-01   1.3125591e-01   2.9409892e-01   3.2564908e-01   1.3049213e-01
   9.0000000e-01   1.3421318e-01   2.9735433e-01   3.2543303e-01   1.3340572e-01
   9.1000000e-01   1.3720299e-01   3.0060756e-01   3.2521229e-01   1.3634990e-01
   9.2000000e-01   1.4022532e-01   3.0385856e-01   3.2498682e-01   1.3932456e-01
   9.3000000e-01   1.4328015e-01   3.0710728e-01   3.2475656e-01   1.4232962e-01
   9.4000000e-01   1.4636746e-01   3.1035368e-01   3.2452149e-01   1.4536500e-01
   9.5000000e-01   1.4948722e-01   3.1359770e-01   3.2428156e-01   1.4843060e-01
   9.6000000e-01   1.5263940e-01   3.1683929e-01   3.2403672e-01   1.5152632e-01
   9.7000000e-01   1.5582399e-01   3.2007842e-01   3.2378694e-01   1.5465207e-01
   9.8000000e-01   1.5904096e-01   3.2331502e-01   3.2353217e-01   1.5780775e-01
   9.9000000e-01   1.6229029e-01   3.2654904e-01   3.2327237e-01   1.6099327e-01
   1.0000000e+00   1.6557193e-01   3.2978045e-01   3.2300751e-01   1.6420851e-01
   1.0100000e+00   1.6888589e-01   3.3300918e-01   3.2273755e-01   1.6745338e-01
   1.0200000e+00   1.7223211e-01   3.3623518e-01   3.2246244e-01   1.7072777e-01
   1.0300000e+00   1.7561058e-01   3.3945841e-01   3.2218215e-01   1.7403158e-01
   1.0400000e+00   1.7902127e-01   3.4267881e-01   3.2189664e-01   1.7736469e-01
   1.0500000e+00   1.8246415e-01   3.4589632e-01   3.2160588e-01   1.8072699e-01
   1.0600000e+00   1.8593918e-01   3.4911091e-01   3.2130982e-01   1.8411838e-01
   1.0700000e+00   1.8944635e-01   3.5232250e-01   3.2100843e-01   1.8753872e-01
   1.0800000e+00   1.9298562e-01   3.5553106e-01   3.2070167e-01   1.9098792e-01
   1.0900000e+00   1.9655697e-01   3.5873652e-01   3.2038951e-01   1.9446584e-01
   1.1000000e+00   2.0016034e-01   3.6193883e-01   3.2007191e-01   1.9797237e-01
   1.1100000e+00   2.0379573e-01   3.6513794e-01   3.1974884e-01   2.0150738e-01
   1.1200000e+00   2.0746309e-01   3.6833379e-01   3.1942026e-01   2.0507075e-01
   1.1300000e+00   2.1116240e-01   3.7152632e-01   3.1908615e-01   2.0866235e-01
   1.1400000e+00   2.1489361e-01   3.7471549e-01   3.1874646e-01   2.1228205e-01
   1.1500000e+00   2.1865669e-01   3.7790123e-01   3.1840117e-01   2.1592972e-01
   1.1600000e+00   2.2245162e-01   3.8108350e-01   3.1805024e-01   2.1960523e-01
   1.1700000e+00   2.2627835e-01   3.8426222e-01   3.1769365e-01   2.2330844e-01
   1.1800000e+00   2.3013685e-01   3.8743735e-01   3.1733136e-01   2.2703922e-01
   1.1900000e+00   2.3402709e-01   3.9060883e-01   3.1696335e-01   2.3079742e-01
   1.2000000e+00   2.3794902e-01   3.9377660e-01   3.1658957e-01   2.3458290e-01
   1.2100000e+00   2.4190261e-01   3.9694060e-01   3.1621001e-01   2.3839552e-01
   1.2200000e+00   2.4588782e-01   4.0010078e-01   3.1582464e-01   2.4223513e-01
   1.2300000e+00   2.4990461e-01   4.0325707e-01   3.1543343e-01   2.4610159e-01
   1.2400000e+00   2.5395294e-01   4.0640943e-01   3.1503635e-01   2.4999474e-01
   1.2500000e+00   2.5803278e-01   4.0955778e-01   3.1463338e-01   2.5391444e-01
   1.2600000e+00   2.6214409e-01   4.1270208e-01   3.1422449e-01   2.5786053e-01
   1.2700000e+00   2.6628681e-01   4.1584225e-01   3.1380965e-01   2.6183285e-01
   1.2800000e+00   2.7046092e-01   4.1897825e-01   3.1338884e-01   2.6583124e-01
   1.2900000e+00   2.7466636e-01   4.2211001e-01   3.1296205e-01   2.6985555e-01
   1.3000000e+00   2.7890310e-01   4.2523747e-01   3.1252924e-01   2.7390561e-01
   1.3100000e+00   2.8317110e-01   4.2836057e-01   3.1209039e-01   2.7798125e-01
   1.3200000e+00   2.8747030e-01   4.3147926e-01   3.1164548e-01   2.8208232e-01
   1.3300000e+00   2.9180067e-01   4.3459346e-01   3.1119449e-01   2.8620864e-01
   1.3400000e+00   2.9616215e-01   4.3770313e-01   3.1073740e-01   2.9036003e-01
   1.3500000e+00   3.0055472e-01   4.4080819e-01   3.1027420e-01   2.9453634e-01
   1.3600000e+00   3.0497830e-01   4.4390859e-01   3.0980485e-01   2.9873738e-01
   1.3700000e+00   3.0943287e-01   4.4700427e-01   3.0932935e-01   3.0296297e-01
   1.3800000e+00   3.1391837e-01   4.5009516e-01   3.0884768e-01   3.0721294e-01
   1.3900000e+00   3.1843476e-01   4.5318120e-01   3.0835982e-01   3.1148711e-01
   1.4000000e+00   3.2298198e-01   4.5626233e-01   3.0786575e-01   3.1578528e-01
   1.4100000e+00   3.2755999e-01   4.5933849e-01   3.0736546e-01   3.2010729e-01
   1.4200000e+00   3.3216873e-01   4.6240962e-01   3.0685894e-01   3.2445293e-01
   1.4300000e+00   3.3680816e-01   4.6547565e-01   3.0634617e-01   3.2882202e-01
   1.4400000e+00   3.4147823e-01   4.6853652e-01   3.0582714e-01   3.3321436e-01
   1.4500000e+00   3.4617888e-01   4.7159217e-01   3.0530183e-01   3.3762977e-01
   1.4600000e+00   3.5091005e-01   4.7464254e-01   3.0477024e-01   3.4206805e-01
   1.4700000e+00   3.5567171e-01   4.7768756e-01   3.0423236e-01   3.4652900e-01
   1.4800000e+00   3.6046379e-01   4.8072716e-01   3.0368817e-01   3.5101242e-01
   1.4900000e+00   3.6528623e-01   4.8376130e-01   3.0313767e-01   3.5551810e-01
   1.5000000e+00   3.7013900e-01   4.8678990e-01   3.0258085e-01   3.6004585e-01
   1.5100000e+00   3.7502201e-01   4.8981290e-01   3.0201770e-01   3.6459546e-01
   1.5200000e+00   3.7993523e-01   4.9283023e-01   3.0144822e-01   3.6916672e-01
   1.5300000e+00   3.8487860e-01   4.9584184e-01   3.0087239e-01   3.7375941e-01
   1.5400000e+00   3.8985205e-01   4.9884766e-01   3.0029022e-01   3.7837334e-01
   1.5500000e+00   3.9485553e-01   5.0184762e-01   2.9970170e-01   3.8300828e-01
   1.5600000e+00   3.9988898e-01   5.0484167e-01   2.9910683e-01   3.8766402e-01
   1.5700000e+00   4.0495235e-01   5.0782974e-01   2.9850561e-01   3.9234034e-01
   1.5800000e+00   4.1004556e-01   5.1081176e-01   2.9789802e-01   3.9703702e-01
   1.5900000e+00   4.1516856e-01   5.1378768e-01   2.9728409e-01   4.0175384e-01
   1.6000000e+00   4.2032129e-01   5.1675742e-01   2.9666380e-01   4.0649058e-01
   1.6100000e+00   4.2550369e-01   5.1972093e-01   2.9603715e-01   4.1124701e-01
   1.6200000e+00   4.3071569e-01   5.2267814e-01   2.9540415e-01   4.1602290e-01
   1.6300000e+00   4.3595723e-01   5.2562899e-01   2.9476480e-01   4.2081803e-01
   1.6400000e+00   4.4122825e-01   5.2857342e-01   2.9411910e-01   4.2563216e-01
   1.6500000e+00   4.4652868e-01   5.3151135e-01   2.9346706e-01   4.3046506e-01
   1.6600000e+00   4.5185845e-01   5.3444274e-01   2.9280869e-01   4.3531649e-01
   1.6700000e+00   4.5721751e-01   5.3736751e-01   2.9214398e-01   4.4018623e-01
   1.6800000e+00   4.6260578e-01   5.4028560e-01   2.9147296e-01   4.4507402e-01
   1.6900000e+00   4.6802320e-01   5.4319694e-01   2.9079562e-01   4.4997964e-01
   1.7000000e+00   4.7346970e-01   5.4610149e-01   2.9011197e-01   4.5490283e-01
   1.7100000e+00   4.7894521e-01   5.4899916e-01   2.8942203e-01   4.5984336e-01
   1.7200000e+00   4.8444966e-01   5.5188991e-01   2.8872580e-01   4.6480098e-01
   1.7300000e+00   4.8998298e-01   5.5477366e-01   2.8802330e-01   4.6977545e-01
   1.7400000e+00   4.9554511e-01   5.5765035e-01   2.8731454e-01   4.7476651e-01
   1.7500000e+00   5.0113596e-01   5.6051993e-01   2.8659953e-01   4.7977391e-01
   1.7600000e+00   5.0675548e-01   5.6338232e-01   2.8587829e-01   4.8479741e-01
   1.7700000e+00   5.1240359e-01   5.6623747e-01   2.8515083e-01   4.8983674e-01
   1.7800000e+00   5.1808021e-01   5.6908532e-01   2.8441717e-01   4.9489166e-01
   1.7900000e+00   5.2378527e-01   5.7192580e-01   2.8367733e-01   4.9996191e-01
   1.8000000e+00   5.2951870e-01   5.7475884e-01   2.8293132e-01   5.0504722e-01
   1.8100000e+00   5.3528042e-01   5.7758440e-01   2.8217916e-01   5.1014735e-01
   1.8200000e+00   5.4107036e-01   5.8040241e-01   2.8142088e-01   5.1526202e-01
   1.8300000e+00   5.4688844e-01   5.8321280e-01   2.8065648e-01   5.2039098e-01
   1.8400000e+00   5.5273459e-01   5.8601552e-01   2.7988601e-01   5.2553396e-01
   1.8500000e+00   5.5860873e-01   5.8881050e-01   2.7910946e-01   5.3069069e-01
   1.8600000e+00   5.6451078e-01   5.9159769e-01   2.7832688e-01   5.3586092e-01
   1.8700000e+00   5.7044066e-01   5.9437702e-01   2.7753829e-01   5.4104437e-01
   1.8800000e+00   5.7639829e-01   5.9714843e-01   2.7674370e-01   5.4624076e-01
   1.8900000e+00   5.8238360e-01   5.9991187e-01   2.7594315e-01   5.5144984e-01
   1.9000000e+00   5.8839650e-01   6.0266727e-01   2.7513666e-01   5.5667132e-01
   1.9100000e+00   5.9443692e-01   6.0541458e-01   2.7432426e-01   5.6190494e-01
   1.9200000e+00   6.0050476e-01   6.0815374e-01   2.7350599e-01   5.6715042e-01
   1.9300000e+00   6.0659996e-01   6.1088468e-01   2.7268186e-01   5.7240748e-01
   1.9400000e+00   6.1272243e-01   6.1360736e-01   2.7185191e-01   5.7767584e-01
   1.9500000e+00   6.1887208e-01   6.1632170e-01   2.7101617e-01   5.8295524e-01
   1.9600000e+00   6.2504884e-01   6.1902766e-01   2.7017468e-01   5.8824538e-01
   1.9700000e+00   6.3125261e-01   6.2172518e-01   2.6932746e-01   5.9354599e-01
   1.9800000e+00   6.3748331e-01   6.2441419e-01   2.6847455e-01   5.9885679e-01
   1.9900000e+00   6.4374086e-01   6.2709465e-01   2.6761599e-01   6.0417749e-01
   2.0000000e+00   6.5002518e-01   6.2976649e-01   2.6675181e-01   6.0950781e-01
   2.0100000e+00   6.5633616e-01   6.3242967e-01   2.6588205e-01   6.1484747e-01
   2.0200000e+00   6.6267374e-01   6.3508412e-01   2.6500674e-01   6.2019617e-01
   2.0300000e+00   6.6903782e-01   6.3772978e-01   2.6412593e-01   6.2555364e-01
   2.0400000e+00   6.7542831e-01   6.4036662e-01   2.6323965e-01   6.3091959e-01
   2.0500000e+00   6.8184512e-01   6.4299456e-01   2.6234795e-01   6.3629373e-01
   2.0600000e+00   6.8828817e-01   6.4561356e-01   2.6145086e-01   6.4167576e-01
   2.0700000e+00   6.9475736e-01   6.4822356e-01   2.6054843e-01   6.4706540e-01
   2.0800000e+00   7.0125261e-01   6.5082451e-01   2.5964070e-01   6.5246237e-01
   2.0900000e+00   7.0777382e-01   6.5341635e-01   2.5872771e-01   6.5786636e-01
   2.1000000e+00   7.1432091e-01   6.5599904e-01   2.5780950e-01   6.6327709e-01
   2.1100000e+00   7.2089377e-01   6.5857253e-01   2.5688613e-01   6.6869426e-01
   2.1200000e+00   7.2749233e-01   6.6113675e-01   2.5595764e-01   6.7411759e-01
   2.1300000e+00   7.3411647e-01   6.6369166e-01   2.5502408e-01   6.7954677e-01
   2.1400000e+00   7.4076613e-01   6.6623722e-01   2.5408549e-01   6.8498151e-01
   2.1500000e+00   7.4744119e-01   6.6877336e-01   2.5314191e-01   6.9042153e-01
   2.1600000e+00   7.5414156e-01   6.7130004e-01   2.5219342e-01   6.9586652e-01
   2.1700000e+00   7.6086716e-01   6.7381721e-01   2.5124004e-01   7.0131619e-01
   2.1800000e+00   7.6761788e-01   6.7632482e-01   2.5028183e-01   7.0677024e-01
   2.1900000e+00   7.7439362e-01   6.7882283e-01   2.4931885e-01   7.1222837e-01
   2.2000000e+00   7.8119430e-01   6.8131118e-01   2.4835114e-01   7.1769030e-01
   2.2100000e+00   7.8801981e-01   6.8378984e-01   2.4737876e-01   7.2315573e-01
   2.2200000e+00   7.9487006e-01   6.8625874e-01   2.4640176e-01   7.2862435e-01
   2.2300000e+00   8.0174495e-01   6.8871786e-01   2.4542020e-01   7.3409586e-01
   2.2400000e+00   8.0864439e-01   6.9116713e-01   2.4443414e-01   7.3956999e-01
   2.2500000e+00   8.1556826e-01   6.9360652e-01   2.4344362e-01   7.4504642e-01
   2.2600000e+00   8.2251649e-01   6.9603599e-01   2.4244871e-01   7.5052485e-01
   2.2700000e+00   8.2948895e-01   6.9845548e-01   2.4144946e-01   7.5600500e-01
   2.2800000e+00   8.3648556e-01   7.0086496e-01   2.4044593e-01   7.6148656e-01
   2.2900000e+00   8.4350622e-01   7.0326439e-01   2.3943818e-01   7.6696923e-01
   2.3000000e+00   8.5055082e-01   7.0565371e-01   2.3842627e-01   7.7245273e-01
   2.3100000e+00   8.5761926e-01   7.0803290e-01   2.3741027e-01   7.7793674e-01
   2.3200000e+00   8.6471144e-01   7.1040191e-01   2.3639022e-01   7.8342098e-01
   2.3300000e+00   8.7182726e-01   7.1276069e-01   2.3536619e-01   7.8890515e-01
   2.3400000e+00   8.7896662e-01   7.1510922e-01   2.3433825e-01   7.9438895e-01
   2.3500000e+00   8.8612941e-01   7.1744744e-01   2.3330646e-01   7.9987208e-01
   2.3600000e+00   8.9331553e-01   7.1977533e-01   2.3227088e-01   8.0535425e-01
   2.3700000e+00   9.0052488e-01   7.2209285e-01   2.3123157e-01   8.1083517e-01
   2.3800000e+00   9.0775736e-01   7.2439995e-01   2.3018860e-01   8.1631453e-01
   2.3900000e+00   9.1501285e-01   7.2669661e-01   2.2914204e-01   8.2179205e-01
   2.4000000e+00   9.2229125e-01   7.2898278e-01   2.2809194e-01   8.2726742e-01
   2.4100000e+00   9.2959247e-01   7.3125844e-01   2.2703839e-01   8.3274036e-01
   2.4200000e+00   9.3691639e-01   7.3352354e-01   2.2598143e-01   8.3821057e-01
   2.4300000e+00   9.4426290e-01   7.3577805e-01   2.2492115e-01   8.4367777e-01
   2.4400000e+00   9.5163191e-01   7.3802195e-01   2.2385761e-01   8.4914165e-01
   2.4500000e+00   9.5902331e-01   7.4025520e-01   2.2279087e-01   8.5460192e-01
   2.4600000e+00   9.6643698e-01   7.4247776e-01   2.2172102e-01   8.6005830e-01
   2.4700000e+00   9.7387283e-01   7.4468961e-01   2.2064810e-01   8.6551050e-01
   2.4800000e+00   9.8133074e-01   7.4689071e-01   2.1957221e-01   8.7095822e-01
   2.4900000e+00   9.8881060e-01   7.4908104e-01   2.1849340e-01   8.7640118e-01
   2.5000000e+00   9.9631232e-01   7.5126057e-01   2.1741175e-01   8.8183910e-01
   2.5100000e+00   1.0038358e+00   7.5342927e-01   2.1632732e-01   8.8727168e-01
   2.5200000e+00   1.0113809e+00   7.5558711e-01   2.1524020e-01   8.9269863e-01
   2.5300000e+00   1.0189475e+00   7.5773406e-01   2.1415045e-01   8.9811969e-01
   2.5400000e+00   1.0265355e+00   7.5987011e-01   2.1305814e-01   9.0353455e-01
   2.5500000e+00   1.0341449e+00   7.6199522e-01   2.1196335e-01   9.0894295e-01
   2.5600000e+00   1.0417754e+00   7.6410936e-01   2.1086616e-01   9.1434459e-01
   2.5700000e+00   1.0494270e+00   7.6621253e-01   2.0976663e-01   9.1973920e-01
   2.5800000e+00   1.0570996e+00   7.6830469e-01   2.0866484e-01   9.2512650e-01
   2.5900000e+00   1.0647931e+00   7.7038582e-01   2.0756086e-01   9.3050621e-01
   2.6000000e+00   1.0725073e+00   7.7245590e-01   2.0645477e-01   9.3587806e-01
   2.6100000e+00   1.0802421e+00   7.7451491e-01   2.0534664e-01   9.4124177e-01
   2.6200000e+00   1.0879975e+00   7.7656283e-01   2.0423655e-01   9.4659707e-01
   2.6300000e+00   1.0957734e+00   7.7859963e-01   2.0312458e-01   9.5194368e-01
   2.6400000e+00   1.1035695e+00   7.8062531e-01   2.0201079e-01   9.5728133e-01
   2.6500000e+00   1.1113858e+00   7.8263984e-01   2.0089527e-01   9.6260976e-01
   2.6600000e+00   1.1192223e+00   7.8464321e-01   1.9977810e-01   9.6792869e-01
   2.6700000e+00   1.1270787e+00   7.8663540e-01   1.9865934e-01   9.7323786e-01
   2.6800000e+00   1.1349549e+00   7.8861639e-01   1.9753907e-01   9.7853701e-01
   2.6900000e+00   1.1428509e+00   7.9058618e-01   1.9641738e-01   9.8382587e-01
   2.7000000e+00   1.1507666e+00   7.9254474e-01   1.9529434e-01   9.8910418e-01
   2.7100000e+00   1.1587018e+00   7.9449206e-01   1.9417003e-01   9.9437168e-01
   2.7200000e+00   1.1666564e+00   7.9642813e-01   1.9304452e-01   9.9962811e-01
   2.7300000e+00   1.1746303e+00   7.9835295e-01   1.9191789e-01   1.0048732e+00
   2.7400000e+00   1.1826234e+00   8.0026649e-01   1.9079022e-01   1.0101067e+00
   2.7500000e+00   1.1906356e+00   8.0216875e-01   1.8966158e-01   1.0153284e+00
   2.7600000e+00   1.1986668e+00   8.0405972e-01   1.8853206e-01   1.0205380e+00
   2.7700000e+00   1.2067168e+00   8.0593939e-01   1.8740174e-01   1.0257353e+00
   2.7800000e+00   1.2147855e+00   8.0780775e-01   1.8627068e-01   1.0309200e+00
   2.7900000e+00   1.2228729e+00   8.0966480e-01   1.8513897e-01   1.0360919e+00
   2.8000000e+00   1.2309788e+00   8.1151053e-01   1.8400669e-01   1.0412507e+00
   2.8100000e+00   1.2391031e+00   8.1334493e-01   1.8287392e-01   1.0463962e+00
   2.8200000e+00   1.2472456e+00   8.1516800e-01   1.8174072e-01   1.0515281e+00
   2.8300000e+00   1.2554064e+00   8.1697974e-01   1.8060719e-01   1.0566463e+00
   2.8400000e+00   1.2635852e+00   8.1878015e-01   1.7947339e-01   1.0617504e+00
   2.8500000e+00   1.2717820e+00   8.2056921e-01   1.7833942e-01   1.0668403e+00
   2.8600000e+00   1.2799965e+00   8.2234693e-01   1.7720533e-01   1.0719157e+00
   2.8700000e+00   1.2882289e+00   8.2411332e-01   1.7607122e-01   1.0769764e+00
   2.8800000e+00   1.2964788e+00   8.2586836e-01   1.7493716e-01   1.0820221e+00
   2.8900000e+00   1.3047462e+00   8.2761206e-01   1.7380322e-01   1.0870527e+00
   2.9000000e+00   1.3130310e+00   8.2934442e-01   1.7266949e-01   1.0920679e+00
   2.9100000e+00   1.3213330e+00   8.3106545e-01   1.7153604e-01   1.0970674e+00
   2.9200000e+00   1.3296522e+00   8.3277515e-01   1.7040296e-01   1.1020512e+00
   2.9300000e+00   1.3379885e+00   8.3447351e-01   1.6927030e-01   1.1070189e+00
   2.9400000e+00   1.3463417e+00   8.3616055e-01   1.6813816e-01   1.1119703e+00
   2.9500000e+00   1.3547117e+00   8.3783628e-01   1.6700661e-01   1.1169053e+00
   2.9600000e+00   1.3630984e+00   8.3950069e-01   1.6587573e-01   1.1218237e+00
   2.9700000e+00   1.3715017e+00   8.4115379e-01   1.6474559e-01   1.1267251e+00
   2.9800000e+00   1.3799214e+00   8.4279560e-01   1.6361627e-01   1.1316095e+00
   2.9900000e+00   1.3883575e+00   8.4442612e-01   1.6248784e-01   1.1364766e+00
   3.0000000e+00   1.3968099e+00   8.4604536e-01   1.6136038e-01   1.1413262e+00
   3.0100000e+00   1.4052784e+00   8.4765333e-01   1.6023397e-01   1.1461581e+00
   3.0200000e+00   1.4137629e+00   8.4925005e-01   1.5910867e-01   1.1509722e+00
   3.0300000e+00   1.4222634e+00   8.5083551e-01   1.5798457e-01   1.1557682e+00
   3.0400000e+00   1.4307796e+00   8.5240974e-01   1.5686174e-01   1.1605460e+00
   3.0500000e+00   1.4393115e+00   8.5397275e-01   1.5574025e-01   1.1653054e+00
   3.0600000e+00   1.4478590e+00   8.5552455e-01   1.5462018e-01   1.1700461e+00
   3.0700000e+00   1.4564220e+00   8.5706516e-01   1.5350159e-01   1.1747681e+00
   3.0800000e+00   1.4650003e+00   8.5859459e-01   1.5238457e-01   1.1794711e+00
   3.0900000e+00   1.4735938e+00   8.6011286e-01   1.5126918e-01   1.1841549e+00
   3.1000000e+00   1.4822025e+00   8.6161998e-01   1.5015550e-01   1.1888194e+00
   3.1100000e+00   1.4908262e+00   8.6311597e-01   1.4904360e-01   1.1934645e+00
   3.1200000e+00   1.4994648e+00   8.6460086e-01   1.4793354e-01   1.1980899e+00
   3.1300000e+00   1.5081182e+00   8.6607465e-01   1.4682541e-01   1.2026955e+00
   3.1400000e+00   1.5167862e+00   8.6753737e-01   1.4571927e-01   1.2072811e+00
   3.1500000e+00   1.5254689e+00   8.6898904e-01   1.4461518e-01   1.2118466e+00
   3.1600000e+00   1.5341660e+00   8.7042968e-01   1.4351323e-01   1.2163918e+00
   3.1700000e+00   1.5428774e+00   8.7185931e-01   1.4241348e-01   1.2209166e+00
   3.1800000e+00   1.5516031e+00   8.7327796e-01   1.4131599e-01   1.2254208e+00
   3.1900000e+00   1.5603430e+00   8.7468564e-01   1.4022083e-01   1.2299042e+00
   3.2000000e+00   1.5690968e+00   8.7608238e-01   1.3912808e-01   1.2343668e+00
   3.2100000e+00   1.5778646e+00   8.7746821e-01   1.3803780e-01   1.2388084e+00
   3.2200000e+00   1.5866461e+00   8.7884315e-01   1.3695006e-01   1.2432288e+00
   3.2300000e+00   1.5954414e+00   8.8020722e-01   1.3586491e-01   1.2476279e+00
   3.2400000e+00   1.6042502e+00   8.8156045e-01   1.3478243e-01   1.2520056e+00
   3.2500000e+00   1.6130726e+00   8.8290288e-01   1.3370269e-01   1.2563618e+00
   3.2600000e+00   1.6219083e+00   8.8423452e-01   1.3262573e-01   1.2606963e+00
   3.2700000e+00   1.6307572e+00   8.8555540e-01   1.3155164e-01   1.2650089e+00
   3.2800000e+00   1.6396193e+00   8.8686556e-01   1.3048047e-01   1.2692997e+00
   3.2900000e+00   1.6484945e+00   8.8816502e-01   1.2941228e-01   1.2735684e+00
   3.3000000e+00   1.6573826e+00   8.8945382e-01   1.2834713e-01   1.2778150e+00
   3.3100000e+00   1.6662835e+00   8.9073197e-01   1.2728509e-01   1.2820393e+00
   3.3200000e+00   1.6751972e+00   8.9199953e-01   1.2622622e-01   1.2862412e+00
   3.3300000e+00   1.6841235e+00   8.9325651e-01   1.2517058e-01   1.2904207e+00
   3.3400000e+00   1.6930623e+00   8.9450295e-01   1.2411821e-01   1.2945776e+00
   3.3500000e+00   1.7020135e+00   8.9573888e-01   1.2306920e-01   1.2987117e+00
   3.3600000e+00   1.7109770e+00   8.9696435e-01   1.2202358e-01   1.3028232e+00
   3.3700000e+00   1.7199528e+00   8.9817937e-01   1.2098142e-01   1.3069117e+00
   3.3800000e+00   1.7289406e+00   8.9938399e-01   1.1994277e-01   1.3109773e+00
   3.3900000e+00   1.7379404e+00   9.0057824e-01   1.1890770e-01   1.3150198e+00
   3.4000000e+00   1.7469521e+00   9.0176215e-01   1.1787625e-01   1.3190392e+00
   3.4100000e+00   1.7559756e+00   9.0293577e-01   1.1684848e-01   1.3230354e+00
   3.4200000e+00   1.7650108e+00   9.0409913e-01   1.1582443e-01   1.3270082e+00
   3.4300000e+00   1.7740576e+00   9.0525227e-01   1.1480418e-01   1.3309577e+00
   3.4400000e+00   1.7831158e+00   9.0639523e-01   1.1378776e-01   1.3348838e+00
   3.4500000e+00   1.7921854e+00   9.0752804e-01   1.1277523e-01   1.3387863e+00
   3.4600000e+00   1.8012663e+00   9.0865075e-01   1.1176663e-01   1.3426652e+00
   3.4700000e+00   1.8103584e+00   9.0976339e-01   1.1076203e-01   1.3465205e+00
   3.4800000e+00   1.8194616e+00   9.1086600e-01   1.0976146e-01   1.3503521e+00
   3.4900000e+00   1.8285757e+00   9.1195863e-01   1.0876498e-01   1.3541599e+00
   3.5000000e+00   1.8377007e+00   9.1304132e-01   1.0777263e-01   1.3579439e+00
   3.5100000e+00   1.8468365e+00   9.1411410e-01   1.0678446e-01   1.3617040e+00
   3.5200000e+00   1.8559830e+00   9.1517702e-01   1.0580051e-01   1.3654401e+00
   3.5300000e+00   1.8651400e+00   9.1623012e-01   1.0482083e-01   1.3691523e+00
   3.5400000e+00   1.8743075e+00   9.1727345e-01   1.0384547e-01   1.3728405e+00
   3.5500000e+00   1.8834854e+00   9.1830705e-01   1.0287446e-01   1.3765046e+00
   3.5600000e+00   1.8926736e+00   9.1933095e-01   1.0190786e-01   1.3801445e+00
   3.5700000e+00   1.9018720e+00   9.2034522e-01   1.0094569e-01   1.3837604e+00
   3.5800000e+00   1.9110805e+00   9.2134988e-01   9.9988012e-02   1.3873521e+00
   3.5900000e+00   1.9202990e+00   9.2234499e-01   9.9034854e-02   1.3909195e+00
   3.6000000e+00   1.9295274e+00   9.2333059e-01   9.8086259e-02   1.3944628e+00
   3.6100000e+00   1.9387656e+00   9.2430673e-01   9.7142266e-02   1.3979817e+00
   3.6200000e+00   1.9480135e+00   9.2527346e-01   9.6202911e-02   1.4014764e+00
   3.6300000e+00   1.9572710e+00   9.2623081e-01   9.5268232e-02   1.4049468e+00
   3.6400000e+00   1.9665381e+00   9.2717884e-01   9.4338265e-02   1.4083929e+00
   3.6500000e+00   1.9758146e+00   9.2811759e-01   9.3413046e-02   1.4118146e+00
   3.6600000e+00   1.9851004e+00   9.2904711e-01   9.2492608e-02   1.4152120e+00
   3.6700000e+00   1.9943955e+00   9.2996746e-01   9.1576986e-02   1.4185851e+00
   3.6800000e+00   2.0036997e+00   9.3087867e-01   9.0666212e-02   1.4219338e+00
   3.6900000e+00   2.0130130e+00   9.3178080e-01   8.9760318e-02   1.4252581e+00
   3.7000000e+00   2.0223353e+00   9.3267389e-01   8.8859335e-02   1.4285581e+00
   3.7100000e+00   2.0316665e+00   9.3355800e-01   8.7963294e-02   1.4318337e+00
   3.7200000e+00   2.0410064e+00   9.3443317e-01   8.7072224e-02   1.4350850e+00
   3.7300000e+00   2.0503551e+00   9.3529946e-01   8.6186154e-02   1.4383119e+00
   3.7400000e+00   2.0597124e+00   9.3615691e-01   8.5305111e-02   1.4415145e+00
   3.7500000e+00   2.0690782e+00   9.3700558e-01   8.4429122e-02   1.4446927e+00
   3.7600000e+00   2.0784525e+00   9.3784551e-01   8.3558215e-02   1.4478467e+00
   3.7700000e+00   2.0878351e+00   9.3867676e-01   8.2692413e-02   1.4509763e+00
   3.7800000e+00   2.0972260e+00   9.3949938e-01   8.1831742e-02   1.4540817e+00
   3.7900000e+00   2.1066251e+00   9.4031341e-01   8.0976224e-02   1.4571628e+00
   3.8000000e+00   2.1160322e+00   9.4111892e-01   8.0125884e-02   1.4602197e+00
   3.8100000e+00   2.1254474e+00   9.4191595e-01   7.9280742e-02   1.4632524e+00
   3.8200000e+00   2.1348705e+00   9.4270455e-01   7.8440820e-02   1.4662609e+00
   3.8300000e+00   2.1443015e+00   9.4348478e-01   7.7606139e-02   1.4692453e+00
   3.8400000e+00   2.1537402e+00   9.4425669e-01   7.6776717e-02   1.4722055e+00
   3.8500000e+00   2.1631866e+00   9.4502033e-01   7.5952574e-02   1.4751417e+00
   3.8600000e+00   2.1726406e+00   9.4577576e-01   7.5133727e-02   1.4780539e+00
   3.8700000e+00   2.1821021e+00   9.4652303e-01   7.4320193e-02   1.4809421e+00
   3.8800000e+00   2.1915710e+00   9.4726218e-01   7.3511990e-02   1.4838063e+00
   3.8900000e+00   2.2010473e+00   9.4799328e-01   7.2709131e-02   1.4866466e+00
   3.9000000e+00   2.2105308e+00   9.4871638e-01   7.1911632e-02   1.4894631e+00
   3.9100000e+00   2.2200216e+00   9.4943153e-01   7.1119507e-02   1.4922557e+00
   3.9200000e+00   2.2295194e+00   9.5013879e-01   7.0332768e-02   1.4950246e+00
   3.9300000e+00   2.2390243e+00   9.5083821e-01   6.9551428e-02   1.4977698e+00
   3.9400000e+00   2.2485362e+00   9.5152984e-01   6.8775498e-02   1.5004914e+00
   3.9500000e+00   2.2580549e+00   9.5221374e-01   6.8004989e-02   1.5031894e+00
   3.9600000e+00   2.2675804e+00   9.5288996e-01   6.7239911e-02   1.5058638e+00
   3.9700000e+00   2.2771127e+00   9.5355855e-01   6.6480273e-02   1.5085148e+00
   3.9800000e+00   2.2866516e+00   9.5421958e-01   6.5726083e-02   1.5111424e+00
   3.9900000e+00   2.2961970e+00   9.5487309e-01   6.4977349e-02   1.5137466e+00
   4.0000000e+00   2.3057490e+00   9.5551914e-01   6.4234077e-02   1.5163276e+00
   4.0100000e+00   2.3153074e+00   9.5615779e-01   6.3496274e-02   1.5188854e+00
   4.0200000e+00   2.3248721e+00   9.5678909e-01   6.2763945e-02   1.5214200e+00
   4.0300000e+00   2.3344432e+00   9.5741309e-01   6.2037094e-02   1.5239316e+00
   4.0400000e+00   2.3440204e+00   9.5802985e-01   6.1315726e-02   1.5264202e+00
   4.0500000e+00   2.3536037e+00   9.5863942e-01   6.0599842e-02   1.5288859e+00
   4.0600000e+00   2.3631931e+00   9.5924186e-01   5.9889446e-02   1.5313288e+00
   4.0700000e+00   2.3727885e+00   9.5983723e-01   5.9184539e-02   1.5337490e+00
   4.0800000e+00   2.3823899e+00   9.6042557e-01   5.8485122e-02   1.5361465e+00
   4.0900000e+00   2.3919970e+00   9.6100695e-01   5.7791195e-02   1.5385214e+00
   4.1000000e+00   2.4016100e+00   9.6158142e-01   5.7102758e-02   1.5408738e+00
   4.1100000e+00   2.4112286e+00   9.6214902e-01   5.6419809e-02   1.5432039e+00
   4.1200000e+00   2.4208529e+00   9.6270983e-01   5.5742347e-02   1.5455116e+00
   4.1300000e+00   2.4304828e+00   9.6326389e-01   5.5070368e-02   1.5477971e+00
   4.1400000e+00   2.4401182e+00   9.6381126e-01   5.4403870e-02   1.5500604e+00
   4.1500000e+00   2.4497590e+00   9.6435198e-01   5.3742848e-02   1.5523017e+00
   4.1600000e+00   2.4594052e+00   9.6488613e-01   5.3087298e-02   1.5545211e+00
   4.1700000e+00   2.4690567e+00   9.6541375e-01   5.2437214e-02   1.5567186e+00
   4.1800000e+00   2.4787135e+00   9.6593489e-01   5.1792591e-02   1.5588944e+00
   4.1900000e+00   2.4883754e+00   9.6644962e-01   5.1153422e-02   1.5610485e+00
   4.2000000e+00   2.4980424e+00   9.6695798e-01   5.0519700e-02   1.5631811e+00
   4.2100000e+00   2.5077145e+00   9.6746003e-01   4.9891416e-02   1.5652922e+00
   4.2200000e+00   2.5173916e+00   9.6795583e-01   4.9268562e-02   1.5673820e+00
   4.2300000e+00   2.5270736e+00   9.6844542e-01   4.8651130e-02   1.5694505e+00
   4.2400000e+00   2.5367605e+00   9.6892887e-01   4.8039109e-02   1.5714979e+00
   4.2500000e+00   2.5464522e+00   9.6940622e-01   4.7432489e-02   1.5735243e+00
   4.2600000e+00   2.5561486e+00   9.6987753e-01   4.6831260e-02   1.5755297e+00
   4.2700000e+00   2.5658497e+00   9.7034286e-01   4.6235409e-02   1.5775143e+00
   4.2800000e+00   2.5755554e+00   9.7080226e-01   4.5644925e-02   1.5794782e+00
   4.2900000e+00   2.5852657e+00   9.7125578e-01   4.5059794e-02   1.5814216e+00
   4.3000000e+00   2.5949805e+00   9.7170347e-01   4.4480005e-02   1.5833444e+00
   4.3100000e+00   2.6046998e+00   9.7214540e-01   4.3905542e-02   1.5852469e+00
   4.3200000e+00   2.6144234e+00   9.7258160e-01   4.3336392e-02   1.5871291e+00
   4.3300000e+00   2.6241514e+00   9.7301214e-01   4.2772540e-02   1.5889912e+00
   4.3400000e+00   2.6338837e+00   9.7343707e-01   4.2213971e-02   1.5908332e+00
   4.3500000e+00   2.6436201e+00   9.7385644e-01   4.1660668e-02   1.5926554e+00
   4.3600000e+00   2.6533608e+00   9.7427030e-01   4.1112615e-02   1.5944578e+00
   4.3700000e+00   2.6631055e+00   9.7467871e-01   4.0569796e-02   1.5962405e+00
   4.3800000e+00   2.6728543e+00   9.7508172e-01   4.0032193e-02   1.5980036e+00
   4.3900000e+00   2.6826071e+00   9.7547937e-01   3.9499788e-02   1.5997473e+00
   4.4000000e+00   2.6923639e+00   9.7587173e-01   3.8972563e-02   1.6014717e+00
   4.4100000e+00   2.7021245e+00   9.7625884e-01   3.8450498e-02   1.6031769e+00
   4.4200000e+00   2.7118890e+00   9.7664076e-01   3.7933576e-02   1.6048631e+00
   4.4300000e+00   2.7216573e+00   9.7701753e-01   3.7421775e-02   1.6065303e+00
   4.4400000e+00   2.7314294e+00   9.7738921e-01   3.6915077e-02   1.6081787e+00
   4.4500000e+00   2.7412051e+00   9.7775585e-01   3.6413459e-02   1.6098084e+00
   4.4600000e+00   2.7509845e+00   9.7811749e-01   3.5916902e-02   1.6114195e+00
   4.4700000e+00   2.7607674e+00   9.7847420e-01   3.5425384e-02   1.6130122e+00
   4.4800000e+00   2.7705539e+00   9.7882602e-01   3.4938882e-02   1.6145866e+00
   4.4900000e+00   2.7803439e+00   9.7917300e-01   3.4457376e-02   1.6161428e+00
   4.5000000e+00   2.7901374e+00   9.7951518e-01   3.3980841e-02   1.6176809e+00
   4.5100000e+00   2.7999342e+00   9.7985263e-01   3.3509256e-02   1.6192011e+00
   4.5200000e+00   2.8097344e+00   9.8018538e-01   3.3042596e-02   1.6207035e+00
   4.5300000e+00   2.8195379e+00   9.8051350e-01   3.2580838e-02   1.6221882e+00
   4.5400000e+00   2.8293447e+00   9.8083702e-01   3.2123959e-02   1.6236554e+00
   4.5500000e+00   2.8391547e+00   9.8115599e-01   3.1671933e-02   1.6251051e+00
   4.5600000e+00   2.8489678e+00   9.8147047e-01   3.1224735e-02   1.6265376e+00
   4.5700000e+00   2.8587840e+00   9.8178050e-01   3.0782342e-02   1.6279529e+00
   4.5800000e+00   2.8686034e+00   9.8208613e-01   3.0344726e-02   1.6293511e+00
   4.5900000e+00   2.8784258e+00   9.8238741e-01   2.9911863e-02   1.6307325e+00
   4.6000000e+00   2.8882511e+00   9.8268439e-01   2.9483727e-02   1.6320971e+00
   4.6100000e+00   2.8980794e+00   9.8297710e-01   2.9060290e-02   1.6334450e+00
   4.6200000e+00   2.9079106e+00   9.8326561e-01   2.8641527e-02   1.6347765e+00
   4.6300000e+00   2.9177447e+00   9.8354995e-01   2.8227411e-02   1.6360915e+00
   4.6400000e+00   2.9275816e+00   9.8383017e-01   2.7817915e-02   1.6373904e+00
   4.6500000e+00   2.9374213e+00   9.8410632e-01   2.7413010e-02   1.6386731e+00
   4.6600000e+00   2.9472637e+00   9.8437845e-01   2.7012670e-02   1.6399398e+00
   4.6700000e+00   2.9571089e+00   9.8464659e-01   2.6616866e-02   1.6411907e+00
   4.6800000e+00   2.9669567e+00   9.8491080e-01   2.6225571e-02   1.6424259e+00
   4.6900000e+00   2.9768071e+00   9.8517112e-01   2.5838755e-02   1.6436455e+00
   4.7000000e+00   2.9866601e+00   9.8542759e-01   2.5456391e-02   1.6448496e+00
   4.7100000e+00   2.9965156e+00   9.8568026e-01   2.5078450e-02   1.6460384e+00
   4.7200000e+00   3.0063737e+00   9.8592917e-01   2.4704902e-02   1.6472120e+00
   4.7300000e+00   3.0162342e+00   9.8617437e-01   2.4335718e-02   1.6483706e+00
   4.7400000e+00   3.0260971e+00   9.8641590e-01   2.3970870e-02   1.6495142e+00
   4.7500000e+00   3.0359625e+00   9.8665381e-01   2.3610327e-02   1.6506431e+00
   4.7600000e+00   3.0458302e+00   9.8688812e-01   2.3254059e-02   1.6517573e+00
   4.7700000e+00   3.0557002e+00   9.8711890e-01   2.2902037e-02   1.6528569e+00
   4.7800000e+00   3.0655726e+00   9.8734618e-01   2.2554231e-02   1.6539422e+00
   4.7900000e+00   3.0754472e+00   9.8757000e-01   2.2210611e-02   1.6550131e+00
   4.8000000e+00   3.0853240e+00   9.8779040e-01   2.1871146e-02   1.6560700e+00
   4.8100000e+00   3.0952030e+00   9.8800744e-01   2.1535805e-02   1.6571128e+00
   4.8200000e+00   3.1050841e+00   9.8822113e-01   2.1204559e-02   1.6581418e+00
   4.8300000e+00   3.1149674e+00   9.8843154e-01   2.0877375e-02   1.6591570e+00
   4.8400000e+00   3.1248527e+00   9.8863870e-01   2.0554225e-02   1.6601586e+00
   4.8500000e+00   3.1347401e+00   9.8884264e-01   2.0235076e-02   1.6611467e+00
   4.8600000e+00   3.1446296e+00   9.8904341e-01   1.9919897e-02   1.6621214e+00
   4.8700000e+00   3.1545210e+00   9.8924105e-01   1.9608659e-02   1.6630829e+00
   4.8800000e+00   3.1644144e+00   9.8943560e-01   1.9301328e-02   1.6640313e+00
   4.8900000e+00   3.1743097e+00   9.8962709e-01   1.8997874e-02   1.6649668e+00
   4.9000000e+00   3.1842069e+00   9.8981557e-01   1.8698266e-02   1.6658894e+00
   4.9100000e+00   3.1941060e+00   9.9000107e-01   1.8402472e-02   1.6667993e+00
   4.9200000e+00   3.2040069e+00   9.9018363e-01   1.8110461e-02   1.6676965e+00
   4.9300000e+00   3.2139096e+00   9.9036329e-01   1.7822201e-02   1.6685814e+00
   4.9400000e+00   3.2238142e+00   9.9054008e-01   1.7537661e-02   1.6694539e+00
   4.9500000e+00   3.2337204e+00   9.9071405e-01   1.7256809e-02   1.6703141e+00
   4.9600000e+00   3.2436284e+00   9.9088523e-01   1.6979614e-02   1.6711623e+00
   4.9700000e+00   3.2535381e+00   9.9105366e-01   1.6706043e-02   1.6719985e+00
   4.9800000e+00   3.2634495e+00   9.9121937e-01   1.6436066e-02   1.6728229e+00
   4.9900000e+00   3.2733625e+00   9.9138239e-01   1.6169650e-02   1.6736356e+00
   5.0000000e+00   3.2832771e+00   9.9154277e-01   1.5906764e-02   1.6744367e+00
   5.0100000e+00   3.2931934e+00   9.9170054e-01   1.5647376e-02   1.6752263e+00
   5.0200000e+00   3.3031111e+00   9.9185573e-01   1.5391455e-02   1.6760046e+00
   5.0300000e+00   3.3130305e+00   9.9200838e-01   1.5138969e-02   1.6767717e+00
   5.0400000e+00   3.3229513e+00   9.9215852e-01   1.4889886e-02   1.6775276e+00
   5.0500000e+00   3.3328736e+00   9.9230619e-01   1.4644174e-02   1.6782726e+00
   5.0600000e+00   3.3427974e+00   9.9245142e-01   1.4401803e-02   1.6790067e+00
   5.0700000e+00   3.3527227e+00   9.9259424e-01   1.4162741e-02   1.6797301e+00
   5.0800000e+00   3.3626493e+00   9.9273468e-01   1.3926955e-02   1.6804429e+00
   5.0900000e+00   3.3725773e+00   9.9287279e-01   1.3694416e-02   1.6811451e+00
   5.1000000e+00   3.3825067e+00   9.9300858e-01   1.3465090e-02   1.6818370e+00
   5.1100000e+00   3.3924375e+00   9.9314210e-01   1.3238948e-02   1.6825186e+00
   5.1200000e+00   3.4023696e+00   9.9327337e-01   1.3015957e-02   1.6831901e+00
   5.1300000e+00   3.4123030e+00   9.9340243e-01   1.2796086e-02   1.6838515e+00
   5.1400000e+00   3.4222376e+00   9.9352930e-01   1.2579305e-02   1.6845030e+00
   5.1500000e+00   3.4321735e+00   9.9365402e-01   1.2365582e-02   1.6851447e+00
   5.1600000e+00   3.4421107e+00   9.9377662e-01   1.2154887e-02   1.6857767e+00
   5.1700000e+00   3.4520491e+00   9.9389713e-01   1.1947187e-02   1.6863991e+00
   5.1800000e+00   3.4619886e+00   9.9401558e-01   1.1742454e-02   1.6870121e+00
   5.1900000e+00   3.4719294e+00   9.9413199e-01   1.1540655e-02   1.6876157e+00
   5.2000000e+00   3.4818713e+00   9.9424640e-01   1.1341760e-02   1.6882100e+00
   5.2100000e+00   3.4918143e+00   9.9435883e-01   1.1145739e-02   1.6887952e+00
   5.2200000e+00   3.5017584e+00   9.9446932e-01   1.0952561e-02   1.6893714e+00
   5.2300000e+00   3.5117037e+00   9.9457790e-01   1.0762197e-02   1.6899387e+00
   5.2400000e+00   3.5216500e+00   9.9468458e-01   1.0574615e-02   1.6904972e+00
   5.2500000e+00   3.5315974e+00   9.9478940e-01   1.0389786e-02   1.6910470e+00
   5.2600000e+00   3.5415458e+00   9.9489238e-01   1.0207680e-02   1.6915882e+00
   5.2700000e+00   3.5514952e+00   9.9499356e-01   1.0028266e-02   1.6921209e+00
   5.2800000e+00   3.5614456e+00   9.9509296e-01   9.8515162e-03   1.6926452e+00
   5.2900000e+00   3.5713971e+00   9.9519060e-01   9.6774000e-03   1.6931612e+00
   5.3000000e+00   3.5813494e+00   9.9528651e-01   9.5058881e-03   1.6936691e+00
   5.3100000e+00   3.5913028e+00   9.9538072e-01   9.3369512e-03   1.6941689e+00
   5.3200000e+00   3.6012570e+00   9.9547326e-01   9.1705602e-03   1.6946607e+00
   5.3300000e+00   3.6112122e+00   9.9556414e-01   9.0066861e-03   1.6951447e+00
   5.3400000e+00   3.6211683e+00   9.9565340e-01   8.8453001e-03   1.6956208e+00
   5.3500000e+00   3.6311253e+00   9.9574106e-01   8.6863734e-03   1.6960894e+00
   5.3600000e+00   3.6410831e+00   9.9582714e-01   8.5298775e-03   1.6965503e+00
   5.3700000e+00   3.6510418e+00   9.9591166e-01   8.3757840e-03   1.6970038e+00
   5.3800000e+00   3.6610014e+00   9.9599466e-01   8.2240647e-03   1.6974499e+00
   5.3900000e+00   3.6709617e+00   9.9607615e-01   8.0746916e-03   1.6978887e+00
   5.4000000e+00   3.6809229e+00   9.9615616e-01   7.9276366e-03   1.6983204e+00
   5.4100000e+00   3.6908848e+00   9.9623471e-01   7.7828721e-03   1.6987450e+00
   5.4200000e+00   3.7008476e+00   9.9631183e-01   7.6403706e-03   1.6991625e+00
   5.4300000e+00   3.7108111e+00   9.9638753e-01   7.5001046e-03   1.6995732e+00
   5.4400000e+00   3.7207753e+00   9.9646184e-01   7.3620468e-03   1.6999771e+00
   5.4500000e+00   3.7307403e+00   9.9653478e-01   7.2261704e-03   1.7003742e+00
   5.4600000e+00   3.7407060e+00   9.9660637e-01   7.0924483e-03   1.7007648e+00
   5.4700000e+00   3.7506724e+00   9.9667663e-01   6.9608539e-03   1.7011488e+00
   5.4800000e+00   3.7606395e+00   9.9674559e-01   6.8313606e-03   1.7015263e+00
   5.4900000e+00   3.7706073e+00   9.9681327e-01   6.7039423e-03   1.7018975e+00
   5.5000000e+00   3.7805758e+00   9.9687968e-01   6.5785726e-03   1.7022624e+00
   5.5100000e+00   3.7905449e+00   9.9694485e-01   6.4552257e-03   1.7026212e+00
   5.5200000e+00   3.8005147e+00   9.9700879e-01   6.3338758e-03   1.7029738e+00
   5.5300000e+00   3.8104851e+00   9.9707153e-01   6.2144973e-03   1.7033205e+00
   5.5400000e+00   3.8204561e+00   9.9713309e-01   6.0970649e-03   1.7036612e+00
   5.5500000e+00   3.8304278e+00   9.9719348e-01   5.9815533e-03   1.7039960e+00
   5.5600000e+00   3.8404000e+00   9.9725272e-01   5.8679375e-03   1.7043252e+00
   5.5700000e+00   3.8503728e+00   9.9731084e-01   5.7561928e-03   1.7046486e+00
   5.5800000e+00   3.8603462e+00   9.9736785e-01   5.6462945e-03   1.7049664e+00
   5.5900000e+00   3.8703202e+00   9.9742377e-01   5.5382182e-03   1.7052787e+00
   5.6000000e+00   3.8802947e+00   9.9747862e-01   5.4319397e-03   1.7055856e+00
   5.6100000e+00   3.8902697e+00   9.9753242e-01   5.3274349e-03   1.7058871e+00
   5.6200000e+00   3.9002453e+00   9.9758518e-01   5.2246802e-03   1.7061834e+00
   5.6300000e+00   3.9102214e+00   9.9763692e-01   5.1236517e-03   1.7064744e+00
   5.6400000e+00   3.9201981e+00   9.9768766e-01   5.0243263e-03   1.7067603e+00
   5.6500000e+00   3.9301752e+00   9.9773741e-01   4.9266805e-03   1.7070412e+00
   5.6600000e+00   3.9401528e+00   9.9778620e-01   4.8306915e-03   1.7073171e+00
   5.6700000e+00   3.9501309e+00   9.9783403e-01   4.7363363e-03   1.7075880e+00
   5.6800000e+00   3.9601095e+00   9.9788093e-01   4.6435925e-03   1.7078542e+00
   5.6900000e+00   3.9700885e+00   9.9792691e-01   4.5524375e-03   1.7081156e+00
   5.7000000e+00   3.9800680e+00   9.9797198e-01   4.4628493e-03   1.7083723e+00
   5.7100000e+00   3.9900480e+00   9.9801617e-01   4.3748058e-03   1.7086244e+00
   5.7200000e+00   4.0000283e+00   9.9805948e-01   4.2882852e-03   1.7088719e+00
   5.7300000e+00   4.0100091e+00   9.9810194e-01   4.2032660e-03   1.7091150e+00
   5.7400000e+00   4.0199904e+00   9.9814355e-01   4.1197268e-03   1.7093536e+00
   5.7500000e+00   4.0299720e+00   9.9818434e-01   4.0376464e-03   1.7095879e+00
   5.7600000e+00   4.0399541e+00   9.9822431e-01   3.9570038e-03   1.7098180e+00
   5.7700000e+00   4.0499365e+00   9.9826348e-01   3.8777784e-03   1.7100438e+00
   5.7800000e+00   4.0599193e+00   9.9830187e-01   3.7999494e-03   1.7102655e+00
   5.7900000e+00   4.0699025e+00   9.9833949e-01   3.7234967e-03   1.7104831e+00
   5.8000000e+00   4.0798861e+00   9.9837635e-01   3.6484001e-03   1.7106967e+00
   5.8100000e+00   4.0898701e+00   9.9841246e-01   3.5746395e-03   1.7109063e+00
   5.8200000e+00   4.0998544e+00   9.9844784e-01   3.5021954e-03   1.7111121e+00
   5.8300000e+00   4.1098390e+00   9.9848251e-01   3.4310482e-03   1.7113140e+00
   5.8400000e+00   4.1198240e+00   9.9851647e-01   3.3611785e-03   1.7115122e+00
   5.8500000e+00   4.1298093e+00   9.9854974e-01   3.2925672e-03   1.7117066e+00
   5.8600000e+00   4.1397950e+00   9.9858232e-01   3.2251954e-03   1.7118974e+00
   5.8700000e+00   4.1497810e+00   9.9861424e-01   3.1590445e-03   1.7120846e+00
   5.8800000e+00   4.1597673e+00   9.9864551e-01   3.0940959e-03   1.7122683e+00
   5.8900000e+00   4.1697539e+00   9.9867613e-01   3.0303313e-03   1.7124485e+00
   5.9000000e+00   4.1797408e+00   9.9870612e-01   2.9677325e-03   1.7126253e+00
   5.9100000e+00   4.1897280e+00   9.9873549e-01   2.9062818e-03   1.7127987e+00
   5.9200000e+00   4.1997155e+00   9.9876425e-01   2.8459614e-03   1.7129688e+00
   5.9300000e+00   4.2097033e+00   9.9879241e-01   2.7867537e-03   1.7131357e+00
   5.9400000e+00   4.2196913e+00   9.9881999e-01   2.7286416e-03   1.7132994e+00
   5.9500000e+00   4.2296797e+00   9.9884699e-01   2.6716078e-03   1.7134599e+00
   5.9600000e+00   4.2396683e+00   9.9887342e-01   2.6156355e-03   1.7136173e+00
   5.9700000e+00   4.2496572e+00   9.9889930e-01   2.5607080e-03   1.7137717e+00
   5.9800000e+00   4.2596463e+00   9.9892464e-01   2.5068087e-03   1.7139231e+00
   5.9900000e+00   4.2696356e+00   9.9894944e-01   2.4539214e-03   1.7140715e+00
   6.0000000e+00   4.2796253e+00   9.9897372e-01   2.4020299e-03   1.7142171e+00
   6.0100000e+00   4.2896151e+00   9.9899749e-01   2.3511182e-03   1.7143598e+00
   6.0200000e+00   4.2996052e+00   9.9902075e-01   2.3011707e-03   1.7144997e+00
   6.0300000e+00   4.3095955e+00   9.9904351e-01   2.2521718e-03   1.7146369e+00
   6.0400000e+00   4.3195861e+00   9.9906579e-01   2.2041062e-03   1.7147713e+00
   6.0500000e+00   4.3295768e+00   9.9908760e-01   2.1569585e-03   1.7149031e+00
   6.0600000e+00   4.3395678e+00   9.9910894e-01   2.1107140e-03   1.7150323e+00
   6.0700000e+00   4.3495590e+00   9.9912982e-01   2.0653578e-03   1.7151590e+00
   6.0800000e+00   4.3595504e+00   9.9915025e-01   2.0208752e-03   1.7152831e+00
   6.0900000e+00   4.3695420e+00   9.9917024e-01   1.9772519e-03   1.7154047e+00
   6.1000000e+00   4.3795338e+00   9.9918979e-01   1.9344737e-03   1.7155239e+00
   6.1100000e+00   4.3895258e+00   9.9920893e-01   1.8925263e-03   1.7156407e+00
   6.1200000e+00   4.3995180e+00   9.9922765e-01   1.8513961e-03   1.7157552e+00
   6.1300000e+00   4.4095104e+00   9.9924596e-01   1.8110693e-03   1.7158674e+00
   6.1400000e+00   4.4195029e+00   9.9926387e-01   1.7715324e-03   1.7159773e+00
   6.1500000e+00   4.4294956e+00   9.9928139e-01   1.7327720e-03   1.7160849e+00
   6.1600000e+00   4.4394885e+00   9.9929853e-01   1.6947749e-03   1.7161904e+00
   6.1700000e+00   4.4494816e+00   9.9931529e-01   1.6575283e-03   1.7162937e+00
   6.1800000e+00   4.4594749e+00   9.9933168e-01   1.6210193e-03   1.7163949e+00
   6.1900000e+00   4.4694682e+00   9.9934771e-01   1.5852352e-03   1.7164941e+00
   6.2000000e+00   4.4794618e+00   9.9936339e-01   1.5501636e-03   1.7165912e+00
   6.2100000e+00   4.4894555e+00   9.9937872e-01   1.5157921e-03   1.7166863e+00
   6.2200000e+00   4.4994494e+00   9.9939371e-01   1.4821087e-03   1.7167795e+00
   6.2300000e+00   4.5094434e+00   9.9940836e-01   1.4491014e-03   1.7168707e+00
   6.2400000e+00   4.5194375e+00   9.9942269e-01   1.4167584e-03   1.7169601e+00
   6.2500000e+00   4.5294318e+00   9.9943670e-01   1.3850681e-03   1.7170475e+00
   6.2600000e+00   4.5394263e+00   9.9945040e-01   1.3540189e-03   1.7171332e+00
   6.2700000e+00   4.5494208e+00   9.9946378e-01   1.3235996e-03   1.7172171e+00
   6.2800000e+00   4.5594156e+00   9.9947687e-01   1.2937991e-03   1.7172992e+00
   6.2900000e+00   4.5694104e+00   9.9948966e-01   1.2646063e-03   1.7173796e+00
   6.3000000e+00   4.5794053e+00   9.9950216e-01   1.2360105e-03   1.7174583e+00
   6.3100000e+00   4.5894004e+00   9.9951438e-01   1.2080009e-03   1.7175353e+00
   6.3200000e+00   4.5993956e+00   9.9952633e-01   1.1805670e-03   1.7176107e+00
   6.3300000e+00   4.6093910e+00   9.9953800e-01   1.1536985e-03   1.7176846e+00
   6.3400000e+00   4.6193864e+00   9.9954940e-01   1.1273851e-03   1.7177568e+00
   6.3500000e+00   4.6293819e+00   9.9956055e-01   1.1016169e-03   1.7178275e+00
   6.3600000e+00   4.6393776e+00   9.9957144e-01   1.0763838e-03   1.7178967e+00
   6.3700000e+00   4.6493734e+00   9.9958208e-01   1.0516762e-03   1.7179645e+00
   6.3800000e+00   4.6593692e+00   9.9959247e-01   1.0274843e-03   1.7180307e+00
   6.3900000e+00   4.6693652e+00   9.9960263e-01   1.0037987e-03   1.7180956e+00
   6.4000000e+00   4.6793613e+00   9.9961255e-01   9.8061017e-04   1.7181590e+00
   6.4100000e+00   4.6893575e+00   9.9962224e-01   9.5790940e-04   1.7182211e+00
   6.4200000e+00   4.6993537e+00   9.9963171e-01   9.3568738e-04   1.7182818e+00
   6.4300000e+00   4.7093501e+00   9.9964096e-01   9.1393519e-04   1.7183412e+00
   6.4400000e+00   4.7193466e+00   9.9964999e-01   8.9264407e-04   1.7183994e+00
   6.4500000e+00   4.7293431e+00   9.9965881e-01   8.7180537e-04   1.7184562e+00
   6.4600000e+00   4.7393397e+00   9.9966743e-01   8.5141059e-04   1.7185118e+00
   6.4700000e+00   4.7493364e+00   9.9967584e-01   8.3145136e-04   1.7185662e+00
   6.4800000e+00   4.7593332e+00   9.9968406e-01   8.1191944e-04   1.7186194e+00
   6.4900000e+00   4.7693301e+00   9.9969208e-01   7.9280673e-04   1.7186715e+00
   6.5000000e+00   4.7793271e+00   9.9969991e-01   7.7410523e-04   1.7187224e+00
   6.5100000e+00   4.7893241e+00   9.9970756e-01   7.5580711e-04   1.7187721e+00
   6.5200000e+00   4.7993212e+00   9.9971503e-01   7.3790463e-04   1.7188208e+00
   6.5300000e+00   4.8093184e+00   9.9972232e-01   7.2039018e-04   1.7188683e+00
   6.5400000e+00   4.8193157e+00   9.9972944e-01   7.0325629e-04   1.7189149e+00
   6.5500000e+00   4.8293130e+00   9.9973639e-01   6.8649561e-04   1.7189603e+00
   6.5600000e+00   4.8393104e+00   9.9974317e-01   6.7010088e-04   1.7190048e+00
   6.5700000e+00   4.8493079e+00   9.9974979e-01   6.5406499e-04   1.7190483e+00
   6.5800000e+00   4.8593054e+00   9.9975625e-01   6.3838094e-04   1.7190907e+00
   6.5900000e+00   4.8693030e+00   9.9976256e-01   6.2304184e-04   1.7191323e+00
   6.6000000e+00   4.8793007e+00   9.9976872e-01   6.0804091e-04   1.7191729e+00
   6.6100000e+00   4.8892984e+00   9.9977472e-01   5.9337149e-04   1.7192125e+00
   6.6200000e+00   4.8992961e+00   9.9978058e-01   5.7902704e-04   1.7192513e+00
   6.6300000e+00   4.9092940e+00   9.9978630e-01   5.6500111e-04   1.7192892e+00
   6.6400000e+00   4.9192919e+00   9.9979189e-01   5.5128738e-04   1.7193262e+00
   6.6500000e+00   4.9292898e+00   9.9979733e-01   5.3787962e-04   1.7193624e+00
   6.6600000e+00   4.9392878e+00   9.9980264e-01   5.2477171e-04   1.7193978e+00
   6.6700000e+00   4.9492859e+00   9.9980783e-01   5.1195765e-04   1.7194323e+00
   6.6800000e+00   4.9592840e+00   9.9981288e-01   4.9943151e-04   1.7194661e+00
   6.6900000e+00   4.9692821e+00   9.9981782e-01   4.8718750e-04   1.7194991e+00
   6.7000000e+00   4.9792803e+00   9.9982263e-01   4.7521991e-04   1.7195313e+00
   6.7100000e+00   4.9892786e+00   9.9982732e-01   4.6352312e-04   1.7195627e+00
   6.7200000e+00   4.9992769e+00   9.9983190e-01   4.5209163e-04   1.7195935e+00
   6.7300000e+00   5.0092752e+00   9.9983637e-01   4.4092002e-04   1.7196235e+00
   6.7400000e+00   5.0192736e+00   9.9984072e-01   4.3000297e-04   1.7196528e+00
   6.7500000e+00   5.0292720e+00   9.9984497e-01   4.1933527e-04   1.7196815e+00
   6.7600000e+00   5.0392705e+00   9.9984911e-01   4.0891176e-04   1.7197095e+00
   6.7700000e+00   5.0492690e+00   9.9985314e-01   3.9872743e-04   1.7197368e+00
   6.7800000e+00   5.0592676e+00   9.9985708e-01   3.8877731e-04   1.7197634e+00
   6.7900000e+00   5.0692662e+00   9.9986092e-01   3.7905654e-04   1.7197895e+00
   6.8000000e+00   5.0792648e+00   9.9986466e-01   3.6956035e-04   1.7198149e+00
   6.8100000e+00   5.0892635e+00   9.9986831e-01   3.6028404e-04   1.7198398e+00
   6.8200000e+00   5.0992622e+00   9.9987187e-01   3.5122302e-04   1.7198640e+00
   6.8300000e+00   5.1092609e+00   9.9987534e-01   3.4237277e-04   1.7198877e+00
   6.8400000e+00   5.1192597e+00   9.9987872e-01   3.3372884e-04   1.7199108e+00
   6.8500000e+00   5.1292585e+00   9.9988201e-01   3.2528688e-04   1.7199333e+00
   6.8600000e+00   5.1392573e+00   9.9988523e-01   3.1704262e-04   1.7199553e+00
   6.8700000e+00   5.1492562e+00   9.9988836e-01   3.0899186e-04   1.7199768e+00
   6.8800000e+00   5.1592551e+00   9.9989141e-01   3.0113048e-04   1.7199978e+00
   6.8900000e+00   5.1692540e+00   9.9989438e-01   2.9345444e-04   1.7200183e+00
   6.9000000e+00   5.1792530e+00   9.9989728e-01   2.8595976e-04   1.7200382e+00
   6.9100000e+00   5.1892519e+00   9.9990010e-01   2.7864257e-04   1.7200577e+00
   6.9200000e+00   5.1992510e+00   9.9990285e-01   2.7149904e-04   1.7200768e+00
   6.9300000e+00   5.2092500e+00   9.9990553e-01   2.6452542e-04   1.7200953e+00
   6.9400000e+00   5.2192491e+00   9.9990814e-01   2.5771803e-04   1.7201134e+00
   6.9500000e+00   5.2292482e+00   9.9991068e-01   2.5107328e-04   1.7201311e+00
   6.9600000e+00   5.2392473e+00   9.9991316e-01   2.4458762e-04   1.7201483e+00
   6.9700000e+00   5.2492464e+00   9.9991558e-01   2.3825759e-04   1.7201651e+00
   6.9800000e+00   5.2592456e+00   9.9991793e-01   2.3207977e-04   1.7201815e+00
   6.9900000e+00   5.2692448e+00   9.9992022e-01   2.2605084e-04   1.7201975e+00
   7.0000000e+00   5.2792440e+00   9.9992245e-01   2.2016752e-04   1.7202131e+00
   7.0100000e+00   5.2892432e+00   9.9992462e-01   2.1442660e-04   1.7202284e+00
   7.0200000e+00   5.2992425e+00   9.9992674e-01   2.0882494e-04   1.7202432e+00
   7.0300000e+00   5.3092418e+00   9.9992880e-01   2.0335944e-04   1.7202577e+00
   7.0400000e+00   5.3192411e+00   9.9993081e-01   1.9802709e-04   1.7202718e+00
   7.0500000e+00   5.3292404e+00   9.9993276e-01   1.9282493e-04   1.7202856e+00
   7.0600000e+00   5.3392397e+00   9.9993466e-01   1.8775003e-04   1.7202990e+00
   7.0700000e+00   5.3492391e+00   9.9993652e-01   1.8279956e-04   1.7203121e+00
   7.0800000e+00   5.3592384e+00   9.9993832e-01   1.7797072e-04   1.7203249e+00
   7.0900000e+00   5.3692378e+00   9.9994007e-01   1.7326078e-04   1.7203373e+00
   7.1000000e+00   5.3792372e+00   9.9994178e-01   1.6866706e-04   1.7203494e+00
   7.1100000e+00   5.3892367e+00   9.9994345e-01   1.6418691e-04   1.7203612e+00
   7.1200000e+00   5.3992361e+00   9.9994507e-01   1.5981778e-04   1.7203728e+00
   7.1300000e+00   5.4092356e+00   9.9994665e-01   1.5555714e-04   1.7203840e+00
   7.1400000e+00   5.4192351e+00   9.9994818e-01   1.5140252e-04   1.7203950e+00
   7.1500000e+00   5.4292345e+00   9.9994967e-01   1.4735149e-04   1.7204056e+00
   7.1600000e+00   5.4392340e+00   9.9995113e-01   1.4340168e-04   1.7204160e+00
   7.1700000e+00   5.4492336e+00   9.9995254e-01   1.3955077e-04   1.7204262e+00
   7.1800000e+00   5.4592331e+00   9.9995392e-01   1.3579648e-04   1.7204360e+00
   7.1900000e+00   5.4692326e+00   9.9995526e-01   1.3213658e-04   1.7204457e+00
   7.2000000e+00   5.4792322e+00   9.9995656e-01   1.2856890e-04   1.7204550e+00
   7.2100000e+00   5.4892318e+00   9.9995783e-01   1.2509129e-04   1.7204642e+00
   7.2200000e+00   5.4992314e+00   9.9995906e-01   1.2170166e-04   1.7204731e+00
   7.2300000e+00   5.5092310e+00   9.9996026e-01   1.1839796e-04   1.7204818e+00
   7.2400000e+00   5.5192306e+00   9.9996143e-01   1.1517818e-04   1.7204902e+00
   7.2500000e+00   5.5292302e+00   9.9996257e-01   1.1204036e-04   1.7204984e+00
   7.2600000e+00   5.5392298e+00   9.9996367e-01   1.0898258e-04   1.7205065e+00
   7.2700000e+00   5.5492295e+00   9.9996475e-01   1.0600295e-04   1.7205143e+00
   7.2800000e+00   5.5592291e+00   9.9996579e-01   1.0309962e-04   1.7205219e+00
   7.2900000e+00   5.5692288e+00   9.9996681e-01   1.0027081e-04   1.7205293e+00
   7.3000000e+00   5.5792284e+00   9.9996780e-01   9.7514730e-05   1.7205365e+00
   7.3100000e+00   5.5892281e+00   9.9996876e-01   9.4829667e-05   1.7205435e+00
   7.3200000e+00   5.5992278e+00   9.9996970e-01   9.2213926e-05   1.7205504e+00
   7.3300000e+00   5.6092275e+00   9.9997061e-01   8.9665854e-05   1.7205570e+00
   7.3400000e+00   5.6192272e+00   9.9997149e-01   8.7183831e-05   1.7205635e+00
   7.3500000e+00   5.6292269e+00   9.9997235e-01   8.4766274e-05   1.7205698e+00
   7.3600000e+00   5.6392267e+00   9.9997319e-01   8.2411634e-05   1.7205760e+00
   7.3700000e+00   5.6492264e+00   9.9997400e-01   8.0118396e-05   1.7205820e+00
   7.3800000e+00   5.6592262e+00   9.9997479e-01   7.7885076e-05   1.7205878e+00
   7.3900000e+00   5.6692259e+00   9.9997556e-01   7.5710225e-05   1.7205934e+00
   7.4000000e+00   5.6792257e+00   9.9997630e-01   7.3592425e-05   1.7205990e+00
   7.4100000e+00   5.6892254e+00   9.9997703e-01   7.1530288e-05   1.7206043e+00
   7.4200000e+00   5.6992252e+00   9.9997773e-01   6.9522458e-05   1.7206096e+00
   7.4300000e+00   5.7092250e+00   9.9997842e-01   6.7567609e-05   1.7206147e+00
   7.4400000e+00   5.7192248e+00   9.9997908e-01   6.5664444e-05   1.7206196e+00
   7.4500000e+00   5.7292246e+00   9.9997973e-01   6.3811694e-05   1.7206244e+00
   7.4600000e+00   5.7392244e+00   9.9998036e-01   6.2008120e-05   1.7206291e+00
   7.4700000e+00   5.7492242e+00   9.9998097e-01   6.0252510e-05   1.7206337e+00
   7.4800000e+00   5.7592240e+00   9.9998157e-01   5.8543678e-05   1.7206381e+00
   7.4900000e+00   5.7692238e+00   9.9998214e-01   5.6880467e-05   1.7206424e+00
   7.5000000e+00   5.7792236e+00   9.9998270e-01   5.5261744e-05   1.7206466e+00
   7.5100000e+00   5.7892235e+00   9.9998325e-01   5.3686402e-05   1.7206507e+00
   7.5200000e+00   5.7992233e+00   9.9998378e-01   5.2153361e-05   1.7206547e+00
   7.5300000e+00   5.8092231e+00   9.9998429e-01   5.0661564e-05   1.7206586e+00
   7.5400000e+00   5.8192230e+00   9.9998479e-01   4.9209978e-05   1.7206623e+00
   7.5500000e+00   5.8292228e+00   9.9998528e-01   4.7797593e-05   1.7206660e+00
   7.5600000e+00   5.8392227e+00   9.9998575e-01   4.6423425e-05   1.7206696e+00
   7.5700000e+00   5.8492225e+00   9.9998620e-01   4.5086509e-05   1.7206730e+00
   7.5800000e+00   5.8592224e+00   9.9998665e-01   4.3785905e-05   1.7206764e+00
   7.5900000e+00   5.8692223e+00   9.9998708e-01   4.2520693e-05   1.7206797e+00
   7.6000000e+00   5.8792222e+00   9.9998750e-01   4.1289975e-05   1.7206828e+00
   7.6100000e+00   5.8892220e+00   9.9998791e-01   4.0092874e-05   1.7206859e+00
   7.6200000e+00   5.8992219e+00   9.9998830e-01   3.8928534e-05   1.7206889e+00
   7.6300000e+00   5.9092218e+00   9.9998869e-01   3.7796118e-05   1.7206919e+00
   7.6400000e+00   5.9192217e+00   9.9998906e-01   3.6694809e-05   1.7206947e+00
   7.6500000e+00   5.9292216e+00   9.9998942e-01   3.5623808e-05   1.7206975e+00
   7.6600000e+00   5.9392215e+00   9.9998977e-01   3.4582338e-05   1.7207002e+00
   7.6700000e+00   5.9492214e+00   9.9999011e-01   3.3569636e-05   1.7207028e+00
   7.6800000e+00   5.9592213e+00   9.9999044e-01   3.2584961e-05   1.7207053e+00
   7.6900000e+00   5.9692212e+00   9.9999076e-01   3.1627587e-05   1.7207078e+00
   7.7000000e+00   5.9792211e+00   9.9999107e-01   3.0696807e-05   1.7207102e+00
   7.7100000e+00   5.9892210e+00   9.9999138e-01   2.9791930e-05   1.7207125e+00
   7.7200000e+00   5.9992209e+00   9.9999167e-01   2.8912281e-05   1.7207148e+00
   7.7300000e+00   6.0092208e+00   9.9999195e-01   2.8057202e-05   1.7207170e+00
   7.7400000e+00   6.0192208e+00   9.9999223e-01   2.7226050e-05   1.7207191e+00
   7.7500000e+00   6.0292207e+00   9.9999250e-01   2.6418199e-05   1.7207212e+00
   7.7600000e+00   6.0392206e+00   9.9999276e-01   2.5633037e-05   1.7207232e+00
   7.7700000e+00   6.0492205e+00   9.9999301e-01   2.4869967e-05   1.7207252e+00
   7.7800000e+00   6.0592205e+00   9.9999326e-01   2.4128406e-05   1.7207271e+00
   7.7900000e+00   6.0692204e+00   9.9999349e-01   2.3407786e-05   1.7207289e+00
   7.8000000e+00   6.0792203e+00   9.9999373e-01   2.2707553e-05   1.7207307e+00
   7.8100000e+00   6.0892203e+00   9.9999395e-01   2.2027166e-05   1.7207325e+00
   7.8200000e+00   6.0992202e+00   9.9999417e-01   2.1366097e-05   1.7207342e+00
   7.8300000e+00   6.1092202e+00   9.9999438e-01   2.0723831e-05   1.7207358e+00
   7.8400000e+00   6.1192201e+00   9.9999458e-01   2.0099867e-05   1.7207374e+00
   7.8500000e+00   6.1292201e+00   9.9999478e-01   1.9493715e-05   1.7207390e+00
   7.8600000e+00   6.1392200e+00   9.9999497e-01   1.8904897e-05   1.7207405e+00
   7.8700000e+00   6.1492200e+00   9.9999516e-01   1.8332949e-05   1.7207419e+00
   7.8800000e+00   6.1592199e+00   9.9999534e-01   1.7777415e-05   1.7207434e+00
   7.8900000e+00   6.1692199e+00   9.9999551e-01   1.7237853e-05   1.7207447e+00
   7.9000000e+00   6.1792198e+00   9.9999568e-01   1.6713832e-05   1.7207461e+00
   7.9100000e+00   6.1892198e+00   9.9999585e-01   1.6204930e-05   1.7207474e+00
   7.9200000e+00   6.1992197e+00   9.9999601e-01   1.5710738e-05   1.7207486e+00
   7.9300000e+00   6.2092197e+00   9.9999616e-01   1.5230855e-05   1.7207499e+00
   7.9400000e+00   6.2192197e+00   9.9999631e-01   1.4764892e-05   1.7207511e+00
   7.9500000e+00   6.2292196e+00   9.9999646e-01   1.4312469e-05   1.7207522e+00
   7.9600000e+00   6.2392196e+00   9.9999660e-01   1.3873215e-05   1.7207533e+00
   7.9700000e+00   6.2492196e+00   9.9999673e-01   1.3446770e-05   1.7207544e+00
   7.9800000e+00   6.2592195e+00   9.9999687e-01   1.3032781e-05   1.7207555e+00
   7.9900000e+00   6.2692195e+00   9.9999699e-01   1.2630907e-05   1.7207565e+00
   8.0000000e+00   6.2792195e+00   9.9999712e-01   1.2240812e-05   1.7207575e+00
   8.0100000e+00   6.2892194e+00   9.9999724e-01   1.1862172e-05   1.7207585e+00
   8.0200000e+00   6.2992194e+00   9.9999736e-01   1.1494670e-05   1.7207594e+00
   8.0300000e+00   6.3092194e+00   9.9999747e-01   1.1137996e-05   1.7207603e+00
   8.0400000e+00   6.3192194e+00   9.9999758e-01   1.0791850e-05   1.7207612e+00
   8.0500000e+00   6.3292193e+00   9.9999769e-01   1.0455939e-05   1.7207620e+00
   8.0600000e+00   6.3392193e+00   9.9999779e-01   1.0129977e-05   1.7207629e+00
   8.0700000e+00   6.3492193e+00   9.9999789e-01   9.8136862e-06   1.7207637e+00
   8.0800000e+00   6.3592193e+00   9.9999798e-01   9.5067956e-06   1.7207644e+00
   8.0900000e+00   6.3692192e+00   9.9999808e-01   9.2090415e-06   1.7207652e+00
   8.1000000e+00   6.3792192e+00   9.9999817e-01   8.9201671e-06   1.7207659e+00
   8.1100000e+00   6.3892192e+00   9.9999826e-01   8.6399222e-06   1.7207667e+00
   8.1200000e+00   6.3992192e+00   9.9999834e-01   8.3680634e-06   1.7207673e+00
   8.1300000e+00   6.4092192e+00   9.9999842e-01   8.1043535e-06   1.7207680e+00
   8.1400000e+00   6.4192192e+00   9.9999850e-01   7.8485617e-06   1.7207687e+00
   8.1500000e+00   6.4292191e+00   9.9999858e-01   7.6004632e-06   1.7207693e+00
   8.1600000e+00   6.4392191e+00   9.9999866e-01   7.3598393e-06   1.7207699e+00
   8.1700000e+00   6.4492191e+00   9.9999873e-01   7.1264770e-06   1.7207705e+00
   8.1800000e+00   6.4592191e+00   9.9999880e-01   6.9001690e-06   1.7207711e+00
   8.1900000e+00   6.4692191e+00   9.9999887e-01   6.6807137e-06   1.7207716e+00
   8.2000000e+00   6.4792191e+00   9.9999893e-01   6.4679145e-06   1.7207722e+00
   8.2100000e+00   6.4892191e+00   9.9999900e-01   6.2615805e-06   1.7207727e+00
   8.2200000e+00   6.4992191e+00   9.9999906e-01   6.0615257e-06   1.7207732e+00
   8.2300000e+00   6.5092191e+00   9.9999912e-01   5.8675692e-06   1.7207737e+00
   8.2400000e+00   6.5192190e+00   9.9999917e-01   5.6795349e-06   1.7207742e+00
   8.2500000e+00   6.5292190e+00   9.9999923e-01   5.4972515e-06   1.7207746e+00
   8.2600000e+00   6.5392190e+00   9.9999928e-01   5.3205525e-06   1.7207751e+00
   8.2700000e+00   6.5492190e+00   9.9999934e-01   5.1492757e-06   1.7207755e+00
   8.2800000e+00   6.5592190e+00   9.9999939e-01   4.9832633e-06   1.7207759e+00
   8.2900000e+00   6.5692190e+00   9.9999944e-01   4.8223621e-06   1.7207763e+00
   8.3000000e+00   6.5792190e+00   9.9999948e-01   4.6664228e-06   1.7207767e+00
   8.3100000e+00   6.5892190e+00   9.9999953e-01   4.5153002e-06   1.7207771e+00
   8.3200000e+00   6.5992190e+00   9.9999957e-01   4.3688533e-06   1.7207775e+00
   8.3300000e+00   6.6092190e+00   9.9999962e-01   4.2269449e-06   1.7207778e+00
   8.3400000e+00   6.6192190e+00   9.9999966e-01   4.0894414e-06   1.7207782e+00
   8.3500000e+00   6.6292190e+00   9.9999970e-01   3.9562132e-06   1.7207785e+00
   8.3600000e+00   6.6392190e+00   9.9999974e-01   3.8271339e-06   1.7207788e+00
   8.3700000e+00   6.6492190e+00   9.9999978e-01   3.7020811e-06   1.7207791e+00
   8.3800000e+00   6.6592190e+00   9.9999981e-01   3.5809353e-06   1.7207794e+00
   8.3900000e+00   6.6692190e+00   9.9999985e-01   3.4635806e-06   1.7207797e+00
   8.4000000e+00   6.6792190e+00   9.9999988e-01   3.3499045e-06   1.7207800e+00
   8.4100000e+00   6.6892190e+00   9.9999991e-01   3.2397972e-06   1.7207803e+00
   8.4200000e+00   6.6992190e+00   9.9999995e-01   3.1331523e-06   1.7207806e+00
   8.4300000e+00   6.7092190e+00   9.9999998e-01   3.0298664e-06   1.7207808e+00
   8.4400000e+00   6.7192190e+00   1.0000000e+00   2.9298389e-06   1.7207811e+00
   8.4500000e+00   6.7292190e+00   1.0000000e+00   2.8329720e-06   1.7207813e+00
   8.4600000e+00   6.7392190e+00   1.0000001e+00   2.7391708e-06   1.7207816e+00
   8.4700000e+00   6.7492190e+00   1.0000001e+00   2.6483430e-06   1.7207818e+00
   8.4800000e+00   6.7592190e+00   1.0000001e+00   2.5603989e-06   1.7207820e+00
   8.4900000e+00   6.7692190e+00   1.0000001e+00   2.4752514e-06   1.7207822e+00
   8.5000000e+00   6.7792190e+00   1.0000002e+00   2.3928159e-06   1.7207824e+00
   8.5100000e+00   6.7892190e+00   1.0000002e+00   2.3130102e-06   1.7207826e+00
   8.5200000e+00   6.7992190e+00   1.0000002e+00   2.2357544e-06   1.7207828e+00
   8.5300000e+00   6.8092190e+00   1.0000002e+00   2.1609709e-06   1.7207830e+00
   8.5400000e+00   6.8192190e+00   1.0000003e+00   2.0885844e-06   1.7207832e+00
   8.5500000e+00   6.8292190e+00   1.0000003e+00   2.0185217e-06   1.7207834e+00
   8.5600000e+00   6.8392190e+00   1.0000003e+00   1.9507118e-06   1.7207835e+00
   8.5700000e+00   6.8492190e+00   1.0000003e+00   1.8850856e-06   1.7207837e+00
   8.5800000e+00   6.8592190e+00   1.0000003e+00   1.8215761e-06   1.7207839e+00
   8.5900000e+00   6.8692190e+00   1.0000004e+00   1.7601183e-06   1.7207840e+00
   8.6000000e+00   6.8792190e+00   1.0000004e+00   1.7006490e-06   1.7207842e+00
   8.6100000e+00   6.8892190e+00   1.0000004e+00   1.6431068e-06   1.7207843e+00
   8.6200000e+00   6.8992190e+00   1.0000004e+00   1.5874322e-06   1.7207844e+00
   8.6300000e+00   6.9092190e+00   1.0000004e+00   1.5335674e-06   1.7207846e+00
   8.6400000e+00   6.9192190e+00   1.0000004e+00   1.4814563e-06   1.7207847e+00
   8.6500000e+00   6.9292190e+00   1.0000004e+00   1.4310443e-06   1.7207848e+00
   8.6600000e+00   6.9392190e+00   1.0000005e+00   1.3822787e-06   1.7207850e+00
   8.6700000e+00   6.9492190e+00   1.0000005e+00   1.3351081e-06   1.7207851e+00
   8.6800000e+00   6.9592190e+00   1.0000005e+00   1.2894828e-06   1.7207852e+00
   8.6900000e+00   6.9692190e+00   1.0000005e+00   1.2453543e-06   1.7207853e+00
   8.7000000e+00   6.9792190e+00   1.0000005e+00   1.2026759e-06   1.7207854e+00
   8.7100000e+00   6.9892191e+00   1.0000005e+00   1.1614020e-06   1.7207855e+00
   8.7200000e+00   6.9992191e+00   1.0000005e+00   1.1214885e-06   1.7207856e+00
   8.7300000e+00   7.0092191e+00   1.0000005e+00   1.0828925e-06   1.7207857e+00
   8.7400000e+00   7.0192191e+00   1.0000006e+00   1.0455725e-06   1.7207858e+00
   8.7500000e+00   7.0292191e+00   1.0000006e+00   1.0094882e-06   1.7207859e+00
   8.7600000e+00   7.0392191e+00   1.0000006e+00   9.7460055e-07   1.7207860e+00
   8.7700000e+00   7.0492191e+00   1.0000006e+00   9.4087153e-07   1.7207861e+00
   8.7800000e+00   7.0592191e+00   1.0000006e+00   9.0826438e-07   1.7207861e+00
   8.7900000e+00   7.0692191e+00   1.0000006e+00   8.7674345e-07   1.7207862e+00
   8.8000000e+00   7.0792191e+00   1.0000006e+00   8.4627411e-07   1.7207863e+00
   8.8100000e+00   7.0892191e+00   1.0000006e+00   8.1682284e-07   1.7207864e+00
   8.8200000e+00   7.0992191e+00   1.0000006e+00   7.8835708e-07   1.7207864e+00
   8.8300000e+00   7.1092191e+00   1.0000006e+00   7.6084529e-07   1.7207865e+00
   8.8400000e+00   7.1192191e+00   1.0000006e+00   7.3425688e-07   1.7207866e+00
   8.8500000e+00   7.1292191e+00   1.0000007e+00   7.0856220e-07   1.7207866e+00
   8.8600000e+00   7.1392191e+00   1.0000007e+00   6.8373249e-07   1.7207867e+00
   8.8700000e+00   7.1492192e+00   1.0000007e+00   6.5973989e-07   1.7207868e+00
   8.8800000e+00   7.1592192e+00   1.0000007e+00   6.3655738e-07   1.7207868e+00
   8.8900000e+00   7.1692192e+00   1.0000007e+00   6.1415876e-07   1.7207869e+00
   8.9000000e+00   7.1792192e+00   1.0000007e+00   5.9251866e-07   1.7207869e+00
   8.9100000e+00   7.1892192e+00   1.0000007e+00   5.7161248e-07   1.7207870e+00
   8.9200000e+00   7.1992192e+00   1.0000007e+00   5.5141636e-07   1.7207870e+00
   8.9300000e+00   7.2092192e+00   1.0000007e+00   5.3190722e-07   1.7207871e+00
   8.9400000e+00   7.2192192e+00   1.0000007e+00   5.1306266e-07   1.7207871e+00
   8.9500000e+00   7.2292192e+00   1.0000007e+00   4.9486099e-07   1.7207872e+00
   8.9600000e+00   7.2392192e+00   1.0000007e+00   4.7728118e-07   1.7207872e+00
   8.9700000e+00   7.2492192e+00   1.0000007e+00   4.6030288e-07   1.7207873e+00
   8.9800000e+00   7.2592192e+00   1.0000007e+00   4.4390634e-07   1.7207873e+00
   8.9900000e+00   7.2692192e+00   1.0000007e+00   4.2807247e-07   1.7207873e+00
   9.0000000e+00   7.2792192e+00   1.0000007e+00   4.1278274e-07   1.7207874e+00
   9.0100000e+00   7.2892192e+00   1.0000007e+00   3.9801923e-07   1.7207874e+00
   9.0200000e+00   7.2992193e+00   1.0000007e+00   3.8376455e-07   1.7207874e+00
   9.0300000e+00   7.3092193e+00   1.0000007e+00   3.7000189e-07   1.7207875e+00
   9.0400000e+00   7.3192193e+00   1.0000008e+00   3.5671496e-07   1.7207875e+00
   9.0500000e+00   7.3292193e+00   1.0000008e+00   3.4388797e-07   1.7207875e+00
   9.0600000e+00   7.3392193e+00   1.0000008e+00   3.3150564e-07   1.7207876e+00
   9.0700000e+00   7.3492193e+00   1.0000008e+00   3.1955319e-07   1.7207876e+00
   9.0800000e+00   7.3592193e+00   1.0000008e+00   3.0801628e-07   1.7207876e+00
   9.0900000e+00   7.3692193e+00   1.0000008e+00   2.9688105e-07   1.7207877e+00
   9.1000000e+00   7.3792193e+00   1.0000008e+00   2.8613406e-07   1.7207877e+00
   9.1100000e+00   7.3892193e+00   1.0000008e+00   2.7576233e-07   1.7207877e+00
   9.1200000e+00   7.3992193e+00   1.0000008e+00   2.6575325e-07   1.7207877e+00
   9.1300000e+00   7.4092193e+00   1.0000008e+00   2.5609467e-07   1.7207878e+00
   9.1400000e+00   7.4192193e+00   1.0000008e+00   2.4677477e-07   1.7207878e+00
   9.1500000e+00   7.4292194e+00   1.0000008e+00   2.3778216e-07   1.7207878e+00
   9.1600000e+00   7.4392194e+00   1.0000008e+00   2.2910579e-07   1.7207878e+00
   9.1700000e+00   7.4492194e+00   1.0000008e+00   2.2073498e-07   1.7207878e+00
   9.1800000e+00   7.4592194e+00   1.0000008e+00   2.1265937e-07   1.7207879e+00
   9.1900000e+00   7.4692194e+00   1.0000008e+00   2.0486897e-07   1.7207879e+00
   9.2000000e+00   7.4792194e+00   1.0000008e+00   1.9735408e-07   1.7207879e+00
   9.2100000e+00   7.4892194e+00   1.0000008e+00   1.9010535e-07   1.7207879e+00
   9.2200000e+00   7.4992194e+00   1.0000008e+00   1.8311370e-07   1.7207879e+00
   9.2300000e+00   7.5092194e+00   1.0000008e+00   1.7637038e-07   1.7207880e+00
   9.2400000e+00   7.5192194e+00   1.0000008e+00   1.6986689e-07   1.7207880e+00
   9.2500000e+00   7.5292194e+00   1.0000008e+00   1.6359502e-07   1.7207880e+00
   9.2600000e+00   7.5392194e+00   1.0000008e+00   1.5754686e-07   1.7207880e+00
   9.2700000e+00   7.5492195e+00   1.0000008e+00   1.5171470e-07   1.7207880e+00
   9.2800000e+00   7.5592195e+00   1.0000008e+00   1.4609115e-07   1.7207880e+00
   9.2900000e+00   7.5692195e+00   1.0000008e+00   1.4066900e-07   1.7207880e+00
   9.3000000e+00   7.5792195e+00   1.0000008e+00   1.3544133e-07   1.7207881e+00
   9.3100000e+00   7.5892195e+00   1.0000008e+00   1.3040141e-07   1.7207881e+00
   9.3200000e+00   7.5992195e+00   1.0000008e+00   1.2554275e-07   1.7207881e+00
   9.3300000e+00   7.6092195e+00   1.0000008e+00   1.2085908e-07   1.7207881e+00
   9.3400000e+00   7.6192195e+00   1.0000008e+00   1.1634433e-07   1.7207881e+00
   9.3500000e+00   7.6292195e+00   1.0000008e+00   1.1199263e-07   1.7207881e+00
   9.3600000e+00   7.6392195e+00   1.0000008e+00   1.0779831e-07   1.7207881e+00
   9.3700000e+00   7.6492195e+00   1.0000008e+00   1.0375588e-07   1.7207881e+00
   9.3800000e+00   7.6592195e+00   1.0000008e+00   9.9860055e-08   1.7207881e+00
   9.3900000e+00   7.6692195e+00   1.0000008e+00   9.6105703e-08   1.7207881e+00
   9.4000000e+00   7.6792196e+00   1.0000008e+00   9.2487875e-08   1.7207882e+00
   9.4100000e+00   7.6892196e+00   1.0000008e+00   8.9001788e-08   1.7207882e+00
   9.4200000e+00   7.6992196e+00   1.0000008e+00   8.5642818e-08   1.7207882e+00
   9.4300000e+00   7.7092196e+00   1.0000008e+00   8.2406496e-08   1.7207882e+00
   9.4400000e+00   7.7192196e+00   1.0000008e+00   7.9288505e-08   1.7207882e+00
   9.4500000e+00   7.7292196e+00   1.0000008e+00   7.6284675e-08   1.7207882e+00
   9.4600000e+00   7.7392196e+00   1.0000008e+00   7.3390975e-08   1.7207882e+00
   9.4700000e+00   7.7492196e+00   1.0000008e+00   7.0603511e-08   1.7207882e+00
   9.4800000e+00   7.7592196e+00   1.0000008e+00   6.7918522e-08   1.7207882e+00
   9.4900000e+00   7.7692196e+00   1.0000008e+00   6.5332374e-08   1.7207882e+00
   9.5000000e+00   7.7792196e+00   1.0000008e+00   6.2841557e-08   1.7207882e+00
   9.5100000e+00   7.7892196e+00   1.0000008e+00   6.0442681e-08   1.7207882e+00
   9.5200000e+00   7.7992197e+00   1.0000008e+00   5.8132471e-08   1.7207882e+00
   9.5300000e+00   7.8092197e+00   1.0000008e+00   5.5907766e-08   1.7207882e+00
   9.5400000e+00   7.8192197e+00   1.0000008e+00   5.3765511e-08   1.7207883e+00
   9.5500000e+00   7.8292197e+00   1.0000008e+00   5.1702756e-08   1.7207883e+00
   9.5600000e+00   7.8392197e+00   1.0000008e+00   4.9716656e-08   1.7207883e+00
   9.5700000e+00   7.8492197e+00   1.0000008e+00   4.7804458e-08   1.7207883e+00
   9.5800000e+00   7.8592197e+00   1.0000008e+00   4.5963509e-08   1.7207883e+00
   9.5900000e+00   7.8692197e+00   1.0000008e+00   4.4191246e-08   1.7207883e+00
   9.6000000e+00   7.8792197e+00   1.0000008e+00   4.2485193e-08   1.7207883e+00
   9.6100000e+00   7.8892197e+00   1.0000008e+00   4.0842962e-08   1.7207883e+00
   9.6200000e+00   7.8992197e+00   1.0000008e+00   3.9262247e-08   1.7207883e+00
   9.6300000e+00   7.9092197e+00   1.0000008e+00   3.7740822e-08   1.7207883e+00
   9.6400000e+00   7.9192198e+00   1.0000008e+00   3.6276539e-08   1.7207883e+00
   9.6500000e+00   7.9292198e+00   1.0000008e+00   3.4867324e-08   1.7207883e+00
   9.6600000e+00   7.9392198e+00   1.0000008e+00   3.3511177e-08   1.7207883e+00
   9.6700000e+00   7.9492198e+00   1.0000008e+00   3.2206166e-08   1.7207883e+00
   9.6800000e+00   7.9592198e+00   1.0000008e+00   3.0950428e-08   1.7207883e+00
   9.6900000e+00   7.9692198e+00   1.0000008e+00   2.9742165e-08   1.7207883e+00
   9.7000000e+00   7.9792198e+00   1.0000008e+00   2.8579641e-08   1.7207883e+00
   9.7100000e+00   7.9892198e+00   1.0000008e+00   2.7461184e-08   1.7207883e+00
   9.7200000e+00   7.9992198e+00   1.0000008e+00   2.6385179e-08   1.7207883e+00
   9.7300000e+00   8.0092198e+00   1.0000008e+00   2.5350066e-08   1.7207883e+00
   9.7400000e+00   8.0192198e+00   1.0000008e+00   2.4354344e-08   1.7207883e+00
   9.7500000e+00   8.0292198e+00   1.0000008e+00   2.3396563e-08   1.7207883e+00
   9.7600000e+00   8.0392199e+00   1.0000008e+00   2.2475325e-08   1.7207883e+00
   9.7700000e+00   8.0492199e+00   1.0000008e+00   2.1589281e-08   1.7207883e+00
   9.7800000e+00   8.0592199e+00   1.0000008e+00   2.0737131e-08   1.7207883e+00
   9.7900000e+00   8.0692199e+00   1.0000008e+00   1.9917620e-08   1.7207883e+00
   9.8000000e+00   8.0792199e+00   1.0000008e+00   1.9129538e-08   1.7207883e+00
   9.8100000e+00   8.0892199e+00   1.0000008e+00   1.8371720e-08   1.7207883e+00
   9.8200000e+00   8.0992199e+00   1.0000008e+00   1.7643041e-08   1.7207883e+00
   9.8300000e+00   8.1092199e+00   1.0000008e+00   1.6942417e-08   1.7207883e+00
   9.8400000e+00   8.1192199e+00   1.0000008e+00   1.6268801e-08   1.7207883e+00
   9.8500000e+00   8.1292199e+00   1.0000008e+00   1.5621187e-08   1.7207883e+00
   9.8600000e+00   8.1392199e+00   1.0000008e+00   1.4998603e-08   1.7207883e+00
   9.8700000e+00   8.1492199e+00   1.0000008e+00   1.4400112e-08   1.7207883e+00
   9.8800000e+00   8.1592200e+00   1.0000008e+00   1.3824811e-08   1.7207884e+00
   9.8900000e+00   8.1692200e+00   1.0000008e+00   1.3271830e-08   1.7207884e+00
   9.9000000e+00   8.1792200e+00   1.0000008e+00   1.2740331e-08   1.7207884e+00
   9.9100000e+00   8.1892200e+00   1.0000008e+00   1.2229506e-08   1.7207884e+00
   9.9200000e+00   8.1992200e+00   1.0000008e+00   1.1738575e-08   1.7207884e+00
   9.9300000e+00   8.2092200e+00   1.0000008e+00   1.1266789e-08   1.7207884e+00
   9.9400000e+00   8.2192200e+00   1.0000008e+00   1.0813423e-08   1.7207884e+00
   9.9500000e+00   8.2292200e+00   1.0000008e+00   1.0377782e-08   1.7207884e+00
   9.9600000e+00   8.2392200e+00   1.0000008e+00   9.9591932e-09   1.7207884e+00
   9.9700000e+00   8.2492200e+00   1.0000008e+00   9.5570105e-09   1.7207884e+00
   9.9800000e+00   8.2592200e+00   1.0000008e+00   9.1706106e-09   1.7207884e+00
   9.9900000e+00   8.2692201e+00   1.0000008e+00   8.7993932e-09   1.7207884e+00
   1.0000000e+01   8.2792201e+00   1.0000008e+00   8.4427802e-09   1.7207884e+00


==> data/Plate_Adjoint_Blasius_FreSCo_V1_A0_Results.dat <==
   0.0000000e+00   2.7905938e-03   0.0000000e+00   2.9520456e-03   0.0000000e+00   3.1460704e-03   0.0000000e+00   3.3829555e-03   0.0000000e+00   3.6792766e-03   0.0000000e+00   4.0675451e-03   0.0000000e+00   4.6116943e-03   0.0000000e+00   5.4824786e-03   0.0000000e+00   7.3413365e-03
   1.5811388e-01   4.9391730e-02   1.6770510e-01   5.2275603e-02   1.7928429e-01   5.5733837e-02   1.9364917e-01   5.9950673e-02   2.1213203e-01   6.5222141e-02   2.3717082e-01   7.2126726e-02   2.7386128e-01   8.1798551e-02   3.3541020e-01   9.7251961e-02   4.7434165e-01   1.3000533e-01
   3.1622777e-01   9.8501862e-02   3.3541020e-01   1.0430010e-01   3.5856858e-01   1.1123754e-01   3.8729833e-01   1.1968576e-01   4.2426407e-01   1.3023640e-01   4.7434165e-01   1.4404503e-01   5.4772256e-01   1.6336629e-01   6.7082039e-01   1.9414541e-01   9.4868330e-01   2.5868724e-01
   4.7434165e-01   1.4747501e-01   5.0311529e-01   1.5621132e-01   5.3785287e-01   1.6663885e-01   5.8094750e-01   1.7931492e-01   6.3639610e-01   1.9512548e-01   7.1151247e-01   2.1578512e-01   8.2158384e-01   2.4461961e-01   1.0062306e+00   2.9030411e-01   1.4230249e+00   3.8446253e-01
   6.3245553e-01   1.9639722e-01   6.7082039e-01   2.0807643e-01   7.1713717e-01   2.2197928e-01   7.7459667e-01   2.3884483e-01   8.4852814e-01   2.5983558e-01   9.4868330e-01   2.8718572e-01   1.0954451e+00   3.2519251e-01   1.3416408e+00   3.8485553e-01   1.8973666e+00   5.0457867e-01
   7.9056942e-01   2.4533510e-01   8.3852549e-01   2.5993271e-01   8.9642146e-01   2.7725787e-01   9.6824584e-01   2.9821458e-01   1.0606602e+00   3.2421429e-01   1.1858541e+00   3.5794472e-01   1.3693064e+00   4.0448825e-01   1.6770510e+00   4.7652745e-01   2.3717082e+00   6.1553253e-01
   9.4868330e-01   2.9430825e-01   1.0062306e+00   3.1176349e-01   1.0757057e+00   3.3240783e-01   1.1618950e+00   3.5728758e-01   1.2727922e+00   3.8801872e-01   1.4230249e+00   4.2763996e-01   1.6431677e+00   4.8176635e-01   2.0124612e+00   5.6389491e-01   2.8460499e+00   7.1414984e-01
   1.1067972e+00   3.4328042e-01   1.1739357e+00   3.6348834e-01   1.2549900e+00   3.8728585e-01   1.3555442e+00   4.1583292e-01   1.4849242e+00   4.5088798e-01   1.6601958e+00   4.9570463e-01   1.9170290e+00   5.5610119e-01   2.3478714e+00   6.4534471e-01   3.3203915e+00   7.9767906e-01
   1.2649111e+00   3.9215266e-01   1.3416408e+00   4.1494836e-01   1.4342743e+00   4.4166020e-01   1.5491933e+00   4.7351453e-01   1.6970563e+00   5.1233922e-01   1.8973666e+00   5.6142726e-01   2.1908902e+00   6.2641846e-01   2.6832816e+00   7.1922425e-01   3.7947332e+00   8.6439873e-01
   1.4230249e+00   4.4076720e-01   1.5093459e+00   4.6593167e-01   1.6135586e+00   4.9524717e-01   1.7428425e+00   5.2995804e-01   1.9091883e+00   5.7186701e-01   2.1345374e+00   6.2412887e-01   2.4647515e+00   6.9180731e-01   3.0186918e+00   7.8444657e-01   4.2690748e+00   9.1478391e-01
   1.5811388e+00   4.8887223e-01   1.6770510e+00   5.1611068e-01   1.7928429e+00   5.4761966e-01   1.9364917e+00   5.8460435e-01   2.1213203e+00   6.2874267e-01   2.3717082e+00   6.8285000e-01   2.7386128e+00   7.5103196e-01   3.3541020e+00   8.3966849e-01   4.7434165e+00   9.4966519e-01
   1.7392527e+00   5.3620419e-01   1.8447561e+00   5.6516856e-01   1.9721272e+00   5.9840165e-01   2.1301408e+00   6.3700734e-01   2.3334524e+00   6.8244700e-01   2.6088791e+00   7.3701892e-01   3.0124741e+00   8.0358332e-01   3.6895122e+00   8.8499251e-01   5.2177581e+00   9.7238869e-01
   1.8973666e+00   5.8243680e-01   2.0124612e+00   6.1271984e-01   2.1514115e+00   6.4713858e-01   2.3237900e+00   6.8664033e-01   2.5455844e+00   7.3238111e-01   2.8460499e+00   7.8600388e-01   3.2863353e+00   8.4895622e-01   4.0249224e+00   9.2066301e-01   5.6920998e+00   9.8598250e-01
   2.0554805e+00   6.2713306e-01   2.1801663e+00   6.5825740e-01   2.3306958e+00   6.9324825e-01   2.5174392e+00   7.3284104e-01   2.7577164e+00   7.7782126e-01   3.0832207e+00   8.2909143e-01   3.5601966e+00   8.8667802e-01   4.3603326e+00   9.4717667e-01   6.1664414e+00   9.9327421e-01
   2.2135944e+00   6.7001568e-01   2.3478714e+00   7.0149876e-01   2.5099801e+00   7.3645771e-01   2.7110883e+00   7.7538248e-01   2.9698485e+00   8.1865142e-01   3.3203915e+00   8.6641442e-01   3.8340579e+00   9.1743604e-01   4.6957428e+00   9.6636840e-01   6.6407831e+00   9.9702722e-01
   2.3717082e+00   7.1077601e-01   2.5155765e+00   7.4212710e-01   2.6892644e+00   7.7645771e-01   2.9047375e+00   8.1399247e-01   3.1819805e+00   8.5469850e-01   3.5575624e+00   8.9803190e-01   4.1079192e+00   9.4176497e-01   5.0311529e+00   9.7962178e-01   7.1151247e+00   9.9877533e-01
   2.5298221e+00   7.4885068e-01   2.6832816e+00   7.7954115e-01   2.8685487e+00   8.1262579e-01   3.0983867e+00   8.4806572e-01   3.3941125e+00   8.8545313e-01   3.7947332e+00   9.2368113e-01   4.3817805e+00   9.5992772e-01   5.3665631e+00   9.8803658e-01   7.5894664e+00   9.9952594e-01
   2.6879360e+00   7.8425044e-01   2.8509867e+00   8.1383017e-01   3.0478330e+00   8.4517009e-01   3.2920358e+00   8.7798642e-01   3.6062446e+00   9.1155843e-01   4.0319040e+00   9.4437665e-01   4.6556417e+00   9.7340922e-01   5.7019733e+00   9.9335804e-01   8.0638080e+00   9.9984198e-01
   2.8460499e+00   8.1664119e-01   3.0186918e+00   8.4469206e-01   3.2271172e+00   8.7385008e-01   3.4856850e+00   9.0362488e-01   3.8183766e+00   9.3307340e-01   4.2690748e+00   9.6047372e-01   4.9295030e+00   9.8294503e-01   6.0373835e+00   9.9649178e-01   8.5381497e+00   9.9996049e-01
   3.0041638e+00   8.4569567e-01   3.1863969e+00   8.7184628e-01   3.4064015e+00   8.9846939e-01   3.6793342e+00   9.2492704e-01   4.0305087e+00   9.5015242e-01   4.5062457e+00   9.7241909e-01   5.2033643e+00   9.8928649e-01   6.3727937e+00   9.9818676e-01   9.0124913e+00   1.0000000e+00
   3.1622777e+00   8.7168528e-01   3.3541020e+00   8.9568126e-01   3.5856858e+00   9.1956409e-01   3.8729833e+00   9.4260335e-01   4.2426407e+00   9.6371199e-01   4.7434165e+00   9.8130209e-01   5.4772256e+00   9.9352069e-01   6.7082039e+00   9.9911309e-01   9.4868330e+00   1.0000000e+00
   3.3203915e+00   8.9458946e-01   3.5218071e+00   9.1625487e-01   3.7649701e+00   9.3729419e-01   4.0666325e+00   9.5694760e-01   4.4547727e+00   9.7418873e-01   4.9805873e+00   9.8768955e-01   5.7510869e+00   9.9623845e-01   7.0436141e+00   9.9959596e-01   9.9611746e+00   9.9997037e-01
   3.4785054e+00   9.1446306e-01   3.6895122e+00   9.3370345e-01   3.9442544e+00   9.5189927e-01   4.2602817e+00   9.6831648e-01   4.6669048e+00   9.8206054e-01   5.2177581e+00   9.9212761e-01   6.0249481e+00   9.9789275e-01   7.3790243e+00   9.9983247e-01   1.0435516e+01   9.9993087e-01
   3.6366193e+00   9.3126494e-01   3.8572173e+00   9.4807604e-01   4.1235387e+00   9.6353542e-01   4.4539308e+00   9.7698219e-01   4.8790368e+00   9.8770798e-01   5.4549290e+00   9.9504040e-01   6.2988094e+00   9.9883806e-01   7.7144345e+00   9.9994087e-01   1.0909858e+01   9.9986173e-01
   3.7947332e+00   9.4538017e-01   4.0249224e+00   9.5983659e-01   4.3028230e+00   9.7274262e-01   4.6475800e+00   9.8354116e-01   5.0911688e+00   9.9172993e-01   5.6920998e+00   9.9693961e-01   6.5726707e+00   9.9937964e-01   8.0498447e+00   9.9998029e-01   1.1384200e+01   9.9978272e-01
   3.9528471e+00   9.5711444e-01   4.1926275e+00   9.6934998e-01   4.4821073e+00   9.7993520e-01   4.8412292e+00   9.8844442e-01   5.3033009e+00   9.9454234e-01   5.9292706e+00   9.9814999e-01   6.8465320e+00   9.9968490e-01   8.3852549e+00   1.0000000e+00   1.1858541e+01   9.9970371e-01
   4.1109610e+00   9.6673329e-01   4.3603326e+00   9.7692617e-01   4.6613916e+00   9.8545972e-01   5.0348784e+00   9.9202115e-01   5.5154329e+00   9.9647957e-01   6.1664414e+00   9.9891755e-01   7.1203932e+00   9.9984245e-01   8.7206651e+00   9.9999015e-01   1.2332883e+01   9.9960495e-01
   4.2690748e+00   9.7451009e-01   4.5280377e+00   9.8286432e-01   4.8406759e+00   9.8962250e-01   5.2285275e+00   9.9459560e-01   5.7275649e+00   9.9776777e-01   6.4036123e+00   9.9938005e-01   7.3942545e+00   9.9993107e-01   9.0560753e+00   9.9997044e-01   1.2807225e+01   9.9950618e-01
   4.4271887e+00   9.8071723e-01   4.6957428e+00   9.8746457e-01   5.0199602e+00   9.9271513e-01   5.4221767e+00   9.9640362e-01   5.9396970e+00   9.9861346e-01   6.6407831e+00   9.9965558e-01   7.6681158e+00   9.9998031e-01   9.3914855e+00   9.9995073e-01   1.3281566e+01   9.9939754e-01
   4.5853026e+00   9.8555752e-01   4.8634479e+00   9.9091721e-01   5.1992445e+00   9.9494379e-01   5.6158259e+00   9.9763189e-01   6.1518290e+00   9.9915431e-01   6.8779539e+00   9.9981303e-01   7.9419771e+00   9.9999015e-01   9.7268957e+00   9.9991131e-01   1.3755908e+01   9.9928890e-01
   4.7434165e+00   9.8924162e-01   5.0311529e+00   9.9345764e-01   5.3785287e+00   9.9650484e-01   5.8094750e+00   9.9844746e-01   6.3639610e+00   9.9947882e-01   7.1151247e+00   9.9990160e-01   8.2158384e+00   1.0000000e+00   1.0062306e+01   9.9988175e-01   1.4230249e+01   9.9918026e-01
   4.9015304e+00   9.9207329e-01   5.1988580e+00   9.9534090e-01   5.5578130e+00   9.9761426e-01   6.0031242e+00   9.9899773e-01   6.5760931e+00   9.9968532e-01   7.3522956e+00   9.9995080e-01   8.4896996e+00   1.0000000e+00   1.0397716e+01   9.9984233e-01   1.4704591e+01   9.9906175e-01
   5.0596443e+00   9.9423868e-01   5.3665631e+00   9.9673373e-01   5.7370973e+00   9.9839969e-01   6.1967734e+00   9.9936130e-01   6.7882251e+00   9.9981316e-01   7.5894664e+00   9.9998032e-01   8.7635609e+00   9.9999015e-01   1.0733126e+01   9.9980291e-01   1.5178933e+01   9.9895311e-01
   5.2177581e+00   9.9586518e-01   5.5342682e+00   9.9774401e-01   5.9163816e+00   9.9894949e-01   6.3904225e+00   9.9960695e-01   7.0003571e+00   9.9989183e-01   7.8266372e+00   9.9999016e-01   9.0374222e+00   9.9998031e-01   1.1068536e+01   9.9976349e-01   1.5653274e+01   9.9883459e-01
   5.3758720e+00   9.9709975e-01   5.7019733e+00   9.9847966e-01   6.0956659e+00   9.9932257e-01   6.5840717e+00   9.9976417e-01   7.2124892e+00   9.9994100e-01   8.0638080e+00   1.0000000e+00   9.3112835e+00   9.9996061e-01   1.1403947e+01   9.9971422e-01   1.6127616e+01   9.9871607e-01
   5.5339859e+00   9.9796198e-01   5.8696784e+00   9.9897990e-01   6.2749502e+00   9.9956801e-01   6.7777209e+00   9.9986243e-01   7.4246212e+00   9.9997050e-01   8.3009789e+00   1.0000000e+00   9.5851448e+00   9.9995077e-01   1.1739357e+01   9.9966495e-01   1.6601958e+01   9.9859756e-01
   5.6920998e+00   9.9856947e-01   6.0373835e+00   9.9930359e-01   6.4542345e+00   9.9971528e-01   6.9713700e+00   9.9992139e-01   7.6367532e+00   9.9998033e-01   8.5381497e+00   9.9999016e-01   9.8590060e+00   9.9993107e-01   1.2074767e+01   9.9961567e-01   1.7076299e+01   9.9848892e-01
   5.8502137e+00   9.9901039e-01   6.2050886e+00   9.9953899e-01   6.6335188e+00   9.9982328e-01   7.1650192e+00   9.9995087e-01   7.8488853e+00   9.9999017e-01   8.7753205e+00   9.9999016e-01   1.0132867e+01   9.9991138e-01   1.2410177e+01   9.9956640e-01   1.7550641e+01   9.9837040e-01
   6.0083276e+00   9.9934352e-01   6.3727937e+00   9.9970574e-01   6.8128031e+00   9.9990182e-01   7.3586684e+00   9.9998035e-01   8.0610173e+00   1.0000000e+00   9.0124913e+00   9.9998032e-01   1.0406729e+01   9.9988184e-01   1.2745587e+01   9.9951713e-01   1.8024983e+01   9.9825189e-01
   6.1664414e+00   9.9955908e-01   6.5404988e+00   9.9981364e-01   6.9920874e+00   9.9994109e-01   7.5523175e+00   9.9999017e-01   8.2731493e+00   1.0000000e+00   9.2496622e+00   9.9997048e-01   1.0680590e+01   9.9986214e-01   1.3080998e+01   9.9946785e-01   1.8499324e+01   9.9813337e-01
   6.3245553e+00   9.9970606e-01   6.7082039e+00   9.9988230e-01   7.1713717e+00   9.9997055e-01   7.7459667e+00   1.0000000e+00   8.4852814e+00   9.9999017e-01   9.4868330e+00   9.9996064e-01   1.0954451e+01   9.9983260e-01   1.3416408e+01   9.9940873e-01   1.8973666e+01   9.9802473e-01
   6.4826692e+00   9.9981383e-01   6.8759090e+00   9.9993134e-01   7.3506559e+00   9.9998036e-01   7.9396159e+00   1.0000000e+00   8.6974134e+00   9.9999017e-01   9.7240038e+00   9.9995080e-01   1.1228312e+01   9.9981291e-01   1.3751818e+01   9.9935945e-01   1.9448008e+01   9.9790621e-01
   6.6407831e+00   9.9988242e-01   7.0436141e+00   9.9996077e-01   7.5299402e+00   9.9999018e-01   8.1332650e+00   1.0000000e+00   8.9095454e+00   9.9998033e-01   9.9611746e+00   9.9993112e-01   1.1502174e+01   9.9978337e-01   1.4087228e+01   9.9930033e-01   1.9922349e+01   9.9779757e-01
   6.7988970e+00   9.9992161e-01   7.2113192e+00   9.9998038e-01   7.7092245e+00   1.0000000e+00   8.3269142e+00   1.0000000e+00   9.1216775e+00   9.9998033e-01   1.0198345e+01   9.9992128e-01   1.1776035e+01   9.9975383e-01   1.4422638e+01   9.9924120e-01   2.0396691e+01   9.9768893e-01
   6.9570109e+00   9.9996081e-01   7.3790243e+00   9.9999019e-01   7.8885088e+00   1.0000000e+00   8.5205634e+00   1.0000000e+00   9.3338095e+00   9.9997050e-01   1.0435516e+01   9.9990160e-01   1.2049896e+01   9.9972428e-01   1.4758049e+01   9.9918207e-01   2.0871033e+01   9.9758029e-01
   7.1151247e+00   9.9998040e-01   7.5467294e+00   1.0000000e+00   8.0677931e+00   1.0000000e+00   8.7142125e+00   9.9999017e-01   9.5459415e+00   9.9996067e-01   1.0672687e+01   9.9988191e-01   1.2323758e+01   9.9969474e-01   1.5093459e+01   9.9912295e-01   2.1345374e+01   9.9747165e-01
   7.2732386e+00   9.9999020e-01   7.7144345e+00   1.0000000e+00   8.2470774e+00   1.0000000e+00   8.9078617e+00   9.9999017e-01   9.7580736e+00   9.9995083e-01   1.0909858e+01   9.9987207e-01   1.2597619e+01   9.9966520e-01   1.5428869e+01   9.9906382e-01   2.1819716e+01   9.9737289e-01
   7.4313525e+00   1.0000000e+00   7.8821396e+00   1.0000000e+00   8.4263617e+00   1.0000000e+00   9.1015109e+00   9.9998035e-01   9.9702056e+00   9.9994100e-01   1.1147029e+01   9.9985239e-01   1.2871480e+01   9.9962581e-01   1.5764279e+01   9.9901455e-01   2.2294058e+01   9.9727413e-01
   7.5894664e+00   1.0000000e+00   8.0498447e+00   1.0000000e+00   8.6056460e+00   9.9999018e-01   9.2951600e+00   9.9997052e-01   1.0182338e+01   9.9992133e-01   1.1384200e+01   9.9983271e-01   1.3145341e+01   9.9959627e-01   1.6099689e+01   9.9895542e-01   2.2768399e+01   9.9716549e-01
   7.7475803e+00   1.0000000e+00   8.2175498e+00   1.0000000e+00   8.7849303e+00   9.9999018e-01   9.4888092e+00   9.9997052e-01   1.0394470e+01   9.9991150e-01   1.1621370e+01   9.9981303e-01   1.3419203e+01   9.9956673e-01   1.6435100e+01   9.9889629e-01   2.3242741e+01   9.9707660e-01
   7.9056942e+00   1.0000000e+00   8.3852549e+00   1.0000000e+00   8.9642146e+00   9.9998036e-01   9.6824584e+00   9.9996070e-01   1.0606602e+01   9.9990166e-01   1.1858541e+01   9.9979335e-01   1.3693064e+01   9.9952735e-01   1.6770510e+01   9.9883716e-01   2.3717082e+01   9.9697784e-01
   8.0638080e+00   1.0000000e+00   8.5529600e+00   9.9999019e-01   9.1434989e+00   9.9998036e-01   9.8761075e+00   9.9995087e-01   1.0818734e+01   9.9988200e-01   1.2095712e+01   9.9977367e-01   1.3966925e+01   9.9949780e-01   1.7105920e+01   9.9877804e-01   2.4191424e+01   9.9687907e-01
   8.2219219e+00   1.0000000e+00   8.7206651e+00   9.9999019e-01   9.3227832e+00   9.9997055e-01   1.0069757e+01   9.9994104e-01   1.1030866e+01   9.9987216e-01   1.2332883e+01   9.9974415e-01   1.4240786e+01   9.9946826e-01   1.7441330e+01   9.9871891e-01   2.4665766e+01   9.9679019e-01
   8.3800358e+00   9.9999020e-01   8.8883702e+00   9.9998038e-01   9.5020674e+00   9.9996073e-01   1.0263406e+01   9.9993122e-01   1.1242998e+01   9.9985250e-01   1.2570054e+01   9.9972447e-01   1.4514648e+01   9.9942888e-01   1.7776740e+01   9.9865978e-01   2.5140107e+01   9.9670130e-01
   8.5381497e+00   9.9999020e-01   9.0560753e+00   9.9997057e-01   9.6813517e+00   9.9995091e-01   1.0457055e+01   9.9992139e-01   1.1455130e+01   9.9984266e-01   1.2807225e+01   9.9970479e-01   1.4788509e+01   9.9939933e-01   1.8112151e+01   9.9860065e-01   2.5614449e+01   9.9661241e-01
   8.6962636e+00   9.9998040e-01   9.2237804e+00   9.9997057e-01   9.8606360e+00   9.9994109e-01   1.0650704e+01   9.9991156e-01   1.1667262e+01   9.9982299e-01   1.3044395e+01   9.9968510e-01   1.5062370e+01   9.9935995e-01   1.8447561e+01   9.9854153e-01   2.6088791e+01   9.9653340e-01
   8.8543774e+00   9.9998040e-01   9.3914855e+00   9.9996077e-01   1.0039920e+01   9.9994109e-01   1.0844353e+01   9.9989191e-01   1.1879394e+01   9.9981316e-01   1.3281566e+01   9.9966542e-01   1.5336232e+01   9.9933041e-01   1.8782971e+01   9.9849225e-01   2.6563132e+01   9.9644451e-01
   9.0124913e+00   9.9997061e-01   9.5591906e+00   9.9995096e-01   1.0219205e+01   9.9993127e-01   1.1038003e+01   9.9988209e-01   1.2091526e+01   9.9979349e-01   1.3518737e+01   9.9963590e-01   1.5610093e+01   9.9929102e-01   1.9118381e+01   9.9843313e-01   2.7037474e+01   9.9636550e-01
   9.1706052e+00   9.9996081e-01   9.7268957e+00   9.9995096e-01   1.0398489e+01   9.9992146e-01   1.1231652e+01   9.9987226e-01   1.2303658e+01   9.9978366e-01   1.3755908e+01   9.9961622e-01   1.5883954e+01   9.9926148e-01   1.9453791e+01   9.9837400e-01   2.7511816e+01   9.9628649e-01
   9.3287191e+00   9.9995101e-01   9.8946008e+00   9.9994115e-01   1.0577773e+01   9.9991164e-01   1.1425301e+01   9.9986243e-01   1.2515790e+01   9.9976399e-01   1.3993079e+01   9.9959654e-01   1.6157815e+01   9.9923194e-01   1.9789202e+01   9.9832473e-01   2.7986157e+01   9.9621736e-01
   9.4868330e+00   9.9995101e-01   1.0062306e+01   9.9993134e-01   1.0757057e+01   9.9990182e-01   1.1618950e+01   9.9985261e-01   1.2727922e+01   9.9975416e-01   1.4230249e+01   9.9957686e-01   1.6431677e+01   9.9919255e-01   2.0124612e+01   9.9826560e-01   2.8460499e+01   9.9613835e-01
   9.6449469e+00   9.9994121e-01   1.0230011e+01   9.9992153e-01   1.0936342e+01   9.9989200e-01   1.1812599e+01   9.9983296e-01   1.2940054e+01   9.9973449e-01   1.4467420e+01   9.9954734e-01   1.6705538e+01   9.9916301e-01   2.0460022e+01   9.9821633e-01   2.8934841e+01   9.9606921e-01
   9.8030607e+00   9.9993141e-01   1.0397716e+01   9.9991172e-01   1.1115626e+01   9.9988219e-01   1.2006248e+01   9.9982313e-01   1.3152186e+01   9.9971483e-01   1.4704591e+01   9.9952766e-01   1.6979399e+01   9.9912362e-01   2.0795432e+01   9.9815720e-01   2.9409182e+01   9.9600008e-01
   9.9611746e+00   9.9992161e-01   1.0565421e+01   9.9991172e-01   1.1294910e+01   9.9987237e-01   1.2199898e+01   9.9981330e-01   1.3364318e+01   9.9970499e-01   1.4941762e+01   9.9950798e-01   1.7253261e+01   9.9909408e-01   2.1130842e+01   9.9810793e-01   2.9883524e+01   9.9593094e-01
   1.0119289e+01   9.9992161e-01   1.0733126e+01   9.9990191e-01   1.1474195e+01   9.9986255e-01   1.2393547e+01   9.9980348e-01   1.3576450e+01   9.9968532e-01   1.5178933e+01   9.9948829e-01   1.7527122e+01   9.9905469e-01   2.1466253e+01   9.9804880e-01   3.0357866e+01   9.9586181e-01
   1.0277402e+01   9.9991182e-01   1.0900831e+01   9.9989211e-01   1.1653479e+01   9.9985273e-01   1.2587196e+01   9.9979365e-01   1.3788582e+01   9.9966566e-01   1.5416104e+01   9.9945877e-01   1.7800983e+01   9.9902515e-01   2.1801663e+01   9.9799953e-01   3.0832207e+01   9.9579268e-01
   1.0435516e+01   9.9990202e-01   1.1068536e+01   9.9988230e-01   1.1832763e+01   9.9984291e-01   1.2780845e+01   9.9977400e-01   1.4000714e+01   9.9965582e-01   1.5653274e+01   9.9943909e-01   1.8074844e+01   9.9899561e-01   2.2137073e+01   9.9794040e-01   3.1306549e+01   9.9573342e-01
   1.0593630e+01   9.9989222e-01   1.1236242e+01   9.9987249e-01   1.2012048e+01   9.9983310e-01   1.2974494e+01   9.9976417e-01   1.4212846e+01   9.9963616e-01   1.5890445e+01   9.9941941e-01   1.8348706e+01   9.9895622e-01   2.2472483e+01   9.9789113e-01   3.1780890e+01   9.9567416e-01
   1.0751744e+01   9.9988242e-01   1.1403947e+01   9.9986268e-01   1.2191332e+01   9.9982328e-01   1.3168143e+01   9.9975435e-01   1.4424978e+01   9.9961649e-01   1.6127616e+01   9.9938989e-01   1.8622567e+01   9.9892668e-01   2.2807893e+01   9.9784185e-01   3.2255232e+01   9.9561490e-01
   1.0909858e+01   9.9987262e-01   1.1571652e+01   9.9985287e-01   1.2370616e+01   9.9981346e-01   1.3361793e+01   9.9973469e-01   1.4637110e+01   9.9960666e-01   1.6364787e+01   9.9937021e-01   1.8896428e+01   9.9888729e-01   2.3143304e+01   9.9779258e-01   3.2729574e+01   9.9555564e-01
   1.1067972e+01   9.9987262e-01   1.1739357e+01   9.9984306e-01   1.2549900e+01   9.9980364e-01   1.3555442e+01   9.9972487e-01   1.4849242e+01   9.9958699e-01   1.6601958e+01   9.9935053e-01   1.9170290e+01   9.9885775e-01   2.3478714e+01   9.9774331e-01   3.3203915e+01   9.9549639e-01
   1.1226086e+01   9.9986283e-01   1.1907062e+01   9.9983325e-01   1.2729185e+01   9.9979382e-01   1.3749091e+01   9.9971504e-01   1.5061374e+01   9.9956732e-01   1.6839129e+01   9.9932101e-01   1.9444151e+01   9.9882821e-01   2.3814124e+01   9.9769404e-01   3.3678257e+01   9.9543713e-01
   1.1384200e+01   9.9985303e-01   1.2074767e+01   9.9982344e-01   1.2908469e+01   9.9978401e-01   1.3942740e+01   9.9970521e-01   1.5273506e+01   9.9955749e-01   1.7076299e+01   9.9930133e-01   1.9718012e+01   9.9878882e-01   2.4149534e+01   9.9764476e-01   3.4152599e+01   9.9538775e-01
   1.1542313e+01   9.9984323e-01   1.2242472e+01   9.9981364e-01   1.3087753e+01   9.9976437e-01   1.4136389e+01   9.9968556e-01   1.5485639e+01   9.9953782e-01   1.7313470e+01   9.9928164e-01   1.9991873e+01   9.9875928e-01   2.4484944e+01   9.9759549e-01   3.4626940e+01   9.9533836e-01
   1.1700427e+01   9.9983343e-01   1.2410177e+01   9.9980383e-01   1.3267038e+01   9.9975455e-01   1.4330038e+01   9.9967574e-01   1.5697771e+01   9.9951815e-01   1.7550641e+01   9.9926196e-01   2.0265735e+01   9.9872974e-01   2.4820355e+01   9.9754622e-01   3.5101282e+01   9.9527911e-01
   1.1858541e+01   9.9982363e-01   1.2577882e+01   9.9979402e-01   1.3446322e+01   9.9974474e-01   1.4523688e+01   9.9966591e-01   1.5909903e+01   9.9950832e-01   1.7787812e+01   9.9923244e-01   2.0539596e+01   9.9869035e-01   2.5155765e+01   9.9749695e-01   3.5575624e+01   9.9523960e-01
   1.2016655e+01   9.9981383e-01   1.2745587e+01   9.9978421e-01   1.3625606e+01   9.9973492e-01   1.4717337e+01   9.9964626e-01   1.6122035e+01   9.9948865e-01   1.8024983e+01   9.9921276e-01   2.0813457e+01   9.9866081e-01   2.5491175e+01   9.9744767e-01   3.6049965e+01   9.9519022e-01
   1.2174769e+01   9.9980404e-01   1.2913293e+01   9.9977440e-01   1.3804890e+01   9.9972510e-01   1.4910986e+01   9.9963643e-01   1.6334167e+01   9.9946898e-01   1.8262153e+01   9.9919308e-01   2.1087318e+01   9.9863127e-01   2.5826585e+01   9.9739840e-01   3.6524307e+01   9.9514084e-01
   1.2332883e+01   9.9979424e-01   1.3080998e+01   9.9976459e-01   1.3984175e+01   9.9971528e-01   1.5104635e+01   9.9962661e-01   1.6546299e+01   9.9945915e-01   1.8499324e+01   9.9916356e-01   2.1361180e+01   9.9859188e-01   2.6161995e+01   9.9734913e-01   3.6998649e+01   9.9509145e-01
   1.2490997e+01   9.9978444e-01   1.3248703e+01   9.9975478e-01   1.4163459e+01   9.9970546e-01   1.5298284e+01   9.9960695e-01   1.6758431e+01   9.9943948e-01   1.8736495e+01   9.9914388e-01   2.1635041e+01   9.9856234e-01   2.6497406e+01   9.9730971e-01   3.7472990e+01   9.9505195e-01
   1.2649111e+01   9.9977464e-01   1.3416408e+01   9.9974498e-01   1.4342743e+01   9.9969565e-01   1.5491933e+01   9.9959713e-01   1.6970563e+01   9.9941982e-01   1.8973666e+01   9.9912420e-01   2.1908902e+01   9.9853280e-01   2.6832816e+01   9.9726044e-01   3.7947332e+01   9.9501244e-01
   1.2807225e+01   9.9976484e-01   1.3584113e+01   9.9973517e-01   1.4522028e+01   9.9968583e-01   1.5685583e+01   9.9958730e-01   1.7182695e+01   9.9940998e-01   1.9210837e+01   9.9909468e-01   2.2182764e+01   9.9850326e-01   2.7168226e+01   9.9721116e-01   3.8421674e+01   9.9496306e-01
   1.2965338e+01   9.9975505e-01   1.3751818e+01   9.9972536e-01   1.4701312e+01   9.9966619e-01   1.5879232e+01   9.9956765e-01   1.7394827e+01   9.9939032e-01   1.9448008e+01   9.9907499e-01   2.2456625e+01   9.9846387e-01   2.7503636e+01   9.9717175e-01   3.8896015e+01   9.9492356e-01
   1.3123452e+01   9.9974525e-01   1.3919523e+01   9.9971555e-01   1.4880596e+01   9.9965637e-01   1.6072881e+01   9.9955782e-01   1.7606959e+01   9.9937065e-01   1.9685178e+01   9.9905531e-01   2.2730486e+01   9.9843433e-01   2.7839046e+01   9.9712247e-01   3.9370357e+01   9.9488405e-01
   1.3281566e+01   9.9973545e-01   1.4087228e+01   9.9970574e-01   1.5059880e+01   9.9964656e-01   1.6266530e+01   9.9953817e-01   1.7819091e+01   9.9935098e-01   1.9922349e+01   9.9903563e-01   2.3004347e+01   9.9840479e-01   2.8174457e+01   9.9708305e-01   3.9844699e+01   9.9484455e-01
   1.3439680e+01   9.9972565e-01   1.4254933e+01   9.9969593e-01   1.5239165e+01   9.9963674e-01   1.6460179e+01   9.9952834e-01   1.8031223e+01   9.9934115e-01   2.0159520e+01   9.9900611e-01   2.3278209e+01   9.9837525e-01   2.8509867e+01   9.9703378e-01   4.0319040e+01   9.9481492e-01
   1.3597794e+01   9.9971585e-01   1.4422638e+01   9.9968612e-01   1.5418449e+01   9.9962692e-01   1.6653828e+01   9.9951852e-01   1.8243355e+01   9.9932148e-01   2.0396691e+01   9.9898643e-01   2.3552070e+01   9.9834571e-01   2.8845277e+01   9.9699436e-01   4.0793382e+01   9.9477541e-01
   1.3755908e+01   9.9970606e-01   1.4590344e+01   9.9967632e-01   1.5597733e+01   9.9961710e-01   1.6847478e+01   9.9949887e-01   1.8455487e+01   9.9930181e-01   2.0633862e+01   9.9896675e-01   2.3825931e+01   9.9830632e-01   2.9180687e+01   9.9695495e-01   4.1267723e+01   9.9473591e-01
   1.3914022e+01   9.9969626e-01   1.4758049e+01   9.9966651e-01   1.5777018e+01   9.9959747e-01   1.7041127e+01   9.9948904e-01   1.8667619e+01   9.9929198e-01   2.0871033e+01   9.9893723e-01   2.4099793e+01   9.9827678e-01   2.9516097e+01   9.9690567e-01   4.1742065e+01   9.9470628e-01
   1.4072136e+01   9.9968646e-01   1.4925754e+01   9.9965670e-01   1.5956302e+01   9.9958765e-01   1.7234776e+01   9.9947921e-01   1.8879751e+01   9.9927231e-01   2.1108203e+01   9.9891755e-01   2.4373654e+01   9.9824724e-01   2.9851507e+01   9.9686625e-01   4.2216407e+01   9.9467665e-01
   1.4230249e+01   9.9967666e-01   1.5093459e+01   9.9964689e-01   1.6135586e+01   9.9957783e-01   1.7428425e+01   9.9945956e-01   1.9091883e+01   9.9925265e-01   2.1345374e+01   9.9889787e-01   2.4647515e+01   9.9821770e-01   3.0186918e+01   9.9682684e-01   4.2690748e+01   9.9463714e-01
   1.4388363e+01   9.9966686e-01   1.5261164e+01   9.9963708e-01   1.6314871e+01   9.9956801e-01   1.7622074e+01   9.9944973e-01   1.9304015e+01   9.9923298e-01   2.1582545e+01   9.9887818e-01   2.4921376e+01   9.9818816e-01   3.0522328e+01   9.9678742e-01   4.3165090e+01   9.9460751e-01
   1.4546477e+01   9.9965706e-01   1.5428869e+01   9.9962727e-01   1.6494155e+01   9.9955820e-01   1.7815723e+01   9.9943008e-01   1.9516147e+01   9.9922314e-01   2.1819716e+01   9.9884866e-01   2.5195238e+01   9.9815862e-01   3.0857738e+01   9.9674800e-01   4.3639432e+01   9.9457788e-01
   1.4704591e+01   9.9964727e-01   1.5596574e+01   9.9961746e-01   1.6673439e+01   9.9954838e-01   1.8009373e+01   9.9942026e-01   1.9728279e+01   9.9920348e-01   2.2056887e+01   9.9882898e-01   2.5469099e+01   9.9812907e-01   3.1193148e+01   9.9670858e-01   4.4113773e+01   9.9454826e-01
   1.4862705e+01   9.9963747e-01   1.5764279e+01   9.9960765e-01   1.6852723e+01   9.9952874e-01   1.8203022e+01   9.9941043e-01   1.9940411e+01   9.9918381e-01   2.2294058e+01   9.9880930e-01   2.5742960e+01   9.9809953e-01   3.1528558e+01   9.9666916e-01   4.4588115e+01   9.9451863e-01
   1.5020819e+01   9.9962767e-01   1.5931984e+01   9.9959785e-01   1.7032008e+01   9.9951892e-01   1.8396671e+01   9.9939078e-01   2.0152543e+01   9.9916414e-01   2.2531228e+01   9.9878962e-01   2.6016821e+01   9.9806999e-01   3.1863969e+01   9.9662974e-01   4.5062457e+01   9.9449887e-01
   1.5178933e+01   9.9961787e-01   1.6099689e+01   9.9957823e-01   1.7211292e+01   9.9950911e-01   1.8590320e+01   9.9938095e-01   2.0364675e+01   9.9915431e-01   2.2768399e+01   9.9876010e-01   2.6290683e+01   9.9804045e-01   3.2199379e+01   9.9659033e-01   4.5536798e+01   9.9446925e-01
   1.5337047e+01   9.9960807e-01   1.6267395e+01   9.9956842e-01   1.7390576e+01   9.9949929e-01   1.8783969e+01   9.9936130e-01   2.0576807e+01   9.9913464e-01   2.3005570e+01   9.9874042e-01   2.6564544e+01   9.9800106e-01   3.2534789e+01   9.9655091e-01   4.6011140e+01   9.9443962e-01
   1.5495161e+01   9.9958848e-01   1.6435100e+01   9.9955861e-01   1.7569861e+01   9.9947965e-01   1.8977618e+01   9.9935147e-01   2.0788939e+01   9.9911497e-01   2.3242741e+01   9.9872074e-01   2.6838405e+01   9.9797152e-01   3.2870199e+01   9.9651149e-01   4.6485482e+01   9.9441986e-01
   1.5653274e+01   9.9957868e-01   1.6602805e+01   9.9954880e-01   1.7749145e+01   9.9946983e-01   1.9171268e+01   9.9933182e-01   2.1001071e+01   9.9909531e-01   2.3479912e+01   9.9870106e-01   2.7112267e+01   9.9794198e-01   3.3205609e+01   9.9647207e-01   4.6959823e+01   9.9439023e-01
   1.5811388e+01   9.9956888e-01   1.6770510e+01   9.9953899e-01   1.7928429e+01   9.9946002e-01   1.9364917e+01   9.9932199e-01   2.1213203e+01   9.9908547e-01   2.3717082e+01   9.9867153e-01   2.7386128e+01   9.9791244e-01   3.3541020e+01   9.9643265e-01   4.7434165e+01   9.9437048e-01


==> data/Plate_Adjoint_Blasius_FreSCo_V1_A1_Results.dat <==
   0.0000000e+00   2.8076569e-03   0.0000000e+00   2.9687178e-03   0.0000000e+00   3.1631860e-03   0.0000000e+00   3.4011851e-03   0.0000000e+00   3.6994286e-03   0.0000000e+00   4.0906282e-03   0.0000000e+00   4.6394611e-03   0.0000000e+00   5.5185360e-03   0.0000000e+00   7.3955396e-03
   1.5811388e-01   4.9685552e-02   1.6770510e-01   5.2564276e-02   1.7928429e-01   5.6031007e-02   1.9364917e-01   6.0267883e-02   2.1213203e-01   6.5573301e-02   2.3717082e-01   7.2529204e-02   2.7386128e-01   8.2283058e-02   3.3541020e-01   9.7880329e-02   4.7434165e-01   1.3094420e-01
   3.1622777e-01   9.9057343e-02   3.3541020e-01   1.0485075e-01   3.5856858e-01   1.1180693e-01   3.8729833e-01   1.2029559e-01   4.2426407e-01   1.3091372e-01   4.7434165e-01   1.4482300e-01   5.4772256e-01   1.6430161e-01   6.7082039e-01   1.9535663e-01   9.4868330e-01   2.6048355e-01
   4.7434165e-01   1.4825579e-01   5.0311529e-01   1.5699165e-01   5.3785287e-01   1.6745118e-01   5.8094750e-01   1.8018986e-01   6.3639610e-01   1.9609866e-01   7.1151247e-01   2.1690236e-01   8.2158384e-01   2.4596349e-01   1.0062306e+00   2.9203768e-01   1.4230249e+00   3.8699700e-01
   6.3245553e-01   1.9736899e-01   6.7082039e-01   2.0905604e-01   7.1713717e-01   2.2300608e-01   7.7459667e-01   2.3995342e-01   8.4852814e-01   2.6107019e-01   9.4868330e-01   2.8860480e-01   1.0954451e+00   3.2689566e-01   1.3416408e+00   3.8704054e-01   1.8973666e+00   5.0770446e-01
   7.9056942e-01   2.4646945e-01   8.3852549e-01   2.6108610e-01   8.9642146e-01   2.7847163e-01   9.6824584e-01   2.9952929e-01   1.0606602e+00   3.2567981e-01   1.1858541e+00   3.5962623e-01   1.3693064e+00   4.0649939e-01   1.6770510e+00   4.7908019e-01   2.3717082e+00   6.1907258e-01
   9.4868330e-01   2.9557970e-01   1.0062306e+00   3.1306613e-01   1.0757057e+00   3.3378401e-01   1.1618950e+00   3.5877989e-01   1.2727922e+00   3.8968264e-01   1.4230249e+00   4.2954346e-01   1.6431677e+00   4.8402824e-01   2.0124612e+00   5.6672579e-01   2.8460499e+00   7.1791356e-01
   1.1067972e+00   3.4466938e-01   1.1739357e+00   3.6491765e-01   1.2549900e+00   3.8879987e-01   1.3555442e+00   4.1747526e-01   1.4849242e+00   4.5271678e-01   1.6601958e+00   4.9778572e-01   1.9170290e+00   5.5855261e-01   2.3478714e+00   6.4835629e-01   3.3203915e+00   8.0146803e-01
   1.2649111e+00   3.9363756e-01   1.3416408e+00   4.1648274e-01   1.4342743e+00   4.4328748e-01   1.5491933e+00   4.7527933e-01   1.6970563e+00   5.1429541e-01   1.8973666e+00   5.6363949e-01   2.1908902e+00   6.2899417e-01   2.6832816e+00   7.2231223e-01   3.7947332e+00   8.6802512e-01
   1.4230249e+00   4.4232940e-01   1.5093459e+00   4.6755147e-01   1.6135586e+00   4.9696407e-01   1.7428425e+00   5.3181474e-01   1.9091883e+00   5.7391599e-01   2.1345374e+00   6.2642575e-01   2.4647515e+00   6.9444007e-01   3.0186918e+00   7.8750862e-01   4.2690748e+00   9.1809521e-01
   1.5811388e+00   4.9049308e-01   1.6770510e+00   5.1779328e-01   1.7928429e+00   5.4940155e-01   1.9364917e+00   5.8652234e-01   2.1213203e+00   6.3084586e-01   2.3717082e+00   6.8518103e-01   2.7386128e+00   7.5365246e-01   3.3541020e+00   8.4260628e-01   4.7434165e+00   9.5254808e-01
   1.7392527e+00   5.3786599e-01   1.8447561e+00   5.6689228e-01   1.9721272e+00   6.0022190e-01   2.1301408e+00   6.3895599e-01   2.3334524e+00   6.8456477e-01   2.6088791e+00   7.3933355e-01   3.0124741e+00   8.0612814e-01   3.6895122e+00   8.8772443e-01   5.2177581e+00   9.7478577e-01
   1.8973666e+00   5.8412084e-01   2.0124612e+00   6.1446397e-01   2.1514115e+00   6.4897248e-01   2.3237900e+00   6.8858895e-01   2.5455844e+00   7.3447676e-01   2.8460499e+00   7.8825544e-01   3.2863353e+00   8.5136586e-01   4.0249224e+00   9.2312521e-01   5.6920998e+00   9.8788651e-01
   2.0554805e+00   6.2881962e-01   2.1801663e+00   6.5999922e-01   2.3306958e+00   6.9506711e-01   2.5174392e+00   7.3475693e-01   2.7577164e+00   7.7985504e-01   3.0832207e+00   8.3123518e-01   3.5601966e+00   8.8890377e-01   4.3603326e+00   9.4932892e-01   6.1664414e+00   9.9470837e-01
   2.2135944e+00   6.7168698e-01   2.3478714e+00   7.0321650e-01   2.5099801e+00   7.3823873e-01   2.7110883e+00   7.7723784e-01   2.9698485e+00   8.2059243e-01   3.3203915e+00   8.6841546e-01   3.8340579e+00   9.1944302e-01   4.6957428e+00   9.6819311e-01   6.6407831e+00   9.9804526e-01
   2.3717082e+00   7.1241426e-01   2.5155765e+00   7.4380095e-01   2.6892644e+00   7.7817707e-01   2.9047375e+00   8.1576144e-01   3.1819805e+00   8.5651879e-01   3.5575624e+00   8.9986025e-01   4.1079192e+00   9.4353015e-01   5.0311529e+00   9.8112300e-01   7.1151247e+00   9.9944714e-01
   2.5298221e+00   7.5043899e-01   2.6832816e+00   7.8114927e-01   2.8685487e+00   8.1426159e-01   3.0983867e+00   8.4972435e-01   3.3941125e+00   8.8712863e-01   3.7947332e+00   9.2531763e-01   4.3817805e+00   9.6144286e-01   5.3665631e+00   9.8923905e-01   7.5894664e+00   9.9991115e-01
   2.6879360e+00   7.8577098e-01   2.8509867e+00   8.1535760e-01   3.0478330e+00   8.4670437e-01   3.2920358e+00   8.7951769e-01   3.6062446e+00   9.1307298e-01   4.0319040e+00   9.4581205e-01   4.6556417e+00   9.7468094e-01   5.7019733e+00   9.9428448e-01   8.0638080e+00   1.0000000e+00
   2.8460499e+00   8.1808294e-01   3.0186918e+00   8.4612480e-01   3.2271172e+00   8.7526977e-01   3.4856850e+00   9.0501666e-01   3.8183766e+00   9.3441775e-01   4.2690748e+00   9.6170766e-01   4.9295030e+00   9.8398590e-01   6.0373835e+00   9.9718166e-01   8.5381497e+00   9.9995064e-01
   3.0041638e+00   8.4704464e-01   3.1863969e+00   8.7317128e-01   3.4064015e+00   8.9976337e-01   3.6793342e+00   9.2617014e-01   4.0305087e+00   9.5132618e-01   4.5062457e+00   9.7345812e-01   5.2033643e+00   9.9011305e-01   6.3727937e+00   9.9868937e-01   9.0124913e+00   9.9985191e-01
   3.1622777e+00   8.7293341e-01   3.3541020e+00   8.9689140e-01   3.5856858e+00   9.2072619e-01   3.8729833e+00   9.4369749e-01   4.2426407e+00   9.6471780e-01   4.7434165e+00   9.8216075e-01   5.4772256e+00   9.9417024e-01   6.7082039e+00   9.9945801e-01   9.4868330e+00   9.9974332e-01
   3.3203915e+00   8.9573061e-01   3.5218071e+00   9.1734499e-01   3.7649701e+00   9.3832317e-01   4.0666325e+00   9.5789350e-01   4.4547727e+00   9.7503614e-01   4.9805873e+00   9.8838731e-01   5.7510869e+00   9.9673061e-01   7.0436141e+00   9.9982262e-01   9.9611746e+00   9.9964459e-01
   3.4785054e+00   9.1549308e-01   3.6895122e+00   9.3467330e-01   3.9442544e+00   9.5279684e-01   4.2602817e+00   9.6912177e-01   4.6669048e+00   9.8276015e-01   5.2177581e+00   9.9267810e-01   6.0249481e+00   9.9826683e-01   7.3790243e+00   9.9997044e-01   1.0435516e+01   9.9953599e-01
   3.6366193e+00   9.3218457e-01   3.8572173e+00   9.4892734e-01   4.1235387e+00   9.6430725e-01   4.4539308e+00   9.7765843e-01   4.8790368e+00   9.8827729e-01   5.4549290e+00   9.9546318e-01   6.2988094e+00   9.9911372e-01   7.7144345e+00   1.0000000e+00   1.0909858e+01   9.9942740e-01
   3.7947332e+00   9.4619214e-01   4.0249224e+00   9.6057405e-01   4.3028230e+00   9.7339637e-01   4.6475800e+00   9.8410000e-01   5.0911688e+00   9.9218158e-01   5.6920998e+00   9.9726413e-01   6.5726707e+00   9.9956671e-01   8.0498447e+00   1.0000000e+00   1.1384200e+01   9.9931880e-01
   3.9528471e+00   9.5782248e-01   4.1926275e+00   9.6998126e-01   4.4821073e+00   9.8048249e-01   4.8412292e+00   9.8889555e-01   5.3033009e+00   9.9490574e-01   5.9292706e+00   9.9840572e-01   6.8465320e+00   9.9981290e-01   8.3852549e+00   9.9997044e-01   1.1858541e+01   9.9921020e-01
   4.1109610e+00   9.6734214e-01   4.3603326e+00   9.7745897e-01   4.6613916e+00   9.8591024e-01   5.0348784e+00   9.9238412e-01   5.5154329e+00   9.9675462e-01   6.1664414e+00   9.9909460e-01   7.1203932e+00   9.9993107e-01   8.7206651e+00   9.9993102e-01   1.2332883e+01   9.9910161e-01
   4.2690748e+00   9.7502940e-01   4.5280377e+00   9.8331420e-01   4.8406759e+00   9.8998498e-01   5.2285275e+00   9.9488016e-01   5.7275649e+00   9.9798393e-01   6.4036123e+00   9.9950794e-01   7.3942545e+00   9.9998030e-01   9.0560753e+00   9.9989160e-01   1.2807225e+01   9.9899301e-01
   4.4271887e+00   9.8115667e-01   4.6957428e+00   9.8782653e-01   5.0199602e+00   9.9300912e-01   5.4221767e+00   9.9661953e-01   5.9396970e+00   9.9878052e-01   6.6407831e+00   9.9974413e-01   7.6681158e+00   1.0000000e+00   9.3914855e+00   9.9985218e-01   1.3281566e+01   9.9887454e-01
   4.5853026e+00   9.8591894e-01   4.8634479e+00   9.9122058e-01   5.1992445e+00   9.9516922e-01   5.6158259e+00   9.9779876e-01   6.1518290e+00   9.9927225e-01   6.8779539e+00   9.9987206e-01   7.9419771e+00   1.0000000e+00   9.7268957e+00   9.9981277e-01   1.3755908e+01   9.9876594e-01
   4.7434165e+00   9.8954455e-01   5.0311529e+00   9.9369255e-01   5.3785287e+00   9.9668130e-01   5.8094750e+00   9.9857509e-01   6.3639610e+00   9.9956728e-01   7.1151247e+00   9.9994095e-01   8.2158384e+00   9.9999015e-01   1.0062306e+01   9.9977335e-01   1.4230249e+01   9.9864747e-01
   4.9015304e+00   9.9231764e-01   5.1988580e+00   9.9553672e-01   5.5578130e+00   9.9775153e-01   6.0031242e+00   9.9908609e-01   6.5760931e+00   9.9975414e-01   7.3522956e+00   9.9997048e-01   8.4896996e+00   9.9998030e-01   1.0397716e+01   9.9973393e-01   1.4704591e+01   9.9852901e-01
   5.0596443e+00   9.9443421e-01   5.3665631e+00   9.9688061e-01   5.7370973e+00   9.9850757e-01   6.1967734e+00   9.9943004e-01   6.7882251e+00   9.9986232e-01   7.5894664e+00   9.9999016e-01   8.7635609e+00   9.9997046e-01   1.0733126e+01   9.9968466e-01   1.5178933e+01   9.9842041e-01
   5.2177581e+00   9.9602164e-01   5.5342682e+00   9.9786155e-01   5.9163816e+00   9.9902795e-01   6.3904225e+00   9.9965606e-01   7.0003571e+00   9.9993116e-01   7.8266372e+00   1.0000000e+00   9.0374222e+00   9.9995076e-01   1.1068536e+01   9.9964524e-01   1.5653274e+01   9.9830194e-01
   5.3758720e+00   9.9721711e-01   5.7019733e+00   9.9856783e-01   6.0956659e+00   9.9938143e-01   6.5840717e+00   9.9979363e-01   7.2124892e+00   9.9997050e-01   8.0638080e+00   1.0000000e+00   9.3112835e+00   9.9993107e-01   1.1403947e+01   9.9959597e-01   1.6127616e+01   9.9818347e-01
   5.5339859e+00   9.9805981e-01   5.8696784e+00   9.9903868e-01   6.2749502e+00   9.9960725e-01   6.7777209e+00   9.9988208e-01   7.4246212e+00   9.9999017e-01   8.3009789e+00   9.9999016e-01   9.5851448e+00   9.9992122e-01   1.1739357e+01   9.9954670e-01   1.6601958e+01   9.9806500e-01
   5.6920998e+00   9.9863795e-01   6.0373835e+00   9.9935258e-01   6.4542345e+00   9.9974472e-01   6.9713700e+00   9.9993121e-01   7.6367532e+00   1.0000000e+00   8.5381497e+00   9.9999016e-01   9.8590060e+00   9.9990152e-01   1.2074767e+01   9.9949743e-01   1.7076299e+01   9.9794653e-01
   5.8502137e+00   9.9906910e-01   6.2050886e+00   9.9957820e-01   6.6335188e+00   9.9984290e-01   7.1650192e+00   9.9996069e-01   7.8488853e+00   1.0000000e+00   8.7753205e+00   9.9998032e-01   1.0132867e+01   9.9987198e-01   1.2410177e+01   9.9944816e-01   1.7550641e+01   9.9782806e-01
   6.0083276e+00   9.9938267e-01   6.3727937e+00   9.9973515e-01   6.8128031e+00   9.9991163e-01   7.3586684e+00   9.9998035e-01   8.0610173e+00   1.0000000e+00   9.0124913e+00   9.9997048e-01   1.0406729e+01   9.9985229e-01   1.2745587e+01   9.9939888e-01   1.8024983e+01   9.9771946e-01
   6.1664414e+00   9.9958845e-01   6.5404988e+00   9.9983324e-01   6.9920874e+00   9.9994109e-01   7.5523175e+00   9.9999017e-01   8.2731493e+00   1.0000000e+00   9.2496622e+00   9.9996063e-01   1.0680590e+01   9.9983259e-01   1.3080998e+01   9.9933976e-01   1.8499324e+01   9.9760100e-01
   6.3245553e+00   9.9972563e-01   6.7082039e+00   9.9989210e-01   7.1713717e+00   9.9997054e-01   7.7459667e+00   1.0000000e+00   8.4852814e+00   1.0000000e+00   9.4868330e+00   9.9995079e-01   1.0954451e+01   9.9980305e-01   1.3416408e+01   9.9929049e-01   1.8973666e+01   9.9749240e-01
   6.4826692e+00   9.9982362e-01   6.8759090e+00   9.9994114e-01   7.3506559e+00   9.9998036e-01   7.9396159e+00   1.0000000e+00   8.6974134e+00   9.9999017e-01   9.7240038e+00   9.9994095e-01   1.1228312e+01   9.9977351e-01   1.3751818e+01   9.9923136e-01   1.9448008e+01   9.9737393e-01
   6.6407831e+00   9.9989221e-01   7.0436141e+00   9.9996076e-01   7.5299402e+00   9.9999018e-01   8.1332650e+00   1.0000000e+00   8.9095454e+00   9.9999017e-01   9.9611746e+00   9.9992127e-01   1.1502174e+01   9.9975381e-01   1.4087228e+01   9.9917223e-01   1.9922349e+01   9.9726533e-01
   6.7988970e+00   9.9993141e-01   7.2113192e+00   9.9998038e-01   7.7092245e+00   1.0000000e+00   8.3269142e+00   1.0000000e+00   9.1216775e+00   9.9998033e-01   1.0198345e+01   9.9991143e-01   1.1776035e+01   9.9972427e-01   1.4422638e+01   9.9912296e-01   2.0396691e+01   9.9715673e-01
   6.9570109e+00   9.9996080e-01   7.3790243e+00   9.9999019e-01   7.8885088e+00   1.0000000e+00   8.5205634e+00   9.9999017e-01   9.3338095e+00   9.9997050e-01   1.0435516e+01   9.9989175e-01   1.2049896e+01   9.9969473e-01   1.4758049e+01   9.9906384e-01   2.0871033e+01   9.9704814e-01
   7.1151247e+00   9.9998040e-01   7.5467294e+00   1.0000000e+00   8.0677931e+00   1.0000000e+00   8.7142125e+00   9.9999017e-01   9.5459415e+00   9.9996066e-01   1.0672687e+01   9.9988190e-01   1.2323758e+01   9.9966518e-01   1.5093459e+01   9.9900471e-01   2.1345374e+01   9.9693954e-01
   7.2732386e+00   9.9999020e-01   7.7144345e+00   1.0000000e+00   8.2470774e+00   1.0000000e+00   8.9078617e+00   9.9998035e-01   9.7580736e+00   9.9995083e-01   1.0909858e+01   9.9986222e-01   1.2597619e+01   9.9962579e-01   1.5428869e+01   9.9894558e-01   2.1819716e+01   9.9684082e-01
   7.4313525e+00   1.0000000e+00   7.8821396e+00   1.0000000e+00   8.4263617e+00   9.9999018e-01   9.1015109e+00   9.9998035e-01   9.9702056e+00   9.9994099e-01   1.1147029e+01   9.9984254e-01   1.2871480e+01   9.9959625e-01   1.5764279e+01   9.9888646e-01   2.2294058e+01   9.9673222e-01
   7.5894664e+00   1.0000000e+00   8.0498447e+00   1.0000000e+00   8.6056460e+00   9.9999018e-01   9.2951600e+00   9.9997052e-01   1.0182338e+01   9.9993116e-01   1.1384200e+01   9.9982286e-01   1.3145341e+01   9.9956671e-01   1.6099689e+01   9.9882733e-01   2.2768399e+01   9.9663350e-01
   7.7475803e+00   1.0000000e+00   8.2175498e+00   1.0000000e+00   8.7849303e+00   9.9998036e-01   9.4888092e+00   9.9996069e-01   1.0394470e+01   9.9991149e-01   1.1621370e+01   9.9980317e-01   1.3419203e+01   9.9953716e-01   1.6435100e+01   9.9876821e-01   2.3242741e+01   9.9653477e-01
   7.9056942e+00   1.0000000e+00   8.3852549e+00   9.9999019e-01   8.9642146e+00   9.9998036e-01   9.6824584e+00   9.9995087e-01   1.0606602e+01   9.9990166e-01   1.1858541e+01   9.9978349e-01   1.3693064e+01   9.9949777e-01   1.6770510e+01   9.9870908e-01   2.3717082e+01   9.9643605e-01
   8.0638080e+00   1.0000000e+00   8.5529600e+00   9.9999019e-01   9.1434989e+00   9.9997054e-01   9.8761075e+00   9.9994104e-01   1.0818734e+01   9.9989182e-01   1.2095712e+01   9.9976381e-01   1.3966925e+01   9.9946823e-01   1.7105920e+01   9.9864995e-01   2.4191424e+01   9.9634719e-01
   8.2219219e+00   9.9999020e-01   8.7206651e+00   9.9998038e-01   9.3227832e+00   9.9997054e-01   1.0069757e+01   9.9993121e-01   1.1030866e+01   9.9987215e-01   1.2332883e+01   9.9974413e-01   1.4240786e+01   9.9943869e-01   1.7441330e+01   9.9860068e-01   2.4665766e+01   9.9625834e-01
   8.3800358e+00   9.9999020e-01   8.8883702e+00   9.9998038e-01   9.5020674e+00   9.9996073e-01   1.0263406e+01   9.9992138e-01   1.1242998e+01   9.9986232e-01   1.2570054e+01   9.9972444e-01   1.4514648e+01   9.9939930e-01   1.7776740e+01   9.9854156e-01   2.5140107e+01   9.9616949e-01
   8.5381497e+00   9.9998040e-01   9.0560753e+00   9.9997057e-01   9.6813517e+00   9.9995091e-01   1.0457055e+01   9.9991156e-01   1.1455130e+01   9.9985248e-01   1.2807225e+01   9.9969492e-01   1.4788509e+01   9.9936976e-01   1.8112151e+01   9.9848243e-01   2.5614449e+01   9.9608064e-01
   8.6962636e+00   9.9998040e-01   9.2237804e+00   9.9997057e-01   9.8606360e+00   9.9994109e-01   1.0650704e+01   9.9990173e-01   1.1667262e+01   9.9983281e-01   1.3044395e+01   9.9967524e-01   1.5062370e+01   9.9933037e-01   1.8447561e+01   9.9842330e-01   2.6088791e+01   9.9599179e-01
   8.8543774e+00   9.9997060e-01   9.3914855e+00   9.9996076e-01   1.0039920e+01   9.9993127e-01   1.0844353e+01   9.9989190e-01   1.1879394e+01   9.9982298e-01   1.3281566e+01   9.9965556e-01   1.5336232e+01   9.9930082e-01   1.8782971e+01   9.9836418e-01   2.6563132e+01   9.9591281e-01
   9.0124913e+00   9.9997060e-01   9.5591906e+00   9.9995095e-01   1.0219205e+01   9.9993127e-01   1.1038003e+01   9.9988208e-01   1.2091526e+01   9.9980331e-01   1.3518737e+01   9.9963587e-01   1.5610093e+01   9.9926143e-01   1.9118381e+01   9.9831491e-01   2.7037474e+01   9.9583383e-01
   9.1706052e+00   9.9996080e-01   9.7268957e+00   9.9995095e-01   1.0398489e+01   9.9992145e-01   1.1231652e+01   9.9987225e-01   1.2303658e+01   9.9978364e-01   1.3755908e+01   9.9961619e-01   1.5883954e+01   9.9923189e-01   1.9453791e+01   9.9825578e-01   2.7511816e+01   9.9575485e-01
   9.3287191e+00   9.9995101e-01   9.8946008e+00   9.9994114e-01   1.0577773e+01   9.9991163e-01   1.1425301e+01   9.9986242e-01   1.2515790e+01   9.9977381e-01   1.3993079e+01   9.9958667e-01   1.6157815e+01   9.9920235e-01   1.9789202e+01   9.9819665e-01   2.7986157e+01   9.9567587e-01
   9.4868330e+00   9.9995101e-01   1.0062306e+01   9.9993133e-01   1.0757057e+01   9.9990181e-01   1.1618950e+01   9.9985260e-01   1.2727922e+01   9.9975414e-01   1.4230249e+01   9.9956698e-01   1.6431677e+01   9.9916296e-01   2.0124612e+01   9.9814738e-01   2.8460499e+01   9.9560676e-01
   9.6449469e+00   9.9994121e-01   1.0230011e+01   9.9992152e-01   1.0936342e+01   9.9989199e-01   1.1812599e+01   9.9983294e-01   1.2940054e+01   9.9974430e-01   1.4467420e+01   9.9954730e-01   1.6705538e+01   9.9913341e-01   2.0460022e+01   9.9808826e-01   2.8934841e+01   9.9552778e-01
   9.8030607e+00   9.9993141e-01   1.0397716e+01   9.9991172e-01   1.1115626e+01   9.9988218e-01   1.2006248e+01   9.9982311e-01   1.3152186e+01   9.9972463e-01   1.4704591e+01   9.9952762e-01   1.6979399e+01   9.9909402e-01   2.0795432e+01   9.9803898e-01   2.9409182e+01   9.9545867e-01
   9.9611746e+00   9.9992161e-01   1.0565421e+01   9.9991172e-01   1.1294910e+01   9.9987236e-01   1.2199898e+01   9.9981329e-01   1.3364318e+01   9.9971480e-01   1.4941762e+01   9.9949810e-01   1.7253261e+01   9.9906448e-01   2.1130842e+01   9.9797986e-01   2.9883524e+01   9.9538957e-01
   1.0119289e+01   9.9992161e-01   1.0733126e+01   9.9990191e-01   1.1474195e+01   9.9986254e-01   1.2393547e+01   9.9980346e-01   1.3576450e+01   9.9969513e-01   1.5178933e+01   9.9947841e-01   1.7527122e+01   9.9902509e-01   2.1466253e+01   9.9793059e-01   3.0357866e+01   9.9533033e-01
   1.0277402e+01   9.9991181e-01   1.0900831e+01   9.9989210e-01   1.1653479e+01   9.9985272e-01   1.2587196e+01   9.9978381e-01   1.3788582e+01   9.9967546e-01   1.5416104e+01   9.9945873e-01   1.7800983e+01   9.9899555e-01   2.1801663e+01   9.9787146e-01   3.0832207e+01   9.9526122e-01
   1.0435516e+01   9.9990201e-01   1.1068536e+01   9.9988229e-01   1.1832763e+01   9.9984290e-01   1.2780845e+01   9.9977398e-01   1.4000714e+01   9.9966563e-01   1.5653274e+01   9.9943905e-01   1.8074844e+01   9.9896601e-01   2.2137073e+01   9.9782219e-01   3.1306549e+01   9.9520199e-01
   1.0593630e+01   9.9989221e-01   1.1236242e+01   9.9987248e-01   1.2012048e+01   9.9983308e-01   1.2974494e+01   9.9976415e-01   1.4212846e+01   9.9964596e-01   1.5890445e+01   9.9940952e-01   1.8348706e+01   9.9892662e-01   2.2472483e+01   9.9777292e-01   3.1780890e+01   9.9513288e-01
   1.0751744e+01   9.9988241e-01   1.1403947e+01   9.9986267e-01   1.2191332e+01   9.9982326e-01   1.3168143e+01   9.9975433e-01   1.4424978e+01   9.9962629e-01   1.6127616e+01   9.9938984e-01   1.8622567e+01   9.9889707e-01   2.2807893e+01   9.9772364e-01   3.2255232e+01   9.9508352e-01
   1.0909858e+01   9.9987261e-01   1.1571652e+01   9.9985286e-01   1.2370616e+01   9.9981345e-01   1.3361793e+01   9.9973467e-01   1.4637110e+01   9.9961646e-01   1.6364787e+01   9.9937016e-01   1.8896428e+01   9.9885768e-01   2.3143304e+01   9.9767437e-01   3.2729574e+01   9.9502429e-01
   1.1067972e+01   9.9987261e-01   1.1739357e+01   9.9984305e-01   1.2549900e+01   9.9980363e-01   1.3555442e+01   9.9972485e-01   1.4849242e+01   9.9959679e-01   1.6601958e+01   9.9934064e-01   1.9170290e+01   9.9882814e-01   2.3478714e+01   9.9761525e-01   3.3203915e+01   9.9496505e-01
   1.1226086e+01   9.9986282e-01   1.1907062e+01   9.9983324e-01   1.2729185e+01   9.9979381e-01   1.3749091e+01   9.9971502e-01   1.5061374e+01   9.9957712e-01   1.6839129e+01   9.9932095e-01   1.9444151e+01   9.9879860e-01   2.3814124e+01   9.9756597e-01   3.3678257e+01   9.9490582e-01
   1.1384200e+01   9.9985302e-01   1.2074767e+01   9.9983324e-01   1.2908469e+01   9.9978399e-01   1.3942740e+01   9.9970519e-01   1.5273506e+01   9.9956728e-01   1.7076299e+01   9.9930127e-01   1.9718012e+01   9.9875921e-01   2.4149534e+01   9.9751670e-01   3.4152599e+01   9.9485645e-01
   1.1542313e+01   9.9984322e-01   1.2242472e+01   9.9982343e-01   1.3087753e+01   9.9977417e-01   1.4136389e+01   9.9968554e-01   1.5485639e+01   9.9954761e-01   1.7313470e+01   9.9928159e-01   1.9991873e+01   9.9872966e-01   2.4484944e+01   9.9746743e-01   3.4626940e+01   9.9480709e-01
   1.1700427e+01   9.9983342e-01   1.2410177e+01   9.9981362e-01   1.3267038e+01   9.9976435e-01   1.4330038e+01   9.9967571e-01   1.5697771e+01   9.9952794e-01   1.7550641e+01   9.9925206e-01   2.0265735e+01   9.9870012e-01   2.4820355e+01   9.9741816e-01   3.5101282e+01   9.9474786e-01
   1.1858541e+01   9.9982362e-01   1.2577882e+01   9.9980381e-01   1.3446322e+01   9.9975453e-01   1.4523688e+01   9.9966588e-01   1.5909903e+01   9.9951811e-01   1.7787812e+01   9.9923238e-01   2.0539596e+01   9.9866073e-01   2.5155765e+01   9.9736889e-01   3.5575624e+01   9.9470837e-01
   1.2016655e+01   9.9981382e-01   1.2745587e+01   9.9979400e-01   1.3625606e+01   9.9973490e-01   1.4717337e+01   9.9964623e-01   1.6122035e+01   9.9949844e-01   1.8024983e+01   9.9921270e-01   2.0813457e+01   9.9863119e-01   2.5491175e+01   9.9732947e-01   3.6049965e+01   9.9465901e-01
   1.2174769e+01   9.9980402e-01   1.2913293e+01   9.9978419e-01   1.3804890e+01   9.9972508e-01   1.4910986e+01   9.9963640e-01   1.6334167e+01   9.9947877e-01   1.8262153e+01   9.9918318e-01   2.1087318e+01   9.9860165e-01   2.5826585e+01   9.9728020e-01   3.6524307e+01   9.9460964e-01
   1.2332883e+01   9.9979422e-01   1.3080998e+01   9.9977438e-01   1.3984175e+01   9.9971526e-01   1.5104635e+01   9.9962658e-01   1.6546299e+01   9.9946894e-01   1.8499324e+01   9.9916349e-01   2.1361180e+01   9.9857210e-01   2.6161995e+01   9.9723093e-01   3.6998649e+01   9.9457015e-01
   1.2490997e+01   9.9978442e-01   1.3248703e+01   9.9976457e-01   1.4163459e+01   9.9970544e-01   1.5298284e+01   9.9960692e-01   1.6758431e+01   9.9944927e-01   1.8736495e+01   9.9914381e-01   2.1635041e+01   9.9853271e-01   2.6497406e+01   9.9718166e-01   3.7472990e+01   9.9452079e-01
   1.2649111e+01   9.9977462e-01   1.3416408e+01   9.9975476e-01   1.4342743e+01   9.9969562e-01   1.5491933e+01   9.9959710e-01   1.6970563e+01   9.9942960e-01   1.8973666e+01   9.9912413e-01   2.1908902e+01   9.9850317e-01   2.6832816e+01   9.9714224e-01   3.7947332e+01   9.9448130e-01
   1.2807225e+01   9.9976483e-01   1.3584113e+01   9.9974496e-01   1.4522028e+01   9.9968580e-01   1.5685583e+01   9.9958727e-01   1.7182695e+01   9.9941977e-01   1.9210837e+01   9.9909460e-01   2.2182764e+01   9.9847363e-01   2.7168226e+01   9.9709297e-01   3.8421674e+01   9.9444181e-01
   1.2965338e+01   9.9975503e-01   1.3751818e+01   9.9973515e-01   1.4701312e+01   9.9967598e-01   1.5879232e+01   9.9956761e-01   1.7394827e+01   9.9940010e-01   1.9448008e+01   9.9907492e-01   2.2456625e+01   9.9844409e-01   2.7503636e+01   9.9705355e-01   3.8896015e+01   9.9440232e-01
   1.3123452e+01   9.9974523e-01   1.3919523e+01   9.9972534e-01   1.4880596e+01   9.9966617e-01   1.6072881e+01   9.9955779e-01   1.7606959e+01   9.9938043e-01   1.9685178e+01   9.9905524e-01   2.2730486e+01   9.9840470e-01   2.7839046e+01   9.9700428e-01   3.9370357e+01   9.9436283e-01
   1.3281566e+01   9.9973543e-01   1.4087228e+01   9.9971553e-01   1.5059880e+01   9.9965635e-01   1.6266530e+01   9.9954796e-01   1.7819091e+01   9.9937059e-01   1.9922349e+01   9.9903556e-01   2.3004347e+01   9.9837515e-01   2.8174457e+01   9.9696486e-01   3.9844699e+01   9.9432334e-01
   1.3439680e+01   9.9972563e-01   1.4254933e+01   9.9970572e-01   1.5239165e+01   9.9963671e-01   1.6460179e+01   9.9952831e-01   1.8031223e+01   9.9935092e-01   2.0159520e+01   9.9900603e-01   2.3278209e+01   9.9834561e-01   2.8509867e+01   9.9691559e-01   4.0319040e+01   9.9428385e-01
   1.3597794e+01   9.9971583e-01   1.4422638e+01   9.9969591e-01   1.5418449e+01   9.9962689e-01   1.6653828e+01   9.9951848e-01   1.8243355e+01   9.9933125e-01   2.0396691e+01   9.9898635e-01   2.3552070e+01   9.9831607e-01   2.8845277e+01   9.9687617e-01   4.0793382e+01   9.9425424e-01
   1.3755908e+01   9.9970603e-01   1.4590344e+01   9.9968610e-01   1.5597733e+01   9.9961707e-01   1.6847478e+01   9.9950865e-01   1.8455487e+01   9.9931159e-01   2.0633862e+01   9.9896667e-01   2.3825931e+01   9.9828652e-01   2.9180687e+01   9.9683675e-01   4.1267723e+01   9.9421475e-01
   1.3914022e+01   9.9969623e-01   1.4758049e+01   9.9967629e-01   1.5777018e+01   9.9960725e-01   1.7041127e+01   9.9948900e-01   1.8667619e+01   9.9930175e-01   2.0871033e+01   9.9893714e-01   2.4099793e+01   9.9825698e-01   2.9516097e+01   9.9678748e-01   4.1742065e+01   9.9418513e-01
   1.4072136e+01   9.9968643e-01   1.4925754e+01   9.9966648e-01   1.5956302e+01   9.9959744e-01   1.7234776e+01   9.9947917e-01   1.8879751e+01   9.9928208e-01   2.1108203e+01   9.9891746e-01   2.4373654e+01   9.9821759e-01   2.9851507e+01   9.9674806e-01   4.2216407e+01   9.9414564e-01
   1.4230249e+01   9.9967664e-01   1.5093459e+01   9.9964686e-01   1.6135586e+01   9.9958762e-01   1.7428425e+01   9.9946934e-01   1.9091883e+01   9.9926241e-01   2.1345374e+01   9.9889778e-01   2.4647515e+01   9.9818805e-01   3.0186918e+01   9.9670865e-01   4.2690748e+01   9.9411602e-01
   1.4388363e+01   9.9966684e-01   1.5261164e+01   9.9963705e-01   1.6314871e+01   9.9956798e-01   1.7622074e+01   9.9944969e-01   1.9304015e+01   9.9925258e-01   2.1582545e+01   9.9887810e-01   2.4921376e+01   9.9815851e-01   3.0522328e+01   9.9666923e-01   4.3165090e+01   9.9408640e-01
   1.4546477e+01   9.9965704e-01   1.5428869e+01   9.9962724e-01   1.6494155e+01   9.9955816e-01   1.7815723e+01   9.9943986e-01   1.9516147e+01   9.9923291e-01   2.1819716e+01   9.9884857e-01   2.5195238e+01   9.9812896e-01   3.0857738e+01   9.9662981e-01   4.3639432e+01   9.9405679e-01
   1.4704591e+01   9.9964724e-01   1.5596574e+01   9.9961743e-01   1.6673439e+01   9.9954834e-01   1.8009373e+01   9.9942021e-01   1.9728279e+01   9.9921324e-01   2.2056887e+01   9.9882889e-01   2.5469099e+01   9.9809942e-01   3.1193148e+01   9.9659039e-01   4.4113773e+01   9.9402717e-01
   1.4862705e+01   9.9963744e-01   1.5764279e+01   9.9960762e-01   1.6852723e+01   9.9953852e-01   1.8203022e+01   9.9941038e-01   1.9940411e+01   9.9919357e-01   2.2294058e+01   9.9880921e-01   2.5742960e+01   9.9806988e-01   3.1528558e+01   9.9655098e-01   4.4588115e+01   9.9399755e-01
   1.5020819e+01   9.9962764e-01   1.5931984e+01   9.9959781e-01   1.7032008e+01   9.9952870e-01   1.8396671e+01   9.9940056e-01   2.0152543e+01   9.9918374e-01   2.2531228e+01   9.9878952e-01   2.6016821e+01   9.9804034e-01   3.1863969e+01   9.9651156e-01   4.5062457e+01   9.9397781e-01
   1.5178933e+01   9.9961784e-01   1.6099689e+01   9.9958801e-01   1.7211292e+01   9.9950907e-01   1.8590320e+01   9.9938090e-01   2.0364675e+01   9.9916407e-01   2.2768399e+01   9.9876000e-01   2.6290683e+01   9.9801079e-01   3.2199379e+01   9.9647214e-01   4.5536798e+01   9.9394819e-01
   1.5337047e+01   9.9960804e-01   1.6267395e+01   9.9957820e-01   1.7390576e+01   9.9949925e-01   1.8783969e+01   9.9937108e-01   2.0576807e+01   9.9914440e-01   2.3005570e+01   9.9874032e-01   2.6564544e+01   9.9798125e-01   3.2534789e+01   9.9643272e-01   4.6011140e+01   9.9391857e-01
   1.5495161e+01   9.9959824e-01   1.6435100e+01   9.9956839e-01   1.7569861e+01   9.9948943e-01   1.8977618e+01   9.9935142e-01   2.0788939e+01   9.9913457e-01   2.3242741e+01   9.9872064e-01   2.6838405e+01   9.9795171e-01   3.2870199e+01   9.9639331e-01   4.6485482e+01   9.9389883e-01
   1.5653274e+01   9.9958845e-01   1.6602805e+01   9.9955858e-01   1.7749145e+01   9.9947961e-01   1.9171268e+01   9.9934159e-01   2.1001071e+01   9.9911490e-01   2.3479912e+01   9.9870095e-01   2.7112267e+01   9.9792216e-01   3.3205609e+01   9.9635389e-01   4.6959823e+01   9.9386921e-01
   1.5811388e+01   9.9957865e-01   1.6770510e+01   9.9954877e-01   1.7928429e+01   9.9946979e-01   1.9364917e+01   9.9933177e-01   2.1213203e+01   9.9909523e-01   2.3717082e+01   9.9867143e-01   2.7386128e+01   9.9789262e-01   3.3541020e+01   9.9631447e-01   4.7434165e+01   9.9384946e-01


==> data/Plate_Adjoint_Blasius_FreSCo_V1_Positive_Convection_Results.dat <==
   0.0000000e+00   9.0733801e-03   0.0000000e+00   6.4103778e-03   0.0000000e+00   5.2510491e-03   0.0000000e+00   4.5744321e-03   0.0000000e+00   4.1248882e-03   0.0000000e+00   3.8112798e-03   0.0000000e+00   3.5942500e-03   0.0000000e+00   3.4694274e-03   0.0000000e+00   3.4824436e-03
   4.7434165e-01   1.6074893e-01   3.3541020e-01   1.1362336e-01   2.7386128e-01   9.3061056e-02   2.3717082e-01   8.1044440e-02   2.1213203e-01   7.3045422e-02   1.9364917e-01   6.7443248e-02   1.7928429e-01   6.3528721e-02   1.6770510e-01   6.1193791e-02   1.5811388e-01   6.1144065e-02
   9.4868330e-01   3.1926215e-01   6.7082039e-01   2.2647036e-01   5.4772256e-01   1.8560199e-01   4.7434165e-01   1.6163730e-01   4.2426407e-01   1.4564006e-01   3.8729833e-01   1.3438892e-01   3.5856858e-01   1.2645267e-01   3.3541020e-01   1.2156052e-01   3.1622777e-01   1.2092550e-01
   1.4230249e+00   4.7154186e-01   1.0062306e+00   3.3761764e-01   8.2158384e-01   2.7727013e-01   7.1151247e-01   2.4161920e-01   6.3639610e-01   2.1771387e-01   5.8094750e-01   2.0081621e-01   5.3785287e-01   1.8878498e-01   5.0311529e-01   1.8114651e-01   4.7434165e-01   1.7944852e-01
   1.8973666e+00   6.1132294e-01   1.3416408e+00   4.4534280e-01   1.0954451e+00   3.6728629e-01   9.4868330e-01   3.2055134e-01   8.4852814e-01   2.8898987e-01   7.7459667e-01   2.6653717e-01   7.1713717e-01   2.5039952e-01   6.7082039e-01   2.3987671e-01   6.3245553e-01   2.3671702e-01
   2.3717082e+00   7.3162730e-01   1.6770510e+00   5.4734635e-01   1.3693064e+00   4.5456686e-01   1.1858541e+00   3.9781293e-01   1.0606602e+00   3.5906916e-01   9.6824584e-01   3.3128397e-01   8.9642146e-01   3.1110926e-01   8.3852549e-01   2.9763489e-01   7.9056942e-01   2.9270471e-01
   2.8460499e+00   8.2791627e-01   2.0124612e+00   6.4136135e-01   1.6431677e+00   5.3795437e-01   1.4230249e+00   4.7271726e-01   1.2727922e+00   4.2751059e-01   1.1618950e+00   3.9475347e-01   1.0757057e+00   3.7071052e-01   1.0062306e+00   3.5429599e-01   9.4868330e-01   3.4739308e-01
   3.3203915e+00   8.9851579e-01   2.3478714e+00   7.2515044e-01   1.9170290e+00   6.1615245e-01   1.6601958e+00   5.4446051e-01   1.4849242e+00   4.9377671e-01   1.3555442e+00   4.5656896e-01   1.2549900e+00   4.2893304e-01   1.1739357e+00   4.0967635e-01   1.1067972e+00   4.0068278e-01
   3.7947332e+00   9.4526209e-01   2.6832816e+00   7.9686495e-01   2.1908902e+00   6.8783912e-01   1.8973666e+00   6.1215824e-01   1.6970563e+00   5.5725346e-01   1.5491933e+00   5.1628897e-01   1.4342743e+00   4.8545367e-01   1.3416408e+00   4.6354249e-01   1.2649111e+00   4.5243452e-01
   4.2690748e+00   9.7353334e-01   3.0186918e+00   8.5595245e-01   2.4647515e+00   7.5214355e-01   2.1345374e+00   6.7512765e-01   1.9091883e+00   6.1743385e-01   1.7428425e+00   5.7353778e-01   1.6135586e+00   5.3999334e-01   1.5093459e+00   5.1569708e-01   1.4230249e+00   5.0254897e-01
   4.7434165e+00   9.8842986e-01   3.3541020e+00   9.0188221e-01   2.7386128e+00   8.0791615e-01   2.3717082e+00   7.3239475e-01   2.1213203e+00   6.7356429e-01   1.9364917e+00   6.2773167e-01   1.7928429e+00   5.9209769e-01   1.6770510e+00   5.6578647e-01   1.5811388e+00   5.5075729e-01
   5.2177581e+00   9.9563932e-01   3.6895122e+00   9.3620992e-01   3.0124741e+00   8.5515594e-01   2.6088791e+00   7.8364570e-01   2.3334524e+00   7.2530581e-01   2.1301408e+00   6.7857437e-01   1.9721272e+00   6.4152484e-01   1.8447561e+00   6.1362504e-01   1.7392527e+00   5.9694065e-01
   5.6920998e+00   9.9867499e-01   4.0249224e+00   9.6052086e-01   3.2863353e+00   8.9389936e-01   2.8460499e+00   8.2851844e-01   2.5455844e+00   7.7224280e-01   2.3237900e+00   7.2568721e-01   2.1514115e+00   6.8795264e-01   2.0124612e+00   6.5894806e-01   1.8973666e+00   6.4089355e-01
   6.1664414e+00   9.9971324e-01   4.3603326e+00   9.7656309e-01   3.5601966e+00   9.2431192e-01   3.0832207e+00   8.6663420e-01   2.7577164e+00   8.1387123e-01   2.5174392e+00   7.6858163e-01   2.3306958e+00   7.3094632e-01   2.1801663e+00   7.0138331e-01   2.0554805e+00   6.8230722e-01
   6.6407831e+00   1.0000000e+00   4.6957428e+00   9.8687975e-01   3.8340579e+00   9.4774711e-01   3.3203915e+00   8.9856754e-01   2.9698485e+00   8.5040431e-01   2.7110883e+00   8.0731159e-01   2.5099801e+00   7.7049411e-01   2.3478714e+00   7.4089954e-01   2.2135944e+00   7.2115926e-01
   7.1151247e+00   9.9997034e-01   5.0311529e+00   9.9314393e-01   4.1079192e+00   9.6520874e-01   3.5575624e+00   9.2471690e-01   3.1819805e+00   8.8192653e-01   2.9047375e+00   8.4182314e-01   2.6892644e+00   8.0648636e-01   2.5155765e+00   7.7737464e-01   2.3717082e+00   7.5733961e-01
   7.5894664e+00   9.9983190e-01   5.3665631e+00   9.9658676e-01   4.3817805e+00   9.7741691e-01   3.7947332e+00   9.4517281e-01   3.3941125e+00   9.0819619e-01   3.0983867e+00   8.7173858e-01   2.8685487e+00   8.3850982e-01   2.6832816e+00   8.1040610e-01   2.5298221e+00   7.9047716e-01
   8.0638080e+00   9.9967369e-01   5.7019733e+00   9.9847095e-01   4.6556417e+00   9.8594283e-01   4.0319040e+00   9.6115325e-01   3.6062446e+00   9.3005630e-01   3.2920358e+00   8.9763573e-01   3.0478330e+00   8.6697088e-01   2.8509867e+00   8.4029386e-01   2.6879360e+00   8.2081446e-01
   8.5381497e+00   9.9949570e-01   6.0373835e+00   9.9939824e-01   4.9295030e+00   9.9159722e-01   4.2690748e+00   9.7318261e-01   3.8183766e+00   9.4773382e-01   3.4856850e+00   9.1954696e-01   3.2271172e+00   8.9179217e-01   3.0186918e+00   8.6690796e-01   2.8460499e+00   8.4820345e-01
   9.0124913e+00   9.9931772e-01   6.3727937e+00   9.9979284e-01   5.2033643e+00   9.9510412e-01   4.5062457e+00   9.8181183e-01   4.0305087e+00   9.6151465e-01   3.6793342e+00   9.3755077e-01   3.4064015e+00   9.1292180e-01   3.1863969e+00   8.9012632e-01   3.0041638e+00   8.7249316e-01
   9.4868330e+00   9.9914962e-01   6.7082039e+00   9.9996054e-01   5.4772256e+00   9.9730086e-01   4.7434165e+00   9.8804640e-01   4.2426407e+00   9.7229880e-01   3.8729833e+00   9.5237801e-01   3.5856858e+00   9.3093751e-01   3.3541020e+00   9.1040513e-01   3.1622777e+00   8.9405663e-01
   9.9611746e+00   9.9898152e-01   7.0436141e+00   1.0000000e+00   5.7510869e+00   9.9861103e-01   4.9805873e+00   9.9240479e-01   4.4547727e+00   9.8052349e-01   4.0666325e+00   9.6434163e-01   3.7649701e+00   9.4603709e-01   3.5218071e+00   9.2786261e-01   3.3203915e+00   9.1295912e-01
   1.0435516e+01   9.9881342e-01   7.3790243e+00   9.9998027e-01   6.0249481e+00   9.9933999e-01   5.2177581e+00   9.9533662e-01   4.6669048e+00   9.8662789e-01   4.2602817e+00   9.7378892e-01   3.9442544e+00   9.5847124e-01   3.6895122e+00   9.4266483e-01   3.4785054e+00   9.2931167e-01
   1.0909858e+01   9.9864532e-01   7.7144345e+00   9.9992108e-01   6.2988094e+00   9.9971433e-01   5.4549290e+00   9.9720591e-01   4.8790368e+00   9.9096081e-01   4.4539308e+00   9.8097985e-01   4.1235387e+00   9.6839662e-01   3.8572173e+00   9.5488507e-01   3.6366193e+00   9.4312792e-01
   1.1384200e+01   9.9848711e-01   8.0498447e+00   9.9986189e-01   6.5726707e+00   9.9990149e-01   5.6920998e+00   9.9838651e-01   5.0911688e+00   9.9402627e-01   4.6475800e+00   9.8642259e-01   4.3028230e+00   9.7628229e-01   4.0249224e+00   9.6493069e-01   3.7947332e+00   9.5475363e-01
   1.1858541e+01   9.9832890e-01   8.3852549e+00   9.9980270e-01   6.8465320e+00   9.9998030e-01   5.9292706e+00   9.9911455e-01   5.3033009e+00   9.9614852e-01   4.8412292e+00   9.9049385e-01   4.4821073e+00   9.8248174e-01   4.1926275e+00   9.7310649e-01   3.9528471e+00   9.6444983e-01
   1.2332883e+01   9.9817069e-01   8.7206651e+00   9.9973365e-01   7.1203932e+00   1.0000000e+00   6.1664414e+00   9.9954744e-01   5.5154329e+00   9.9759282e-01   5.0348784e+00   9.9347617e-01   4.6613916e+00   9.8727013e-01   4.3603326e+00   9.7967039e-01   4.1109610e+00   9.7243374e-01
   1.2807225e+01   9.9802237e-01   9.0560753e+00   9.9966460e-01   7.3942545e+00   9.9999015e-01   6.4036123e+00   9.9979339e-01   5.7275649e+00   9.9854587e-01   5.2285275e+00   9.9562462e-01   4.8406759e+00   9.9091283e-01   4.5280377e+00   9.8485781e-01   4.2690748e+00   9.7892256e-01
   1.3281566e+01   9.9787404e-01   9.3914855e+00   9.9960541e-01   7.6681158e+00   9.9997045e-01   6.6407831e+00   9.9992129e-01   5.9396970e+00   9.9915503e-01   5.4221767e+00   9.9714521e-01   5.0199602e+00   9.9363506e-01   4.6957428e+00   9.8891201e-01   4.4271887e+00   9.8414322e-01
   1.3755908e+01   9.9772572e-01   9.7268957e+00   9.9953635e-01   7.9419771e+00   9.9993104e-01   6.8779539e+00   9.9998032e-01   6.1518290e+00   9.9953822e-01   5.6158259e+00   9.9817529e-01   5.1992445e+00   9.9561309e-01   4.8634479e+00   9.9198929e-01   4.5853026e+00   9.8823403e-01
   1.4230249e+01   9.9758729e-01   1.0062306e+01   9.9946730e-01   8.2158384e+00   9.9990149e-01   7.1151247e+00   1.0000000e+00   6.3639610e+00   9.9975437e-01   5.8094750e+00   9.9885220e-01   5.3785287e+00   9.9701338e-01   5.0311529e+00   9.9427528e-01   4.7434165e+00   9.9137033e-01
   1.4704591e+01   9.9744885e-01   1.0397716e+01   9.9940811e-01   8.4896996e+00   9.9986209e-01   7.3522956e+00   1.0000000e+00   6.5760931e+00   9.9988210e-01   6.0031242e+00   9.9930347e-01   5.5578130e+00   9.9801218e-01   5.1988580e+00   9.9598488e-01   4.9015304e+00   9.9378586e-01
   1.5178933e+01   9.9731042e-01   1.0733126e+01   9.9933905e-01   8.7635609e+00   9.9982268e-01   7.5894664e+00   9.9999016e-01   6.7882251e+00   9.9996070e-01   6.1967734e+00   9.9959778e-01   5.7370973e+00   9.9871722e-01   5.3665631e+00   9.9724510e-01   5.0596443e+00   9.9562672e-01
   1.5653274e+01   9.9717198e-01   1.1068536e+01   9.9927000e-01   9.0374222e+00   9.9978328e-01   7.8266372e+00   9.9997048e-01   7.0003571e+00   9.9999017e-01   6.3904225e+00   9.9978417e-01   5.9163816e+00   9.9920683e-01   5.5342682e+00   9.9817317e-01   5.2177581e+00   9.9701955e-01
   1.6127616e+01   9.9704344e-01   1.1403947e+01   9.9921081e-01   9.3112835e+00   9.9974388e-01   8.0638080e+00   9.9994097e-01   7.2124892e+00   1.0000000e+00   6.5840717e+00   9.9990190e-01   6.0956659e+00   9.9953977e-01   5.7019733e+00   9.9883747e-01   5.3758720e+00   9.9805199e-01
   1.6601958e+01   9.9691489e-01   1.1739357e+01   9.9914176e-01   9.5851448e+00   9.9971433e-01   8.3009789e+00   9.9992129e-01   7.4246212e+00   1.0000000e+00   6.7777209e+00   9.9996076e-01   6.2749502e+00   9.9974540e-01   5.8696784e+00   9.9928685e-01   5.5339859e+00   9.9877276e-01
   1.7076299e+01   9.9679623e-01   1.2074767e+01   9.9908257e-01   9.8590060e+00   9.9967492e-01   8.5381497e+00   9.9989178e-01   7.6367532e+00   9.9998035e-01   6.9713700e+00   9.9999019e-01   6.4542345e+00   9.9986291e-01   6.0373835e+00   9.9957016e-01   5.6920998e+00   9.9925002e-01
   1.7550641e+01   9.9666769e-01   1.2410177e+01   9.9901351e-01   1.0132867e+01   9.9963552e-01   8.7753205e+00   9.9987210e-01   7.8488853e+00   9.9997052e-01   7.1650192e+00   1.0000000e+00   6.6335188e+00   9.9994125e-01   6.2050886e+00   9.9976554e-01   5.8502137e+00   9.9958118e-01
   1.8024983e+01   9.9654903e-01   1.2745587e+01   9.9895433e-01   1.0406729e+01   9.9959611e-01   9.0124913e+00   9.9984259e-01   8.0610173e+00   9.9995087e-01   7.3586684e+00   1.0000000e+00   6.8128031e+00   9.9998042e-01   6.3727937e+00   9.9989254e-01   6.0083276e+00   9.9981494e-01
   1.8499324e+01   9.9644026e-01   1.3080998e+01   9.9888527e-01   1.0680590e+01   9.9955671e-01   9.2496622e+00   9.9981307e-01   8.2731493e+00   9.9993122e-01   7.5523175e+00   9.9999019e-01   6.9920874e+00   1.0000000e+00   6.5404988e+00   9.9996092e-01   6.1664414e+00   9.9993182e-01
   1.8973666e+01   9.9633149e-01   1.3416408e+01   9.9882608e-01   1.0954451e+01   9.9951731e-01   9.4868330e+00   9.9978356e-01   8.4852814e+00   9.9991157e-01   7.7459667e+00   9.9997057e-01   7.1713717e+00   1.0000000e+00   6.7082039e+00   9.9999023e-01   6.3245553e+00   9.9998052e-01
   1.9448008e+01   9.9622272e-01   1.3751818e+01   9.9876689e-01   1.1228312e+01   9.9947790e-01   9.7240038e+00   9.9976388e-01   8.6974134e+00   9.9988210e-01   7.9396159e+00   9.9995095e-01   7.3506559e+00   9.9999021e-01   6.8759090e+00   1.0000000e+00   6.4826692e+00   1.0000000e+00
   1.9922349e+01   9.9611395e-01   1.4087228e+01   9.9870770e-01   1.1502174e+01   9.9943850e-01   9.9611746e+00   9.9973436e-01   8.9095454e+00   9.9986245e-01   8.1332650e+00   9.9993133e-01   7.5299402e+00   9.9997062e-01   7.0436141e+00   9.9998046e-01   6.6407831e+00   9.9998052e-01
   2.0396691e+01   9.9601507e-01   1.4422638e+01   9.9863865e-01   1.1776035e+01   9.9940895e-01   1.0198345e+01   9.9970485e-01   9.1216775e+00   9.9984280e-01   8.3269142e+00   9.9991171e-01   7.7092245e+00   9.9995104e-01   7.2113192e+00   9.9996092e-01   6.7988970e+00   9.9994156e-01
   2.0871033e+01   9.9590630e-01   1.4758049e+01   9.9857946e-01   1.2049896e+01   9.9936955e-01   1.0435516e+01   9.9967533e-01   9.3338095e+00   9.9982315e-01   8.5205634e+00   9.9989209e-01   7.8885088e+00   9.9993145e-01   7.3790243e+00   9.9993162e-01   6.9570109e+00   9.9988312e-01
   2.1345374e+01   9.9581731e-01   1.5093459e+01   9.9852027e-01   1.2323758e+01   9.9933014e-01   1.0672687e+01   9.9964582e-01   9.5459415e+00   9.9979367e-01   8.7142125e+00   9.9987247e-01   8.0677931e+00   9.9990208e-01   7.5467294e+00   9.9990231e-01   7.1151247e+00   9.9981494e-01
   2.1819716e+01   9.9571842e-01   1.5428869e+01   9.9846108e-01   1.2597619e+01   9.9929074e-01   1.0909858e+01   9.9962614e-01   9.7580736e+00   9.9977402e-01   8.9078617e+00   9.9984304e-01   8.2470774e+00   9.9988249e-01   7.7144345e+00   9.9986323e-01   7.2732386e+00   9.9973702e-01
   2.2294058e+01   9.9562943e-01   1.5764279e+01   9.9840189e-01   1.2871480e+01   9.9925133e-01   1.1147029e+01   9.9959663e-01   9.9702056e+00   9.9975437e-01   9.1015109e+00   9.9982342e-01   8.4263617e+00   9.9985312e-01   7.8821396e+00   9.9982416e-01   7.4313525e+00   9.9965910e-01
   2.2768399e+01   9.9554044e-01   1.6099689e+01   9.9834270e-01   1.3145341e+01   9.9921193e-01   1.1384200e+01   9.9956711e-01   1.0182338e+01   9.9972489e-01   9.2951600e+00   9.9980379e-01   8.6056460e+00   9.9982374e-01   8.0498447e+00   9.9978508e-01   7.5894664e+00   9.9958118e-01
   2.3242741e+01   9.9545144e-01   1.6435100e+01   9.9828352e-01   1.3419203e+01   9.9917253e-01   1.1621370e+01   9.9953760e-01   1.0394470e+01   9.9970524e-01   9.4888092e+00   9.9978417e-01   8.7849303e+00   9.9979436e-01   8.2175498e+00   9.9974600e-01   7.7475803e+00   9.9949352e-01
   2.3717082e+01   9.9537234e-01   1.6770510e+01   9.9822433e-01   1.3693064e+01   9.9914298e-01   1.1858541e+01   9.9951792e-01   1.0606602e+01   9.9968559e-01   9.6824584e+00   9.9975474e-01   8.9642146e+00   9.9977478e-01   8.3852549e+00   9.9970693e-01   7.9056942e+00   9.9941560e-01
   2.4191424e+01   9.9529323e-01   1.7105920e+01   9.9816514e-01   1.3966925e+01   9.9910357e-01   1.2095712e+01   9.9948841e-01   1.0818734e+01   9.9965612e-01   9.8761075e+00   9.9973512e-01   9.1434989e+00   9.9974540e-01   8.5529600e+00   9.9966785e-01   8.0638080e+00   9.9932794e-01
   2.4665766e+01   9.9521413e-01   1.7441330e+01   9.9811581e-01   1.4240786e+01   9.9906417e-01   1.2332883e+01   9.9945889e-01   1.1030866e+01   9.9963647e-01   1.0069757e+01   9.9971550e-01   9.3227832e+00   9.9971603e-01   8.7206651e+00   9.9961900e-01   8.2219219e+00   9.9924028e-01
   2.5140107e+01   9.9513502e-01   1.7776740e+01   9.9805662e-01   1.4514648e+01   9.9902477e-01   1.2570054e+01   9.9942938e-01   1.1242998e+01   9.9960699e-01   1.0263406e+01   9.9968607e-01   9.5020674e+00   9.9968665e-01   8.8883702e+00   9.9957993e-01   8.3800358e+00   9.9916236e-01
   2.5614449e+01   9.9505592e-01   1.8112151e+01   9.9799744e-01   1.4788509e+01   9.9899521e-01   1.2807225e+01   9.9939986e-01   1.1455130e+01   9.9958734e-01   1.0457055e+01   9.9966645e-01   9.6813517e+00   9.9965727e-01   9.0560753e+00   9.9954085e-01   8.5381497e+00   9.9907470e-01
   2.6088791e+01   9.9498670e-01   1.8447561e+01   9.9794811e-01   1.5062370e+01   9.9895581e-01   1.3044395e+01   9.9937035e-01   1.1667262e+01   9.9956769e-01   1.0650704e+01   9.9964683e-01   9.8606360e+00   9.9963769e-01   9.2237804e+00   9.9949200e-01   8.6962636e+00   9.9898704e-01
   2.6563132e+01   9.9491748e-01   1.8782971e+01   9.9788892e-01   1.5336232e+01   9.9891641e-01   1.3281566e+01   9.9935067e-01   1.1879394e+01   9.9953822e-01   1.0844353e+01   9.9961740e-01   1.0039920e+01   9.9960831e-01   9.3914855e+00   9.9945293e-01   8.8543774e+00   9.9890912e-01
   2.7037474e+01   9.9485815e-01   1.9118381e+01   9.9782973e-01   1.5610093e+01   9.9887700e-01   1.3518737e+01   9.9932115e-01   1.2091526e+01   9.9951856e-01   1.1038003e+01   9.9959778e-01   1.0219205e+01   9.9957893e-01   9.5591906e+00   9.9941385e-01   9.0124913e+00   9.9882146e-01
   2.7511816e+01   9.9478894e-01   1.9453791e+01   9.9778041e-01   1.5883954e+01   9.9883760e-01   1.3755908e+01   9.9929164e-01   1.2303658e+01   9.9949891e-01   1.1231652e+01   9.9956835e-01   1.0398489e+01   9.9954956e-01   9.7268957e+00   9.9936500e-01   9.1706052e+00   9.9874354e-01
   2.7986157e+01   9.9472961e-01   1.9789202e+01   9.9773108e-01   1.6157815e+01   9.9880805e-01   1.3993079e+01   9.9926212e-01   1.2515790e+01   9.9946944e-01   1.1425301e+01   9.9954873e-01   1.0577773e+01   9.9952018e-01   9.8946008e+00   9.9932593e-01   9.3287191e+00   9.9865587e-01
   2.8460499e+01   9.9467028e-01   2.0124612e+01   9.9767190e-01   1.6431677e+01   9.9876864e-01   1.4230249e+01   9.9923261e-01   1.2727922e+01   9.9944979e-01   1.1618950e+01   9.9952911e-01   1.0757057e+01   9.9949081e-01   1.0062306e+01   9.9927708e-01   9.4868330e+00   9.9857795e-01
   2.8934841e+01   9.9461095e-01   2.0460022e+01   9.9762257e-01   1.6705538e+01   9.9872924e-01   1.4467420e+01   9.9921293e-01   1.2940054e+01   9.9942031e-01   1.1812599e+01   9.9949968e-01   1.0936342e+01   9.9946143e-01   1.0230011e+01   9.9923801e-01   9.6449469e+00   9.9849029e-01
   2.9409182e+01   9.9455162e-01   2.0795432e+01   9.9757325e-01   1.6979399e+01   9.9869969e-01   1.4704591e+01   9.9918342e-01   1.3152186e+01   9.9940066e-01   1.2006248e+01   9.9948006e-01   1.1115626e+01   9.9943205e-01   1.0397716e+01   9.9918916e-01   9.8030607e+00   9.9841237e-01
   2.9883524e+01   9.9450218e-01   2.1130842e+01   9.9751406e-01   1.7253261e+01   9.9866028e-01   1.4941762e+01   9.9915390e-01   1.3364318e+01   9.9937119e-01   1.2199898e+01   9.9945062e-01   1.1294910e+01   9.9940268e-01   1.0565421e+01   9.9915008e-01   9.9611746e+00   9.9833445e-01
   3.0357866e+01   9.9444285e-01   2.1466253e+01   9.9746473e-01   1.7527122e+01   9.9862088e-01   1.5178933e+01   9.9912439e-01   1.3576450e+01   9.9935154e-01   1.2393547e+01   9.9943100e-01   1.1474195e+01   9.9937330e-01   1.0733126e+01   9.9911101e-01   1.0119289e+01   9.9824679e-01
   3.0832207e+01   9.9439341e-01   2.1801663e+01   9.9741541e-01   1.7800983e+01   9.9859133e-01   1.5416104e+01   9.9909487e-01   1.3788582e+01   9.9933189e-01   1.2587196e+01   9.9940157e-01   1.1653479e+01   9.9934392e-01   1.0900831e+01   9.9906216e-01   1.0277402e+01   9.9816887e-01
   3.1306549e+01   9.9434397e-01   2.2137073e+01   9.9736608e-01   1.8074844e+01   9.9855192e-01   1.5653274e+01   9.9907519e-01   1.4000714e+01   9.9930241e-01   1.2780845e+01   9.9938195e-01   1.1832763e+01   9.9931455e-01   1.1068536e+01   9.9902308e-01   1.0435516e+01   9.9809095e-01
   3.1780890e+01   9.9429453e-01   2.2472483e+01   9.9731676e-01   1.8348706e+01   9.9851252e-01   1.5890445e+01   9.9904568e-01   1.4212846e+01   9.9928276e-01   1.2974494e+01   9.9935252e-01   1.2012048e+01   9.9929496e-01   1.1236242e+01   9.9897424e-01   1.0593630e+01   9.9801303e-01
   3.2255232e+01   9.9425498e-01   2.2807893e+01   9.9726744e-01   1.8622567e+01   9.9848297e-01   1.6127616e+01   9.9901616e-01   1.4424978e+01   9.9925328e-01   1.3168143e+01   9.9933290e-01   1.2191332e+01   9.9926558e-01   1.1403947e+01   9.9893516e-01   1.0751744e+01   9.9793511e-01
   3.2729574e+01   9.9420554e-01   2.3143304e+01   9.9721811e-01   1.8896428e+01   9.9844356e-01   1.6364787e+01   9.9898665e-01   1.4637110e+01   9.9923363e-01   1.3361793e+01   9.9930347e-01   1.2370616e+01   9.9923621e-01   1.1571652e+01   9.9888632e-01   1.0909858e+01   9.9785719e-01
   3.3203915e+01   9.9416598e-01   2.3478714e+01   9.9716879e-01   1.9170290e+01   9.9841401e-01   1.6601958e+01   9.9895713e-01   1.4849242e+01   9.9920416e-01   1.3555442e+01   9.9928385e-01   1.2549900e+01   9.9919704e-01   1.1739357e+01   9.9884724e-01   1.1067972e+01   9.9777927e-01
   3.3678257e+01   9.9412643e-01   2.3814124e+01   9.9712933e-01   1.9444151e+01   9.9837461e-01   1.6839129e+01   9.9892762e-01   1.5061374e+01   9.9918451e-01   1.3749091e+01   9.9925442e-01   1.2729185e+01   9.9916766e-01   1.1907062e+01   9.9879839e-01   1.1226086e+01   9.9770135e-01
   3.4152599e+01   9.9408688e-01   2.4149534e+01   9.9708000e-01   1.9718012e+01   9.9834506e-01   1.7076299e+01   9.9890794e-01   1.5273506e+01   9.9915503e-01   1.3942740e+01   9.9923480e-01   1.2908469e+01   9.9913829e-01   1.2074767e+01   9.9875932e-01   1.1384200e+01   9.9762343e-01
   3.4626940e+01   9.9404732e-01   2.4484944e+01   9.9703068e-01   1.9991873e+01   9.9830565e-01   1.7313470e+01   9.9887843e-01   1.5485639e+01   9.9913538e-01   1.4136389e+01   9.9920537e-01   1.3087753e+01   9.9910891e-01   1.2242472e+01   9.9871047e-01   1.1542313e+01   9.9754551e-01
   3.5101282e+01   9.9400777e-01   2.4820355e+01   9.9699122e-01   2.0265735e+01   9.9826625e-01   1.7550641e+01   9.9884891e-01   1.5697771e+01   9.9910591e-01   1.4330038e+01   9.9918575e-01   1.3267038e+01   9.9907953e-01   1.2410177e+01   9.9867139e-01   1.1700427e+01   9.9746759e-01
   3.5575624e+01   9.9397811e-01   2.5155765e+01   9.9694190e-01   2.0539596e+01   9.9823670e-01   1.7787812e+01   9.9881940e-01   1.5909903e+01   9.9908626e-01   1.4523688e+01   9.9915632e-01   1.3446322e+01   9.9905016e-01   1.2577882e+01   9.9862255e-01   1.1858541e+01   9.9738967e-01
   3.6049965e+01   9.9394844e-01   2.5491175e+01   9.9690244e-01   2.0813457e+01   9.9819729e-01   1.8024983e+01   9.9879972e-01   1.6122035e+01   9.9905678e-01   1.4717337e+01   9.9913670e-01   1.3625606e+01   9.9902078e-01   1.2745587e+01   9.9858347e-01   1.2016655e+01   9.9732149e-01
   3.6524307e+01   9.9390889e-01   2.5826585e+01   9.9685311e-01   2.1087318e+01   9.9816774e-01   1.8262153e+01   9.9877021e-01   1.6334167e+01   9.9903713e-01   1.4910986e+01   9.9910727e-01   1.3804890e+01   9.9899140e-01   1.2913293e+01   9.9853463e-01   1.2174769e+01   9.9724357e-01
   3.6998649e+01   9.9387923e-01   2.6161995e+01   9.9681365e-01   2.1361180e+01   9.9813819e-01   1.8499324e+01   9.9874069e-01   1.6546299e+01   9.9901748e-01   1.5104635e+01   9.9908764e-01   1.3984175e+01   9.9896203e-01   1.3080998e+01   9.9849555e-01   1.2332883e+01   9.9716565e-01
   3.7472990e+01   9.9384956e-01   2.6497406e+01   9.9676433e-01   2.1635041e+01   9.9809878e-01   1.8736495e+01   9.9871118e-01   1.6758431e+01   9.9898800e-01   1.5298284e+01   9.9905821e-01   1.4163459e+01   9.9893265e-01   1.3248703e+01   9.9844670e-01   1.2490997e+01   9.9709747e-01
   3.7947332e+01   9.9381990e-01   2.6832816e+01   9.9672487e-01   2.1908902e+01   9.9806923e-01   1.8973666e+01   9.9868166e-01   1.6970563e+01   9.9896835e-01   1.5491933e+01   9.9903859e-01   1.4342743e+01   9.9890327e-01   1.3416408e+01   9.9840763e-01   1.2649111e+01   9.9701955e-01
   3.8421674e+01   9.9380012e-01   2.7168226e+01   9.9668541e-01   2.2182764e+01   9.9802983e-01   1.9210837e+01   9.9866198e-01   1.7182695e+01   9.9893888e-01   1.5685583e+01   9.9900916e-01   1.4522028e+01   9.9887390e-01   1.3584113e+01   9.9835878e-01   1.2807225e+01   9.9695137e-01
   3.8896015e+01   9.9377046e-01   2.7503636e+01   9.9663609e-01   2.2456625e+01   9.9800028e-01   1.9448008e+01   9.9863247e-01   1.7394827e+01   9.9891923e-01   1.5879232e+01   9.9898954e-01   1.4701312e+01   9.9884452e-01   1.3751818e+01   9.9831971e-01   1.2965338e+01   9.9688319e-01
   3.9370357e+01   9.9374079e-01   2.7839046e+01   9.9659663e-01   2.2730486e+01   9.9796087e-01   1.9685178e+01   9.9860295e-01   1.7606959e+01   9.9888975e-01   1.6072881e+01   9.9896011e-01   1.4880596e+01   9.9880535e-01   1.3919523e+01   9.9827086e-01   1.3123452e+01   9.9680527e-01
   3.9844699e+01   9.9372102e-01   2.8174457e+01   9.9655717e-01   2.3004347e+01   9.9793132e-01   1.9922349e+01   9.9857344e-01   1.7819091e+01   9.9887010e-01   1.6266530e+01   9.9893068e-01   1.5059880e+01   9.9877597e-01   1.4087228e+01   9.9822201e-01   1.3281566e+01   9.9673709e-01
   4.0319040e+01   9.9370124e-01   2.8509867e+01   9.9651771e-01   2.3278209e+01   9.9790177e-01   2.0159520e+01   9.9855376e-01   1.8031223e+01   9.9884063e-01   1.6460179e+01   9.9891106e-01   1.5239165e+01   9.9874660e-01   1.4254933e+01   9.9818294e-01   1.3439680e+01   9.9666891e-01
   4.0793382e+01   9.9367157e-01   2.8845277e+01   9.9647825e-01   2.3552070e+01   9.9786236e-01   2.0396691e+01   9.9852425e-01   1.8243355e+01   9.9882097e-01   1.6653828e+01   9.9888163e-01   1.5418449e+01   9.9871722e-01   1.4422638e+01   9.9813409e-01   1.3597794e+01   9.9660073e-01
   4.1267723e+01   9.9365180e-01   2.9180687e+01   9.9643879e-01   2.3825931e+01   9.9783281e-01   2.0633862e+01   9.9849473e-01   1.8455487e+01   9.9879150e-01   1.6847478e+01   9.9886201e-01   1.5597733e+01   9.9868784e-01   1.4590344e+01   9.9809501e-01   1.3755908e+01   9.9652281e-01
   4.1742065e+01   9.9363202e-01   2.9516097e+01   9.9639933e-01   2.4099793e+01   9.9780326e-01   2.0871033e+01   9.9846522e-01   1.8667619e+01   9.9877185e-01   1.7041127e+01   9.9883258e-01   1.5777018e+01   9.9865847e-01   1.4758049e+01   9.9804617e-01   1.3914022e+01   9.9645463e-01
   4.2216407e+01   9.9361225e-01   2.9851507e+01   9.9635987e-01   2.4373654e+01   9.9777371e-01   2.1108203e+01   9.9844554e-01   1.8879751e+01   9.9874237e-01   1.7234776e+01   9.9880315e-01   1.5956302e+01   9.9862909e-01   1.4925754e+01   9.9800709e-01   1.4072136e+01   9.9638645e-01
   4.2690748e+01   9.9359247e-01   3.0186918e+01   9.9632041e-01   2.4647515e+01   9.9773430e-01   2.1345374e+01   9.9841602e-01   1.9091883e+01   9.9872272e-01   1.7428425e+01   9.9878353e-01   1.6135586e+01   9.9859971e-01   1.5093459e+01   9.9795825e-01   1.4230249e+01   9.9631827e-01
   4.3165090e+01   9.9358258e-01   3.0522328e+01   9.9629082e-01   2.4921376e+01   9.9770475e-01   2.1582545e+01   9.9838651e-01   1.9304015e+01   9.9869325e-01   1.7622074e+01   9.9875410e-01   1.6314871e+01   9.9856055e-01   1.5261164e+01   9.9791917e-01   1.4388363e+01   9.9625009e-01
   4.3639432e+01   9.9356280e-01   3.0857738e+01   9.9625136e-01   2.5195238e+01   9.9767520e-01   2.1819716e+01   9.9835699e-01   1.9516147e+01   9.9867360e-01   1.7815723e+01   9.9873448e-01   1.6494155e+01   9.9853117e-01   1.5428869e+01   9.9787032e-01   1.4546477e+01   9.9618190e-01
   4.4113773e+01   9.9354303e-01   3.1193148e+01   9.9621190e-01   2.5469099e+01   9.9764564e-01   2.2056887e+01   9.9833732e-01   1.9728279e+01   9.9864412e-01   1.8009373e+01   9.9870504e-01   1.6673439e+01   9.9850179e-01   1.5596574e+01   9.9783125e-01   1.4704591e+01   9.9612346e-01
   4.4588115e+01   9.9353314e-01   3.1528558e+01   9.9618230e-01   2.5742960e+01   9.9760624e-01   2.2294058e+01   9.9830780e-01   1.9940411e+01   9.9861465e-01   1.8203022e+01   9.9867561e-01   1.6852723e+01   9.9847242e-01   1.5764279e+01   9.9778240e-01   1.4862705e+01   9.9605528e-01
   4.5062457e+01   9.9351336e-01   3.1863969e+01   9.9614284e-01   2.6016821e+01   9.9757669e-01   2.2531228e+01   9.9827829e-01   2.0152543e+01   9.9859500e-01   1.8396671e+01   9.9865599e-01   1.7032008e+01   9.9844304e-01   1.5931984e+01   9.9774333e-01   1.5020819e+01   9.9598710e-01
   4.5536798e+01   9.9350348e-01   3.2199379e+01   9.9611325e-01   2.6290683e+01   9.9754714e-01   2.2768399e+01   9.9824877e-01   2.0364675e+01   9.9856552e-01   1.8590320e+01   9.9862656e-01   1.7211292e+01   9.9841366e-01   1.6099689e+01   9.9770425e-01   1.5178933e+01   9.9591892e-01
   4.6011140e+01   9.9348370e-01   3.2534789e+01   9.9607379e-01   2.6564544e+01   9.9751758e-01   2.3005570e+01   9.9822910e-01   2.0576807e+01   9.9854587e-01   1.8783969e+01   9.9860694e-01   1.7390576e+01   9.9837449e-01   1.6267395e+01   9.9765540e-01   1.5337047e+01   9.9586048e-01
   4.6485482e+01   9.9347381e-01   3.2870199e+01   9.9604419e-01   2.6838405e+01   9.9748803e-01   2.3242741e+01   9.9819958e-01   2.0788939e+01   9.9851639e-01   1.8977618e+01   9.9857751e-01   1.7569861e+01   9.9834512e-01   1.6435100e+01   9.9761633e-01   1.5495161e+01   9.9579230e-01
   4.6959823e+01   9.9346392e-01   3.3205609e+01   9.9600474e-01   2.7112267e+01   9.9745848e-01   2.3479912e+01   9.9817007e-01   2.1001071e+01   9.9849674e-01   1.9171268e+01   9.9854808e-01   1.7749145e+01   9.9831574e-01   1.6602805e+01   9.9756748e-01   1.5653274e+01   9.9573386e-01
   4.7434165e+01   9.9345403e-01   3.3541020e+01   9.9597514e-01   2.7386128e+01   9.9741908e-01   2.3717082e+01   9.9815039e-01   2.1213203e+01   9.9846727e-01   1.9364917e+01   9.9852846e-01   1.7928429e+01   9.9828636e-01   1.6770510e+01   9.9752840e-01   1.5811388e+01   9.9566568e-01


==> data/Plate_Adjoint_Blasius_FreSCo_V1_Results.dat <==
   0.0000000e+00   3.2366671e-04   0.0000000e+00   2.5987565e-04   0.0000000e+00   2.4558693e-04   0.0000000e+00   2.5630217e-04   0.0000000e+00   3.0172759e-04   0.0000000e+00   4.1855598e-04   0.0000000e+00   6.9798771e-04   0.0000000e+00   1.3978911e-03   0.0000000e+00   3.4371302e-03
   2.2360680e-01   1.4489273e-02   2.3717082e-01   1.1523903e-02   2.5354628e-01   1.0705076e-02   2.7386128e-01   1.0826296e-02   3.0000000e-01   1.1894587e-02   3.3541020e-01   1.4556425e-02   3.8729833e-01   2.0488642e-02   4.7434165e-01   3.4379009e-02   6.7082039e-01   7.2569902e-02
   4.4721360e-01   4.6157961e-02   4.7434165e-01   3.6672067e-02   5.0709255e-01   3.3928477e-02   5.4772256e-01   3.4030244e-02   6.0000000e-01   3.6666699e-02   6.7082039e-01   4.3110154e-02   7.7459667e-01   5.6797754e-02   9.4868330e-01   8.7220696e-02   1.3416408e+00   1.6661103e-01
   6.7082039e-01   9.4206286e-02   7.1151247e-01   7.5065590e-02   7.6063883e-01   6.9375445e-02   8.2158384e-01   6.9316626e-02   9.0000000e-01   7.3965155e-02   1.0062306e+00   8.5172515e-02   1.1618950e+00   1.0813524e-01   1.4230249e+00   1.5699362e-01   2.0124612e+00   2.7806991e-01
   8.9442719e-01   1.5693388e-01   9.4868330e-01   1.2598239e-01   1.0141851e+00   1.1652303e-01   1.0954451e+00   1.1618229e-01   1.2000000e+00   1.2319892e-01   1.3416408e+00   1.3992320e-01   1.5491933e+00   1.7317799e-01   1.8973666e+00   2.4117509e-01   2.6832816e+00   4.0055013e-01
   1.1180340e+00   2.3132713e-01   1.1858541e+00   1.8806001e-01   1.2677314e+00   1.7437559e-01   1.3693064e+00   1.7368817e-01   1.5000000e+00   1.8331201e-01   1.6770510e+00   2.0597133e-01   1.9364917e+00   2.4981902e-01   2.3717082e+00   3.3604022e-01   3.3541020e+00   5.2565062e-01
   1.3416408e+00   3.1302290e-01   1.4230249e+00   2.5890448e-01   1.5212777e+00   2.4106015e-01   1.6431677e+00   2.4006033e-01   1.8000000e+00   2.5237946e-01   2.0124612e+00   2.8097499e-01   2.3237900e+00   3.3487508e-01   2.8460499e+00   4.3667974e-01   4.0249224e+00   6.4452785e-01
   1.5652476e+00   3.9759744e-01   1.6601958e+00   3.3582974e-01   1.7748239e+00   3.1445972e-01   1.9170290e+00   3.1330723e-01   2.1000000e+00   3.2825766e-01   2.3478714e+00   3.6234964e-01   2.7110883e+00   4.2488701e-01   3.3203915e+00   5.3799804e-01   4.6957428e+00   7.4945925e-01
   1.7888544e+00   4.8087634e-01   1.8973666e+00   4.1575927e-01   2.0283702e+00   3.9204544e-01   2.1908902e+00   3.9102535e-01   2.4000000e+00   4.0838403e-01   2.6832816e+00   4.4707589e-01   3.0983867e+00   5.1600634e-01   3.7947332e+00   6.3481314e-01   5.3665631e+00   8.3480726e-01
   2.0124612e+00   5.5969824e-01   2.1345374e+00   4.9551604e-01   2.2819165e+00   4.7096148e-01   2.4647515e+00   4.7043629e-01   2.7000000e+00   4.8983759e-01   3.0186918e+00   5.3188423e-01   3.4856850e+00   6.0441588e-01   4.2690748e+00   7.2284453e-01   6.0373835e+00   8.9896197e-01
   2.2360680e+00   6.3163026e-01   2.3717082e+00   5.7210260e-01   2.5354628e+00   5.4839591e-01   2.7386128e+00   5.4875089e-01   3.0000000e+00   5.6967685e-01   3.3541020e+00   6.1348460e-01   3.8729833e+00   6.8635617e-01   4.7434165e+00   7.9822266e-01   6.7082039e+00   9.4206560e-01
   2.4596748e+00   6.9584613e-01   2.6088791e+00   6.4333067e-01   2.7890090e+00   6.2190090e-01   3.0124741e+00   6.2344264e-01   3.3000000e+00   6.4528941e-01   3.6895122e+00   6.8920548e-01   4.2602817e+00   7.5932480e-01   5.2177581e+00   8.5968220e-01   7.3790243e+00   9.6858932e-01
   2.6832816e+00   7.5198600e-01   2.8460499e+00   7.0761805e-01   3.0425553e+00   6.8949706e-01   3.2863353e+00   6.9240870e-01   3.6000000e+00   7.1450335e-01   4.0249224e+00   7.5690304e-01   4.6475800e+00   8.2154233e-01   5.6920998e+00   9.0696714e-01   8.0498447e+00   9.8302798e-01
   2.9068884e+00   7.9988559e-01   3.0832207e+00   7.6373592e-01   3.2961016e+00   7.4945880e-01   3.5601966e+00   7.5372097e-01   3.9000000e+00   7.7534693e-01   4.3603326e+00   8.1475195e-01   5.0348784e+00   8.7179081e-01   6.1664414e+00   9.4072585e-01   8.7206651e+00   9.8967891e-01
   3.1304952e+00   8.4053938e-01   3.3203915e+00   8.1198196e-01   3.5496479e+00   8.0154992e-01   3.8340579e+00   8.0697139e-01   4.2000000e+00   8.2749788e-01   4.6957428e+00   8.6285092e-01   5.4221767e+00   9.1114242e-01   6.6407831e+00   9.6390682e-01   9.3914855e+00   9.9256289e-01
   3.3541020e+00   8.7459566e-01   3.5575624e+00   8.5267144e-01   3.8031941e+00   8.4571088e-01   4.1079192e+00   8.5199887e-01   4.5000000e+00   8.7088782e-01   5.0311529e+00   9.0149894e-01   5.8094750e+00   9.4068009e-01   7.1151247e+00   9.7885042e-01   1.0062306e+01   9.9365920e-01
   3.5777088e+00   9.0226762e-01   3.7947332e+00   8.8577215e-01   4.0567404e+00   8.8164108e-01   4.3817805e+00   8.8836117e-01   4.8000000e+00   9.0518277e-01   5.3665631e+00   9.3076051e-01   6.1967734e+00   9.6127155e-01   7.5894664e+00   9.8752330e-01   1.0733126e+01   9.9412340e-01
   3.8013156e+00   9.2491639e-01   4.0319040e+00   9.1279208e-01   4.3102867e+00   9.1084845e-01   4.6556417e+00   9.1758515e-01   5.1000000e+00   9.3210543e-01   5.7019733e+00   9.5274138e-01   6.5840717e+00   9.7549745e-01   8.0638080e+00   9.9247670e-01   1.1403947e+01   9.9450859e-01
   4.0249224e+00   9.4305341e-01   4.2690748e+00   9.3430515e-01   4.5638330e+00   9.3389520e-01   4.9295030e+00   9.4027511e-01   5.4000000e+00   9.5241657e-01   6.0373835e+00   9.6849393e-01   6.9713700e+00   9.8476845e-01   8.5381497e+00   9.9509564e-01   1.2074767e+01   9.9495304e-01
   4.2485292e+00   9.5716758e-01   4.5062457e+00   9.5090675e-01   4.8173793e+00   9.5142548e-01   5.2033643e+00   9.5716224e-01   5.7000000e+00   9.6700392e-01   6.3727937e+00   9.7913796e-01   7.3586684e+00   9.9036411e-01   9.0124913e+00   9.9639039e-01   1.2745587e+01   9.9546662e-01
   4.4721360e+00   9.6828760e-01   4.7434165e+00   9.6386964e-01   5.0709255e+00   9.6488966e-01   5.4772256e+00   9.6983296e-01   6.0000000e+00   9.7755794e-01   6.7082039e+00   9.8640792e-01   7.7459667e+00   9.9381738e-01   9.4868330e+00   9.9709662e-01   1.3416408e+01   9.9599996e-01
   4.6957428e+00   9.7689848e-01   4.9805873e+00   9.7379995e-01   5.3244718e+00   9.7500805e-01   5.7510869e+00   9.7909853e-01   6.3000000e+00   9.8497026e-01   7.0436141e+00   9.9118616e-01   8.1332650e+00   9.9586195e-01   9.9611746e+00   9.9751839e-01   1.4087228e+01   9.9654318e-01
   4.9193496e+00   9.8344513e-01   5.2177581e+00   9.8126964e-01   5.5780181e+00   9.8245117e-01   6.0249481e+00   9.8569797e-01   6.6000000e+00   9.9001924e-01   7.3790243e+00   9.9423485e-01   8.5205634e+00   9.9705543e-01   1.0435516e+01   9.9783227e-01   1.4758049e+01   9.9704688e-01
   5.1429563e+00   9.8826589e-01   5.4549290e+00   9.8668671e-01   5.8315644e+00   9.8772168e-01   6.2988094e+00   9.9021800e-01   6.9000000e+00   9.9331035e-01   7.7144345e+00   9.9608165e-01   8.9078617e+00   9.9775000e-01   1.0909858e+01   9.9810692e-01   1.5428869e+01   9.9752096e-01
   5.3665631e+00   9.9182524e-01   5.6920998e+00   9.9064946e-01   6.0851106e+00   9.9147935e-01   6.5726707e+00   9.9332246e-01   7.2000000e+00   9.9546862e-01   8.0498447e+00   9.9724445e-01   9.2951600e+00   9.9820000e-01   1.1384200e+01   9.9837175e-01   1.6099689e+01   9.9795554e-01
   5.5901699e+00   9.9442630e-01   5.9292706e+00   9.9351904e-01   6.3386569e+00   9.9413412e-01   6.8465320e+00   9.9544092e-01   7.5000000e+00   9.9688467e-01   8.3852549e+00   9.9798708e-01   9.6824584e+00   9.9852282e-01   1.1858541e+01   9.9862678e-01   1.6770510e+01   9.9834072e-01
   5.8137767e+00   9.9629398e-01   6.1664414e+00   9.9556874e-01   6.5922032e+00   9.9598856e-01   7.1203932e+00   9.9688577e-01   7.8000000e+00   9.9782220e-01   8.7206651e+00   9.9847565e-01   1.0069757e+01   9.9878695e-01   1.2332883e+01   9.9887200e-01   1.7441330e+01   9.9868641e-01
   6.0373835e+00   9.9762384e-01   6.4036123e+00   9.9702305e-01   6.8457495e+00   9.9728667e-01   7.3942545e+00   9.9786202e-01   8.1000000e+00   9.9844722e-01   9.0560753e+00   9.9882743e-01   1.0457055e+01   9.9901195e-01   1.2807225e+01   9.9909760e-01   1.8112151e+01   9.9898271e-01
   6.2609903e+00   9.9854302e-01   6.6407831e+00   9.9803814e-01   7.0992957e+00   9.9817484e-01   7.6681158e+00   9.9852587e-01   8.4000000e+00   9.9886715e-01   9.3914855e+00   9.9908148e-01   1.0844353e+01   9.9920761e-01   1.3281566e+01   9.9930358e-01   1.8782971e+01   9.9923950e-01
   6.4845971e+00   9.9915906e-01   6.8779539e+00   9.9873114e-01   7.3528420e+00   9.9877022e-01   7.9419771e+00   9.9896518e-01   8.7000000e+00   9.9916013e-01   9.7268957e+00   9.9928668e-01   1.1231652e+01   9.9937391e-01   1.3755908e+01   9.9948014e-01   1.9453791e+01   9.9945678e-01
   6.7082039e+00   9.9955019e-01   7.1151247e+00   9.9919964e-01   7.6063883e+00   9.9918014e-01   8.2158384e+00   9.9927758e-01   9.0000000e+00   9.9937498e-01   1.0062306e+01   9.9945280e-01   1.1618950e+01   9.9953043e-01   1.4230249e+01   9.9962727e-01   2.0124612e+01   9.9962469e-01
   6.9318107e+00   9.9979465e-01   7.3522956e+00   9.9951198e-01   7.8599346e+00   9.9946319e-01   8.4896996e+00   9.9949235e-01   9.3000000e+00   9.9954100e-01   1.0397716e+01   9.9958960e-01   1.2006248e+01   9.9965761e-01   1.4704591e+01   9.9975478e-01   2.0795432e+01   9.9976296e-01
   7.1554175e+00   9.9993155e-01   7.5894664e+00   9.9972671e-01   8.1134808e+00   9.9965839e-01   8.7635609e+00   9.9964855e-01   9.6000000e+00   9.9966796e-01   1.0733126e+01   9.9970686e-01   1.2393547e+01   9.9976522e-01   1.5178933e+01   9.9985287e-01   2.1466253e+01   9.9986173e-01
   7.3790243e+00   9.9999022e-01   7.8266372e+00   9.9986335e-01   8.3670271e+00   9.9979504e-01   9.0374222e+00   9.9976570e-01   9.9000000e+00   9.9977538e-01   1.1068536e+01   9.9979480e-01   1.2780845e+01   9.9985326e-01   1.5653274e+01   9.9992153e-01   2.2137073e+01   9.9994074e-01
   7.6026311e+00   1.0000000e+00   8.0638080e+00   9.9995120e-01   8.6205734e+00   9.9988288e-01   9.3112835e+00   9.9985356e-01   1.0200000e+01   9.9985351e-01   1.1403947e+01   9.9987297e-01   1.3168143e+01   9.9992174e-01   1.6127616e+01   9.9997057e-01   2.2807893e+01   9.9998025e-01
   7.8262379e+00   9.9997066e-01   8.3009789e+00   9.9999024e-01   8.8741197e+00   9.9994144e-01   9.5851448e+00   9.9991214e-01   1.0500000e+01   9.9991211e-01   1.1739357e+01   9.9993160e-01   1.3555442e+01   9.9997065e-01   1.6601958e+01   1.0000000e+00   2.3478714e+01   1.0000000e+00
   8.0498447e+00   9.9991199e-01   8.5381497e+00   1.0000000e+00   9.1276660e+00   9.9998048e-01   9.8590060e+00   9.9995119e-01   1.0800000e+01   9.9995117e-01   1.2074767e+01   9.9997069e-01   1.3942740e+01   9.9999022e-01   1.7076299e+01   1.0000000e+00   2.4149534e+01   9.9999012e-01
   8.2734515e+00   9.9983377e-01   8.7753205e+00   1.0000000e+00   9.3812122e+00   1.0000000e+00   1.0132867e+01   9.9998048e-01   1.1100000e+01   9.9998047e-01   1.2410177e+01   9.9999023e-01   1.4330038e+01   1.0000000e+00   1.7550641e+01   9.9999019e-01   2.4820355e+01   9.9996049e-01
   8.4970583e+00   9.9974576e-01   9.0124913e+00   9.9998048e-01   9.6347585e+00   1.0000000e+00   1.0406729e+01   1.0000000e+00   1.1400000e+01   1.0000000e+00   1.2745587e+01   1.0000000e+00   1.4717337e+01   1.0000000e+00   1.8024983e+01   9.9996077e-01   2.5491175e+01   9.9992099e-01
   8.7206651e+00   9.9964798e-01   9.2496622e+00   9.9994144e-01   9.8883048e+00   1.0000000e+00   1.0680590e+01   1.0000000e+00   1.1700000e+01   1.0000000e+00   1.3080998e+01   1.0000000e+00   1.5104635e+01   9.9998043e-01   1.8499324e+01   9.9991172e-01   2.6161995e+01   9.9986173e-01
   8.9442719e+00   9.9954041e-01   9.4868330e+00   9.9990240e-01   1.0141851e+01   9.9998048e-01   1.0954451e+01   9.9999024e-01   1.2000000e+01   9.9999023e-01   1.3416408e+01   9.9998046e-01   1.5491933e+01   9.9994130e-01   1.8973666e+01   9.9986268e-01   2.6832816e+01   9.9979259e-01
   9.1678787e+00   9.9943285e-01   9.7240038e+00   9.9985359e-01   1.0395397e+01   9.9996096e-01   1.1228312e+01   9.9997071e-01   1.2300000e+01   9.9998047e-01   1.3751818e+01   9.9996091e-01   1.5879232e+01   9.9990217e-01   1.9448008e+01   9.9979402e-01   2.7503636e+01   9.9971358e-01
   9.3914855e+00   9.9931551e-01   9.9611746e+00   9.9979503e-01   1.0648944e+01   9.9992192e-01   1.1502174e+01   9.9995119e-01   1.2600000e+01   9.9995117e-01   1.4087228e+01   9.9992183e-01   1.6266530e+01   9.9985326e-01   1.9922349e+01   9.9971555e-01   2.8174457e+01   9.9962469e-01
   9.6150923e+00   9.9919817e-01   1.0198345e+01   9.9973647e-01   1.0902490e+01   9.9989264e-01   1.1776035e+01   9.9992190e-01   1.2900000e+01   9.9992187e-01   1.4422638e+01   9.9988274e-01   1.6653828e+01   9.9979456e-01   2.0396691e+01   9.9963708e-01   2.8845277e+01   9.9953580e-01
   9.8386991e+00   9.9908083e-01   1.0435516e+01   9.9966814e-01   1.1156036e+01   9.9984384e-01   1.2049896e+01   9.9988285e-01   1.3200000e+01   9.9988281e-01   1.4758049e+01   9.9983389e-01   1.7041127e+01   9.9973587e-01   2.0871033e+01   9.9954880e-01   2.9516097e+01   9.9944691e-01
   1.0062306e+01   9.9896349e-01   1.0672687e+01   9.9959982e-01   1.1409582e+01   9.9980480e-01   1.2323758e+01   9.9984380e-01   1.3500000e+01   9.9984375e-01   1.5093459e+01   9.9978503e-01   1.7428425e+01   9.9966739e-01   2.1345374e+01   9.9946052e-01   3.0186918e+01   9.9934814e-01
   1.0285913e+01   9.9884615e-01   1.0909858e+01   9.9953150e-01   1.1663129e+01   9.9975600e-01   1.2597619e+01   9.9980475e-01   1.3800000e+01   9.9979492e-01   1.5428869e+01   9.9973617e-01   1.7815723e+01   9.9959891e-01   2.1819716e+01   9.9936243e-01   3.0857738e+01   9.9924938e-01
   1.0509519e+01   9.9872881e-01   1.1147029e+01   9.9946317e-01   1.1916675e+01   9.9970719e-01   1.2871480e+01   9.9976570e-01   1.4100000e+01   9.9975585e-01   1.5764279e+01   9.9967754e-01   1.8203022e+01   9.9952065e-01   2.2294058e+01   9.9926435e-01   3.1528558e+01   9.9916049e-01
   1.0733126e+01   9.9861146e-01   1.1384200e+01   9.9938509e-01   1.2170221e+01   9.9964863e-01   1.3145341e+01   9.9971689e-01   1.4400000e+01   9.9970702e-01   1.6099689e+01   9.9961891e-01   1.8590320e+01   9.9944239e-01   2.2768399e+01   9.9917607e-01   3.2199379e+01   9.9906172e-01
   1.0956733e+01   9.9849412e-01   1.1621370e+01   9.9931677e-01   1.2423768e+01   9.9959983e-01   1.3419203e+01   9.9966808e-01   1.4700000e+01   9.9965819e-01   1.6435100e+01   9.9956028e-01   1.8977618e+01   9.9937391e-01   2.3242741e+01   9.9907798e-01   3.2870199e+01   9.9896295e-01
   1.1180340e+01   9.9838656e-01   1.1858541e+01   9.9923868e-01   1.2677314e+01   9.9954127e-01   1.3693064e+01   9.9961926e-01   1.5000000e+01   9.9959960e-01   1.6770510e+01   9.9950166e-01   1.9364917e+01   9.9929565e-01   2.3717082e+01   9.9897989e-01   3.3541020e+01   9.9887406e-01
   1.1403947e+01   9.9826922e-01   1.2095712e+01   9.9916060e-01   1.2930860e+01   9.9949247e-01   1.3966925e+01   9.9957045e-01   1.5300000e+01   9.9955077e-01   1.7105920e+01   9.9943326e-01   1.9752215e+01   9.9921739e-01   2.4191424e+01   9.9888180e-01   3.4211840e+01   9.9878517e-01
   1.1627553e+01   9.9816166e-01   1.2332883e+01   9.9909228e-01   1.3184406e+01   9.9943391e-01   1.4240786e+01   9.9952164e-01   1.5600000e+01   9.9950194e-01   1.7441330e+01   9.9937463e-01   2.0139513e+01   9.9914891e-01   2.4665766e+01   9.9879353e-01   3.4882660e+01   9.9869628e-01
   1.1851160e+01   9.9806387e-01   1.2570054e+01   9.9901419e-01   1.3437953e+01   9.9937535e-01   1.4514648e+01   9.9947283e-01   1.5900000e+01   9.9945311e-01   1.7776740e+01   9.9931600e-01   2.0526812e+01   9.9907065e-01   2.5140107e+01   9.9870525e-01   3.5553481e+01   9.9861727e-01
   1.2074767e+01   9.9795631e-01   1.2807225e+01   9.9894587e-01   1.3691499e+01   9.9932655e-01   1.4788509e+01   9.9942401e-01   1.6200000e+01   9.9939451e-01   1.8112151e+01   9.9925737e-01   2.0914110e+01   9.9899239e-01   2.5614449e+01   9.9860716e-01   3.6224301e+01   9.9853826e-01
   1.2298374e+01   9.9785853e-01   1.3044395e+01   9.9886778e-01   1.3945045e+01   9.9926799e-01   1.5062370e+01   9.9937520e-01   1.6500000e+01   9.9934568e-01   1.8447561e+01   9.9919874e-01   2.1301408e+01   9.9892391e-01   2.6088791e+01   9.9851888e-01   3.6895122e+01   9.9845924e-01
   1.2521981e+01   9.9775096e-01   1.3281566e+01   9.9879946e-01   1.4198591e+01   9.9921918e-01   1.5336232e+01   9.9932639e-01   1.6800000e+01   9.9929685e-01   1.8782971e+01   9.9914011e-01   2.1688707e+01   9.9885543e-01   2.6563132e+01   9.9844041e-01   3.7565942e+01   9.9839011e-01
   1.2745587e+01   9.9766296e-01   1.3518737e+01   9.9872138e-01   1.4452138e+01   9.9916062e-01   1.5610093e+01   9.9927758e-01   1.7100000e+01   9.9924802e-01   1.9118381e+01   9.9908148e-01   2.2076005e+01   9.9878695e-01   2.7037474e+01   9.9835213e-01   3.8236762e+01   9.9832097e-01
   1.2969194e+01   9.9756517e-01   1.3755908e+01   9.9865305e-01   1.4705684e+01   9.9911182e-01   1.5883954e+01   9.9923853e-01   1.7400000e+01   9.9919920e-01   1.9453791e+01   9.9903263e-01   2.2463303e+01   9.9871848e-01   2.7511816e+01   9.9826385e-01   3.8907583e+01   9.9825183e-01
   1.3192801e+01   9.9747717e-01   1.3993079e+01   9.9858473e-01   1.4959230e+01   9.9906302e-01   1.6157815e+01   9.9918971e-01   1.7700000e+01   9.9915037e-01   1.9789202e+01   9.9897400e-01   2.2850602e+01   9.9865000e-01   2.7986157e+01   9.9818538e-01   3.9578403e+01   9.9818270e-01
   1.3416408e+01   9.9737938e-01   1.4230249e+01   9.9851641e-01   1.5212777e+01   9.9900446e-01   1.6431677e+01   9.9914090e-01   1.8000000e+01   9.9910154e-01   2.0124612e+01   9.9891537e-01   2.3237900e+01   9.9858152e-01   2.8460499e+01   9.9810692e-01   4.0249224e+01   9.9812344e-01
   1.3640015e+01   9.9730116e-01   1.4467420e+01   9.9844808e-01   1.5466323e+01   9.9895566e-01   1.6705538e+01   9.9910185e-01   1.8300000e+01   9.9906247e-01   2.0460022e+01   9.9886651e-01   2.3625198e+01   9.9851304e-01   2.8934841e+01   9.9802845e-01   4.0920044e+01   9.9806418e-01
   1.3863621e+01   9.9721315e-01   1.4704591e+01   9.9837976e-01   1.5719869e+01   9.9890686e-01   1.6979399e+01   9.9905304e-01   1.8600000e+01   9.9901364e-01   2.0795432e+01   9.9881766e-01   2.4012497e+01   9.9845434e-01   2.9409182e+01   9.9794998e-01   4.1590864e+01   9.9800492e-01
   1.4087228e+01   9.9712514e-01   1.4941762e+01   9.9831144e-01   1.5973415e+01   9.9885806e-01   1.7253261e+01   9.9900423e-01   1.8900000e+01   9.9896481e-01   2.1130842e+01   9.9875903e-01   2.4399795e+01   9.9838587e-01   2.9883524e+01   9.9788131e-01   4.2261685e+01   9.9794566e-01
   1.4310835e+01   9.9704692e-01   1.5178933e+01   9.9825287e-01   1.6226962e+01   9.9880926e-01   1.7527122e+01   9.9896518e-01   1.9200000e+01   9.9892575e-01   2.1466253e+01   9.9871017e-01   2.4787093e+01   9.9832717e-01   3.0357866e+01   9.9780284e-01   4.2932505e+01   9.9789628e-01
   1.4534442e+01   9.9696869e-01   1.5416104e+01   9.9818455e-01   1.6480508e+01   9.9876046e-01   1.7800983e+01   9.9892613e-01   1.9500000e+01   9.9887692e-01   2.1801663e+01   9.9866131e-01   2.5174392e+01   9.9825869e-01   3.0832207e+01   9.9773418e-01   4.3603326e+01   9.9784689e-01
   1.4758049e+01   9.9689046e-01   1.5653274e+01   9.9811623e-01   1.6734054e+01   9.9871165e-01   1.8074844e+01   9.9887731e-01   1.9800000e+01   9.9883786e-01   2.2137073e+01   9.9861245e-01   2.5561690e+01   9.9820000e-01   3.1306549e+01   9.9766552e-01   4.4274146e+01   9.9779751e-01
   1.4981655e+01   9.9682201e-01   1.5890445e+01   9.9805766e-01   1.6987601e+01   9.9866285e-01   1.8348706e+01   9.9883827e-01   2.0100000e+01   9.9878903e-01   2.2472483e+01   9.9855383e-01   2.5948988e+01   9.9814130e-01   3.1780890e+01   9.9759686e-01   4.4944966e+01   9.9774813e-01
   1.5205262e+01   9.9674379e-01   1.6127616e+01   9.9798934e-01   1.7241147e+01   9.9861405e-01   1.8622567e+01   9.9878945e-01   2.0400000e+01   9.9874996e-01   2.2807893e+01   9.9850497e-01   2.6336287e+01   9.9808260e-01   3.2255232e+01   9.9752820e-01   4.5615787e+01   9.9769874e-01
   1.5428869e+01   9.9667534e-01   1.6364787e+01   9.9793078e-01   1.7494693e+01   9.9856525e-01   1.8896428e+01   9.9875040e-01   2.0700000e+01   9.9870113e-01   2.3143304e+01   9.9845611e-01   2.6723585e+01   9.9802391e-01   3.2729574e+01   9.9745954e-01   4.6286607e+01   9.9764936e-01
   1.5652476e+01   9.9660689e-01   1.6601958e+01   9.9787222e-01   1.7748239e+01   9.9851645e-01   1.9170290e+01   9.9871135e-01   2.1000000e+01   9.9866207e-01   2.3478714e+01   9.9840725e-01   2.7110883e+01   9.9796521e-01   3.3203915e+01   9.9739088e-01   4.6957428e+01   9.9760985e-01
   1.5876083e+01   9.9653844e-01   1.6839129e+01   9.9780389e-01   1.8001786e+01   9.9846765e-01   1.9444151e+01   9.9866254e-01   2.1300000e+01   9.9862301e-01   2.3814124e+01   9.9835840e-01   2.7498182e+01   9.9790652e-01   3.3678257e+01   9.9732222e-01   4.7628248e+01   9.9757035e-01
   1.6099689e+01   9.9646999e-01   1.7076299e+01   9.9774533e-01   1.8255332e+01   9.9841885e-01   1.9718012e+01   9.9862349e-01   2.1600000e+01   9.9857418e-01   2.4149534e+01   9.9830954e-01   2.7885480e+01   9.9784782e-01   3.4152599e+01   9.9725356e-01   4.8299068e+01   9.9753084e-01
   1.6323296e+01   9.9640154e-01   1.7313470e+01   9.9768677e-01   1.8508878e+01   9.9837981e-01   1.9991873e+01   9.9858444e-01   2.1900000e+01   9.9853511e-01   2.4484944e+01   9.9826068e-01   2.8272778e+01   9.9778913e-01   3.4626940e+01   9.9719470e-01   4.8969889e+01   9.9749133e-01
   1.6546903e+01   9.9634287e-01   1.7550641e+01   9.9762820e-01   1.8762424e+01   9.9833101e-01   2.0265735e+01   9.9854539e-01   2.2200000e+01   9.9848628e-01   2.4820355e+01   9.9821183e-01   2.8660077e+01   9.9773043e-01   3.5101282e+01   9.9712604e-01   4.9640709e+01   9.9745183e-01
   1.6770510e+01   9.9628420e-01   1.7787812e+01   9.9755988e-01   1.9015971e+01   9.9828221e-01   2.0539596e+01   9.9849658e-01   2.2500000e+01   9.9844722e-01   2.5155765e+01   9.9817274e-01   2.9047375e+01   9.9767173e-01   3.5575624e+01   9.9706719e-01   5.0311529e+01   9.9741232e-01
   1.6994117e+01   9.9621575e-01   1.8024983e+01   9.9750132e-01   1.9269517e+01   9.9823341e-01   2.0813457e+01   9.9845753e-01   2.2800000e+01   9.9840816e-01   2.5491175e+01   9.9812388e-01   2.9434673e+01   9.9761304e-01   3.6049965e+01   9.9699853e-01   5.0982350e+01   9.9737281e-01
   1.7217723e+01   9.9615708e-01   1.8262153e+01   9.9744275e-01   1.9523063e+01   9.9818460e-01   2.1087318e+01   9.9841848e-01   2.3100000e+01   9.9835933e-01   2.5826585e+01   9.9807503e-01   2.9821972e+01   9.9756413e-01   3.6524307e+01   9.9693968e-01   5.1653170e+01   9.9734318e-01
   1.7441330e+01   9.9609841e-01   1.8499324e+01   9.9738419e-01   1.9776610e+01   9.9814556e-01   2.1361180e+01   9.9836967e-01   2.3400000e+01   9.9832026e-01   2.6161995e+01   9.9802617e-01   3.0209270e+01   9.9750543e-01   3.6998649e+01   9.9687102e-01   5.2323991e+01   9.9730368e-01
   1.7664937e+01   9.9603974e-01   1.8736495e+01   9.9732563e-01   2.0030156e+01   9.9809676e-01   2.1635041e+01   9.9833062e-01   2.3700000e+01   9.9828120e-01   2.6497406e+01   9.9797731e-01   3.0596568e+01   9.9744673e-01   3.7472990e+01   9.9681216e-01   5.2994811e+01   9.9727405e-01
   1.7888544e+01   9.9598107e-01   1.8973666e+01   9.9726707e-01   2.0283702e+01   9.9804796e-01   2.1908902e+01   9.9829157e-01   2.4000000e+01   9.9823237e-01   2.6832816e+01   9.9792845e-01   3.0983867e+01   9.9738804e-01   3.7947332e+01   9.9675331e-01   5.3665631e+01   9.9723454e-01
   1.8112151e+01   9.9593218e-01   1.9210837e+01   9.9720850e-01   2.0537248e+01   9.9799916e-01   2.2182764e+01   9.9824275e-01   2.4300000e+01   9.9819331e-01   2.7168226e+01   9.9787960e-01   3.1371165e+01   9.9733912e-01   3.8421674e+01   9.9669446e-01   5.4336452e+01   9.9720491e-01
   1.8335757e+01   9.9587351e-01   1.9448008e+01   9.9714994e-01   2.0790795e+01   9.9795036e-01   2.2456625e+01   9.9820370e-01   2.4600000e+01   9.9814448e-01   2.7503636e+01   9.9783074e-01   3.1758463e+01   9.9728043e-01   3.8896015e+01   9.9663561e-01   5.5007272e+01   9.9717528e-01
   1.8559364e+01   9.9582461e-01   1.9685178e+01   9.9710114e-01   2.1044341e+01   9.9790156e-01   2.2730486e+01   9.9816465e-01   2.4900000e+01   9.9810541e-01   2.7839046e+01   9.9778188e-01   3.2145762e+01   9.9722173e-01   3.9370357e+01   9.9657675e-01   5.5678093e+01   9.9714565e-01
   1.8782971e+01   9.9576594e-01   1.9922349e+01   9.9704258e-01   2.1297887e+01   9.9786252e-01   2.3004347e+01   9.9811584e-01   2.5200000e+01   9.9806635e-01   2.8174457e+01   9.9773302e-01   3.2533060e+01   9.9717282e-01   3.9844699e+01   9.9651790e-01   5.6348913e+01   9.9711602e-01
   1.9006578e+01   9.9571705e-01   2.0159520e+01   9.9698401e-01   2.1551433e+01   9.9781372e-01   2.3278209e+01   9.9807679e-01   2.5500000e+01   9.9801752e-01   2.8509867e+01   9.9768417e-01   3.2920358e+01   9.9711412e-01   4.0319040e+01   9.9645905e-01   5.7019733e+01   9.9708639e-01
   1.9230185e+01   9.9566816e-01   2.0396691e+01   9.9692545e-01   2.1804980e+01   9.9776492e-01   2.3552070e+01   9.9803774e-01   2.5800000e+01   9.9797846e-01   2.8845277e+01   9.9763531e-01   3.3307657e+01   9.9705543e-01   4.0793382e+01   9.9640020e-01   5.7690554e+01   9.9705676e-01
   1.9453791e+01   9.9561927e-01   2.0633862e+01   9.9686689e-01   2.2058526e+01   9.9771612e-01   2.3825931e+01   9.9798893e-01   2.6100000e+01   9.9792963e-01   2.9180687e+01   9.9758645e-01   3.3694955e+01   9.9700652e-01   4.1267723e+01   9.9634134e-01   5.8361374e+01   9.9702713e-01
   1.9677398e+01   9.9557038e-01   2.0871033e+01   9.9681808e-01   2.2312072e+01   9.9766731e-01   2.4099793e+01   9.9794988e-01   2.6400000e+01   9.9789056e-01   2.9516097e+01   9.9754737e-01   3.4082253e+01   9.9694782e-01   4.1742065e+01   9.9628249e-01   5.9032195e+01   9.9699750e-01
   1.9901005e+01   9.9552148e-01   2.1108203e+01   9.9675952e-01   2.2565619e+01   9.9762827e-01   2.4373654e+01   9.9791083e-01   2.6700000e+01   9.9784173e-01   2.9851507e+01   9.9749851e-01   3.4469552e+01   9.9688912e-01   4.2216407e+01   9.9622364e-01   5.9703015e+01   9.9696787e-01
   2.0124612e+01   9.9547259e-01   2.1345374e+01   9.9670096e-01   2.2819165e+01   9.9757947e-01   2.4647515e+01   9.9786202e-01   2.7000000e+01   9.9780267e-01   3.0186918e+01   9.9744965e-01   3.4856850e+01   9.9684021e-01   4.2690748e+01   9.9617460e-01   6.0373835e+01   9.9694812e-01
   2.0348219e+01   9.9543348e-01   2.1582545e+01   9.9665216e-01   2.3072711e+01   9.9753067e-01   2.4921376e+01   9.9782297e-01   2.7300000e+01   9.9775384e-01   3.0522328e+01   9.9740080e-01   3.5244148e+01   9.9678151e-01   4.3165090e+01   9.9611574e-01   6.1044656e+01   9.9691849e-01
   2.0571825e+01   9.9538459e-01   2.1819716e+01   9.9659359e-01   2.3326257e+01   9.9748187e-01   2.5195238e+01   9.9777415e-01   2.7600000e+01   9.9771478e-01   3.0857738e+01   9.9735194e-01   3.5631447e+01   9.9673260e-01   4.3639432e+01   9.9605689e-01   6.1715476e+01   9.9688886e-01
   2.0795432e+01   9.9533569e-01   2.2056887e+01   9.9653503e-01   2.3579804e+01   9.9743307e-01   2.5469099e+01   9.9773510e-01   2.7900000e+01   9.9766595e-01   3.1193148e+01   9.9730308e-01   3.6018745e+01   9.9667391e-01   4.4113773e+01   9.9600785e-01   6.2386297e+01   9.9686910e-01
   2.1019039e+01   9.9529658e-01   2.2294058e+01   9.9648623e-01   2.3833350e+01   9.9738427e-01   2.5742960e+01   9.9769605e-01   2.8200000e+01   9.9762688e-01   3.1528558e+01   9.9725422e-01   3.6406043e+01   9.9662499e-01   4.4588115e+01   9.9594899e-01   6.3057117e+01   9.9683947e-01
   2.1242646e+01   9.9524769e-01   2.2531228e+01   9.9642767e-01   2.4086896e+01   9.9734523e-01   2.6016821e+01   9.9764724e-01   2.8500000e+01   9.9757805e-01   3.1863969e+01   9.9720537e-01   3.6793342e+01   9.9656630e-01   4.5062457e+01   9.9589995e-01   6.3727937e+01   9.9681972e-01
   2.1466253e+01   9.9520857e-01   2.2768399e+01   9.9637886e-01   2.4340443e+01   9.9729643e-01   2.6290683e+01   9.9760819e-01   2.8800000e+01   9.9753899e-01   3.2199379e+01   9.9715651e-01   3.7180640e+01   9.9651738e-01   4.5536798e+01   9.9584110e-01   6.4398758e+01   9.9679997e-01
   2.1689859e+01   9.9516946e-01   2.3005570e+01   9.9632030e-01   2.4593989e+01   9.9724763e-01   2.6564544e+01   9.9755938e-01   2.9100000e+01   9.9749016e-01   3.2534789e+01   9.9710765e-01   3.7567938e+01   9.9645869e-01   4.6011140e+01   9.9579205e-01   6.5069578e+01   9.9677034e-01
   2.1913466e+01   9.9513035e-01   2.3242741e+01   9.9627150e-01   2.4847535e+01   9.9719882e-01   2.6838405e+01   9.9752033e-01   2.9400000e+01   9.9745110e-01   3.2870199e+01   9.9705879e-01   3.7955237e+01   9.9640977e-01   4.6485482e+01   9.9574301e-01   6.5740399e+01   9.9675059e-01
   2.2137073e+01   9.9508145e-01   2.3479912e+01   9.9622270e-01   2.5101081e+01   9.9715978e-01   2.7112267e+01   9.9747152e-01   2.9700000e+01   9.9741203e-01   3.3205609e+01   9.9700994e-01   3.8342535e+01   9.9635108e-01   4.6959823e+01   9.9568416e-01   6.6411219e+01   9.9673083e-01
   2.2360680e+01   9.9504234e-01   2.3717082e+01   9.9616413e-01   2.5354628e+01   9.9711098e-01   2.7386128e+01   9.9743247e-01   3.0000000e+01   9.9736320e-01   3.3541020e+01   9.9697085e-01   3.8729833e+01   9.9630217e-01   4.7434165e+01   9.9563512e-01   6.7082039e+01   9.9671108e-01


==> data/Plate_Adjoint_Blasius_FreSCo_V1_Without_Advection_Positive_Convection_Results.dat <==
   0.0000000e+00   9.0969665e-03   0.0000000e+00   6.4239211e-03   0.0000000e+00   5.2608083e-03   0.0000000e+00   4.5824512e-03   0.0000000e+00   4.1322323e-03   0.0000000e+00   3.8186349e-03   0.0000000e+00   3.6023148e-03   0.0000000e+00   3.4789923e-03   0.0000000e+00   3.4946725e-03
   4.7434165e-01   1.6114022e-01   3.3541020e-01   1.1384957e-01   2.7386128e-01   9.3223929e-02   2.3717082e-01   8.1177495e-02   2.1213203e-01   7.3166442e-02   1.9364917e-01   6.7563519e-02   1.7928429e-01   6.3659499e-02   1.6770510e-01   6.1347993e-02   1.5811388e-01   6.1339774e-02
   9.4868330e-01   3.1998062e-01   6.7082039e-01   2.2689223e-01   5.4772256e-01   1.8590707e-01   4.7434165e-01   1.6188513e-01   4.2426407e-01   1.4586424e-01   3.8729833e-01   1.3460927e-01   3.5856858e-01   1.2669056e-01   3.3541020e-01   1.2183907e-01   3.1622777e-01   1.2127608e-01
   1.4230249e+00   4.7248215e-01   1.0062306e+00   3.3819975e-01   8.2158384e-01   2.7769383e-01   7.1151247e-01   2.4196344e-01   6.3639610e-01   2.1802266e-01   5.8094750e-01   2.0111735e-01   5.3785287e-01   1.8910757e-01   5.0311529e-01   1.8152041e-01   4.7434165e-01   1.7991604e-01
   1.8973666e+00   6.1232870e-01   1.3416408e+00   4.4603699e-01   1.0954451e+00   3.6780307e-01   9.4868330e-01   3.2097336e-01   8.4852814e-01   2.8936659e-01   7.7459667e-01   2.6690341e-01   7.1713717e-01   2.5078530e-01   6.7082039e-01   2.4032159e-01   6.3245553e-01   2.3726552e-01
   2.3717082e+00   7.3251498e-01   1.6770510e+00   5.4809470e-01   1.3693064e+00   4.5514731e-01   1.1858541e+00   3.9829116e-01   1.0606602e+00   3.5949815e-01   9.6824584e-01   3.3169574e-01   8.9642146e-01   3.1154163e-01   8.3852549e-01   2.9812635e-01   7.9056942e-01   2.9330600e-01
   2.8460499e+00   8.2854713e-01   2.0124612e+00   6.4209519e-01   1.6431677e+00   5.3856519e-01   1.4230249e+00   4.7323213e-01   1.2727922e+00   4.2797422e-01   1.1618950e+00   3.9519806e-01   1.0757057e+00   3.7117189e-01   1.0062306e+00   3.5481649e-01   9.4868330e-01   3.4802189e-01
   3.3203915e+00   8.9884613e-01   2.3478714e+00   7.2580419e-01   1.9170290e+00   6.1675745e-01   1.6601958e+00   5.4498957e-01   1.4849242e+00   4.9425936e-01   1.3555442e+00   4.5703173e-01   1.2549900e+00   4.2941073e-01   1.1739357e+00   4.1020934e-01   1.1067972e+00   4.0131971e-01
   3.7947332e+00   9.4535091e-01   2.6832816e+00   7.9738298e-01   2.1908902e+00   6.8840119e-01   1.8973666e+00   6.1267807e-01   1.6970563e+00   5.5773852e-01   1.5491933e+00   5.1675626e-01   1.4342743e+00   4.8593502e-01   1.3416408e+00   4.6407436e-01   1.2649111e+00   4.5306212e-01
   4.2690748e+00   9.7348969e-01   3.0186918e+00   8.5630875e-01   2.4647515e+00   7.5263153e-01   2.1345374e+00   6.7561683e-01   1.9091883e+00   6.1790672e-01   1.7428425e+00   5.7399792e-01   1.6135586e+00   5.4046668e-01   1.5093459e+00   5.1621812e-01   1.4230249e+00   5.0315562e-01
   4.7434165e+00   9.8835354e-01   3.3541020e+00   9.0207842e-01   2.7386128e+00   8.0830682e-01   2.3717082e+00   7.3283193e-01   2.1213203e+00   6.7400843e-01   1.9364917e+00   6.2817301e-01   1.7928429e+00   5.9255430e-01   1.6770510e+00   5.6628699e-01   1.5811388e+00   5.5133335e-01
   5.2177581e+00   9.9558030e-01   3.6895122e+00   9.3627522e-01   3.0124741e+00   8.5543593e-01   2.6088791e+00   7.8401444e-01   2.3334524e+00   7.2570862e-01   2.1301408e+00   6.7898821e-01   1.9721272e+00   6.4195699e-01   1.8447561e+00   6.1409732e-01   1.7392527e+00   5.9748037e-01
   5.6920998e+00   9.9864542e-01   4.0249224e+00   9.6049716e-01   3.2863353e+00   8.9407106e-01   2.8460499e+00   8.2881021e-01   2.5455844e+00   7.7259366e-01   2.3237900e+00   7.2606290e-01   2.1514115e+00   6.8835262e-01   2.0124612e+00   6.5938730e-01   1.8973666e+00   6.4139120e-01
   6.1664414e+00   9.9970338e-01   4.3603326e+00   9.7649716e-01   3.5601966e+00   9.2438952e-01   3.0832207e+00   8.6684440e-01   2.7577164e+00   8.1416248e-01   2.5174392e+00   7.6891248e-01   2.3306958e+00   7.3130838e-01   2.1801663e+00   7.0178475e-01   2.0554805e+00   6.8276000e-01
   6.6407831e+00   1.0000000e+00   4.6957428e+00   9.8681134e-01   3.8340579e+00   9.4775264e-01   3.3203915e+00   8.9870042e-01   2.9698485e+00   8.5063223e-01   2.7110883e+00   8.0759187e-01   2.5099801e+00   7.7081350e-01   2.3478714e+00   7.4126037e-01   2.2135944e+00   7.2156534e-01
   7.1151247e+00   9.9998023e-01   5.0311529e+00   9.9308508e-01   4.1079192e+00   9.6516711e-01   3.5575624e+00   9.2478062e-01   3.1819805e+00   8.8209131e-01   2.9047375e+00   8.4205105e-01   2.6892644e+00   8.0676028e-01   2.5155765e+00   7.7769203e-01   2.3717082e+00   7.5769913e-01
   7.5894664e+00   9.9984180e-01   5.3665631e+00   9.9654747e-01   4.3817805e+00   9.7735104e-01   3.7947332e+00   9.4518338e-01   3.3941125e+00   9.0830394e-01   3.0983867e+00   8.7191430e-01   2.8685487e+00   8.3873744e-01   2.6832816e+00   8.1067922e-01   2.5298221e+00   7.9078929e-01
   8.0638080e+00   9.9966383e-01   5.7019733e+00   9.9844143e-01   4.6556417e+00   9.8587457e-01   4.0319040e+00   9.6112565e-01   3.6062446e+00   9.3011407e-01   3.2920358e+00   8.9776237e-01   3.0478330e+00   8.6715234e-01   2.8509867e+00   8.4052282e-01   2.6879360e+00   8.2108031e-01
   8.5381497e+00   9.9948585e-01   6.0373835e+00   9.9938841e-01   4.9295030e+00   9.9153853e-01   4.2690748e+00   9.7313080e-01   3.8183766e+00   9.4775061e-01   3.4856850e+00   9.1962860e-01   3.2271172e+00   8.9192958e-01   3.0186918e+00   8.6709389e-01   2.8460499e+00   8.4842414e-01
   9.0124913e+00   9.9930788e-01   6.3727937e+00   9.9979285e-01   5.2033643e+00   9.9505511e-01   4.5062457e+00   9.8175173e-01   4.0305087e+00   9.6150241e-01   3.6793342e+00   9.3759442e-01   3.4064015e+00   9.1302019e-01   3.1863969e+00   8.9027128e-01   3.0041638e+00   8.7267078e-01
   9.4868330e+00   9.9913979e-01   6.7082039e+00   9.9996054e-01   5.4772256e+00   9.9726160e-01   4.7434165e+00   9.8798796e-01   4.2426407e+00   9.7226845e-01   3.8729833e+00   9.5239165e-01   3.5856858e+00   9.3099994e-01   3.3541020e+00   9.1051315e-01   3.1622777e+00   8.9419522e-01
   9.9611746e+00   9.9896181e-01   7.0436141e+00   1.0000000e+00   5.7510869e+00   9.9858155e-01   4.9805873e+00   9.9234614e-01   4.4547727e+00   9.8048397e-01   4.0666325e+00   9.6433322e-01   3.7649701e+00   9.4607152e-01   3.5218071e+00   9.2793771e-01   3.3203915e+00   9.1306270e-01
   1.0435516e+01   9.9879373e-01   7.3790243e+00   9.9998027e-01   6.0249481e+00   9.9933017e-01   5.2177581e+00   9.9529750e-01   4.6669048e+00   9.8658912e-01   4.2602817e+00   9.7376641e-01   3.9442544e+00   9.5848168e-01   3.6895122e+00   9.4271201e-01   3.4785054e+00   9.2938329e-01
   1.0909858e+01   9.9862564e-01   7.7144345e+00   9.9993095e-01   6.2988094e+00   9.9970449e-01   5.4549290e+00   9.9717653e-01   4.8790368e+00   9.9092186e-01   4.4539308e+00   9.8094920e-01   4.1235387e+00   9.6839101e-01   3.8572173e+00   9.5491027e-01   3.6366193e+00   9.4317354e-01
   1.1384200e+01   9.9846744e-01   8.0498447e+00   9.9986190e-01   6.5726707e+00   9.9990150e-01   5.6920998e+00   9.9835708e-01   5.0911688e+00   9.9399703e-01   4.6475800e+00   9.8639369e-01   4.3028230e+00   9.7626559e-01   4.0249224e+00   9.6493792e-01   3.7947332e+00   9.5477726e-01
   1.1858541e+01   9.9829935e-01   8.3852549e+00   9.9979285e-01   6.8465320e+00   9.9998030e-01   5.9292706e+00   9.9909492e-01   5.3033009e+00   9.9612902e-01   4.8412292e+00   9.9046479e-01   4.4821073e+00   9.8245305e-01   4.1926275e+00   9.7310168e-01   3.9528471e+00   9.6445643e-01
   1.2332883e+01   9.9814115e-01   8.7206651e+00   9.9972380e-01   7.1203932e+00   1.0000000e+00   6.1664414e+00   9.9952778e-01   5.5154329e+00   9.9757327e-01   5.0348784e+00   9.9345681e-01   4.6613916e+00   9.8724125e-01   4.3603326e+00   9.7965165e-01   4.1109610e+00   9.7242827e-01
   1.2807225e+01   9.9799284e-01   9.0560753e+00   9.9965475e-01   7.3942545e+00   9.9999015e-01   6.4036123e+00   9.9978357e-01   5.7275649e+00   9.9853610e-01   5.2285275e+00   9.9560517e-01   4.8406759e+00   9.9088381e-01   4.5280377e+00   9.8483886e-01   4.2690748e+00   9.7891384e-01
   1.3281566e+01   9.9784453e-01   9.3914855e+00   9.9959556e-01   7.6681158e+00   9.9996060e-01   6.6407831e+00   9.9991146e-01   5.9396970e+00   9.9915507e-01   5.4221767e+00   9.9712570e-01   5.0199602e+00   9.9361573e-01   4.6957428e+00   9.8889290e-01   4.4271887e+00   9.8412451e-01
   1.3755908e+01   9.9769622e-01   9.7268957e+00   9.9952651e-01   7.9419771e+00   9.9993105e-01   6.8779539e+00   9.9998032e-01   6.1518290e+00   9.9953823e-01   5.6158259e+00   9.9816555e-01   5.1992445e+00   9.9560347e-01   4.8634479e+00   9.9197984e-01   4.5853026e+00   9.8821513e-01
   1.4230249e+01   9.9754790e-01   1.0062306e+01   9.9945746e-01   8.2158384e+00   9.9989165e-01   7.1151247e+00   1.0000000e+00   6.3639610e+00   9.9975438e-01   5.8094750e+00   9.9884243e-01   5.3785287e+00   9.9700370e-01   5.0311529e+00   9.9426573e-01   4.7434165e+00   9.9135127e-01
   1.4704591e+01   9.9740948e-01   1.0397716e+01   9.9938841e-01   8.4896996e+00   9.9985224e-01   7.3522956e+00   9.9999016e-01   6.5760931e+00   9.9989193e-01   6.0031242e+00   9.9930350e-01   5.5578130e+00   9.9800247e-01   5.1988580e+00   9.9597527e-01   4.9015304e+00   9.9376668e-01
   1.5178933e+01   9.9727106e-01   1.0733126e+01   9.9931936e-01   8.7635609e+00   9.9981284e-01   7.5894664e+00   9.9998032e-01   6.7882251e+00   9.9996070e-01   6.1967734e+00   9.9959779e-01   5.7370973e+00   9.9871727e-01   5.3665631e+00   9.9724521e-01   5.0596443e+00   9.9561720e-01
   1.5653274e+01   9.9713263e-01   1.1068536e+01   9.9925031e-01   9.0374222e+00   9.9977344e-01   7.8266372e+00   9.9996065e-01   7.0003571e+00   9.9999018e-01   6.3904225e+00   9.9979399e-01   5.9163816e+00   9.9920686e-01   5.5342682e+00   9.9817324e-01   5.2177581e+00   9.9700995e-01
   1.6127616e+01   9.9700409e-01   1.1403947e+01   9.9919112e-01   9.3112835e+00   9.9973404e-01   8.0638080e+00   9.9993113e-01   7.2124892e+00   1.0000000e+00   6.5840717e+00   9.9990190e-01   6.0956659e+00   9.9953978e-01   5.7019733e+00   9.9883752e-01   5.3758720e+00   9.9804235e-01
   1.6601958e+01   9.9687556e-01   1.1739357e+01   9.9912207e-01   9.5851448e+00   9.9969464e-01   8.3009789e+00   9.9991146e-01   7.4246212e+00   1.0000000e+00   6.7777209e+00   9.9996076e-01   6.2749502e+00   9.9974541e-01   5.8696784e+00   9.9928688e-01   5.5339859e+00   9.9876308e-01
   1.7076299e+01   9.9674702e-01   1.2074767e+01   9.9905302e-01   9.8590060e+00   9.9965524e-01   8.5381497e+00   9.9988195e-01   7.6367532e+00   9.9998035e-01   6.9713700e+00   9.9999019e-01   6.4542345e+00   9.9986291e-01   6.0373835e+00   9.9957017e-01   5.6920998e+00   9.9924031e-01
   1.7550641e+01   9.9662837e-01   1.2410177e+01   9.9899383e-01   1.0132867e+01   9.9961584e-01   8.7753205e+00   9.9985243e-01   7.8488853e+00   9.9997053e-01   7.1650192e+00   1.0000000e+00   6.6335188e+00   9.9994125e-01   6.2050886e+00   9.9976555e-01   5.8502137e+00   9.9958120e-01
   1.8024983e+01   9.9650972e-01   1.2745587e+01   9.9892478e-01   1.0406729e+01   9.9957643e-01   9.0124913e+00   9.9982292e-01   8.0610173e+00   9.9995088e-01   7.3586684e+00   1.0000000e+00   6.8128031e+00   9.9999021e-01   6.3727937e+00   9.9990231e-01   6.0083276e+00   9.9981495e-01
   1.8499324e+01   9.9639107e-01   1.3080998e+01   9.9886560e-01   1.0680590e+01   9.9953703e-01   9.2496622e+00   9.9979340e-01   8.2731493e+00   9.9992140e-01   7.5523175e+00   9.9998038e-01   6.9920874e+00   1.0000000e+00   6.5404988e+00   9.9996092e-01   6.1664414e+00   9.9993182e-01
   1.8973666e+01   9.9628231e-01   1.3416408e+01   9.9879655e-01   1.0954451e+01   9.9949763e-01   9.4868330e+00   9.9976389e-01   8.4852814e+00   9.9990175e-01   7.7459667e+00   9.9997057e-01   7.1713717e+00   1.0000000e+00   6.7082039e+00   9.9999023e-01   6.3245553e+00   9.9998052e-01
   1.9448008e+01   9.9617355e-01   1.3751818e+01   9.9873736e-01   1.1228312e+01   9.9945823e-01   9.7240038e+00   9.9973438e-01   8.6974134e+00   9.9988210e-01   7.9396159e+00   9.9995095e-01   7.3506559e+00   9.9999021e-01   6.8759090e+00   1.0000000e+00   6.4826692e+00   1.0000000e+00
   1.9922349e+01   9.9606478e-01   1.4087228e+01   9.9867818e-01   1.1502174e+01   9.9941883e-01   9.9611746e+00   9.9971470e-01   8.9095454e+00   9.9985263e-01   8.1332650e+00   9.9993133e-01   7.5299402e+00   9.9997062e-01   7.0436141e+00   9.9999023e-01   6.6407831e+00   9.9998052e-01
   2.0396691e+01   9.9595602e-01   1.4422638e+01   9.9860912e-01   1.1776035e+01   9.9937943e-01   1.0198345e+01   9.9968519e-01   9.1216775e+00   9.9983298e-01   8.3269142e+00   9.9990190e-01   7.7092245e+00   9.9995104e-01   7.2113192e+00   9.9997069e-01   6.7988970e+00   9.9994156e-01
   2.0871033e+01   9.9585715e-01   1.4758049e+01   9.9854994e-01   1.2049896e+01   9.9934003e-01   1.0435516e+01   9.9965567e-01   9.3338095e+00   9.9980350e-01   8.5205634e+00   9.9988228e-01   7.8885088e+00   9.9992167e-01   7.3790243e+00   9.9994139e-01   6.9570109e+00   9.9988313e-01
   2.1345374e+01   9.9575827e-01   1.5093459e+01   9.9849075e-01   1.2323758e+01   9.9930062e-01   1.0672687e+01   9.9962616e-01   9.5459415e+00   9.9978385e-01   8.7142125e+00   9.9986266e-01   8.0677931e+00   9.9990208e-01   7.5467294e+00   9.9990231e-01   7.1151247e+00   9.9981495e-01
   2.1819716e+01   9.9566928e-01   1.5428869e+01   9.9843157e-01   1.2597619e+01   9.9926122e-01   1.0909858e+01   9.9959665e-01   9.7580736e+00   9.9976420e-01   8.9078617e+00   9.9984304e-01   8.2470774e+00   9.9987271e-01   7.7144345e+00   9.9986324e-01   7.2732386e+00   9.9973703e-01
   2.2294058e+01   9.9557041e-01   1.5764279e+01   9.9837238e-01   1.2871480e+01   9.9922182e-01   1.1147029e+01   9.9956713e-01   9.9702056e+00   9.9973473e-01   9.1015109e+00   9.9981361e-01   8.4263617e+00   9.9984333e-01   7.8821396e+00   9.9982416e-01   7.4313525e+00   9.9965912e-01
   2.2768399e+01   9.9548142e-01   1.6099689e+01   9.9830333e-01   1.3145341e+01   9.9918242e-01   1.1384200e+01   9.9953762e-01   1.0182338e+01   9.9971508e-01   9.2951600e+00   9.9979399e-01   8.6056460e+00   9.9982375e-01   8.0498447e+00   9.9978509e-01   7.5894664e+00   9.9958120e-01
   2.3242741e+01   9.9539243e-01   1.6435100e+01   9.9824414e-01   1.3419203e+01   9.9914302e-01   1.1621370e+01   9.9950811e-01   1.0394470e+01   9.9968561e-01   9.4888092e+00   9.9976456e-01   8.7849303e+00   9.9979437e-01   8.2175498e+00   9.9974601e-01   7.7475803e+00   9.9949354e-01
   2.3717082e+01   9.9531333e-01   1.6770510e+01   9.9819482e-01   1.3693064e+01   9.9910362e-01   1.1858541e+01   9.9947859e-01   1.0606602e+01   9.9966596e-01   9.6824584e+00   9.9974494e-01   8.9642146e+00   9.9976500e-01   8.3852549e+00   9.9970694e-01   7.9056942e+00   9.9940589e-01
   2.4191424e+01   9.9523423e-01   1.7105920e+01   9.9813564e-01   1.3966925e+01   9.9906421e-01   1.2095712e+01   9.9945892e-01   1.0818734e+01   9.9963648e-01   9.8761075e+00   9.9972532e-01   9.1434989e+00   9.9973562e-01   8.5529600e+00   9.9965809e-01   8.0638080e+00   9.9931823e-01
   2.4665766e+01   9.9515513e-01   1.7441330e+01   9.9807645e-01   1.4240786e+01   9.9903466e-01   1.2332883e+01   9.9942940e-01   1.1030866e+01   9.9961683e-01   1.0069757e+01   9.9969589e-01   9.3227832e+00   9.9970625e-01   8.7206651e+00   9.9961902e-01   8.2219219e+00   9.9924031e-01
   2.5140107e+01   9.9507603e-01   1.7776740e+01   9.9801726e-01   1.4514648e+01   9.9899526e-01   1.2570054e+01   9.9939989e-01   1.1242998e+01   9.9959718e-01   1.0263406e+01   9.9967627e-01   9.5020674e+00   9.9967687e-01   8.8883702e+00   9.9957017e-01   8.3800358e+00   9.9915266e-01
   2.5614449e+01   9.9499693e-01   1.8112151e+01   9.9795808e-01   1.4788509e+01   9.9895586e-01   1.2807225e+01   9.9937038e-01   1.1455130e+01   9.9956771e-01   1.0457055e+01   9.9964684e-01   9.6813517e+00   9.9964749e-01   9.0560753e+00   9.9953110e-01   8.5381497e+00   9.9906500e-01
   2.6088791e+01   9.9492772e-01   1.8447561e+01   9.9790875e-01   1.5062370e+01   9.9891646e-01   1.3044395e+01   9.9934086e-01   1.1667262e+01   9.9954806e-01   1.0650704e+01   9.9962722e-01   9.8606360e+00   9.9961812e-01   9.2237804e+00   9.9949202e-01   8.6962636e+00   9.9897735e-01
   2.6563132e+01   9.9485851e-01   1.8782971e+01   9.9784957e-01   1.5336232e+01   9.9887706e-01   1.3281566e+01   9.9931135e-01   1.1879394e+01   9.9951858e-01   1.0844353e+01   9.9959779e-01   1.0039920e+01   9.9958874e-01   9.3914855e+00   9.9944318e-01   8.8543774e+00   9.9889943e-01
   2.7037474e+01   9.9478930e-01   1.9118381e+01   9.9779038e-01   1.5610093e+01   9.9883766e-01   1.3518737e+01   9.9928184e-01   1.2091526e+01   9.9949893e-01   1.1038003e+01   9.9957817e-01   1.0219205e+01   9.9955937e-01   9.5591906e+00   9.9940410e-01   9.0124913e+00   9.9881177e-01
   2.7511816e+01   9.9472997e-01   1.9453791e+01   9.9774106e-01   1.5883954e+01   9.9880810e-01   1.3755908e+01   9.9925232e-01   1.2303658e+01   9.9946946e-01   1.1231652e+01   9.9954875e-01   1.0398489e+01   9.9953978e-01   9.7268957e+00   9.9935526e-01   9.1706052e+00   9.9872412e-01
   2.7986157e+01   9.9466076e-01   1.9789202e+01   9.9768187e-01   1.6157815e+01   9.9876870e-01   1.3993079e+01   9.9923265e-01   1.2515790e+01   9.9944981e-01   1.1425301e+01   9.9952913e-01   1.0577773e+01   9.9951041e-01   9.8946008e+00   9.9931619e-01   9.3287191e+00   9.9864620e-01
   2.8460499e+01   9.9460144e-01   2.0124612e+01   9.9763255e-01   1.6431677e+01   9.9872930e-01   1.4230249e+01   9.9920313e-01   1.2727922e+01   9.9942034e-01   1.1618950e+01   9.9950951e-01   1.0757057e+01   9.9948103e-01   1.0062306e+01   9.9926734e-01   9.4868330e+00   9.9855854e-01
   2.8934841e+01   9.9454211e-01   2.0460022e+01   9.9758323e-01   1.6705538e+01   9.9868990e-01   1.4467420e+01   9.9917362e-01   1.2940054e+01   9.9940069e-01   1.1812599e+01   9.9948008e-01   1.0936342e+01   9.9945166e-01   1.0230011e+01   9.9922827e-01   9.6449469e+00   9.9848063e-01
   2.9409182e+01   9.9448279e-01   2.0795432e+01   9.9752404e-01   1.6979399e+01   9.9865050e-01   1.4704591e+01   9.9914411e-01   1.3152186e+01   9.9937121e-01   1.2006248e+01   9.9946046e-01   1.1115626e+01   9.9942228e-01   1.0397716e+01   9.9917942e-01   9.8030607e+00   9.9839297e-01
   2.9883524e+01   9.9443335e-01   2.1130842e+01   9.9747472e-01   1.7253261e+01   9.9862095e-01   1.4941762e+01   9.9911459e-01   1.3364318e+01   9.9935156e-01   1.2199898e+01   9.9943103e-01   1.1294910e+01   9.9939291e-01   1.0565421e+01   9.9914035e-01   9.9611746e+00   9.9831506e-01
   3.0357866e+01   9.9437402e-01   2.1466253e+01   9.9742540e-01   1.7527122e+01   9.9858155e-01   1.5178933e+01   9.9908508e-01   1.3576450e+01   9.9932209e-01   1.2393547e+01   9.9941141e-01   1.1474195e+01   9.9936353e-01   1.0733126e+01   9.9909150e-01   1.0119289e+01   9.9823714e-01
   3.0832207e+01   9.9432459e-01   2.1801663e+01   9.9737608e-01   1.7800983e+01   9.9854214e-01   1.5416104e+01   9.9905556e-01   1.3788582e+01   9.9930244e-01   1.2587196e+01   9.9938198e-01   1.1653479e+01   9.9933416e-01   1.0900831e+01   9.9905243e-01   1.0277402e+01   9.9814948e-01
   3.1306549e+01   9.9427515e-01   2.2137073e+01   9.9731689e-01   1.8074844e+01   9.9851259e-01   1.5653274e+01   9.9902605e-01   1.4000714e+01   9.9927296e-01   1.2780845e+01   9.9936236e-01   1.1832763e+01   9.9929499e-01   1.1068536e+01   9.9900359e-01   1.0435516e+01   9.9807157e-01
   3.1780890e+01   9.9422571e-01   2.2472483e+01   9.9726757e-01   1.8348706e+01   9.9847319e-01   1.5890445e+01   9.9900637e-01   1.4212846e+01   9.9925331e-01   1.2974494e+01   9.9933293e-01   1.2012048e+01   9.9926561e-01   1.1236242e+01   9.9896451e-01   1.0593630e+01   9.9799365e-01
   3.2255232e+01   9.9418616e-01   2.2807893e+01   9.9721825e-01   1.8622567e+01   9.9843379e-01   1.6127616e+01   9.9897686e-01   1.4424978e+01   9.9922384e-01   1.3168143e+01   9.9930350e-01   1.2191332e+01   9.9923624e-01   1.1403947e+01   9.9891567e-01   1.0751744e+01   9.9791573e-01
   3.2729574e+01   9.9413672e-01   2.3143304e+01   9.9717879e-01   1.8896428e+01   9.9840424e-01   1.6364787e+01   9.9894735e-01   1.4637110e+01   9.9920419e-01   1.3361793e+01   9.9928388e-01   1.2370616e+01   9.9920686e-01   1.1571652e+01   9.9886682e-01   1.0909858e+01   9.9782808e-01
   3.3203915e+01   9.9409717e-01   2.3478714e+01   9.9712947e-01   1.9170290e+01   9.9836484e-01   1.6601958e+01   9.9891783e-01   1.4849242e+01   9.9917471e-01   1.3555442e+01   9.9925445e-01   1.2549900e+01   9.9917749e-01   1.1739357e+01   9.9882775e-01   1.1067972e+01   9.9775016e-01
   3.3678257e+01   9.9405762e-01   2.3814124e+01   9.9708015e-01   1.9444151e+01   9.9832544e-01   1.6839129e+01   9.9888832e-01   1.5061374e+01   9.9915507e-01   1.3749091e+01   9.9923483e-01   1.2729185e+01   9.9914811e-01   1.1907062e+01   9.9877890e-01   1.1226086e+01   9.9767224e-01
   3.4152599e+01   9.9401807e-01   2.4149534e+01   9.9703083e-01   1.9718012e+01   9.9829589e-01   1.7076299e+01   9.9885881e-01   1.5273506e+01   9.9912559e-01   1.3942740e+01   9.9920540e-01   1.2908469e+01   9.9911874e-01   1.2074767e+01   9.9873983e-01   1.1384200e+01   9.9759433e-01
   3.4626940e+01   9.9397852e-01   2.4484944e+01   9.9698150e-01   1.9991873e+01   9.9825648e-01   1.7313470e+01   9.9882929e-01   1.5485639e+01   9.9910594e-01   1.4136389e+01   9.9918578e-01   1.3087753e+01   9.9908936e-01   1.2242472e+01   9.9869098e-01   1.1542313e+01   9.9752615e-01
   3.5101282e+01   9.9393897e-01   2.4820355e+01   9.9694205e-01   2.0265735e+01   9.9822693e-01   1.7550641e+01   9.9880962e-01   1.5697771e+01   9.9907647e-01   1.4330038e+01   9.9915635e-01   1.3267038e+01   9.9905998e-01   1.2410177e+01   9.9865191e-01   1.1700427e+01   9.9744823e-01
   3.5575624e+01   9.9390931e-01   2.5155765e+01   9.9689273e-01   2.0539596e+01   9.9818753e-01   1.7787812e+01   9.9878010e-01   1.5909903e+01   9.9905682e-01   1.4523688e+01   9.9913673e-01   1.3446322e+01   9.9903061e-01   1.2577882e+01   9.9860307e-01   1.1858541e+01   9.9737032e-01
   3.6049965e+01   9.9386976e-01   2.5491175e+01   9.9684340e-01   2.0813457e+01   9.9815798e-01   1.8024983e+01   9.9875059e-01   1.6122035e+01   9.9902734e-01   1.4717337e+01   9.9910730e-01   1.3625606e+01   9.9900123e-01   1.2745587e+01   9.9856399e-01   1.2016655e+01   9.9729240e-01
   3.6524307e+01   9.9384010e-01   2.5826585e+01   9.9680395e-01   2.1087318e+01   9.9811858e-01   1.8262153e+01   9.9872108e-01   1.6334167e+01   9.9900769e-01   1.4910986e+01   9.9907787e-01   1.3804890e+01   9.9897186e-01   1.2913293e+01   9.9851515e-01   1.2174769e+01   9.9721448e-01
   3.6998649e+01   9.9381044e-01   2.6161995e+01   9.9676449e-01   2.1361180e+01   9.9808903e-01   1.8499324e+01   9.9869156e-01   1.6546299e+01   9.9897822e-01   1.5104635e+01   9.9905825e-01   1.3984175e+01   9.9893269e-01   1.3080998e+01   9.9846630e-01   1.2332883e+01   9.9714631e-01
   3.7472990e+01   9.9378077e-01   2.6497406e+01   9.9671517e-01   2.1635041e+01   9.9804963e-01   1.8736495e+01   9.9866205e-01   1.6758431e+01   9.9895857e-01   1.5298284e+01   9.9902882e-01   1.4163459e+01   9.9890332e-01   1.3248703e+01   9.9842723e-01   1.2490997e+01   9.9706839e-01
   3.7947332e+01   9.9375111e-01   2.6832816e+01   9.9667571e-01   2.1908902e+01   9.9802008e-01   1.8973666e+01   9.9864237e-01   1.6970563e+01   9.9892909e-01   1.5491933e+01   9.9900920e-01   1.4342743e+01   9.9887394e-01   1.3416408e+01   9.9837838e-01   1.2649111e+01   9.9700021e-01
   3.8421674e+01   9.9372145e-01   2.7168226e+01   9.9662639e-01   2.2182764e+01   9.9798067e-01   1.9210837e+01   9.9861286e-01   1.7182695e+01   9.9890944e-01   1.5685583e+01   9.9897977e-01   1.4522028e+01   9.9884456e-01   1.3584113e+01   9.9833931e-01   1.2807225e+01   9.9692230e-01
   3.8896015e+01   9.9369179e-01   2.7503636e+01   9.9658693e-01   2.2456625e+01   9.9795112e-01   1.9448008e+01   9.9858335e-01   1.7394827e+01   9.9887997e-01   1.5879232e+01   9.9895034e-01   1.4701312e+01   9.9881519e-01   1.3751818e+01   9.9829046e-01   1.2965338e+01   9.9685412e-01
   3.9370357e+01   9.9367201e-01   2.7839046e+01   9.9654747e-01   2.2730486e+01   9.9791172e-01   1.9685178e+01   9.9855383e-01   1.7606959e+01   9.9886032e-01   1.6072881e+01   9.9893072e-01   1.4880596e+01   9.9878581e-01   1.3919523e+01   9.9825139e-01   1.3123452e+01   9.9677620e-01
   3.9844699e+01   9.9364235e-01   2.8174457e+01   9.9650801e-01   2.3004347e+01   9.9788217e-01   1.9922349e+01   9.9852432e-01   1.7819091e+01   9.9883085e-01   1.6266530e+01   9.9890129e-01   1.5059880e+01   9.9874665e-01   1.4087228e+01   9.9820255e-01   1.3281566e+01   9.9670803e-01
   4.0319040e+01   9.9362258e-01   2.8509867e+01   9.9646856e-01   2.3278209e+01   9.9785262e-01   2.0159520e+01   9.9850464e-01   1.8031223e+01   9.9880137e-01   1.6460179e+01   9.9888167e-01   1.5239165e+01   9.9871727e-01   1.4254933e+01   9.9815370e-01   1.3439680e+01   9.9663985e-01
   4.0793382e+01   9.9360280e-01   2.8845277e+01   9.9642910e-01   2.3552070e+01   9.9781322e-01   2.0396691e+01   9.9847513e-01   1.8243355e+01   9.9878172e-01   1.6653828e+01   9.9885224e-01   1.5418449e+01   9.9868790e-01   1.4422638e+01   9.9811463e-01   1.3597794e+01   9.9656193e-01
   4.1267723e+01   9.9357314e-01   2.9180687e+01   9.9638964e-01   2.3825931e+01   9.9778367e-01   2.0633862e+01   9.9844562e-01   1.8455487e+01   9.9875225e-01   1.6847478e+01   9.9882281e-01   1.5597733e+01   9.9865852e-01   1.4590344e+01   9.9806578e-01   1.3755908e+01   9.9649376e-01
   4.1742065e+01   9.9355336e-01   2.9516097e+01   9.9635018e-01   2.4099793e+01   9.9775411e-01   2.0871033e+01   9.9841610e-01   1.8667619e+01   9.9873260e-01   1.7041127e+01   9.9880319e-01   1.5777018e+01   9.9862914e-01   1.4758049e+01   9.9802671e-01   1.3914022e+01   9.9642558e-01
   4.2216407e+01   9.9353359e-01   2.9851507e+01   9.9631073e-01   2.4373654e+01   9.9771471e-01   2.1108203e+01   9.9838659e-01   1.8879751e+01   9.9870312e-01   1.7234776e+01   9.9877376e-01   1.5956302e+01   9.9859977e-01   1.4925754e+01   9.9797786e-01   1.4072136e+01   9.9635740e-01
   4.2690748e+01   9.9352370e-01   3.0186918e+01   9.9627127e-01   2.4647515e+01   9.9768516e-01   2.1345374e+01   9.9836691e-01   1.9091883e+01   9.9868347e-01   1.7428425e+01   9.9874433e-01   1.6135586e+01   9.9856060e-01   1.5093459e+01   9.9793879e-01   1.4230249e+01   9.9628923e-01
   4.3165090e+01   9.9350393e-01   3.0522328e+01   9.9623181e-01   2.4921376e+01   9.9765561e-01   2.1582545e+01   9.9833740e-01   1.9304015e+01   9.9865400e-01   1.7622074e+01   9.9872472e-01   1.6314871e+01   9.9853123e-01   1.5261164e+01   9.9788995e-01   1.4388363e+01   9.9622105e-01
   4.3639432e+01   9.9348415e-01   3.0857738e+01   9.9619236e-01   2.5195238e+01   9.9761621e-01   2.1819716e+01   9.9830789e-01   1.9516147e+01   9.9863435e-01   1.7815723e+01   9.9869529e-01   1.6494155e+01   9.9850185e-01   1.5428869e+01   9.9785087e-01   1.4546477e+01   9.9615287e-01
   4.4113773e+01   9.9346438e-01   3.1193148e+01   9.9616276e-01   2.5469099e+01   9.9758666e-01   2.2056887e+01   9.9827837e-01   1.9728279e+01   9.9860488e-01   1.8009373e+01   9.9866586e-01   1.6673439e+01   9.9847248e-01   1.5596574e+01   9.9780203e-01   1.4704591e+01   9.9608470e-01
   4.4588115e+01   9.9345449e-01   3.1528558e+01   9.9612330e-01   2.5742960e+01   9.9755711e-01   2.2294058e+01   9.9825870e-01   1.9940411e+01   9.9858523e-01   1.8203022e+01   9.9864624e-01   1.6852723e+01   9.9844310e-01   1.5764279e+01   9.9776295e-01   1.4862705e+01   9.9601652e-01
   4.5062457e+01   9.9343471e-01   3.1863969e+01   9.9608385e-01   2.6016821e+01   9.9752756e-01   2.2531228e+01   9.9822918e-01   2.0152543e+01   9.9855575e-01   1.8396671e+01   9.9861681e-01   1.7032008e+01   9.9840393e-01   1.5931984e+01   9.9771411e-01   1.5020819e+01   9.9595808e-01
   4.5536798e+01   9.9342483e-01   3.2199379e+01   9.9605425e-01   2.6290683e+01   9.9748815e-01   2.2768399e+01   9.9819967e-01   2.0364675e+01   9.9853610e-01   1.8590320e+01   9.9858738e-01   1.7211292e+01   9.9837456e-01   1.6099689e+01   9.9767503e-01   1.5178933e+01   9.9588990e-01
   4.6011140e+01   9.9340505e-01   3.2534789e+01   9.9601480e-01   2.6564544e+01   9.9745860e-01   2.3005570e+01   9.9817016e-01   2.0576807e+01   9.9850663e-01   1.8783969e+01   9.9856776e-01   1.7390576e+01   9.9834518e-01   1.6267395e+01   9.9762619e-01   1.5337047e+01   9.9582173e-01
   4.6485482e+01   9.9339516e-01   3.2870199e+01   9.9598520e-01   2.6838405e+01   9.9742905e-01   2.3242741e+01   9.9815048e-01   2.0788939e+01   9.9847715e-01   1.8977618e+01   9.9853833e-01   1.7569861e+01   9.9831581e-01   1.6435100e+01   9.9758711e-01   1.5495161e+01   9.9575355e-01
   4.6959823e+01   9.9338528e-01   3.3205609e+01   9.9594575e-01   2.7112267e+01   9.9739950e-01   2.3479912e+01   9.9812097e-01   2.1001071e+01   9.9845750e-01   1.9171268e+01   9.9851871e-01   1.7749145e+01   9.9828643e-01   1.6602805e+01   9.9753827e-01   1.5653274e+01   9.9569511e-01
   4.7434165e+01   9.9337539e-01   3.3541020e+01   9.9591615e-01   2.7386128e+01   9.9736995e-01   2.3717082e+01   9.9809145e-01   2.1213203e+01   9.9842803e-01   1.9364917e+01   9.9848928e-01   1.7928429e+01   9.9824726e-01   1.6770510e+01   9.9749919e-01   1.5811388e+01   9.9562694e-01


==> data/Plate_Adjoint_Blasius_FreSCo_V1_Without_Advection_Results.dat <==
   0.0000000e+00   5.3206935e-03   0.0000000e+00   4.7792679e-03   0.0000000e+00   4.5871370e-03   0.0000000e+00   4.5508802e-03   0.0000000e+00   4.6257607e-03   0.0000000e+00   4.8187458e-03   0.0000000e+00   5.1804824e-03   0.0000000e+00   5.8791745e-03   0.0000000e+00   7.5988733e-03
   1.8257419e-01   9.4262211e-02   1.9364917e-01   8.4684332e-02   2.0701967e-01   8.1320592e-02   2.2360680e-01   8.0710445e-02   2.4494897e-01   8.2068010e-02   2.7386128e-01   8.5519225e-02   3.1622777e-01   9.1962966e-02   3.8729833e-01   1.0435919e-01   5.4772256e-01   1.3458307e-01
   3.6514837e-01   1.8780497e-01   3.8729833e-01   1.6887723e-01   4.1403934e-01   1.6227583e-01   4.4721360e-01   1.6112897e-01   4.8989795e-01   1.6389438e-01   5.4772256e-01   1.7082748e-01   6.3245553e-01   1.8371403e-01   7.7459667e-01   2.0837655e-01   1.0954451e+00   2.6774988e-01
   5.4772256e-01   2.7993982e-01   5.8094750e-01   2.5229506e-01   6.2105900e-01   2.4266202e-01   6.7082039e-01   2.4107274e-01   7.3484692e-01   2.4528268e-01   8.2158384e-01   2.5567986e-01   9.4868330e-01   2.7489778e-01   1.1618950e+00   3.1140382e-01   1.6431677e+00   3.9765036e-01
   7.3029674e-01   3.6942049e-01   7.7459667e-01   3.3429026e-01   8.2807867e-01   3.2197416e-01   8.9442719e-01   3.2006605e-01   9.7979590e-01   3.2573313e-01   1.0954451e+00   3.3949115e-01   1.2649111e+00   3.6473404e-01   1.5491933e+00   4.1217291e-01   2.1908902e+00   5.2117227e-01
   9.1287093e-01   4.5468831e-01   9.6824584e-01   4.1397076e-01   1.0350983e+00   3.9949491e-01   1.1180340e+00   3.9743560e-01   1.2247449e+00   4.0453495e-01   1.3693064e+00   4.2143454e-01   1.5811388e+00   4.5213477e-01   1.9364917e+00   5.0895509e-01   2.7386128e+00   6.3444370e-01
   1.0954451e+00   5.3435770e-01   1.1618950e+00   4.9039928e-01   1.2421180e+00   4.7444504e-01   1.3416408e+00   4.7244026e-01   1.4696938e+00   4.8090070e-01   1.6431677e+00   5.0059379e-01   1.8973666e+00   5.3591170e-01   2.3237900e+00   5.9995383e-01   3.2863353e+00   7.3407074e-01
   1.2780193e+00   6.0720727e-01   1.3555442e+00   5.6255207e-01   1.4491377e+00   5.4593131e-01   1.5652476e+00   5.4420920e-01   1.7146428e+00   5.5391414e-01   1.9170290e+00   5.7591600e-01   2.2135944e+00   6.1473306e-01   2.7110883e+00   6.8326752e-01   3.8340579e+00   8.1723854e-01
   1.4605935e+00   6.7237459e-01   1.5491933e+00   6.2941916e-01   1.6561573e+00   6.1300742e-01   1.7888544e+00   6.1180177e-01   1.9595918e+00   6.2258236e-01   2.1908902e+00   6.4627257e-01   2.5298221e+00   6.8721792e-01   3.0983867e+00   7.5710553e-01   4.3817805e+00   8.8236102e-01
   1.6431677e+00   7.2979083e-01   1.7428425e+00   6.9038650e-01   1.8631770e+00   6.7499042e-01   2.0124612e+00   6.7451125e-01   2.2045408e+00   6.8614839e-01   2.4647515e+00   7.1082295e-01   2.8460499e+00   7.5241685e-01   3.4856850e+00   8.2051509e-01   4.9295030e+00   9.3027246e-01
   1.8257419e+00   7.7923374e-01   1.9364917e+00   7.4463079e-01   2.0701967e+00   7.3095662e-01   2.2360680e+00   7.3135572e-01   2.4494897e+00   7.4356721e-01   2.7386128e+00   7.6842674e-01   3.1622777e+00   8.0908653e-01   3.8729833e+00   8.7237152e-01   5.4772256e+00   9.6220556e-01
   2.0083160e+00   8.2149298e-01   2.1301408e+00   7.9221390e-01   2.2772163e+00   7.8072225e-01   2.4596748e+00   7.8206096e-01   2.6944387e+00   7.9453505e-01   3.0124741e+00   8.1881163e-01   3.4785054e+00   8.5712966e-01   4.2602817e+00   9.1329660e-01   6.0249481e+00   9.8194095e-01
   2.1908902e+00   8.5714777e-01   2.3237900e+00   8.3317516e-01   2.4842360e+00   8.2407802e-01   2.6832816e+00   8.2633012e-01   2.9393877e+00   8.3872848e-01   3.2863353e+00   8.6170627e-01   3.7947332e+00   8.9650299e-01   4.6475800e+00   9.4404271e-01   6.5726707e+00   9.9279601e-01
   2.3734644e+00   8.8665834e-01   2.5174392e+00   8.6756170e-01   2.6912557e+00   8.6082740e-01   2.9068884e+00   8.6386145e-01   3.1843367e+00   8.7583292e-01   3.5601966e+00   8.9689045e-01   4.1109610e+00   9.2730284e-01   5.0348784e+00   9.6563335e-01   7.1203932e+00   9.9779169e-01
   2.5560386e+00   9.1111133e-01   2.7110883e+00   8.9627938e-01   2.8982753e+00   8.9167002e-01   3.1304952e+00   8.9530760e-01   3.4292856e+00   9.0655125e-01   3.8340579e+00   9.2526667e-01   4.4271887e+00   9.5088162e-01   5.4221767e+00   9.8030901e-01   7.6681158e+00   9.9969574e-01
   2.7386128e+00   9.3116758e-01   2.9047375e+00   9.1992258e-01   3.1052950e+00   9.1710018e-01   3.3541020e+00   9.2111875e-01   3.6742346e+00   9.3138683e-01   4.1079192e+00   9.4750637e-01   4.7434165e+00   9.6826152e-01   5.8094750e+00   9.8968647e-01   8.2158384e+00   1.0000000e+00
   2.9211870e+00   9.4714473e-01   3.0983867e+00   9.3875757e-01   3.3123147e+00   9.3731145e-01   3.5777088e+00   9.4144330e-01   3.9191836e+00   9.5054217e-01   4.3817805e+00   9.6399394e-01   5.0596443e+00   9.8019343e-01   6.1967734e+00   9.9502986e-01   8.7635609e+00   9.9962704e-01
   3.1037612e+00   9.6001239e-01   3.2920358e+00   9.5388863e-01   3.5193344e+00   9.5345748e-01   3.8013156e+00   9.5747845e-01   4.1641326e+00   9.6531493e-01   4.6556417e+00   9.7618734e-01   5.3758720e+00   9.8833346e-01   6.5840717e+00   9.9799623e-01   9.3112835e+00   9.9905779e-01
   3.2863353e+00   9.7016098e-01   3.4856850e+00   9.6576476e-01   3.7263540e+00   9.6600698e-01   4.0249224e+00   9.6973530e-01   4.4090815e+00   9.7629005e-01   4.9295030e+00   9.8480127e-01   5.6920998e+00   9.9354262e-01   6.9713700e+00   9.9941066e-01   9.8590060e+00   9.9849835e-01
   3.4689095e+00   9.7793862e-01   3.6793342e+00   9.7480449e-01   3.9333737e+00   9.7542181e-01   4.2485292e+00   9.7872989e-01   4.6540305e+00   9.8406425e-01   5.2033643e+00   9.9053274e-01   6.0083276e+00   9.9659931e-01   7.3586684e+00   9.9991160e-01   1.0406729e+01   9.9799780e-01
   3.6514837e+00   9.8398057e-01   3.8729833e+00   9.8178201e-01   4.1403934e+00   9.8257456e-01   4.4721360e+00   9.8540383e-01   4.8989795e+00   9.8960883e-01   5.4772256e+00   9.9437667e-01   6.3245553e+00   9.9839794e-01   7.7459667e+00   1.0000000e+00   1.0954451e+01   9.9756595e-01
   3.8340579e+00   9.8860250e-01   4.0666325e+00   9.8706083e-01   4.3474130e+00   9.8789368e-01   4.6957428e+00   9.9022007e-01   5.1439285e+00   9.9344285e-01   5.7510869e+00   9.9683442e-01   6.6407831e+00   9.9936114e-01   8.1332650e+00   9.9990178e-01   1.1502174e+01   9.9719300e-01
   4.0166321e+00   9.9206404e-01   4.2602817e+00   9.9098090e-01   4.5544327e+00   9.9175552e-01   4.9193496e+00   9.9361110e-01   5.3888774e+00   9.9600869e-01   6.0249481e+00   9.9832873e-01   6.9570109e+00   9.9981326e-01   8.5205634e+00   9.9972497e-01   1.2049896e+01   9.9687893e-01
   4.1992063e+00   9.9456185e-01   4.4539308e+00   9.9379077e-01   4.7614524e+00   9.9444799e-01   5.1429563e+00   9.9588162e-01   5.6338264e+00   9.9762094e-01   6.2988094e+00   9.9916436e-01   7.2732386e+00   9.9997051e-01   8.9078617e+00   9.9953835e-01   1.2597619e+01   9.9659430e-01
   4.3817805e+00   9.9637129e-01   4.6475800e+00   9.9580484e-01   4.9684720e+00   9.9632487e-01   5.3665631e+00   9.9739530e-01   5.8787754e+00   9.9862369e-01   6.5726707e+00   9.9962642e-01   7.5894664e+00   1.0000000e+00   9.2951600e+00   9.9937137e-01   1.3145341e+01   9.9635875e-01
   4.5643546e+00   9.9765953e-01   4.8412292e+00   9.9722943e-01   5.1754917e+00   9.9762197e-01   5.5901699e+00   9.9839786e-01   6.1237244e+00   9.9924303e-01   6.8465320e+00   9.9985253e-01   7.9056942e+00   9.9996069e-01   9.6824584e+00   9.9922403e-01   1.3693064e+01   9.9613301e-01
   4.7469288e+00   9.9856425e-01   5.0348784e+00   9.9823155e-01   5.3825114e+00   9.9850636e-01   5.8137767e+00   9.9904658e-01   6.3686733e+00   9.9960677e-01   7.1203932e+00   9.9996068e-01   8.2219219e+00   9.9990171e-01   1.0069757e+01   9.9909634e-01   1.4240786e+01   9.9593671e-01
   4.9295030e+00   9.9917395e-01   5.2285275e+00   9.9890946e-01   5.5895310e+00   9.9908613e-01   6.0373835e+00   9.9944957e-01   6.6136223e+00   9.9981321e-01   7.3942545e+00   1.0000000e+00   8.5381497e+00   9.9984274e-01   1.0457055e+01   9.9899811e-01   1.4788509e+01   9.9576005e-01
   5.1120772e+00   9.9956731e-01   5.4221767e+00   9.9936139e-01   5.7965507e+00   9.9946937e-01   6.2609903e+00   9.9970513e-01   6.8585713e+00   9.9992135e-01   7.6681158e+00   1.0000000e+00   8.8543774e+00   9.9978377e-01   1.0844353e+01   9.9889989e-01   1.5336232e+01   9.9559320e-01
   5.2946514e+00   9.9981316e-01   5.6158259e+00   9.9964631e-01   6.0035704e+00   9.9970520e-01   6.4845971e+00   9.9984273e-01   7.1035203e+00   9.9997051e-01   7.9419771e+00   9.9999017e-01   9.1706052e+00   9.9973463e-01   1.1231652e+01   9.9882131e-01   1.5883954e+01   9.9543617e-01
   5.4772256e+00   9.9993116e-01   5.8094750e+00   9.9982315e-01   6.2105900e+00   9.9984278e-01   6.7082039e+00   9.9992137e-01   7.3484692e+00   9.9999017e-01   8.2158384e+00   9.9997051e-01   9.4868330e+00   9.9969531e-01   1.1618950e+01   9.9875255e-01   1.6431677e+01   9.9528894e-01
   5.6597998e+00   9.9999017e-01   6.0031242e+00   9.9992140e-01   6.4176097e+00   9.9992139e-01   6.9318107e+00   9.9996068e-01   7.5934182e+00   1.0000000e+00   8.4896996e+00   9.9995084e-01   9.8030607e+00   9.9966583e-01   1.2006248e+01   9.9869362e-01   1.6979399e+01   9.9514172e-01
   5.8423739e+00   1.0000000e+00   6.1967734e+00   9.9998035e-01   6.6246294e+00   9.9997052e-01   7.1554175e+00   9.9998034e-01   7.8383672e+00   1.0000000e+00   8.7635609e+00   9.9994101e-01   1.0119289e+01   9.9963634e-01   1.2393547e+01   9.9863468e-01   1.7527122e+01   9.9500432e-01
   6.0249481e+00   9.9997050e-01   6.3904225e+00   1.0000000e+00   6.8316490e+00   9.9999017e-01   7.3790243e+00   9.9999017e-01   8.0833162e+00   9.9999017e-01   9.0374222e+00   9.9992135e-01   1.0435516e+01   9.9960686e-01   1.2780845e+01   9.9857575e-01   1.8074844e+01   9.9487673e-01
   6.2075223e+00   9.9992133e-01   6.5840717e+00   1.0000000e+00   7.0386687e+00   1.0000000e+00   7.6026311e+00   1.0000000e+00   8.3282651e+00   9.9999017e-01   9.3112835e+00   9.9991152e-01   1.0751744e+01   9.9958720e-01   1.3168143e+01   9.9851682e-01   1.8622567e+01   9.9473932e-01
   6.3900965e+00   9.9986233e-01   6.7777209e+00   9.9999018e-01   7.2456884e+00   1.0000000e+00   7.8262379e+00   9.9999017e-01   8.5732141e+00   9.9998034e-01   9.5851448e+00   9.9990169e-01   1.1067972e+01   9.9956754e-01   1.3555442e+01   9.9846770e-01   1.9170290e+01   9.9461173e-01
   6.5726707e+00   9.9978365e-01   6.9713700e+00   9.9996070e-01   7.4527080e+00   9.9999017e-01   8.0498447e+00   9.9999017e-01   8.8181631e+00   9.9997051e-01   9.8590060e+00   9.9989186e-01   1.1384200e+01   9.9953806e-01   1.3942740e+01   9.9840877e-01   1.9718012e+01   9.9447432e-01
   6.7552449e+00   9.9970498e-01   7.1650192e+00   9.9993123e-01   7.6597277e+00   9.9997052e-01   8.2734515e+00   9.9998034e-01   9.0631120e+00   9.9997051e-01   1.0132867e+01   9.9988203e-01   1.1700427e+01   9.9951840e-01   1.4330038e+01   9.9834983e-01   2.0265735e+01   9.9434673e-01
   6.9378191e+00   9.9962631e-01   7.3586684e+00   9.9990175e-01   7.8667474e+00   9.9996069e-01   8.4970583e+00   9.9997051e-01   9.3080610e+00   9.9996068e-01   1.0406729e+01   9.9986237e-01   1.2016655e+01   9.9948891e-01   1.4717337e+01   9.9829090e-01   2.0813457e+01   9.9421914e-01
   7.1203932e+00   9.9953781e-01   7.5523175e+00   9.9986245e-01   8.0737670e+00   9.9994104e-01   8.7206651e+00   9.9996068e-01   9.5530100e+00   9.9995085e-01   1.0680590e+01   9.9985253e-01   1.2332883e+01   9.9945943e-01   1.5104635e+01   9.9823197e-01   2.1361180e+01   9.9409155e-01
   7.3029674e+00   9.9945914e-01   7.7459667e+00   9.9983298e-01   8.2807867e+00   9.9992139e-01   8.9442719e+00   9.9995085e-01   9.7979590e+00   9.9994102e-01   1.0954451e+01   9.9983287e-01   1.2649111e+01   9.9942994e-01   1.5491933e+01   9.9817303e-01   2.1908902e+01   9.9396396e-01
   7.4855416e+00   9.9937063e-01   7.9396159e+00   9.9979368e-01   8.4878064e+00   9.9990173e-01   9.1678787e+00   9.9994103e-01   1.0042908e+01   9.9993118e-01   1.1228312e+01   9.9982304e-01   1.2965338e+01   9.9940046e-01   1.5879232e+01   9.9811410e-01   2.2456625e+01   9.9383637e-01
   7.6681158e+00   9.9929196e-01   8.1332650e+00   9.9975438e-01   8.6948260e+00   9.9988208e-01   9.3914855e+00   9.9992137e-01   1.0287857e+01   9.9992135e-01   1.1502174e+01   9.9980338e-01   1.3281566e+01   9.9937097e-01   1.6266530e+01   9.9804534e-01   2.3004347e+01   9.9370878e-01
   7.8506900e+00   9.9920345e-01   8.3269142e+00   9.9970526e-01   8.9018457e+00   9.9986243e-01   9.6150923e+00   9.9991154e-01   1.0532806e+01   9.9990169e-01   1.1776035e+01   9.9978372e-01   1.3597794e+01   9.9934148e-01   1.6653828e+01   9.9798641e-01   2.3552070e+01   9.9358119e-01
   8.0332642e+00   9.9912478e-01   8.5205634e+00   9.9966596e-01   9.1088654e+00   9.9984278e-01   9.8386991e+00   9.9989188e-01   1.0777755e+01   9.9989186e-01   1.2049896e+01   9.9976406e-01   1.3914022e+01   9.9930217e-01   1.7041127e+01   9.9791765e-01   2.4099793e+01   9.9346341e-01
   8.2158384e+00   9.9903628e-01   8.7142125e+00   9.9962666e-01   9.3158851e+00   9.9981330e-01   1.0062306e+01   9.9988205e-01   1.1022704e+01   9.9987220e-01   1.2323758e+01   9.9974439e-01   1.4230249e+01   9.9927268e-01   1.7428425e+01   9.9784889e-01   2.4647515e+01   9.9333582e-01
   8.3984125e+00   9.9895761e-01   8.9078617e+00   9.9958736e-01   9.5229047e+00   9.9979364e-01   1.0285913e+01   9.9986239e-01   1.1267653e+01   9.9985254e-01   1.2597619e+01   9.9972473e-01   1.4546477e+01   9.9923337e-01   1.7815723e+01   9.9778014e-01   2.5195238e+01   9.9321804e-01
   8.5809867e+00   9.9887893e-01   9.1015109e+00   9.9953824e-01   9.7299244e+00   9.9976416e-01   1.0509519e+01   9.9984273e-01   1.1512602e+01   9.9984271e-01   1.2871480e+01   9.9969524e-01   1.4862705e+01   9.9919406e-01   1.8203022e+01   9.9771138e-01   2.5742960e+01   9.9310027e-01
   8.7635609e+00   9.9880026e-01   9.2951600e+00   9.9949894e-01   9.9369441e+00   9.9974451e-01   1.0733126e+01   9.9982308e-01   1.1757551e+01   9.9982305e-01   1.3145341e+01   9.9967558e-01   1.5178933e+01   9.9915474e-01   1.8590320e+01   9.9764262e-01   2.6290683e+01   9.9298249e-01
   8.9461351e+00   9.9872159e-01   9.4888092e+00   9.9944982e-01   1.0143964e+01   9.9971503e-01   1.0956733e+01   9.9980342e-01   1.2002500e+01   9.9980338e-01   1.3419203e+01   9.9964608e-01   1.5495161e+01   9.9911543e-01   1.8977618e+01   9.9757386e-01   2.6838405e+01   9.9286471e-01
   9.1287093e+00   9.9864292e-01   9.6824584e+00   9.9941052e-01   1.0350983e+01   9.9968555e-01   1.1180340e+01   9.9978376e-01   1.2247449e+01   9.9977389e-01   1.3693064e+01   9.9961659e-01   1.5811388e+01   9.9907611e-01   1.9364917e+01   9.9750511e-01   2.7386128e+01   9.9275675e-01
   9.3112835e+00   9.9857408e-01   9.8761075e+00   9.9936139e-01   1.0558003e+01   9.9965607e-01   1.1403947e+01   9.9975427e-01   1.2492398e+01   9.9975423e-01   1.3966925e+01   9.9959693e-01   1.6127616e+01   9.9903680e-01   1.9752215e+01   9.9743635e-01   2.7933850e+01   9.9264879e-01
   9.4938577e+00   9.9849541e-01   1.0069757e+01   9.9931227e-01   1.0765023e+01   9.9962659e-01   1.1627553e+01   9.9973462e-01   1.2737347e+01   9.9973457e-01   1.4240786e+01   9.9956744e-01   1.6443844e+01   9.9899748e-01   2.0139513e+01   9.9736759e-01   2.8481573e+01   9.9253101e-01
   9.6764318e+00   9.9842658e-01   1.0263406e+01   9.9927297e-01   1.0972042e+01   9.9959711e-01   1.1851160e+01   9.9971496e-01   1.2982296e+01   9.9971491e-01   1.4514648e+01   9.9953794e-01   1.6760072e+01   9.9894834e-01   2.0526812e+01   9.9729884e-01   2.9029296e+01   9.9243287e-01
   9.8590060e+00   9.9834790e-01   1.0457055e+01   9.9922385e-01   1.1179062e+01   9.9956763e-01   1.2074767e+01   9.9968547e-01   1.3227245e+01   9.9968541e-01   1.4788509e+01   9.9950845e-01   1.7076299e+01   9.9890903e-01   2.0914110e+01   9.9723008e-01   2.9577018e+01   9.9232491e-01
   1.0041580e+01   9.9827907e-01   1.0650704e+01   9.9917472e-01   1.1386082e+01   9.9953815e-01   1.2298374e+01   9.9966581e-01   1.3472194e+01   9.9966575e-01   1.5062370e+01   9.9947896e-01   1.7392527e+01   9.9886971e-01   2.1301408e+01   9.9715150e-01   3.0124741e+01   9.9221694e-01
   1.0224154e+01   9.9821023e-01   1.0844353e+01   9.9913542e-01   1.1593101e+01   9.9950867e-01   1.2521981e+01   9.9963632e-01   1.3717143e+01   9.9963626e-01   1.5336232e+01   9.9944946e-01   1.7708755e+01   9.9882057e-01   2.1688707e+01   9.9708274e-01   3.0672463e+01   9.9211880e-01
   1.0406729e+01   9.9814139e-01   1.1038003e+01   9.9908630e-01   1.1800121e+01   9.9947919e-01   1.2745587e+01   9.9961667e-01   1.3962092e+01   9.9961660e-01   1.5610093e+01   9.9941997e-01   1.8024983e+01   9.9878125e-01   2.2076005e+01   9.9701399e-01   3.1220186e+01   9.9202065e-01
   1.0589303e+01   9.9807255e-01   1.1231652e+01   9.9903718e-01   1.2007141e+01   9.9944971e-01   1.2969194e+01   9.9958718e-01   1.4207041e+01   9.9958711e-01   1.5883954e+01   9.9939048e-01   1.8341210e+01   9.9873211e-01   2.2463303e+01   9.9694523e-01   3.1767908e+01   9.9192250e-01
   1.0771877e+01   9.9801355e-01   1.1425301e+01   9.9899788e-01   1.2214160e+01   9.9942023e-01   1.3192801e+01   9.9956752e-01   1.4451989e+01   9.9956744e-01   1.6157815e+01   9.9935115e-01   1.8657438e+01   9.9869280e-01   2.2850602e+01   9.9687647e-01   3.2315631e+01   9.9183417e-01
   1.0954451e+01   9.9794471e-01   1.1618950e+01   9.9894875e-01   1.2421180e+01   9.9939075e-01   1.3416408e+01   9.9953803e-01   1.4696938e+01   9.9953795e-01   1.6431677e+01   9.9932166e-01   1.8973666e+01   9.9864365e-01   2.3237900e+01   9.9680772e-01   3.2863353e+01   9.9173602e-01
   1.1137025e+01   9.9788571e-01   1.1812599e+01   9.9889963e-01   1.2628200e+01   9.9935145e-01   1.3640015e+01   9.9950855e-01   1.4941887e+01   9.9950846e-01   1.6705538e+01   9.9929217e-01   1.9289894e+01   9.9860434e-01   2.3625198e+01   9.9673896e-01   3.3411076e+01   9.9164769e-01
   1.1319600e+01   9.9781687e-01   1.2006248e+01   9.9886033e-01   1.2835219e+01   9.9932197e-01   1.3863621e+01   9.9948889e-01   1.5186836e+01   9.9948880e-01   1.6979399e+01   9.9926267e-01   1.9606121e+01   9.9855520e-01   2.4012497e+01   9.9667020e-01   3.3958799e+01   9.9155936e-01
   1.1502174e+01   9.9775787e-01   1.2199898e+01   9.9881121e-01   1.3042239e+01   9.9929249e-01   1.4087228e+01   9.9945940e-01   1.5431785e+01   9.9945931e-01   1.7253261e+01   9.9922335e-01   1.9922349e+01   9.9851588e-01   2.4399795e+01   9.9660145e-01   3.4506521e+01   9.9147103e-01
   1.1684748e+01   9.9769887e-01   1.2393547e+01   9.9876208e-01   1.3249259e+01   9.9925318e-01   1.4310835e+01   9.9942991e-01   1.5676734e+01   9.9942981e-01   1.7527122e+01   9.9919386e-01   2.0238577e+01   9.9846674e-01   2.4787093e+01   9.9653269e-01   3.5054244e+01   9.9139251e-01
   1.1867322e+01   9.9763986e-01   1.2587196e+01   9.9872279e-01   1.3456278e+01   9.9922370e-01   1.4534442e+01   9.9941026e-01   1.5921683e+01   9.9940032e-01   1.7800983e+01   9.9916436e-01   2.0554805e+01   9.9842743e-01   2.5174392e+01   9.9646393e-01   3.5601966e+01   9.9130418e-01
   1.2049896e+01   9.9758086e-01   1.2780845e+01   9.9867366e-01   1.3663298e+01   9.9919422e-01   1.4758049e+01   9.9938077e-01   1.6166632e+01   9.9937083e-01   1.8074844e+01   9.9912504e-01   2.0871033e+01   9.9837828e-01   2.5561690e+01   9.9639518e-01   3.6149689e+01   9.9122566e-01
   1.2232470e+01   9.9752186e-01   1.2974494e+01   9.9862454e-01   1.3870318e+01   9.9915492e-01   1.4981655e+01   9.9935128e-01   1.6411581e+01   9.9935117e-01   1.8348706e+01   9.9909555e-01   2.1187260e+01   9.9832914e-01   2.5948988e+01   9.9633624e-01   3.6697411e+01   9.9114714e-01
   1.2415045e+01   9.9747269e-01   1.3168143e+01   9.9858524e-01   1.4077337e+01   9.9912544e-01   1.5205262e+01   9.9932179e-01   1.6656530e+01   9.9932167e-01   1.8622567e+01   9.9906605e-01   2.1503488e+01   9.9828983e-01   2.6336287e+01   9.9626748e-01   3.7245134e+01   9.9106862e-01
   1.2597619e+01   9.9741368e-01   1.3361793e+01   9.9853612e-01   1.4284357e+01   9.9909596e-01   1.5428869e+01   9.9929231e-01   1.6901479e+01   9.9929218e-01   1.8896428e+01   9.9902673e-01   2.1819716e+01   9.9824068e-01   2.6723585e+01   9.9619873e-01   3.7792856e+01   9.9099992e-01
   1.2780193e+01   9.9736451e-01   1.3555442e+01   9.9848699e-01   1.4491377e+01   9.9905665e-01   1.5652476e+01   9.9926282e-01   1.7146428e+01   9.9926269e-01   1.9170290e+01   9.9899724e-01   2.2135944e+01   9.9820137e-01   2.7110883e+01   9.9612997e-01   3.8340579e+01   9.9092140e-01
   1.2962767e+01   9.9730551e-01   1.3749091e+01   9.9844769e-01   1.4698396e+01   9.9902717e-01   1.5876083e+01   9.9924316e-01   1.7391377e+01   9.9923320e-01   1.9444151e+01   9.9896774e-01   2.2452171e+01   9.9815223e-01   2.7498182e+01   9.9607104e-01   3.8888302e+01   9.9085270e-01
   1.3145341e+01   9.9725634e-01   1.3942740e+01   9.9839857e-01   1.4905416e+01   9.9899769e-01   1.6099689e+01   9.9921367e-01   1.7636326e+01   9.9920370e-01   1.9718012e+01   9.9892842e-01   2.2768399e+01   9.9810308e-01   2.7885480e+01   9.9600228e-01   3.9436024e+01   9.9078400e-01
   1.3327916e+01   9.9720717e-01   1.4136389e+01   9.9835927e-01   1.5112436e+01   9.9895838e-01   1.6323296e+01   9.9918419e-01   1.7881275e+01   9.9917421e-01   1.9991873e+01   9.9889893e-01   2.3084627e+01   9.9806377e-01   2.8272778e+01   9.9594334e-01   3.9983747e+01   9.9071530e-01
   1.3510490e+01   9.9715800e-01   1.4330038e+01   9.9831015e-01   1.5319455e+01   9.9892890e-01   1.6546903e+01   9.9915470e-01   1.8126224e+01   9.9914472e-01   2.0265735e+01   9.9885960e-01   2.3400855e+01   9.9801462e-01   2.8660077e+01   9.9587459e-01   4.0531469e+01   9.9064659e-01
   1.3693064e+01   9.9710883e-01   1.4523688e+01   9.9827085e-01   1.5526475e+01   9.9888960e-01   1.6770510e+01   9.9912521e-01   1.8371173e+01   9.9911523e-01   2.0539596e+01   9.9883011e-01   2.3717082e+01   9.9797531e-01   2.9047375e+01   9.9581565e-01   4.1079192e+01   9.9057789e-01
   1.3875638e+01   9.9705966e-01   1.4717337e+01   9.9822172e-01   1.5733495e+01   9.9886012e-01   1.6994117e+01   9.9909573e-01   1.8616122e+01   9.9909557e-01   2.0813457e+01   9.9879079e-01   2.4033310e+01   9.9792617e-01   2.9434673e+01   9.9574690e-01   4.1626914e+01   9.9051900e-01
   1.4058212e+01   9.9701049e-01   1.4910986e+01   9.9818243e-01   1.5940514e+01   9.9883064e-01   1.7217723e+01   9.9906624e-01   1.8861071e+01   9.9906607e-01   2.1087318e+01   9.9876129e-01   2.4349538e+01   9.9788685e-01   2.9821972e+01   9.9568796e-01   4.2174637e+01   9.9045030e-01
   1.4240786e+01   9.9696132e-01   1.5104635e+01   9.9813330e-01   1.6147534e+01   9.9879133e-01   1.7441330e+01   9.9903675e-01   1.9106020e+01   9.9903658e-01   2.1361180e+01   9.9872197e-01   2.4665766e+01   9.9783771e-01   3.0209270e+01   9.9562903e-01   4.2722359e+01   9.9039141e-01
   1.4423361e+01   9.9692199e-01   1.5298284e+01   9.9809400e-01   1.6354554e+01   9.9876185e-01   1.7664937e+01   9.9900726e-01   1.9350969e+01   9.9900709e-01   2.1635041e+01   9.9869248e-01   2.4981994e+01   9.9778857e-01   3.0596568e+01   9.9556027e-01   4.3270082e+01   9.9033252e-01
   1.4605935e+01   9.9687282e-01   1.5491933e+01   9.9804488e-01   1.6561573e+01   9.9872255e-01   1.7888544e+01   9.9897778e-01   1.9595918e+01   9.9897760e-01   2.1908902e+01   9.9865315e-01   2.5298221e+01   9.9774925e-01   3.0983867e+01   9.9550134e-01   4.3817805e+01   9.9027363e-01
   1.4788509e+01   9.9683348e-01   1.5685583e+01   9.9800558e-01   1.6768593e+01   9.9869307e-01   1.8112151e+01   9.9894829e-01   1.9840867e+01   9.9894810e-01   2.2182764e+01   9.9862366e-01   2.5614449e+01   9.9770011e-01   3.1371165e+01   9.9544240e-01   4.4365527e+01   9.9021475e-01
   1.4971083e+01   9.9678431e-01   1.5879232e+01   9.9796628e-01   1.6975613e+01   9.9865376e-01   1.8335757e+01   9.9891880e-01   2.0085816e+01   9.9891861e-01   2.2456625e+01   9.9858434e-01   2.5930677e+01   9.9766080e-01   3.1758463e+01   9.9538347e-01   4.4913250e+01   9.9015586e-01
   1.5153657e+01   9.9674498e-01   1.6072881e+01   9.9791716e-01   1.7182632e+01   9.9862428e-01   1.8559364e+01   9.9888931e-01   2.0330765e+01   9.9888912e-01   2.2730486e+01   9.9855484e-01   2.6246905e+01   9.9761165e-01   3.2145762e+01   9.9532453e-01   4.5460972e+01   9.9010678e-01
   1.5336232e+01   9.9670564e-01   1.6266530e+01   9.9787786e-01   1.7389652e+01   9.9858498e-01   1.8782971e+01   9.9885983e-01   2.0575714e+01   9.9884980e-01   2.3004347e+01   9.9851552e-01   2.6563132e+01   9.9757234e-01   3.2533060e+01   9.9526560e-01   4.6008695e+01   9.9004790e-01
   1.5518806e+01   9.9666631e-01   1.6460179e+01   9.9783856e-01   1.7596672e+01   9.9855550e-01   1.9006578e+01   9.9883034e-01   2.0820663e+01   9.9882030e-01   2.3278209e+01   9.9848603e-01   2.6879360e+01   9.9752320e-01   3.2920358e+01   9.9520666e-01   4.6556417e+01   9.8999882e-01
   1.5701380e+01   9.9661714e-01   1.6653828e+01   9.9778944e-01   1.7803691e+01   9.9852602e-01   1.9230185e+01   9.9880085e-01   2.1065612e+01   9.9879081e-01   2.3552070e+01   9.9844670e-01   2.7195588e+01   9.9748388e-01   3.3307657e+01   9.9514773e-01   4.7104140e+01   9.8994975e-01
   1.5883954e+01   9.9657780e-01   1.6847478e+01   9.9775014e-01   1.8010711e+01   9.9848671e-01   1.9453791e+01   9.9877137e-01   2.1310561e+01   9.9876132e-01   2.3825931e+01   9.9841721e-01   2.7511816e+01   9.9743474e-01   3.3694955e+01   9.9508879e-01   4.7651863e+01   9.8990068e-01
   1.6066528e+01   9.9653847e-01   1.7041127e+01   9.9771084e-01   1.8217731e+01   9.9845723e-01   1.9677398e+01   9.9874188e-01   2.1555510e+01   9.9873183e-01   2.4099793e+01   9.9837788e-01   2.7828043e+01   9.9739542e-01   3.4082253e+01   9.9502986e-01   4.8199585e+01   9.8985160e-01
   1.6249103e+01   9.9650896e-01   1.7234776e+01   9.9767154e-01   1.8424750e+01   9.9841792e-01   1.9901005e+01   9.9871239e-01   2.1800459e+01   9.9870233e-01   2.4373654e+01   9.9834839e-01   2.8144271e+01   9.9734628e-01   3.4469552e+01   9.9497093e-01   4.8747308e+01   9.8980253e-01
   1.6431677e+01   9.9646963e-01   1.7428425e+01   9.9762242e-01   1.8631770e+01   9.9838844e-01   2.0124612e+01   9.9868290e-01   2.2045408e+01   9.9867284e-01   2.4647515e+01   9.9830907e-01   2.8460499e+01   9.9730697e-01   3.4856850e+01   9.9492181e-01   4.9295030e+01   9.8975345e-01
   1.6614251e+01   9.9643029e-01   1.7622074e+01   9.9758312e-01   1.8838790e+01   9.9834914e-01   2.0348219e+01   9.9865342e-01   2.2290357e+01   9.9864335e-01   2.4921376e+01   9.9827957e-01   2.8776727e+01   9.9725782e-01   3.5244148e+01   9.9486288e-01   4.9842753e+01   9.8970438e-01
   1.6796825e+01   9.9639096e-01   1.7815723e+01   9.9754382e-01   1.9045809e+01   9.9831966e-01   2.0571825e+01   9.9862393e-01   2.2535306e+01   9.9861386e-01   2.5195238e+01   9.9824025e-01   2.9092954e+01   9.9721851e-01   3.5631447e+01   9.9480394e-01   5.0390475e+01   9.8966512e-01
   1.6979399e+01   9.9636146e-01   1.8009373e+01   9.9750452e-01   1.9252829e+01   9.9829018e-01   2.0795432e+01   9.9859444e-01   2.2780255e+01   9.9858436e-01   2.5469099e+01   9.9821076e-01   2.9409182e+01   9.9716937e-01   3.6018745e+01   9.9475483e-01   5.0938198e+01   9.8961605e-01
   1.7161973e+01   9.9632212e-01   1.8203022e+01   9.9746522e-01   1.9459849e+01   9.9825087e-01   2.1019039e+01   9.9856496e-01   2.3025204e+01   9.9855487e-01   2.5742960e+01   9.9817143e-01   2.9725410e+01   9.9713005e-01   3.6406043e+01   9.9469590e-01   5.1485920e+01   9.8957679e-01
   1.7344548e+01   9.9628278e-01   1.8396671e+01   9.9742592e-01   1.9666868e+01   9.9822139e-01   2.1242646e+01   9.9853547e-01   2.3270153e+01   9.9852538e-01   2.6016821e+01   9.9813211e-01   3.0041638e+01   9.9708091e-01   3.6793342e+01   9.9464679e-01   5.2033643e+01   9.8953753e-01
   1.7527122e+01   9.9625328e-01   1.8590320e+01   9.9738662e-01   1.9873888e+01   9.9818209e-01   2.1466253e+01   9.9849615e-01   2.3515102e+01   9.9848605e-01   2.6290683e+01   9.9810262e-01   3.0357866e+01   9.9704159e-01   3.7180640e+01   9.9458785e-01   5.2581366e+01   9.8949827e-01
   1.7709696e+01   9.9621395e-01   1.8783969e+01   9.9734732e-01   2.0080908e+01   9.9815261e-01   2.1689859e+01   9.9846666e-01   2.3760051e+01   9.9845656e-01   2.6564544e+01   9.9806329e-01   3.0674093e+01   9.9700228e-01   3.7567938e+01   9.9453874e-01   5.3129088e+01   9.8944920e-01
   1.7892270e+01   9.9618444e-01   1.8977618e+01   9.9730802e-01   2.0287927e+01   9.9811330e-01   2.1913466e+01   9.9843718e-01   2.4004999e+01   9.9842707e-01   2.6838405e+01   9.9803380e-01   3.0990321e+01   9.9695314e-01   3.7955237e+01   9.9447981e-01   5.3676811e+01   9.8941976e-01
   1.8074844e+01   9.9615494e-01   1.9171268e+01   9.9726873e-01   2.0494947e+01   9.9808382e-01   2.2137073e+01   9.9840769e-01   2.4249948e+01   9.9839758e-01   2.7112267e+01   9.9799447e-01   3.1306549e+01   9.9691382e-01   3.8342535e+01   9.9443069e-01   5.4224533e+01   9.8938050e-01
   1.8257419e+01   9.9611561e-01   1.9364917e+01   9.9722943e-01   2.0701967e+01   9.9805434e-01   2.2360680e+01   9.9837820e-01   2.4494897e+01   9.9836809e-01   2.7386128e+01   9.9796498e-01   3.1622777e+01   9.9687451e-01   3.8729833e+01   9.9438158e-01   5.4772256e+01   9.8934124e-01


==> data/Plate_Adjoint_Blasius_FreSCo_V2_A0_Results.dat <==
   0.0000000e+00   2.0887919e-05   0.0000000e+00   2.3920382e-05   0.0000000e+00   2.7228599e-05   0.0000000e+00   3.1232667e-05   0.0000000e+00   3.6459274e-05   0.0000000e+00   4.4000690e-05   0.0000000e+00   5.6165114e-05   0.0000000e+00   8.0320009e-05   0.0000000e+00   1.5093045e-04
   1.5811388e-01   3.7337329e-03   1.6770510e-01   4.2608186e-03   1.7928429e-01   4.8415508e-03   1.9364917e-01   5.5481416e-03   2.1213203e-01   6.4733504e-03   2.3717082e-01   7.8094850e-03   2.7386128e-01   9.9622627e-03   3.3541020e-01   1.4213342e-02   4.7434165e-01   2.6432151e-02
   3.1622777e-01   1.4962140e-02   3.3541020e-01   1.7029536e-02   3.5856858e-01   1.9323835e-02   3.8729833e-01   2.2126044e-02   4.2426407e-01   2.5802751e-02   4.7434165e-01   3.1113776e-02   5.4772256e-01   3.9657085e-02   6.7082039e-01   5.6433615e-02   9.4868330e-01   1.0386248e-01
   4.7434165e-01   3.3781474e-02   5.0311529e-01   3.8347850e-02   5.3785287e-01   4.3450265e-02   5.8094750e-01   4.9702925e-02   6.3639610e-01   5.7917985e-02   7.1151247e-01   6.9778060e-02   8.2158384e-01   8.8802368e-02   1.0062306e+00   1.2586916e-01   1.4230249e+00   2.2832404e-01
   6.3245553e-01   6.0330566e-02   6.7082039e-01   6.8302932e-02   7.1713717e-01   7.7266055e-02   7.7459667e-01   8.8278149e-02   8.4852814e-01   1.0275308e-01   9.4868330e-01   1.2361343e-01   1.0954451e+00   1.5691704e-01   1.3416408e+00   2.2108004e-01   1.8973666e+00   3.9294272e-01
   7.9056942e-01   9.4716540e-02   8.3852549e-01   1.0694111e-01   8.9642146e-01   1.2075497e-01   9.6824584e-01   1.3775334e-01   1.0606602e+00   1.6007908e-01   1.1858541e+00   1.9214379e-01   1.3693064e+00   2.4296534e-01   1.6770510e+00   3.3933942e-01   2.3717082e+00   5.8653357e-01
   9.4868330e-01   1.3670185e-01   1.0062306e+00   1.5392019e-01   1.0757057e+00   1.7345134e-01   1.1618950e+00   1.9749117e-01   1.2727922e+00   2.2899512e-01   1.4230249e+00   2.7400124e-01   1.6431677e+00   3.4461717e-01   2.0124612e+00   4.7574403e-01   2.8460499e+00   7.9363682e-01
   1.1067972e+00   1.8613546e-01   1.1739357e+00   2.0898291e-01   1.2549900e+00   2.3496258e-01   1.3555442e+00   2.6690123e-01   1.4849242e+00   3.0859413e-01   1.6601958e+00   3.6770585e-01   1.9170290e+00   4.5921388e-01   2.3478714e+00   6.2460981e-01   3.3203915e+00   9.9791996e-01
   1.2649111e+00   2.4279082e-01   1.3416408e+00   2.7177528e-01   1.4342743e+00   3.0475676e-01   1.5491933e+00   3.4519281e-01   1.6970563e+00   3.9766837e-01   1.8973666e+00   4.7131598e-01   2.1908902e+00   5.8336177e-01   2.6832816e+00   7.7911227e-01   3.7947332e+00   1.1835520e+00
   1.4230249e+00   3.0602436e-01   1.5093459e+00   3.4147799e-01   1.6135586e+00   3.8177968e-01   1.7428425e+00   4.3097474e-01   1.9091883e+00   4.9431148e-01   2.1345374e+00   5.8206780e-01   2.4647515e+00   7.1274589e-01   3.0186918e+00   9.3186791e-01   4.2690748e+00   1.3394017e+00
   1.5811388e+00   3.7551541e-01   1.6770510e+00   4.1757943e-01   1.7928429e+00   4.6526329e-01   1.9364917e+00   5.2308978e-01   2.1213203e+00   5.9677267e-01   2.3717082e+00   6.9722024e-01   2.7386128e+00   8.4290120e-01   3.3541020e+00   1.0753966e+00   4.7434165e+00   1.4577151e+00
   1.7392527e+00   4.5020904e-01   1.8447561e+00   4.9880058e-01   1.9721272e+00   5.5362129e-01   2.1301408e+00   6.1953946e-01   2.3334524e+00   7.0246392e-01   2.6088791e+00   8.1332896e-01   3.0124741e+00   9.6918302e-01   3.6895122e+00   1.2040600e+00   5.2177581e+00   1.5402063e+00
   1.8973666e+00   5.2920211e-01   2.0124612e+00   5.8400371e-01   2.1514115e+00   6.4540958e-01   2.3237900e+00   7.1846010e-01   2.5455844e+00   8.0894430e-01   2.8460499e+00   9.2716716e-01   3.2863353e+00   1.0874385e+00   4.0249224e+00   1.3137078e+00   5.6920998e+00   1.5916566e+00
   2.0554805e+00   6.1149279e-01   2.1801663e+00   6.7190623e-01   2.3306958e+00   7.3898499e-01   2.5174392e+00   8.1772931e-01   2.7577164e+00   9.1347731e-01   3.0832207e+00   1.0352399e+00   3.5601966e+00   1.1935532e+00   4.3603326e+00   1.4014064e+00   6.1664414e+00   1.6189407e+00
   2.2135944e+00   6.9564480e-01   2.3478714e+00   7.6087311e-01   2.5099801e+00   8.3248007e-01   2.7110883e+00   9.1523089e-01   2.9698485e+00   1.0137154e+00   3.3203915e+00   1.1351717e+00   3.8340579e+00   1.2858773e+00   4.6957428e+00   1.4687926e+00   6.6407831e+00   1.6312356e+00
   2.3717082e+00   7.8047037e-01   2.5155765e+00   8.4953231e-01   2.6892644e+00   9.2431522e-01   2.9047375e+00   1.0091786e+00   3.1819805e+00   1.1077266e+00   3.5575624e+00   1.2251220e+00   4.1079192e+00   1.3634239e+00   5.0311529e+00   1.5178519e+00   7.1151247e+00   1.6345054e+00
   2.5298221e+00   8.6453129e-01   2.6832816e+00   9.3616295e-01   2.8685487e+00   1.0124641e+00   3.0983867e+00   1.0972270e+00   3.3941125e+00   1.1929358e+00   3.7947332e+00   1.3026181e+00   4.3817805e+00   1.4247907e+00   5.3665631e+00   1.5503911e+00   7.5894664e+00   1.6329496e+00
   2.6879360e+00   9.4667019e-01   2.8509867e+00   1.0196309e+00   3.0478330e+00   1.0958791e+00   3.2920358e+00   1.1785674e+00   3.6062446e+00   1.2690346e+00   4.0319040e+00   1.3683681e+00   4.6556417e+00   1.4725521e+00   5.7019733e+00   1.5714549e+00   8.0638080e+00   1.6293003e+00
   2.8460499e+00   1.0255817e+00   3.0186918e+00   1.0985301e+00   3.2271172e+00   1.1731061e+00   3.4856850e+00   1.2517993e+00   3.8183766e+00   1.3349144e+00   4.2690748e+00   1.4220130e+00   4.9295030e+00   1.5077926e+00   6.0373835e+00   1.5838696e+00   8.5381497e+00   1.6246834e+00
   3.0041638e+00   1.0998882e+00   3.1863969e+00   1.1714259e+00   3.4064015e+00   1.2427330e+00   3.6793342e+00   1.3156927e+00   4.0305087e+00   1.3897972e+00   4.5062457e+00   1.4636665e+00   5.2033643e+00   1.5320676e+00   6.3727937e+00   1.5901842e+00   9.0124913e+00   1.6196933e+00
   3.1622777e+00   1.1691402e+00   3.3541020e+00   1.2381001e+00   3.5856858e+00   1.3048935e+00   3.8729833e+00   1.3709106e+00   4.2426407e+00   1.4351015e+00   4.7434165e+00   1.4957447e+00   5.4772256e+00   1.5486417e+00   6.7082039e+00   1.5931090e+00   9.4868330e+00   1.6145641e+00
   3.3203915e+00   1.2326223e+00   3.5218071e+00   1.2979659e+00   3.7649701e+00   1.3592262e+00   4.0666325e+00   1.4174561e+00   4.4547727e+00   1.4713902e+00   4.9805873e+00   1.5194997e+00   5.7510869e+00   1.5592785e+00   7.0436141e+00   1.5939766e+00   9.9611746e+00   1.6093463e+00
   3.4785054e+00   1.2898032e+00   3.6895122e+00   1.3506673e+00   3.9442544e+00   1.4056558e+00   4.2602817e+00   1.4556623e+00   4.6669048e+00   1.4995048e+00   5.2177581e+00   1.5363104e+00   6.0249481e+00   1.5656102e+00   7.3790243e+00   1.5936904e+00   1.0435516e+01   1.6040527e+00
   3.6366193e+00   1.3399544e+00   3.8572173e+00   1.3956767e+00   4.1235387e+00   1.4439531e+00   4.4539308e+00   1.4857213e+00   4.8790368e+00   1.5201664e+00   5.4549290e+00   1.5474037e+00   6.2988094e+00   1.5688636e+00   7.7144345e+00   1.5927512e+00   1.0909858e+01   1.5986705e+00
   3.7947332e+00   1.3834117e+00   4.0249224e+00   1.4336273e+00   4.3028230e+00   1.4751053e+00   4.6475800e+00   1.5089995e+00   5.0911688e+00   1.5350440e+00   5.6920998e+00   1.5544619e+00   6.5726707e+00   1.5702877e+00   8.0498447e+00   1.5914901e+00   1.1384200e+01   1.5931871e+00
   3.9528471e+00   1.4204996e+00   4.1926275e+00   1.4650896e+00   4.4821073e+00   1.4999574e+00   4.8412292e+00   1.5266046e+00   5.3033009e+00   1.5454243e+00   5.9292706e+00   1.5586993e+00   6.8465320e+00   1.5706163e+00   8.3852549e+00   1.5900679e+00   1.1858541e+01   1.5876089e+00
   4.1109610e+00   1.4515575e+00   4.3603326e+00   1.4906148e+00   4.6613916e+00   1.5192809e+00   5.0348784e+00   1.5394876e+00   5.5154329e+00   1.5523115e+00   6.1664414e+00   1.5609508e+00   7.1203932e+00   1.5702877e+00   8.7206651e+00   1.5885385e+00   1.2332883e+01   1.5819294e+00
   4.2690748e+00   1.4770582e+00   4.5280377e+00   1.5108539e+00   4.8406759e+00   1.5338856e+00   5.2285275e+00   1.5485582e+00   5.7275649e+00   1.5565824e+00   6.4036123e+00   1.5618616e+00   7.3942545e+00   1.5695866e+00   9.0560753e+00   1.5869464e+00   1.2807225e+01   1.5761488e+00
   4.4271887e+00   1.4975573e+00   4.6957428e+00   1.5265028e+00   5.0199602e+00   1.5445698e+00   5.4221767e+00   1.5546310e+00   5.9396970e+00   1.5589583e+00   6.6407831e+00   1.5619122e+00   7.6681158e+00   1.5686555e+00   9.3914855e+00   1.5852828e+00   1.3281566e+01   1.5702669e+00
   4.5853026e+00   1.5134610e+00   4.8634479e+00   1.5380892e+00   5.1992445e+00   1.5519424e+00   5.6158259e+00   1.5583336e+00   6.1518290e+00   1.5599341e+00   6.8779539e+00   1.5613936e+00   7.9419771e+00   1.5676039e+00   9.7268957e+00   1.5835655e+00   1.3755908e+01   1.5642776e+00
   4.7434165e+00   1.5252835e+00   5.0311529e+00   1.5462160e+00   5.3785287e+00   1.5566428e+00   5.8094750e+00   1.5602391e+00   6.3639610e+00   1.5599624e+00   7.1151247e+00   1.5605334e+00   8.2158384e+00   1.5664756e+00   1.0062306e+01   1.5817766e+00   1.4230249e+01   1.5581807e+00
   4.9015304e+00   1.5339450e+00   5.1988580e+00   1.5517739e+00   5.5578130e+00   1.5594607e+00   6.0031242e+00   1.5609517e+00   6.5760931e+00   1.5594250e+00   7.3522956e+00   1.5594962e+00   8.4896996e+00   1.5653034e+00   1.0397716e+01   1.5799341e+00   1.4704591e+01   1.5519890e+00
   5.0596443e+00   1.5400128e+00   5.3665631e+00   1.5553069e+00   5.7370973e+00   1.5608629e+00   6.1967734e+00   1.5608278e+00   6.7882251e+00   1.5585058e+00   7.5894664e+00   1.5583325e+00   8.7635609e+00   1.5640875e+00   1.0733126e+01   1.5780289e+00   1.5178933e+01   1.5457023e+00
   5.2177581e+00   1.5439859e+00   5.5342682e+00   1.5572621e+00   5.9163816e+00   1.5612110e+00   6.3904225e+00   1.5601306e+00   7.0003571e+00   1.5573461e+00   7.8266372e+00   1.5571055e+00   9.0374222e+00   1.5628387e+00   1.1068536e+01   1.5760702e+00   1.5653274e+01   1.5393272e+00
   5.3758720e+00   1.5462665e+00   5.7019733e+00   1.5579866e+00   6.0956659e+00   1.5607809e+00   6.5840717e+00   1.5590307e+00   7.2124892e+00   1.5560168e+00   8.0638080e+00   1.5558280e+00   9.3112835e+00   1.5615680e+00   1.1403947e+01   1.5740487e+00   1.6127616e+01   1.5328698e+00
   5.5339859e+00   1.5470273e+00   5.8696784e+00   1.5576611e+00   6.2749502e+00   1.5597184e+00   6.7777209e+00   1.5576210e+00   7.4246212e+00   1.5545743e+00   8.3009789e+00   1.5545125e+00   9.5851448e+00   1.5602534e+00   1.1739357e+01   1.5719647e+00   1.6601958e+01   1.5263239e+00
   5.6920998e+00   1.5465872e+00   6.0373835e+00   1.5565466e+00   6.4542345e+00   1.5582107e+00   6.9713700e+00   1.5560253e+00   7.6367532e+00   1.5530752e+00   8.5381497e+00   1.5531843e+00   9.8590060e+00   1.5589060e+00   1.2074767e+01   1.5698181e+00   1.7076299e+01   1.5196831e+00
   5.8502137e+00   1.5454506e+00   6.2050886e+00   1.5549957e+00   6.6335188e+00   1.5564755e+00   7.1650192e+00   1.5543212e+00   7.8488853e+00   1.5515337e+00   8.7753205e+00   1.5518182e+00   1.0132867e+01   1.5575367e+00   1.2410177e+01   1.5676089e+00   1.7550641e+01   1.5129791e+00
   6.0083276e+00   1.5437601e+00   6.3727937e+00   1.5531084e+00   6.8128031e+00   1.5545695e+00   7.3586684e+00   1.5525396e+00   8.0610173e+00   1.5499781e+00   9.0124913e+00   1.5504521e+00   1.0406729e+01   1.5561346e+00   1.2745587e+01   1.5653549e+00   1.8024983e+01   1.5062181e+00
   6.1664414e+00   1.5415098e+00   6.5404988e+00   1.5509010e+00   6.9920874e+00   1.5525080e+00   7.5523175e+00   1.5507115e+00   8.2731493e+00   1.5483941e+00   9.2496622e+00   1.5490607e+00   1.0680590e+01   1.5546995e+00   1.3080998e+01   1.5630294e+00   1.8499324e+01   1.4993813e+00
   6.3245553e+00   1.5389332e+00   6.7082039e+00   1.5485164e+00   7.1713717e+00   1.5503662e+00   7.7459667e+00   1.5488448e+00   8.4852814e+00   1.5467961e+00   9.4868330e+00   1.5476440e+00   1.0954451e+01   1.5532207e+00   1.3416408e+01   1.5606413e+00   1.8973666e+01   1.4924812e+00
   6.4826692e+00   1.5361706e+00   6.8759090e+00   1.5460317e+00   7.3506559e+00   1.5481808e+00   7.9396159e+00   1.5469610e+00   8.6974134e+00   1.5451839e+00   9.7240038e+00   1.5462020e+00   1.1228312e+01   1.5517309e+00   1.3751818e+01   1.5581995e+00   1.9448008e+01   1.4855369e+00
   6.6407831e+00   1.5332069e+00   7.0436141e+00   1.5434450e+00   7.5299402e+00   1.5459520e+00   8.1332650e+00   1.5450585e+00   8.9095454e+00   1.5435575e+00   9.9611746e+00   1.5447600e+00   1.1502174e+01   1.5501972e+00   1.4087228e+01   1.5557040e+00   1.9922349e+01   1.4785419e+00
   6.7988970e+00   1.5301142e+00   7.2113192e+00   1.5407975e+00   7.7092245e+00   1.5436963e+00   8.3269142e+00   1.5431422e+00   9.1216775e+00   1.5419170e+00   1.0198345e+01   1.5432800e+00   1.1776035e+01   1.5486198e+00   1.4422638e+01   1.5531460e+00   2.0396691e+01   1.4714963e+00
   6.9570109e+00   1.5269646e+00   7.3790243e+00   1.5381232e+00   7.8885088e+00   1.5414273e+00   8.5205634e+00   1.5412181e+00   9.3338095e+00   1.5402624e+00   1.0435516e+01   1.5418001e+00   1.2049896e+01   1.5470314e+00   1.4758049e+01   1.5505521e+00   2.0871033e+01   1.4644192e+00
   7.1151247e+00   1.5237391e+00   7.5467294e+00   1.5354113e+00   8.0677931e+00   1.5391415e+00   8.7142125e+00   1.5392801e+00   9.5459415e+00   1.5385936e+00   1.0672687e+01   1.5402822e+00   1.2323758e+01   1.5453992e+00   1.5093459e+01   1.5478868e+00   2.1345374e+01   1.4573040e+00
   7.2732386e+00   1.5204794e+00   7.7144345e+00   1.5326851e+00   8.2470774e+00   1.5368474e+00   8.9078617e+00   1.5373343e+00   9.7580736e+00   1.5369107e+00   1.0909858e+01   1.5387517e+00   1.2597619e+01   1.5437451e+00   1.5428869e+01   1.5451677e+00   2.1819716e+01   1.4501636e+00
   7.4313525e+00   1.5172007e+00   7.8821396e+00   1.5299499e+00   8.4263617e+00   1.5345466e+00   9.1015109e+00   1.5353823e+00   9.9702056e+00   1.5352278e+00   1.1147029e+01   1.5372085e+00   1.2871480e+01   1.5420581e+00   1.5764279e+01   1.5424129e+00   2.2294058e+01   1.4430042e+00
   7.5894664e+00   1.5138955e+00   8.0498447e+00   1.5271987e+00   8.6056460e+00   1.5322357e+00   9.2951600e+00   1.5334164e+00   1.0182338e+01   1.5335308e+00   1.1384200e+01   1.5356400e+00   1.3145341e+01   1.5403273e+00   1.6099689e+01   1.5395865e+00   2.2768399e+01   1.4358069e+00
   7.7475803e+00   1.5105846e+00   8.2175498e+00   1.5244438e+00   8.7849303e+00   1.5299199e+00   9.4888092e+00   1.5314473e+00   1.0394470e+01   1.5318196e+00   1.1621370e+01   1.5340588e+00   1.3419203e+01   1.5385855e+00   1.6435100e+01   1.5367332e+00   2.3242741e+01   1.4286095e+00
   7.9056942e+00   1.5072604e+00   8.3852549e+00   1.5216818e+00   8.9642146e+00   1.5275973e+00   9.6824584e+00   1.5294659e+00   1.0606602e+01   1.5300801e+00   1.1858541e+01   1.5324651e+00   1.3693064e+01   1.5368000e+00   1.6770510e+01   1.5338085e+00   2.3717082e+01   1.4213932e+00
   8.0638080e+00   1.5039344e+00   8.5529600e+00   1.5189163e+00   9.1434989e+00   1.5252680e+00   9.8761075e+00   1.5274783e+00   1.0818734e+01   1.5283547e+00   1.2095712e+01   1.5308460e+00   1.3966925e+01   1.5349925e+00   1.7105920e+01   1.5308569e+00   2.4191424e+01   1.4141706e+00
   8.2219219e+00   1.5006026e+00   8.7206651e+00   1.5161453e+00   9.3227832e+00   1.5229354e+00   1.0069757e+01   1.5254829e+00   1.1030866e+01   1.5266011e+00   1.2332883e+01   1.5292016e+00   1.4240786e+01   1.5331631e+00   1.7441330e+01   1.5278516e+00   2.4665766e+01   1.4069416e+00
   8.3800358e+00   1.4972670e+00   8.8883702e+00   1.5133690e+00   9.5020674e+00   1.5205945e+00   1.0263406e+01   1.5234783e+00   1.1242998e+01   1.5248333e+00   1.2570054e+01   1.5275445e+00   1.4514648e+01   1.5312899e+00   1.7776740e+01   1.5248016e+00   2.5140107e+01   1.3997063e+00
   8.5381497e+00   1.4939314e+00   9.0560753e+00   1.5105927e+00   9.6813517e+00   1.5182501e+00   1.0457055e+01   1.5214674e+00   1.1455130e+01   1.5230656e+00   1.2807225e+01   1.5258749e+00   1.4788509e+01   1.5294057e+00   1.8112151e+01   1.5217158e+00   2.5614449e+01   1.3924773e+00
   8.6962636e+00   1.4905921e+00   9.2237804e+00   1.5078093e+00   9.8606360e+00   1.5158974e+00   1.0650704e+01   1.5194457e+00   1.1667262e+01   1.5212837e+00   1.3044395e+01   1.5241799e+00   1.5062370e+01   1.5274668e+00   1.8447561e+01   1.5185674e+00   2.6088791e+01   1.3852547e+00
   8.8543774e+00   1.4872527e+00   9.3914855e+00   1.5050240e+00   1.0039920e+01   1.5135431e+00   1.0844353e+01   1.5174209e+00   1.1879394e+01   1.5194876e+00   1.3281566e+01   1.5224849e+00   1.5336232e+01   1.5255278e+00   1.8782971e+01   1.5154101e+00   2.6563132e+01   1.3780384e+00
   9.0124913e+00   1.4839095e+00   9.5591906e+00   1.5022352e+00   1.0219205e+01   1.5111820e+00   1.1038003e+01   1.5153837e+00   1.2091526e+01   1.5176774e+00   1.3518737e+01   1.5207520e+00   1.5610093e+01   1.5235451e+00   1.9118381e+01   1.5121812e+00   2.7037474e+01   1.3708347e+00
   9.1706052e+00   1.4805664e+00   9.7268957e+00   1.4994446e+00   1.0398489e+01   1.5088160e+00   1.1231652e+01   1.5133435e+00   1.2303658e+01   1.5158672e+00   1.3755908e+01   1.5190064e+00   1.5883954e+01   1.5215514e+00   1.9453791e+01   1.5089344e+00   2.7511816e+01   1.3636310e+00
   9.3287191e+00   1.4772232e+00   9.8946008e+00   1.4966486e+00   1.0577773e+01   1.5064432e+00   1.1425301e+01   1.5112923e+00   1.2515790e+01   1.5140429e+00   1.3993079e+01   1.5172482e+00   1.6157815e+01   1.5195138e+00   1.9789202e+01   1.5056251e+00   2.7986157e+01   1.3564590e+00
   9.4868330e+00   1.4738782e+00   1.0062306e+01   1.4938508e+00   1.0757057e+01   1.5040687e+00   1.1618950e+01   1.5092365e+00   1.2727922e+01   1.5122044e+00   1.4230249e+01   1.5154773e+00   1.6431677e+01   1.5174544e+00   2.0124612e+01   1.5023067e+00   2.8460499e+01   1.3492933e+00
   9.6449469e+00   1.4705331e+00   1.0230011e+01   1.4910495e+00   1.0936342e+01   1.5016876e+00   1.1812599e+01   1.5071715e+00   1.2940054e+01   1.5103518e+00   1.4467420e+01   1.5136811e+00   1.6705538e+01   1.5153730e+00   2.0460022e+01   1.4989348e+00   2.8934841e+01   1.3421592e+00
   9.8030607e+00   1.4671862e+00   1.0397716e+01   1.4882463e+00   1.1115626e+01   1.4993015e+00   1.2006248e+01   1.5051002e+00   1.3152186e+01   1.5084850e+00   1.4704591e+01   1.5118723e+00   1.6979399e+01   1.5132698e+00   2.0795432e+01   1.4955359e+00   2.9409182e+01   1.3350377e+00
   9.9611746e+00   1.4638392e+00   1.0565421e+01   1.4854396e+00   1.1294910e+01   1.4969120e+00   1.2199898e+01   1.5030212e+00   1.3364318e+01   1.5066183e+00   1.4941762e+01   1.5100508e+00   1.7253261e+01   1.5111227e+00   2.1130842e+01   1.4920924e+00   2.9883524e+01   1.3279416e+00
   1.0119289e+01   1.4604922e+00   1.0733126e+01   1.4826311e+00   1.1474195e+01   1.4945158e+00   1.2393547e+01   1.5009360e+00   1.3576450e+01   1.5047374e+00   1.5178933e+01   1.5082041e+00   1.7527122e+01   1.5089647e+00   2.1466253e+01   1.4886310e+00   3.0357866e+01   1.3208707e+00
   1.0277402e+01   1.4571453e+00   1.0900831e+01   1.4798208e+00   1.1653479e+01   1.4921179e+00   1.2587196e+01   1.4988446e+00   1.3788582e+01   1.5028423e+00   1.5416104e+01   1.5063573e+00   1.7800983e+01   1.5067848e+00   2.1801663e+01   1.4851337e+00   3.0832207e+01   1.3138315e+00
   1.0435516e+01   1.4537964e+00   1.1068536e+01   1.4770052e+00   1.1832763e+01   1.4897133e+00   1.2780845e+01   1.4967423e+00   1.4000714e+01   1.5009473e+00   1.5653274e+01   1.5044852e+00   1.8074844e+01   1.5045720e+00   2.2137073e+01   1.4815918e+00   3.1306549e+01   1.3068176e+00
   1.0593630e+01   1.4504476e+00   1.1236242e+01   1.4741913e+00   1.2012048e+01   1.4873054e+00   1.2974494e+01   1.4946385e+00   1.4212846e+01   1.4990381e+00   1.5890445e+01   1.5026005e+00   1.8348706e+01   1.5023482e+00   2.2472483e+01   1.4780409e+00   3.1780890e+01   1.2998226e+00
   1.0751744e+01   1.4470987e+00   1.1403947e+01   1.4713703e+00   1.2191332e+01   1.4848908e+00   1.3168143e+01   1.4925223e+00   1.4424978e+01   1.4971006e+00   1.6127616e+01   1.5006905e+00   1.8622567e+01   1.5000806e+00   2.2807893e+01   1.4744364e+00   3.2255232e+01   1.2928846e+00
   1.0909858e+01   1.4437499e+00   1.1571652e+01   1.4685511e+00   1.2370616e+01   1.4824762e+00   1.3361793e+01   1.4904061e+00   1.4637110e+01   1.4951773e+00   1.6364787e+01   1.4987678e+00   1.8896428e+01   1.4978131e+00   2.3143304e+01   1.4708318e+00   3.2729574e+01   1.2859529e+00
   1.1067972e+01   1.4403991e+00   1.1739357e+01   1.4657265e+00   1.2549900e+01   1.4800516e+00   1.3555442e+01   1.4882744e+00   1.4849242e+01   1.4932257e+00   1.6601958e+01   1.4968325e+00   1.9170290e+01   1.4955017e+00   2.3478714e+01   1.4671736e+00   3.3203915e+01   1.2790844e+00
   1.1226086e+01   1.4370503e+00   1.1907062e+01   1.4629019e+00   1.2729185e+01   1.4776269e+00   1.3749091e+01   1.4861427e+00   1.5061374e+01   1.4912741e+00   1.6839129e+01   1.4948845e+00   1.9444151e+01   1.4931793e+00   2.3814124e+01   1.4634975e+00   3.3678257e+01   1.2722286e+00
   1.1384200e+01   1.4336995e+00   1.2074767e+01   1.4600737e+00   1.2908469e+01   1.4751973e+00   1.3942740e+01   1.4840017e+00   1.5273506e+01   1.4893083e+00   1.7076299e+01   1.4929113e+00   1.9718012e+01   1.4908351e+00   2.4149534e+01   1.4598036e+00   3.4152599e+01   1.2654107e+00
   1.1542313e+01   1.4303507e+00   1.2242472e+01   1.4572419e+00   1.3087753e+01   1.4727609e+00   1.4136389e+01   1.4818530e+00   1.5485639e+01   1.4873425e+00   1.7313470e+01   1.4909380e+00   1.9991873e+01   1.4884580e+00   2.4484944e+01   1.4560738e+00   3.4626940e+01   1.2586434e+00
   1.1700427e+01   1.4269999e+00   1.2410177e+01   1.4544120e+00   1.3267038e+01   1.4703246e+00   1.4330038e+01   1.4797043e+00   1.5697771e+01   1.4853626e+00   1.7550641e+01   1.4889521e+00   2.0265735e+01   1.4860808e+00   2.4820355e+01   1.4523440e+00   3.5101282e+01   1.2518762e+00
   1.1858541e+01   1.4236492e+00   1.2577882e+01   1.4515748e+00   1.3446322e+01   1.4678782e+00   1.4523688e+01   1.4775385e+00   1.5909903e+01   1.4833545e+00   1.7787812e+01   1.4869283e+00   2.0539596e+01   1.4836490e+00   2.5155765e+01   1.4485517e+00   3.5575624e+01   1.2452037e+00
   1.2016655e+01   1.4203003e+00   1.2745587e+01   1.4487395e+00   1.3625606e+01   1.4654318e+00   1.4717337e+01   1.4753727e+00   1.6122035e+01   1.4813604e+00   1.8024983e+01   1.4849044e+00   2.0813457e+01   1.4812171e+00   2.5491175e+01   1.4447682e+00   3.6049965e+01   1.2385377e+00
   1.2174769e+01   1.4169496e+00   1.2913293e+01   1.4459006e+00   1.3804890e+01   1.4629820e+00   1.4910986e+01   1.4731992e+00   1.6334167e+01   1.4793381e+00   1.8262153e+01   1.4828679e+00   2.1087318e+01   1.4787633e+00   2.5826585e+01   1.4409580e+00   3.6524307e+01   1.2319095e+00
   1.2332883e+01   1.4135988e+00   1.3080998e+01   1.4430599e+00   1.3984175e+01   1.4605239e+00   1.5104635e+01   1.4710164e+00   1.6546299e+01   1.4773158e+00   1.8499324e+01   1.4808061e+00   2.1361180e+01   1.4762766e+00   2.6161995e+01   1.4371119e+00   3.6998649e+01   1.2253446e+00
   1.2490997e+01   1.4102500e+00   1.3248703e+01   1.4402174e+00   1.4163459e+01   1.4580675e+00   1.5298284e+01   1.4688336e+00   1.6758431e+01   1.4752934e+00   1.8736495e+01   1.4787443e+00   2.1635041e+01   1.4737899e+00   2.6497406e+01   1.4332659e+00   3.7472990e+01   1.2187798e+00
   1.2649111e+01   1.4068992e+00   1.3416408e+01   1.4373713e+00   1.4342743e+01   1.4556010e+00   1.5491933e+01   1.4666368e+00   1.6970563e+01   1.4732428e+00   1.8973666e+01   1.4766445e+00   2.1908902e+01   1.4712704e+00   2.6832816e+01   1.4293841e+00   3.7947332e+01   1.2123034e+00
   1.2807225e+01   1.4035504e+00   1.3584113e+01   1.4345253e+00   1.4522028e+01   1.4531329e+00   1.5685583e+01   1.4644354e+00   1.7182695e+01   1.4711922e+00   1.9210837e+01   1.4745448e+00   2.2182764e+01   1.4687290e+00   2.7168226e+01   1.4254933e+00   3.8421674e+01   1.2058524e+00
   1.2965338e+01   1.4001996e+00   1.3751818e+01   1.4316774e+00   1.4701312e+01   1.4506631e+00   1.5879232e+01   1.4622340e+00   1.7394827e+01   1.4691275e+00   1.9448008e+01   1.4724450e+00   2.2456625e+01   1.4661876e+00   2.7503636e+01   1.4216026e+00   3.8896015e+01   1.1994076e+00
   1.3123452e+01   1.3968508e+00   1.3919523e+01   1.4288260e+00   1.4880596e+01   1.4481849e+00   1.6072881e+01   1.4600156e+00   1.7606959e+01   1.4670486e+00   1.9685178e+01   1.4703073e+00   2.2730486e+01   1.4635914e+00   2.7839046e+01   1.4176582e+00   3.9370357e+01   1.1930704e+00
   1.3281566e+01   1.3935000e+00   1.4087228e+01   1.4259727e+00   1.5059880e+01   1.4457050e+00   1.6266530e+01   1.4577987e+00   1.7819091e+01   1.4649697e+00   1.9922349e+01   1.4681696e+00   2.3004347e+01   1.4609951e+00   2.8174457e+01   1.4137227e+00   3.9844699e+01   1.1867332e+00
   1.3439680e+01   1.3901512e+00   1.4254933e+01   1.4231195e+00   1.5239165e+01   1.4432235e+00   1.6460179e+01   1.4555756e+00   1.8031223e+01   1.4628908e+00   2.0159520e+01   1.4660193e+00   2.3278209e+01   1.4583880e+00   2.8509867e+01   1.4097782e+00   4.0319040e+01   1.1804340e+00
   1.3597794e+01   1.3868023e+00   1.4422638e+01   1.4202627e+00   1.5418449e+01   1.4407336e+00   1.6653828e+01   1.4533401e+00   1.8243355e+01   1.4607836e+00   2.0396691e+01   1.4638436e+00   2.3552070e+01   1.4557480e+00   2.8845277e+01   1.4057980e+00   4.0793382e+01   1.1742233e+00
   1.3755908e+01   1.3834535e+00   1.4590344e+01   1.4174041e+00   1.5597733e+01   1.4382420e+00   1.6847478e+01   1.4511031e+00   1.8455487e+01   1.4586764e+00   2.0633862e+01   1.4616680e+00   2.3825931e+01   1.4531079e+00   2.9180687e+01   1.4018178e+00   4.1267723e+01   1.1680062e+00
   1.3914022e+01   1.3801065e+00   1.4758049e+01   1.4145455e+00   1.5777018e+01   1.4357471e+00   1.7041127e+01   1.4488598e+00   1.8667619e+01   1.4565551e+00   2.0871033e+01   1.4594797e+00   2.4099793e+01   1.4504351e+00   2.9516097e+01   1.3978198e+00   4.1742065e+01   1.1618461e+00
   1.4072136e+01   1.3767577e+00   1.4925754e+01   1.4116834e+00   1.5956302e+01   1.4332455e+00   1.7234776e+01   1.4466058e+00   1.8879751e+01   1.4544197e+00   2.1108203e+01   1.4572661e+00   2.4373654e+01   1.4477403e+00   2.9851507e+01   1.3938038e+00   4.2216407e+01   1.1557619e+00
   1.4230249e+01   1.3734107e+00   1.5093459e+01   1.4088194e+00   1.6135586e+01   1.4307439e+00   1.7428425e+01   1.4443517e+00   1.9091883e+01   1.4522842e+00   2.1345374e+01   1.4550525e+00   2.4647515e+01   1.4450455e+00   3.0186918e+01   1.3897878e+00   4.2690748e+01   1.1496713e+00
   1.4388363e+01   1.3700638e+00   1.5261164e+01   1.4059555e+00   1.6314871e+01   1.4282372e+00   1.7622074e+01   1.4420899e+00   1.9304015e+01   1.4501487e+00   2.1582545e+01   1.4528136e+00   2.4921376e+01   1.4423288e+00   3.0522328e+01   1.3857629e+00   4.3165090e+01   1.1436440e+00
   1.4546477e+01   1.3667168e+00   1.5428869e+01   1.4030879e+00   1.6494155e+01   1.4257256e+00   1.7815723e+01   1.4398172e+00   1.9516147e+01   1.4479850e+00   2.1819716e+01   1.4505621e+00   2.5195238e+01   1.4395902e+00   3.0857738e+01   1.3817201e+00   4.3639432e+01   1.1376926e+00
   1.4704591e+01   1.3633698e+00   1.5596574e+01   1.4002204e+00   1.6673439e+01   1.4232123e+00   1.8009373e+01   1.4375461e+00   1.9728279e+01   1.4458212e+00   2.2056887e+01   1.4483105e+00   2.5469099e+01   1.4368406e+00   3.1193148e+01   1.3776683e+00   4.4113773e+01   1.1317349e+00
   1.4862705e+01   1.3600248e+00   1.5764279e+01   1.3973493e+00   1.6852723e+01   1.4206939e+00   1.8203022e+01   1.4352657e+00   1.9940411e+01   1.4436433e+00   2.2294058e+01   1.4460337e+00   2.5742960e+01   1.4340801e+00   3.1528558e+01   1.3736076e+00   4.4588115e+01   1.1258341e+00
   1.5020819e+01   1.3566797e+00   1.5931984e+01   1.3944764e+00   1.7032008e+01   1.4181705e+00   1.8396671e+01   1.4329744e+00   2.0152543e+01   1.4414655e+00   2.2531228e+01   1.4437442e+00   2.6016821e+01   1.4312867e+00   3.1863969e+01   1.3695380e+00   4.5062457e+01   1.1200155e+00
   1.5178933e+01   1.3533347e+00   1.6099689e+01   1.3916053e+00   1.7211292e+01   1.4156455e+00   1.8590320e+01   1.4306831e+00   2.0364675e+01   1.4392734e+00   2.2768399e+01   1.4414547e+00   2.6290683e+01   1.4284933e+00   3.2199379e+01   1.3654683e+00   4.5536798e+01   1.1141969e+00
   1.5337047e+01   1.3499915e+00   1.6267395e+01   1.3887306e+00   1.7390576e+01   1.4131188e+00   1.8783969e+01   1.4283872e+00   2.0576807e+01   1.4370814e+00   2.3005570e+01   1.4391526e+00   2.6564544e+01   1.4256890e+00   3.2534789e+01   1.3613808e+00   4.6011140e+01   1.1084099e+00
   1.5495161e+01   1.3466484e+00   1.6435100e+01   1.3858523e+00   1.7569861e+01   1.4105820e+00   1.8977618e+01   1.4260774e+00   2.0788939e+01   1.4348611e+00   2.3242741e+01   1.4368125e+00   2.6838405e+01   1.4228408e+00   3.2870199e+01   1.3572933e+00   4.6485482e+01   1.1027242e+00
   1.5653274e+01   1.3433052e+00   1.6602805e+01   1.3829758e+00   1.7749145e+01   1.4080453e+00   1.9171268e+01   1.4237675e+00   2.1001071e+01   1.4326408e+00   2.3479912e+01   1.4344850e+00   2.7112267e+01   1.4200036e+00   3.3205609e+01   1.3531968e+00   4.6959823e+01   1.0970447e+00
   1.5811388e+01   1.3399620e+00   1.6770510e+01   1.3800976e+00   1.7928429e+01   1.4055102e+00   1.9364917e+01   1.4214577e+00   2.1213203e+01   1.4304346e+00   2.3717082e+01   1.4321450e+00   2.7386128e+01   1.4171554e+00   3.3541020e+01   1.3491003e+00   4.7434165e+01   1.0913589e+00


==> data/Plate_Adjoint_Blasius_FreSCo_V2_A1_Results.dat <==
   0.0000000e+00   2.1053939e-05   0.0000000e+00   2.3925391e-05   0.0000000e+00   2.7142757e-05   0.0000000e+00   3.1069692e-05   0.0000000e+00   3.6216737e-05   0.0000000e+00   4.3653219e-05   0.0000000e+00   5.5653541e-05   0.0000000e+00   7.9481931e-05   0.0000000e+00   1.4914946e-04
   1.5811388e-01   3.7584555e-03   1.6770510e-01   4.2589045e-03   1.7928429e-01   4.8243156e-03   1.9364917e-01   5.5177929e-03   2.1213203e-01   6.4292977e-03   2.3717082e-01   7.7473399e-03   2.7386128e-01   9.8717242e-03   3.3541020e-01   1.4066567e-02   4.7434165e-01   2.6125157e-02
   3.1622777e-01   1.5046838e-02   3.3541020e-01   1.7015744e-02   3.5856858e-01   1.9252551e-02   3.8729833e-01   2.2005052e-02   4.2426407e-01   2.5628802e-02   4.7434165e-01   3.0869902e-02   5.4772256e-01   3.9303366e-02   6.7082039e-01   5.5863686e-02   9.4868330e-01   1.0268485e-01
   4.7434165e-01   3.3939145e-02   5.0311529e-01   3.8302771e-02   5.3785287e-01   4.3284774e-02   5.8094750e-01   4.9431816e-02   6.3639610e-01   5.7533319e-02   7.1151247e-01   6.9242623e-02   8.2158384e-01   8.8029312e-02   1.0062306e+00   1.2463217e-01   1.4230249e+00   2.2581066e-01
   6.3245553e-01   6.0554834e-02   6.7082039e-01   6.8199358e-02   7.1713717e-01   7.6964189e-02   7.7459667e-01   8.7800378e-02   8.4852814e-01   1.0208331e-01   9.4868330e-01   1.2268802e-01   1.0954451e+00   1.5558936e-01   1.3416408e+00   2.1897456e-01   1.8973666e+00   3.8876346e-01
   7.9056942e-01   9.4987484e-02   8.3852549e-01   1.0674667e-01   8.9642146e-01   1.2027507e-01   9.6824584e-01   1.3701655e-01   1.0606602e+00   1.5905943e-01   1.1858541e+00   1.9074479e-01   1.3693064e+00   2.4097383e-01   1.6770510e+00   3.3621965e-01   2.3717082e+00   5.8053283e-01
   9.4868330e-01   1.3699177e-01   1.0062306e+00   1.5360249e-01   1.0757057e+00   1.7275524e-01   1.1618950e+00   1.9645166e-01   1.2727922e+00   2.2757242e-01   1.4230249e+00   2.7206719e-01   1.6431677e+00   3.4188842e-01   2.0124612e+00   4.7153486e-01   2.8460499e+00   7.8585762e-01
   1.1067972e+00   1.8641361e-01   1.1739357e+00   2.0851244e-01   1.2549900e+00   2.3401883e-01   1.3555442e+00   2.6552399e-01   1.4849242e+00   3.0673161e-01   1.6601958e+00   3.6519753e-01   1.9170290e+00   4.5571284e-01   2.3478714e+00   6.1930944e-01   3.3203915e+00   9.8859124e-01
   1.2649111e+00   2.4302610e-01   1.3416408e+00   2.7112414e-01   1.4342743e+00   3.0353858e-01   1.5491933e+00   3.4345461e-01   1.6970563e+00   3.9534482e-01   1.8973666e+00   4.6821948e-01   2.1908902e+00   5.7909391e-01   2.6832816e+00   7.7279851e-01   3.7947332e+00   1.1730722e+00
   1.4230249e+00   3.0619323e-01   1.5093459e+00   3.4062650e-01   1.6135586e+00   3.8027537e-01   1.7428425e+00   4.2886474e-01   1.9091883e+00   4.9152548e-01   2.1345374e+00   5.7839576e-01   2.4647515e+00   7.0776052e-01   3.0186918e+00   9.2468566e-01   4.2690748e+00   1.3282199e+00
   1.5811388e+00   3.7559510e-01   1.6770510e+00   4.1651864e-01   1.7928429e+00   4.6346615e-01   1.9364917e+00   5.2061417e-01   2.1213203e+00   5.9354119e-01   2.3717082e+00   6.9301568e-01   2.7386128e+00   8.3729252e-01   3.3541020e+00   1.0675615e+00   4.7434165e+00   1.4463183e+00
   1.7392527e+00   4.5018627e-01   1.8447561e+00   4.9752691e-01   1.9721272e+00   5.5154135e-01   2.1301408e+00   6.1671838e-01   2.3334524e+00   6.9882515e-01   2.6088791e+00   8.0866017e-01   3.0124741e+00   9.6307372e-01   3.6895122e+00   1.1958044e+00   5.2177581e+00   1.5289929e+00
   1.8973666e+00   5.2907309e-01   2.0124612e+00   5.8252254e-01   2.1514115e+00   6.4306526e-01   2.3237900e+00   7.1532608e-01   2.5455844e+00   8.0495480e-01   2.8460499e+00   9.2212270e-01   3.2863353e+00   1.0809787e+00   4.0249224e+00   1.3052823e+00   5.6920998e+00   1.5809111e+00
   2.0554805e+00   6.1126131e-01   2.1801663e+00   6.7023902e-01   2.3306958e+00   7.3640808e-01   2.5174392e+00   8.1433348e-01   2.7577164e+00   9.0921063e-01   3.0832207e+00   1.0299323e+00   3.5601966e+00   1.1869148e+00   4.3603326e+00   1.3930435e+00   6.1664414e+00   1.6088277e+00
   2.2135944e+00   6.9532604e-01   2.3478714e+00   7.5904669e-01   2.5099801e+00   8.2971073e-01   2.7110883e+00   9.1163057e-01   2.9698485e+00   1.0092535e+00   3.3203915e+00   1.1297148e+00   3.8340579e+00   1.2792060e+00   4.6957428e+00   1.4606712e+00   6.6407831e+00   1.6218120e+00
   2.3717082e+00   7.8008330e-01   2.5155765e+00   8.4758067e-01   2.6892644e+00   9.2140365e-01   2.9047375e+00   1.0054389e+00   3.1819805e+00   1.1031559e+00   3.5575624e+00   1.2196272e+00   4.1079192e+00   1.3568621e+00   5.0311529e+00   1.5100972e+00   7.1151247e+00   1.6257333e+00
   2.5298221e+00   8.6410439e-01   2.6832816e+00   9.3413081e-01   2.8685487e+00   1.0094671e+00   3.0983867e+00   1.0934238e+00   3.3941125e+00   1.1883495e+00   3.7947332e+00   1.2972042e+00   4.3817805e+00   1.4184590e+00   5.3665631e+00   1.5430837e+00   7.5894664e+00   1.6247277e+00
   2.6879360e+00   9.4623570e-01   2.8509867e+00   1.0175612e+00   3.0478330e+00   1.0928537e+00   3.2920358e+00   1.1747673e+00   3.6062446e+00   1.2645134e+00   4.0319040e+00   1.3631188e+00   4.6556417e+00   1.4665162e+00   5.7019733e+00   1.5646036e+00   8.0638080e+00   1.6215085e+00
   2.8460499e+00   1.0251756e+00   3.0186918e+00   1.0964693e+00   3.2271172e+00   1.1701092e+00   3.4856850e+00   1.2480704e+00   3.8183766e+00   1.3305317e+00   4.2690748e+00   1.4169913e+00   4.9295030e+00   1.5021182e+00   6.0373835e+00   1.5774565e+00   8.5381497e+00   1.6172584e+00
   3.0041638e+00   1.0995486e+00   3.1863969e+00   1.1694242e+00   3.4064015e+00   1.2398214e+00   3.6793342e+00   1.3120970e+00   4.0305087e+00   1.3856153e+00   4.5062457e+00   1.4589358e+00   5.2033643e+00   1.5267657e+00   6.3727937e+00   1.5841737e+00   9.0124913e+00   1.6125719e+00
   3.1622777e+00   1.1689030e+00   3.3541020e+00   1.2362003e+00   3.5856858e+00   1.3021141e+00   3.8729833e+00   1.3674946e+00   4.2426407e+00   1.4311700e+00   4.7434165e+00   1.4913301e+00   5.4772256e+00   1.5437013e+00   6.7082039e+00   1.5874473e+00   9.4868330e+00   1.6076956e+00
   3.3203915e+00   1.2325218e+00   3.5218071e+00   1.2962039e+00   3.7649701e+00   1.3566158e+00   4.0666325e+00   1.4142570e+00   4.4547727e+00   1.4677133e+00   4.9805873e+00   1.5153888e+00   5.7510869e+00   1.5546776e+00   7.0436141e+00   1.5885832e+00   9.9611746e+00   1.6026929e+00
   3.4785054e+00   1.2898678e+00   3.6895122e+00   1.3490788e+00   3.9442544e+00   1.4032462e+00   4.2602817e+00   1.4527018e+00   4.6669048e+00   1.4961107e+00   5.2177581e+00   1.5325283e+00   6.0249481e+00   1.5613051e+00   7.3790243e+00   1.5885295e+00   1.0435516e+01   1.5975763e+00
   3.6366193e+00   1.3402087e+00   3.8572173e+00   1.3942850e+00   4.1235387e+00   1.4417677e+00   4.4539308e+00   1.4830149e+00   4.8790368e+00   1.5170552e+00   5.4549290e+00   1.5438872e+00   6.2988094e+00   1.5648214e+00   7.7144345e+00   1.5877693e+00   1.0909858e+01   1.5923333e+00
   3.7947332e+00   1.3838728e+00   4.0249224e+00   1.4324502e+00   4.3028230e+00   1.4731525e+00   4.6475800e+00   1.5065456e+00   5.0911688e+00   1.5322014e+00   5.6920998e+00   1.5511984e+00   6.5726707e+00   1.5664427e+00   8.0498447e+00   1.5866602e+00   1.1384200e+01   1.5869827e+00
   3.9528471e+00   1.4211807e+00   4.1926275e+00   1.4641326e+00   4.4821073e+00   1.4982389e+00   4.8412292e+00   1.5243939e+00   5.3033009e+00   1.5428221e+00   5.9292706e+00   1.5556509e+00   6.8465320e+00   1.5669356e+00   8.3852549e+00   1.5853454e+00   1.1858541e+01   1.5815120e+00
   4.1109610e+00   1.4524607e+00   4.3603326e+00   1.4898796e+00   4.6613916e+00   1.5177900e+00   5.0348784e+00   1.5375031e+00   5.5154329e+00   1.5499215e+00   6.1664414e+00   1.5580795e+00   7.1203932e+00   1.5667385e+00   8.7206651e+00   1.5839053e+00   1.2332883e+01   1.5759337e+00
   4.2690748e+00   1.4781833e+00   4.5280377e+00   1.5103369e+00   4.8406759e+00   1.5326089e+00   5.2285275e+00   1.5467781e+00   5.7275649e+00   1.5543763e+00   6.4036123e+00   1.5591420e+00   7.3942545e+00   1.5661360e+00   9.0560753e+00   1.5823848e+00   1.2807225e+01   1.5702479e+00
   4.4271887e+00   1.4988968e+00   4.6957428e+00   1.5261915e+00   5.0199602e+00   1.5434922e+00   5.4221767e+00   1.5530353e+00   5.9396970e+00   1.5569077e+00   6.6407831e+00   1.5593065e+00   7.6681158e+00   1.5652925e+00   9.3914855e+00   1.5807838e+00   1.3281566e+01   1.5644547e+00
   4.5853026e+00   1.5150055e+00   4.8634479e+00   1.5379693e+00   5.1992445e+00   1.5510422e+00   5.6158259e+00   1.5568928e+00   6.1518290e+00   1.5580108e+00   6.8779539e+00   1.5588764e+00   7.9419771e+00   1.5642956e+00   9.7268957e+00   1.5791023e+00   1.3755908e+01   1.5585475e+00
   4.7434165e+00   1.5270177e+00   5.0311529e+00   1.5462678e+00   5.3785287e+00   1.5558948e+00   5.8094750e+00   1.5589223e+00   6.3639610e+00   1.5581381e+00   7.1151247e+00   1.5580922e+00   8.2158384e+00   1.5632221e+00   1.0062306e+01   1.5773581e+00   1.4230249e+01   1.5525329e+00
   4.9015304e+00   1.5358500e+00   5.1988580e+00   1.5519797e+00   5.5578130e+00   1.5588449e+00   6.0031242e+00   1.5597433e+00   6.5760931e+00   1.5576714e+00   7.3522956e+00   1.5570929e+00   8.4896996e+00   1.5620719e+00   1.0397716e+01   1.5755514e+00   1.4704591e+01   1.5464170e+00
   5.0596443e+00   1.5420733e+00   5.3665631e+00   1.5556468e+00   5.7370973e+00   1.5603609e+00   6.1967734e+00   1.5597279e+00   6.7882251e+00   1.5568229e+00   7.5894664e+00   1.5559797e+00   8.7635609e+00   1.5608888e+00   1.0733126e+01   1.5736731e+00   1.5178933e+01   1.5402063e+00
   5.2177581e+00   1.5461811e+00   5.5342682e+00   1.5577183e+00   5.9163816e+00   1.5608043e+00   6.3904225e+00   1.5591082e+00   7.0003571e+00   1.5557056e+00   7.8266372e+00   1.5547781e+00   9.0374222e+00   1.5596619e+00   1.1068536e+01   1.5717411e+00   1.5653274e+01   1.5339071e+00
   5.3758720e+00   1.5485813e+00   5.7019733e+00   1.5585430e+00   6.0956659e+00   1.5604513e+00   6.5840717e+00   1.5580547e+00   7.2124892e+00   1.5544187e+00   8.0638080e+00   1.5535385e+00   9.3112835e+00   1.5584131e+00   1.1403947e+01   1.5697555e+00   1.6127616e+01   1.5275193e+00
   5.5339859e+00   1.5494446e+00   5.8696784e+00   1.5582979e+00   6.2749502e+00   1.5594490e+00   6.7777209e+00   1.5566914e+00   7.4246212e+00   1.5530045e+00   8.3009789e+00   1.5522483e+00   9.5851448e+00   1.5571205e+00   1.1739357e+01   1.5676983e+00   1.6601958e+01   1.5210492e+00
   5.6920998e+00   1.5490860e+00   6.0373835e+00   1.5572496e+00   6.4542345e+00   1.5579898e+00   6.9713700e+00   1.5551113e+00   7.6367532e+00   1.5515196e+00   8.5381497e+00   1.5509201e+00   9.8590060e+00   1.5557840e+00   1.2074767e+01   1.5655696e+00   1.7076299e+01   1.5144843e+00
   5.8502137e+00   1.5480197e+00   6.2050886e+00   1.5557541e+00   6.6335188e+00   1.5562947e+00   7.1650192e+00   1.5534381e+00   7.8488853e+00   1.5500063e+00   8.7753205e+00   1.5495793e+00   1.0132867e+01   1.5544257e+00   1.2410177e+01   1.5633872e+00   1.7550641e+01   1.5078562e+00
   6.0083276e+00   1.5463860e+00   6.3727937e+00   1.5539116e+00   6.8128031e+00   1.5544190e+00   7.3586684e+00   1.5516875e+00   8.0610173e+00   1.5484649e+00   9.0124913e+00   1.5482132e+00   1.0406729e+01   1.5530344e+00   1.2745587e+01   1.5611601e+00   1.8024983e+01   1.5011648e+00
   6.1664414e+00   1.5441832e+00   6.5404988e+00   1.5517399e+00   6.9920874e+00   1.5523808e+00   7.5523175e+00   1.5498750e+00   8.2731493e+00   1.5468809e+00   9.2496622e+00   1.5468218e+00   1.0680590e+01   1.5515994e+00   1.3080998e+01   1.5588524e+00   1.8499324e+01   1.4944039e+00
   6.3245553e+00   1.5416426e+00   6.7082039e+00   1.5493804e+00   7.1713717e+00   1.5502574e+00   7.7459667e+00   1.5480129e+00   8.4852814e+00   1.5452829e+00   9.4868330e+00   1.5454051e+00   1.0954451e+01   1.5501425e+00   1.3416408e+01   1.5564911e+00   1.8973666e+01   1.4875734e+00
   6.4826692e+00   1.5389066e+00   6.8759090e+00   1.5469190e+00   7.3506559e+00   1.5480854e+00   7.9396159e+00   1.5461368e+00   8.6974134e+00   1.5436848e+00   9.7240038e+00   1.5439884e+00   1.1228312e+01   1.5486527e+00   1.3751818e+01   1.5540851e+00   1.9448008e+01   1.4807049e+00
   6.6407831e+00   1.5359657e+00   7.0436141e+00   1.5443502e+00   7.5299402e+00   1.5458666e+00   8.1332650e+00   1.5442406e+00   8.9095454e+00   1.5420585e+00   9.9611746e+00   1.5425464e+00   1.1502174e+01   1.5471300e+00   1.4087228e+01   1.5516076e+00   1.9922349e+01   1.4737795e+00
   6.7988970e+00   1.5328882e+00   7.2113192e+00   1.5417152e+00   7.7092245e+00   1.5436193e+00   8.3269142e+00   1.5423289e+00   9.1216775e+00   1.5404180e+00   1.0198345e+01   1.5410664e+00   1.1776035e+01   1.5455745e+00   1.4422638e+01   1.5490763e+00   2.0396691e+01   1.4668035e+00
   6.9570109e+00   1.5297499e+00   7.3790243e+00   1.5390516e+00   7.8885088e+00   1.5413570e+00   8.5205634e+00   1.5404079e+00   9.3338095e+00   1.5387775e+00   1.0435516e+01   1.5395865e+00   1.2049896e+01   1.5439861e+00   1.4758049e+01   1.5465004e+00   2.0871033e+01   1.4598022e+00
   7.1151247e+00   1.5265320e+00   7.5467294e+00   1.5363486e+00   8.0677931e+00   1.5390763e+00   8.7142125e+00   1.5384745e+00   9.5459415e+00   1.5371087e+00   1.0672687e+01   1.5380813e+00   1.2323758e+01   1.5423648e+00   1.5093459e+01   1.5438618e+00   2.1345374e+01   1.4527567e+00
   7.2732386e+00   1.5232780e+00   7.7144345e+00   1.5336278e+00   8.2470774e+00   1.5367855e+00   8.9078617e+00   1.5365302e+00   9.7580736e+00   1.5354399e+00   1.0909858e+01   1.5365634e+00   1.2597619e+01   1.5407216e+00   1.5428869e+01   1.5411696e+00   2.1819716e+01   1.4456858e+00
   7.4313525e+00   1.5200013e+00   7.8821396e+00   1.5308980e+00   8.4263617e+00   1.5344880e+00   9.1015109e+00   1.5345798e+00   9.9702056e+00   1.5337570e+00   1.1147029e+01   1.5350202e+00   1.2871480e+01   1.5390456e+00   1.5764279e+01   1.5384505e+00   2.2294058e+01   1.4385960e+00
   7.5894664e+00   1.5166941e+00   8.0498447e+00   1.5281503e+00   8.6056460e+00   1.5321789e+00   9.2951600e+00   1.5326170e+00   1.0182338e+01   1.5320458e+00   1.1384200e+01   1.5334517e+00   1.3145341e+01   1.5373258e+00   1.6099689e+01   1.5356420e+00   2.2768399e+01   1.4314746e+00
   7.7475803e+00   1.5133813e+00   8.2175498e+00   1.5253991e+00   8.7849303e+00   1.5298663e+00   9.4888092e+00   1.5306495e+00   1.0394470e+01   1.5303346e+00   1.1621370e+01   1.5318832e+00   1.3419203e+01   1.5355950e+00   1.6435100e+01   1.5328157e+00   2.3242741e+01   1.4243405e+00
   7.9056942e+00   1.5100553e+00   8.3852549e+00   1.5226407e+00   8.9642146e+00   1.5275454e+00   9.6824584e+00   1.5286696e+00   1.0606602e+01   1.5286093e+00   1.1858541e+01   1.5302894e+00   1.3693064e+01   1.5338203e+00   1.6770510e+01   1.5299267e+00   2.3717082e+01   1.4171937e+00
   8.0638080e+00   1.5067235e+00   8.5529600e+00   1.5198751e+00   9.1434989e+00   1.5252195e+00   9.8761075e+00   1.5266836e+00   1.0818734e+01   1.5268840e+00   1.2095712e+01   1.5286703e+00   1.3966925e+01   1.5320238e+00   1.7105920e+01   1.5269929e+00   2.4191424e+01   1.4100343e+00
   8.2219219e+00   1.5033879e+00   8.7206651e+00   1.5171077e+00   9.3227832e+00   1.5228869e+00   1.0069757e+01   1.5246897e+00   1.1030866e+01   1.5251303e+00   1.2332883e+01   1.5270386e+00   1.4240786e+01   1.5302054e+00   1.7441330e+01   1.5240234e+00   2.4665766e+01   1.4028749e+00
   8.3800358e+00   1.5000466e+00   8.8883702e+00   1.5143332e+00   9.5020674e+00   1.5205476e+00   1.0263406e+01   1.5226866e+00   1.1242998e+01   1.5233767e+00   1.2570054e+01   1.5253816e+00   1.4514648e+01   1.5283431e+00   1.7776740e+01   1.5209913e+00   2.5140107e+01   1.3957092e+00
   8.5381497e+00   1.4967035e+00   9.0560753e+00   1.5115569e+00   9.6813517e+00   1.5182050e+00   1.0457055e+01   1.5206773e+00   1.1455130e+01   1.5216089e+00   1.2807225e+01   1.5237245e+00   1.4788509e+01   1.5264699e+00   1.8112151e+01   1.5179413e+00   2.5614449e+01   1.3885498e+00
   8.6962636e+00   1.4933584e+00   9.2237804e+00   1.5087752e+00   9.8606360e+00   1.5158539e+00   1.0650704e+01   1.5186587e+00   1.1667262e+01   1.5198270e+00   1.3044395e+01   1.5220295e+00   1.5062370e+01   1.5245529e+00   1.8447561e+01   1.5148198e+00   2.6088791e+01   1.3813904e+00
   8.8543774e+00   1.4900115e+00   9.3914855e+00   1.5059918e+00   1.0039920e+01   1.5135013e+00   1.0844353e+01   1.5166339e+00   1.1879394e+01   1.5180310e+00   1.3281566e+01   1.5203346e+00   1.5336232e+01   1.5226249e+00   1.8782971e+01   1.5116893e+00   2.6563132e+01   1.3742373e+00
   9.0124913e+00   1.4866607e+00   9.5591906e+00   1.5032030e+00   1.0219205e+01   1.5111402e+00   1.1038003e+01   1.5145999e+00   1.2091526e+01   1.5162349e+00   1.3518737e+01   1.5186143e+00   1.5610093e+01   1.5206421e+00   1.9118381e+01   1.5084872e+00   2.7037474e+01   1.3670969e+00
   9.1706052e+00   1.4833100e+00   9.7268957e+00   1.5004123e+00   1.0398489e+01   1.5087775e+00   1.1231652e+01   1.5125611e+00   1.2303658e+01   1.5144247e+00   1.3755908e+01   1.5168813e+00   1.5883954e+01   1.5186594e+00   1.9453791e+01   1.5052762e+00   2.7511816e+01   1.3599628e+00
   9.3287191e+00   1.4799573e+00   9.8946008e+00   1.4976164e+00   1.0577773e+01   1.5064047e+00   1.1425301e+01   1.5105115e+00   1.2515790e+01   1.5125863e+00   1.3993079e+01   1.5151231e+00   1.6157815e+01   1.5166328e+00   1.9789202e+01   1.5019937e+00   2.7986157e+01   1.3528540e+00
   9.4868330e+00   1.4766028e+00   1.0062306e+01   1.4948204e+00   1.0757057e+01   1.5040319e+00   1.1618950e+01   1.5084573e+00   1.2727922e+01   1.5107619e+00   1.4230249e+01   1.5133649e+00   1.6431677e+01   1.5145953e+00   2.0124612e+01   1.4987022e+00   2.8460499e+01   1.3457515e+00
   9.6449469e+00   1.4732482e+00   1.0230011e+01   1.4920190e+00   1.0936342e+01   1.5016508e+00   1.1812599e+01   1.5063938e+00   1.2940054e+01   1.5089093e+00   1.4467420e+01   1.5115687e+00   1.6705538e+01   1.5125249e+00   2.0460022e+01   1.4953570e+00   2.8934841e+01   1.3386807e+00
   9.8030607e+00   1.4698918e+00   1.0397716e+01   1.4892159e+00   1.1115626e+01   1.4992680e+00   1.2006248e+01   1.5043256e+00   1.3152186e+01   1.5070567e+00   1.4704591e+01   1.5097725e+00   1.6979399e+01   1.5104326e+00   2.0795432e+01   1.4919940e+00   2.9409182e+01   1.3316161e+00
   9.9611746e+00   1.4665354e+00   1.0565421e+01   1.4864092e+00   1.1294910e+01   1.4968785e+00   1.2199898e+01   1.5022481e+00   1.3364318e+01   1.5051899e+00   1.4941762e+01   1.5079511e+00   1.7253261e+01   1.5083074e+00   2.1130842e+01   1.4885773e+00   2.9883524e+01   1.3245832e+00
   1.0119289e+01   1.4631770e+00   1.0733126e+01   1.4836007e+00   1.1474195e+01   1.4944840e+00   1.2393547e+01   1.5001645e+00   1.3576450e+01   1.5033090e+00   1.5178933e+01   1.5061170e+00   1.7527122e+01   1.5061604e+00   2.1466253e+01   1.4851427e+00   3.0357866e+01   1.3175756e+00
   1.0277402e+01   1.4598187e+00   1.0900831e+01   1.4807904e+00   1.1653479e+01   1.4920861e+00   1.2587196e+01   1.4980746e+00   1.3788582e+01   1.5014281e+00   1.5416104e+01   1.5042702e+00   1.7800983e+01   1.5039914e+00   2.1801663e+01   1.4816723e+00   3.0832207e+01   1.3105870e+00
   1.0435516e+01   1.4564603e+00   1.1068536e+01   1.4779747e+00   1.1832763e+01   1.4896832e+00   1.2780845e+01   1.4959754e+00   1.4000714e+01   1.4995189e+00   1.5653274e+01   1.5023981e+00   1.8074844e+01   1.5017895e+00   2.2137073e+01   1.4781572e+00   3.1306549e+01   1.3036363e+00
   1.0593630e+01   1.4531001e+00   1.1236242e+01   1.4751591e+00   1.2012048e+01   1.4872770e+00   1.2974494e+01   1.4938732e+00   1.4212846e+01   1.4976097e+00   1.5890445e+01   1.5005260e+00   1.8348706e+01   1.4995877e+00   2.2472483e+01   1.4746421e+00   3.1780890e+01   1.2966983e+00
   1.0751744e+01   1.4497399e+00   1.1403947e+01   1.4723399e+00   1.2191332e+01   1.4848641e+00   1.3168143e+01   1.4917585e+00   1.4424978e+01   1.4956864e+00   1.6127616e+01   1.4986160e+00   1.8622567e+01   1.4973311e+00   2.2807893e+01   1.4710644e+00   3.2255232e+01   1.2898172e+00
   1.0909858e+01   1.4463796e+00   1.1571652e+01   1.4695188e+00   1.2370616e+01   1.4824495e+00   1.3361793e+01   1.4896439e+00   1.4637110e+01   1.4937631e+00   1.6364787e+01   1.4967187e+00   1.8896428e+01   1.4950744e+00   2.3143304e+01   1.4674867e+00   3.2729574e+01   1.2829424e+00
   1.1067972e+01   1.4430175e+00   1.1739357e+01   1.4666942e+00   1.2549900e+01   1.4800265e+00   1.3555442e+01   1.4875153e+00   1.4849242e+01   1.4918256e+00   1.6601958e+01   1.4947834e+00   1.9170290e+01   1.4927740e+00   2.3478714e+01   1.4638553e+00   3.3203915e+01   1.2761245e+00
   1.1226086e+01   1.4396554e+00   1.1907062e+01   1.4638678e+00   1.2729185e+01   1.4776035e+00   1.3749091e+01   1.4853852e+00   1.5061374e+01   1.4898740e+00   1.6839129e+01   1.4928354e+00   1.9444151e+01   1.4904736e+00   2.3814124e+01   1.4602150e+00   3.3678257e+01   1.2693256e+00
   1.1384200e+01   1.4362951e+00   1.2074767e+01   1.4610397e+00   1.2908469e+01   1.4751739e+00   1.3942740e+01   1.4832473e+00   1.5273506e+01   1.4879082e+00   1.7076299e+01   1.4908748e+00   1.9718012e+01   1.4881403e+00   2.4149534e+01   1.4565478e+00   3.4152599e+01   1.2625647e+00
   1.1542313e+01   1.4329311e+00   1.2242472e+01   1.4582079e+00   1.3087753e+01   1.4727392e+00   1.4136389e+01   1.4811001e+00   1.5485639e+01   1.4859425e+00   1.7313470e+01   1.4889015e+00   1.9991873e+01   1.4857741e+00   2.4484944e+01   1.4528449e+00   3.4626940e+01   1.2558480e+00
   1.1700427e+01   1.4295690e+00   1.2410177e+01   1.4553761e+00   1.3267038e+01   1.4703045e+00   1.4330038e+01   1.4789529e+00   1.5697771e+01   1.4839626e+00   1.7550641e+01   1.4869156e+00   2.0265735e+01   1.4834080e+00   2.4820355e+01   1.4491420e+00   3.5101282e+01   1.2491376e+00
   1.1858541e+01   1.4262068e+00   1.2577882e+01   1.4525390e+00   1.3446322e+01   1.4678598e+00   1.4523688e+01   1.4767902e+00   1.5909903e+01   1.4819685e+00   1.7787812e+01   1.4849044e+00   2.0539596e+01   1.4809980e+00   2.5155765e+01   1.4453854e+00   3.5575624e+01   1.2425158e+00
   1.2016655e+01   1.4228428e+00   1.2745587e+01   1.4497019e+00   1.3625606e+01   1.4654151e+00   1.4717337e+01   1.4746260e+00   1.6122035e+01   1.4799745e+00   1.8024983e+01   1.4828932e+00   2.0813457e+01   1.4785770e+00   2.5491175e+01   1.4416288e+00   3.6049965e+01   1.2359003e+00
   1.2174769e+01   1.4194807e+00   1.2913293e+01   1.4468630e+00   1.3804890e+01   1.4629636e+00   1.4910986e+01   1.4724556e+00   1.6334167e+01   1.4779663e+00   1.8262153e+01   1.4808567e+00   2.1087318e+01   1.4761342e+00   2.5826585e+01   1.4378454e+00   3.6524307e+01   1.2293228e+00
   1.2332883e+01   1.4161166e+00   1.3080998e+01   1.4440187e+00   1.3984175e+01   1.4605089e+00   1.5104635e+01   1.4702743e+00   1.6546299e+01   1.4759440e+00   1.8499324e+01   1.4788075e+00   2.1361180e+01   1.4736694e+00   2.6161995e+01   1.4340351e+00   3.6998649e+01   1.2228085e+00
   1.2490997e+01   1.4127545e+00   1.3248703e+01   1.4411762e+00   1.4163459e+01   1.4580524e+00   1.5298284e+01   1.4680931e+00   1.6758431e+01   1.4739217e+00   1.8736495e+01   1.4767584e+00   2.1635041e+01   1.4711937e+00   2.6497406e+01   1.4302249e+00   3.7472990e+01   1.2162942e+00
   1.2649111e+01   1.4093905e+00   1.3416408e+01   1.4383302e+00   1.4342743e+01   1.4555876e+00   1.5491933e+01   1.4658994e+00   1.6970563e+01   1.4718710e+00   1.8973666e+01   1.4746713e+00   2.1908902e+01   1.4686852e+00   2.6832816e+01   1.4263699e+00   3.7947332e+01   1.2098685e+00
   1.2807225e+01   1.4060264e+00   1.3584113e+01   1.4354805e+00   1.4522028e+01   1.4531195e+00   1.5685583e+01   1.4637011e+00   1.7182695e+01   1.4698204e+00   1.9210837e+01   1.4725842e+00   2.2182764e+01   1.4661547e+00   2.7168226e+01   1.4225059e+00   3.8421674e+01   1.2034617e+00
   1.2965338e+01   1.4026643e+00   1.3751818e+01   1.4326327e+00   1.4701312e+01   1.4506514e+00   1.5879232e+01   1.4615012e+00   1.7394827e+01   1.4677698e+00   1.9448008e+01   1.4704844e+00   2.2456625e+01   1.4636352e+00   2.7503636e+01   1.4186420e+00   3.8896015e+01   1.1970676e+00
   1.3123452e+01   1.3993003e+00   1.3919523e+01   1.4297776e+00   1.4880596e+01   1.4481732e+00   1.6072881e+01   1.4592859e+00   1.7606959e+01   1.4656909e+00   1.9685178e+01   1.4683594e+00   2.2730486e+01   1.4610499e+00   2.7839046e+01   1.4147334e+00   3.9370357e+01   1.1907746e+00
   1.3281566e+01   1.3959381e+00   1.4087228e+01   1.4269244e+00   1.5059880e+01   1.4456950e+00   1.6266530e+01   1.4570706e+00   1.7819091e+01   1.4636262e+00   1.9922349e+01   1.4662217e+00   2.3004347e+01   1.4584756e+00   2.8174457e+01   1.4108247e+00   3.9844699e+01   1.1844817e+00
   1.3439680e+01   1.3925760e+00   1.4254933e+01   1.4240676e+00   1.5239165e+01   1.4432134e+00   1.6460179e+01   1.4548506e+00   1.8031223e+01   1.4615331e+00   2.0159520e+01   1.4640840e+00   2.3278209e+01   1.4558794e+00   2.8509867e+01   1.4068982e+00   4.0319040e+01   1.1782267e+00
   1.3597794e+01   1.3892120e+00   1.4422638e+01   1.4212090e+00   1.5418449e+01   1.4407252e+00   1.6653828e+01   1.4526166e+00   1.8243355e+01   1.4594401e+00   2.0396691e+01   1.4619083e+00   2.3552070e+01   1.4532504e+00   2.8845277e+01   1.4029538e+00   4.0793382e+01   1.1720603e+00
   1.3755908e+01   1.3858498e+00   1.4590344e+01   1.4183504e+00   1.5597733e+01   1.4382353e+00   1.6847478e+01   1.4503827e+00   1.8455487e+01   1.4573329e+00   2.0633862e+01   1.4597453e+00   2.3825931e+01   1.4506322e+00   2.9180687e+01   1.3990004e+00   4.1267723e+01   1.1658875e+00
   1.3914022e+01   1.3824877e+00   1.4758049e+01   1.4154883e+00   1.5777018e+01   1.4357421e+00   1.7041127e+01   1.4481426e+00   1.8667619e+01   1.4552258e+00   2.0871033e+01   1.4575570e+00   2.4099793e+01   1.4479813e+00   2.9516097e+01   1.3950381e+00   4.1742065e+01   1.1597717e+00
   1.4072136e+01   1.3791256e+00   1.4925754e+01   1.4126225e+00   1.5956302e+01   1.4332405e+00   1.7234776e+01   1.4458900e+00   1.8879751e+01   1.4530903e+00   2.1108203e+01   1.4553561e+00   2.4373654e+01   1.4452974e+00   2.9851507e+01   1.3910489e+00   4.2216407e+01   1.1537317e+00
   1.4230249e+01   1.3757653e+00   1.5093459e+01   1.4097586e+00   1.6135586e+01   1.4307405e+00   1.7428425e+01   1.4436391e+00   1.9091883e+01   1.4509690e+00   2.1345374e+01   1.4531425e+00   2.4647515e+01   1.4426136e+00   3.0186918e+01   1.3870598e+00   4.2690748e+01   1.1476854e+00
   1.4388363e+01   1.3724032e+00   1.5261164e+01   1.4068910e+00   1.6314871e+01   1.4282339e+00   1.7622074e+01   1.4413803e+00   1.9304015e+01   1.4488194e+00   2.1582545e+01   1.4509289e+00   2.4921376e+01   1.4399188e+00   3.0522328e+01   1.3830617e+00   4.3165090e+01   1.1417024e+00
   1.4546477e+01   1.3690430e+00   1.5428869e+01   1.4040217e+00   1.6494155e+01   1.4257222e+00   1.7815723e+01   1.4391092e+00   1.9516147e+01   1.4466698e+00   2.1819716e+01   1.4486773e+00   2.5195238e+01   1.4371802e+00   3.0857738e+01   1.3790457e+00   4.3639432e+01   1.1357826e+00
   1.4704591e+01   1.3656827e+00   1.5596574e+01   1.4011506e+00   1.6673439e+01   1.4232089e+00   1.8009373e+01   1.4368396e+00   1.9728279e+01   1.4445060e+00   2.2056887e+01   1.4464258e+00   2.5469099e+01   1.4344525e+00   3.1193148e+01   1.3750208e+00   4.4113773e+01   1.1298692e+00
   1.4862705e+01   1.3623225e+00   1.5764279e+01   1.3982795e+00   1.6852723e+01   1.4206922e+00   1.8203022e+01   1.4345623e+00   1.9940411e+01   1.4423423e+00   2.2294058e+01   1.4441743e+00   2.5742960e+01   1.4317029e+00   3.1528558e+01   1.3709959e+00   4.4588115e+01   1.1240063e+00
   1.5020819e+01   1.3589642e+00   1.5931984e+01   1.3954048e+00   1.7032008e+01   1.4181689e+00   1.8396671e+01   1.4322742e+00   2.0152543e+01   1.4401644e+00   2.2531228e+01   1.4418848e+00   2.6016821e+01   1.4289315e+00   3.1863969e+01   1.3669531e+00   4.5062457e+01   1.1182257e+00
   1.5178933e+01   1.3556039e+00   1.6099689e+01   1.3925283e+00   1.7211292e+01   1.4156455e+00   1.8590320e+01   1.4299860e+00   2.0364675e+01   1.4379724e+00   2.2768399e+01   1.4395953e+00   2.6290683e+01   1.4261490e+00   3.2199379e+01   1.3629013e+00   4.5536798e+01   1.1124450e+00
   1.5337047e+01   1.3522456e+00   1.6267395e+01   1.3896518e+00   1.7390576e+01   1.4131188e+00   1.8783969e+01   1.4276917e+00   2.0576807e+01   1.4357945e+00   2.3005570e+01   1.4373058e+00   2.6564544e+01   1.4233557e+00   3.2534789e+01   1.3588496e+00   4.6011140e+01   1.1066960e+00
   1.5495161e+01   1.3488891e+00   1.6435100e+01   1.3867718e+00   1.7569861e+01   1.4105837e+00   1.8977618e+01   1.4253849e+00   2.0788939e+01   1.4335741e+00   2.3242741e+01   1.4349784e+00   2.6838405e+01   1.4205294e+00   3.2870199e+01   1.3547889e+00   4.6485482e+01   1.1010545e+00
   1.5653274e+01   1.3455327e+00   1.6602805e+01   1.3838917e+00   1.7749145e+01   1.4080486e+00   1.9171268e+01   1.4230782e+00   2.1001071e+01   1.4313680e+00   2.3479912e+01   1.4326636e+00   2.7112267e+01   1.4177141e+00   3.3205609e+01   1.3507192e+00   4.6959823e+01   1.0954067e+00
   1.5811388e+01   1.3421744e+00   1.6770510e+01   1.3810117e+00   1.7928429e+01   1.4055135e+00   1.9364917e+01   1.4207699e+00   2.1213203e+01   1.4291477e+00   2.3717082e+01   1.4303361e+00   2.7386128e+01   1.4148879e+00   3.3541020e+01   1.3466496e+00   4.7434165e+01   1.0897588e+00


==> data/Plate_Adjoint_Blasius_FreSCo_V2_Positive_Convection_Results.dat <==
   0.0000000e+00   3.0110133e-04   0.0000000e+00   1.6498157e-04   0.0000000e+00   1.1719839e-04   0.0000000e+00   9.2193802e-05   0.0000000e+00   7.5997150e-05   0.0000000e+00   6.3769445e-05   0.0000000e+00   5.2387133e-05   0.0000000e+00   3.7775417e-05   0.0000000e+00   5.6749855e-06
   4.7434165e-01   3.9346260e-02   3.3541020e-01   1.9386083e-02   2.7386128e-01   1.2720637e-02   2.3717082e-01   9.3400148e-03   2.1213203e-01   7.1809805e-03   1.9364917e-01   5.5328975e-03   1.7928429e-01   3.9313316e-03   1.6770510e-01   1.7378506e-03   1.5811388e-01  -3.2708134e-03
   9.4868330e-01   1.5451774e-01   6.7082039e-01   7.6617259e-02   5.4772256e-01   5.0340852e-02   4.7434165e-01   3.6987770e-02   4.2426407e-01   2.8469392e-02   3.8729833e-01   2.1997616e-02   3.5856858e-01   1.5771075e-02   3.3541020e-01   7.3787560e-03   3.1622777e-01  -1.1384807e-02
   1.4230249e+00   3.3757504e-01   1.0062306e+00   1.7019339e-01   8.2158384e-01   1.1232366e-01   7.1151247e-01   8.2722527e-02   6.3639610e-01   6.3818084e-02   5.8094750e-01   4.9504318e-02   5.3785287e-01   3.5860085e-02   5.0311529e-01   1.7761267e-02   4.7434165e-01  -2.1840397e-02
   1.8973666e+00   5.7186250e-01   1.3416408e+00   2.9697398e-01   1.0954451e+00   1.9758872e-01   9.4868330e-01   1.4609343e-01   8.4852814e-01   1.1306623e-01   7.7459667e-01   8.8092400e-02   7.1713717e-01   6.4471683e-02   6.7082039e-01   3.3606671e-02   6.3245553e-01  -3.2481967e-02
   2.3717082e+00   8.3109084e-01   1.6770510e+00   4.5127698e-01   1.3693064e+00   3.0405065e-01   1.1858541e+00   2.2614839e-01   1.0606602e+00   1.7576553e-01   9.6824584e-01   1.3761608e-01   8.9642146e-01   1.0173853e-01   8.3852549e-01   5.5486327e-02   7.9056942e-01  -4.1448922e-02
   2.8460499e+00   1.0845284e+00   2.0124612e+00   6.2427887e-01   1.6431677e+00   4.2785786e-01   1.4230249e+00   3.2078651e-01   1.2727922e+00   2.5064814e-01   1.1618950e+00   1.9730526e-01   1.0757057e+00   1.4729350e-01   1.0062306e+00   8.3541288e-02   9.4868330e-01  -4.7489189e-02
   3.3203915e+00   1.3051352e+00   2.3478714e+00   8.0630107e-01   1.9170290e+00   5.6471291e-01   1.6601958e+00   4.2772462e-01   1.4849242e+00   3.3638908e-01   1.3555442e+00   2.6637605e-01   1.2549900e+00   2.0075490e-01   1.1739357e+00   1.1783005e-01   1.1067972e+00  -4.9866589e-02
   3.7947332e+00   1.4743803e+00   2.6832816e+00   9.8689307e-01   2.1908902e+00   7.0957896e-01   1.8973666e+00   5.4418245e-01   1.6970563e+00   4.3132241e-01   1.5491933e+00   3.4381093e-01   1.4342743e+00   2.6155833e-01   1.3416408e+00   1.5823294e-01   1.2649111e+00  -4.7936967e-02
   4.2690748e+00   1.5889876e+00   3.0186918e+00   1.1563960e+00   2.4647515e+00   8.5685826e-01   2.1345374e+00   6.6669414e-01   1.9091883e+00   5.3316558e-01   1.7428425e+00   4.2804522e-01   1.6135586e+00   3.2866014e-01   1.5093459e+00   2.0419236e-01   1.4230249e+00  -4.1337547e-02
   4.7434165e+00   1.6540293e+00   3.3541020e+00   1.3056401e+00   2.7386128e+00   1.0009685e+00   2.3717082e+00   7.9194058e-01   2.1213203e+00   6.3985668e-01   1.9364917e+00   5.1777759e-01   1.7928429e+00   4.0127721e-01   1.6770510e+00   2.5536791e-01   1.5811388e+00  -2.9747103e-02
   5.2177581e+00   1.6854497e+00   3.6895122e+00   1.4297508e+00   3.0124741e+00   1.1369077e+00   2.6088791e+00   9.1629272e-01   2.3334524e+00   7.4876527e-01   2.1301408e+00   6.1106227e-01   1.9721272e+00   4.7798722e-01   1.8447561e+00   3.1080093e-01   1.7392527e+00  -1.3632275e-02
   5.6920998e+00   1.6965050e+00   4.0249224e+00   1.5261879e+00   3.2863353e+00   1.2603644e+00   2.8460499e+00   1.0364770e+00   2.5455844e+00   8.5752961e-01   2.3237900e+00   7.0618739e-01   2.1514115e+00   5.5755861e-01   2.0124612e+00   3.6968107e-01   1.8973666e+00   6.6733609e-03
   6.1664414e+00   1.6972703e+00   4.3603326e+00   1.5946832e+00   3.5601966e+00   1.3671812e+00   3.0832207e+00   1.1490111e+00   2.7577164e+00   9.6360977e-01   2.5174392e+00   8.0131716e-01   2.3306958e+00   6.3869120e-01   2.1801663e+00   4.3115684e-01   2.0554805e+00   3.0850042e-02
   6.6407831e+00   1.6941650e+00   4.6957428e+00   1.6405494e+00   3.8340579e+00   1.4563833e+00   3.3203915e+00   1.2517446e+00   2.9698485e+00   1.0649566e+00   2.7110883e+00   8.9471183e-01   2.5099801e+00   7.1994930e-01   2.3478714e+00   4.9408516e-01   2.2135944e+00   5.8078581e-02
   7.1151247e+00   1.6894785e+00   5.0311529e+00   1.6685003e+00   4.1079192e+00   1.5276420e+00   3.5575624e+00   1.3429181e+00   3.1819805e+00   1.1598220e+00   2.9047375e+00   9.8489966e-01   2.6892644e+00   8.0014651e-01   2.5155765e+00   5.5755371e-01   2.3717082e+00   8.7738785e-02
   7.5894664e+00   1.6842101e+00   5.3665631e+00   1.6827753e+00   4.3817805e+00   1.5802782e+00   3.7947332e+00   1.4200018e+00   3.3941125e+00   1.2457086e+00   3.0983867e+00   1.0698652e+00   2.8685487e+00   8.7775844e-01   2.6832816e+00   6.2047488e-01   2.5298221e+00   1.1924418e-01
   8.0638080e+00   1.6787014e+00   5.7019733e+00   1.6890542e+00   4.6556417e+00   1.6180601e+00   4.0319040e+00   1.4839178e+00   3.6062446e+00   1.3222854e+00   3.2920358e+00   1.1488508e+00   3.0478330e+00   9.5190660e-01   2.8509867e+00   6.8196317e-01   2.6879360e+00   1.5168364e-01
   8.5381497e+00   1.6730093e+00   6.0373835e+00   1.6904227e+00   4.9295030e+00   1.6430143e+00   4.2690748e+00   1.5344004e+00   3.8183766e+00   1.3882953e+00   3.4856850e+00   1.2204530e+00   3.2271172e+00   1.0213393e+00   3.0186918e+00   7.4099178e-01   2.8460499e+00   1.8431456e-01
   9.0124913e+00   1.6671148e+00   6.3727937e+00   1.6891794e+00   5.2033643e+00   1.6575399e+00   4.5062457e+00   1.5717405e+00   4.0305087e+00   1.4427524e+00   3.6793342e+00   1.2832991e+00   3.4064015e+00   1.0847247e+00   3.1863969e+00   7.9642838e-01   3.0041638e+00   2.1628841e-01
   9.4868330e+00   1.6610306e+00   6.7082039e+00   1.6868986e+00   5.4772256e+00   1.6654052e+00   4.7434165e+00   1.5987590e+00   4.2426407e+00   1.4869607e+00   3.8729833e+00   1.3377315e+00   3.5856858e+00   1.1418820e+00   3.3541020e+00   8.4781501e-01   3.1622777e+00   2.4691949e-01
   9.9611746e+00   1.6547630e+00   7.0436141e+00   1.6841706e+00   5.7510869e+00   1.6686039e+00   4.9805873e+00   1.6170244e+00   4.4547727e+00   1.5214110e+00   4.0666325e+00   1.3834870e+00   3.7649701e+00   1.1922121e+00   3.5218071e+00   8.9446118e-01   3.3203915e+00   2.7553937e-01
   1.0435516e+01   1.6483119e+00   7.3790243e+00   1.6812727e+00   6.0249481e+00   1.6688449e+00   5.2177581e+00   1.6282568e+00   4.6669048e+00   1.5469516e+00   4.2602817e+00   1.4206320e+00   3.9442544e+00   1.2353335e+00   3.6895122e+00   9.3579445e-01   3.4785054e+00   3.0153709e-01
   1.0909858e+01   1.6416775e+00   7.7144345e+00   1.6783300e+00   6.2988094e+00   1.6673770e+00   5.4549290e+00   1.6339615e+00   4.8790368e+00   1.5643606e+00   4.4539308e+00   1.4491232e+00   4.1235387e+00   1.2706875e+00   3.8572173e+00   9.7104919e-01   3.6366193e+00   3.2417836e-01
   1.1384200e+01   1.6348723e+00   8.0498447e+00   1.6753695e+00   6.5726707e+00   1.6651313e+00   5.6920998e+00   1.6360613e+00   5.0911688e+00   1.5755188e+00   4.6475800e+00   1.4702387e+00   4.3028230e+00   1.2989180e+00   4.0249224e+00   1.0003936e+00   3.7947332e+00   3.4325828e-01
   1.1858541e+01   1.6279089e+00   8.3852549e+00   1.6723910e+00   6.8465320e+00   1.6625680e+00   5.9292706e+00   1.6358336e+00   5.3033009e+00   1.5819110e+00   4.8412292e+00   1.4850939e+00   4.4821073e+00   1.3206461e+00   4.1926275e+00   1.0240279e+00   3.9528471e+00   3.5866300e-01
   1.2332883e+01   1.6208001e+00   8.7206651e+00   1.6693679e+00   7.1203932e+00   1.6598951e+00   6.1664414e+00   1.6342018e+00   5.5154329e+00   1.5847111e+00   5.0348784e+00   1.4947067e+00   4.6613916e+00   1.3365042e+00   4.3603326e+00   1.0422152e+00   4.1109610e+00   3.7035458e-01
   1.2807225e+01   1.6135459e+00   9.0560753e+00   1.6663000e+00   7.3942545e+00   1.6572222e+00   6.4036123e+00   1.6317859e+00   5.7275649e+00   1.5849940e+00   5.2285275e+00   1.5001087e+00   4.8406759e+00   1.3472469e+00   4.5280377e+00   1.0553758e+00   4.2690748e+00   3.7844115e-01
   1.3281566e+01   1.6061651e+00   9.3914855e+00   1.6631695e+00   7.6681158e+00   1.6545713e+00   6.6407831e+00   1.6289904e+00   5.9396970e+00   1.5835515e+00   5.4221767e+00   1.5022481e+00   5.0199602e+00   1.3536908e+00   4.6957428e+00   1.0640428e+00   4.4271887e+00   3.8315042e-01
   1.3755908e+01   1.5986578e+00   9.7268957e+00   1.6599943e+00   7.9419771e+00   1.6519531e+00   6.8779539e+00   1.6260432e+00   6.1518290e+00   1.5810059e+00   5.6158259e+00   1.5019011e+00   5.1992445e+00   1.3564853e+00   4.8634479e+00   1.0686527e+00   4.5853026e+00   3.8465313e-01
   1.4230249e+01   1.5910304e+00   1.0062306e+01   1.6567475e+00   8.2158384e+00   1.6493569e+00   7.1151247e+00   1.6230833e+00   6.3639610e+00   1.5778522e+00   5.8094750e+00   1.4997958e+00   5.3785287e+00   1.3563882e+00   5.0311529e+00   1.0697618e+00   4.7434165e+00   3.8326046e-01
   1.4704591e+01   1.5832955e+00   1.0397716e+01   1.6534381e+00   8.4896996e+00   1.6467498e+00   7.3522956e+00   1.6201613e+00   6.5760931e+00   1.5744298e+00   6.0031242e+00   1.4966308e+00   5.5578130e+00   1.3543116e+00   5.1988580e+00   1.0682859e+00   4.9015304e+00   3.7960613e-01
   1.5178933e+01   1.5754594e+00   1.0733126e+01   1.6500751e+00   8.7635609e+00   1.6441317e+00   7.5894664e+00   1.6172900e+00   6.7882251e+00   1.5709226e+00   6.1967734e+00   1.4928213e+00   5.7370973e+00   1.3508161e+00   5.3665631e+00   1.0648066e+00   5.0596443e+00   3.7411895e-01
   1.5653274e+01   1.5675410e+00   1.1068536e+01   1.6466673e+00   9.0374222e+00   1.6415026e+00   7.8266372e+00   1.6144692e+00   7.0003571e+00   1.5673870e+00   6.3904225e+00   1.4886369e+00   5.9163816e+00   1.3463383e+00   5.5342682e+00   1.0598068e+00   5.2177581e+00   3.6719356e-01
   1.6127616e+01   1.5595468e+00   1.1403947e+01   1.6431969e+00   9.3112835e+00   1.6388407e+00   8.0638080e+00   1.6116611e+00   7.2124892e+00   1.5638939e+00   6.5840717e+00   1.4842574e+00   6.0956659e+00   1.3412079e+00   5.7019733e+00   1.0536800e+00   5.3758720e+00   3.5916580e-01
   1.6601958e+01   1.5514640e+00   1.1739357e+01   1.6396729e+00   9.5851448e+00   1.6361568e+00   8.3009789e+00   1.6088783e+00   7.4246212e+00   1.5604574e+00   6.7777209e+00   1.4798034e+00   6.2749502e+00   1.3356257e+00   5.8696784e+00   1.0466659e+00   5.5339859e+00   3.5022162e-01
   1.7076299e+01   1.5433117e+00   1.2074767e+01   1.6360862e+00   9.8590060e+00   1.6334511e+00   8.5381497e+00   1.6061082e+00   7.6367532e+00   1.5570774e+00   6.9713700e+00   1.4753774e+00   6.4542345e+00   1.3298360e+00   6.0373835e+00   1.0390918e+00   5.6920998e+00   3.4068166e-01
   1.7550641e+01   1.5350961e+00   1.2410177e+01   1.6324548e+00   1.0132867e+01   1.6307125e+00   8.7753205e+00   1.6033254e+00   7.8488853e+00   1.5537540e+00   7.1650192e+00   1.4709994e+00   6.6335188e+00   1.3239961e+00   6.2050886e+00   1.0312781e+00   5.8502137e+00   3.3089125e-01
   1.8024983e+01   1.5268425e+00   1.2745587e+01   1.6287787e+00   1.0406729e+01   1.6279519e+00   9.0124913e+00   1.6005426e+00   8.0610173e+00   1.5504448e+00   7.3586684e+00   1.4666740e+00   6.8128031e+00   1.3181445e+00   6.3727937e+00   1.0233177e+00   6.0083276e+00   3.2094905e-01
   1.8499324e+01   1.5185257e+00   1.3080998e+01   1.6250400e+00   1.0680590e+01   1.6251586e+00   9.2496622e+00   1.5977471e+00   8.2731493e+00   1.5471638e+00   7.5523175e+00   1.4624215e+00   6.9920874e+00   1.3123448e+00   6.5404988e+00   1.0152947e+00   6.1664414e+00   3.1098028e-01
   1.8973666e+01   1.5101647e+00   1.3416408e+01   1.6212566e+00   1.0954451e+01   1.6223433e+00   9.4868330e+00   1.5949517e+00   8.4852814e+00   1.5438969e+00   7.7459667e+00   1.4582232e+00   7.1713717e+00   1.3066203e+00   6.7082039e+00   1.0073236e+00   6.3245553e+00   3.0113105e-01
   1.9448008e+01   1.5017783e+00   1.3751818e+01   1.6174285e+00   1.1228312e+01   1.6194951e+00   9.7240038e+00   1.5921309e+00   8.6974134e+00   1.5406443e+00   7.9396159e+00   1.4540574e+00   7.3506559e+00   1.3009528e+00   6.8759090e+00   9.9940790e-01   6.4826692e+00   2.9140515e-01
   1.9922349e+01   1.4933603e+00   1.4087228e+01   1.6135467e+00   1.1502174e+01   1.6166360e+00   9.9611746e+00   1.5892975e+00   8.9095454e+00   1.5373916e+00   8.1332650e+00   1.4499303e+00   7.5299402e+00   1.2953606e+00   7.0436141e+00   9.9159061e-01   6.6407831e+00   2.8188986e-01
   2.0396691e+01   1.4849107e+00   1.4422638e+01   1.6096201e+00   1.1776035e+01   1.6137331e+00   1.0198345e+01   1.5864515e+00   9.1216775e+00   1.5341389e+00   8.3269142e+00   1.4458296e+00   7.7092245e+00   1.2898403e+00   7.2113192e+00   9.8389853e-01   6.7988970e+00   2.7265917e-01
   2.0871033e+01   1.4764485e+00   1.4758049e+01   1.6056578e+00   1.2049896e+01   1.6108192e+00   1.0435516e+01   1.5835928e+00   9.3338095e+00   1.5308720e+00   8.5205634e+00   1.4417428e+00   7.8885088e+00   1.2843568e+00   7.3790243e+00   9.7627801e-01   6.9570109e+00   2.6359924e-01
   2.1345374e+01   1.4679672e+00   1.5093459e+01   1.6016418e+00   1.2323758e+01   1.6078724e+00   1.0672687e+01   1.5807214e+00   9.5459415e+00   1.5276193e+00   8.7142125e+00   1.4376747e+00   8.0677931e+00   1.2789352e+00   7.5467294e+00   9.6878629e-01   7.1151247e+00   2.5485808e-01
   2.1819716e+01   1.4594860e+00   1.5428869e+01   1.5975811e+00   1.2597619e+01   1.6048928e+00   1.0909858e+01   1.5778374e+00   9.7580736e+00   1.5243384e+00   8.9078617e+00   1.4336158e+00   8.2470774e+00   1.2735505e+00   7.7144345e+00   9.6138759e-01   7.2732386e+00   2.4636357e-01
   2.2294058e+01   1.4509921e+00   1.5764279e+01   1.5934936e+00   1.2871480e+01   1.6019132e+00   1.1147029e+01   1.5749408e+00   9.9702056e+00   1.5210715e+00   9.1015109e+00   1.4295615e+00   8.4263617e+00   1.2681892e+00   7.8821396e+00   9.5405329e-01   7.4313525e+00   2.3803602e-01
   2.2768399e+01   1.4425046e+00   1.6099689e+01   1.5893435e+00   1.3145341e+01   1.5988788e+00   1.1384200e+01   1.5720188e+00   1.0182338e+01   1.5177906e+00   9.2951600e+00   1.4255166e+00   8.6056460e+00   1.2628764e+00   8.0498447e+00   9.4685315e-01   7.5894664e+00   2.3009744e-01
   2.3242741e+01   1.4340170e+00   1.6435100e+01   1.5851754e+00   1.3419203e+01   1.5958444e+00   1.1621370e+01   1.5690969e+00   1.0394470e+01   1.5145096e+00   9.4888092e+00   1.4214763e+00   8.7849303e+00   1.2575770e+00   8.2175498e+00   9.3969236e-01   7.7475803e+00   2.2227270e-01
   2.3717082e+01   1.4255421e+00   1.6770510e+01   1.5809537e+00   1.3693064e+01   1.5927772e+00   1.1858541e+01   1.5661623e+00   1.0606602e+01   1.5112286e+00   9.6824584e+00   1.4174422e+00   8.9642146e+00   1.2523127e+00   8.3852549e+00   9.3263712e-01   7.9056942e+00   2.1476293e-01
   2.4191424e+01   1.4170799e+00   1.7105920e+01   1.5767052e+00   1.3966925e+01   1.5896880e+00   1.2095712e+01   1.5632024e+00   1.0818734e+01   1.5079335e+00   9.8761075e+00   1.4134112e+00   9.1434989e+00   1.2470669e+00   8.5529600e+00   9.2564091e-01   8.0638080e+00   2.0743340e-01
   2.4665766e+01   1.4086303e+00   1.7441330e+01   1.5724119e+00   1.4240786e+01   1.5865770e+00   1.2332883e+01   1.5602425e+00   1.1030866e+01   1.5046384e+00   1.0069757e+01   1.4093848e+00   9.3227832e+00   1.2418428e+00   8.7206651e+00   9.1871626e-01   8.2219219e+00   2.0031827e-01
   2.5140107e+01   1.4002060e+00   1.7776740e+01   1.5680919e+00   1.4514648e+01   1.5834331e+00   1.2570054e+01   1.5572573e+00   1.1242998e+01   1.5013291e+00   1.0263406e+01   1.4053631e+00   9.5020674e+00   1.2366471e+00   8.8883702e+00   9.1187210e-01   8.3800358e+00   1.9344791e-01
   2.5614449e+01   1.3917943e+00   1.8112151e+01   1.5637360e+00   1.4788509e+01   1.5802782e+00   1.2807225e+01   1.5542721e+00   1.1455130e+01   1.4980199e+00   1.0457055e+01   1.4013445e+00   9.6813517e+00   1.2314648e+00   9.0560753e+00   9.0507445e-01   8.5381497e+00   1.8671871e-01
   2.6088791e+01   1.3834206e+00   1.8447561e+01   1.5593354e+00   1.5062370e+01   1.5771014e+00   1.3044395e+01   1.5512616e+00   1.1667262e+01   1.4947106e+00   1.0650704e+01   1.3973321e+00   9.8606360e+00   1.2263144e+00   9.2237804e+00   8.9837340e-01   8.6962636e+00   1.8027411e-01
   2.6563132e+01   1.3750595e+00   1.8782971e+01   1.5549259e+00   1.5336232e+01   1.5739027e+00   1.3281566e+01   1.5482511e+00   1.1879394e+01   1.4914013e+00   1.0844353e+01   1.3933228e+00   1.0039920e+01   1.2211739e+00   9.3914855e+00   8.9170277e-01   8.8543774e+00   1.7392325e-01
   2.7037474e+01   1.3667491e+00   1.9118381e+01   1.5504627e+00   1.5610093e+01   1.5706711e+00   1.3518737e+01   1.5452280e+00   1.2091526e+01   1.4880779e+00   1.1038003e+01   1.3893197e+00   1.0219205e+01   1.2160669e+00   9.5591906e+00   8.8513946e-01   9.0124913e+00   1.6787368e-01
   2.7511816e+01   1.3584512e+00   1.9453791e+01   1.5459906e+00   1.5883954e+01   1.5674396e+00   1.3755908e+01   1.5421922e+00   1.2303658e+01   1.4847545e+00   1.1231652e+01   1.3853197e+00   1.0398489e+01   1.2109700e+00   9.7268957e+00   8.7859941e-01   9.1706052e+00   1.6189318e-01
   2.7986157e+01   1.3502103e+00   1.9789202e+01   1.5414648e+00   1.6157815e+01   1.5641642e+00   1.3993079e+01   1.5391311e+00   1.2515790e+01   1.4814170e+00   1.1425301e+01   1.3813274e+00   1.0577773e+01   1.2059082e+00   9.8946008e+00   8.7216669e-01   9.3287191e+00   1.5620848e-01
   2.8460499e+01   1.3419884e+00   2.0124612e+01   1.5369390e+00   1.6431677e+01   1.5608778e+00   1.4230249e+01   1.5360700e+00   1.2727922e+01   1.4780936e+00   1.1618950e+01   1.3773367e+00   1.0757057e+01   1.2008548e+00   1.0062306e+01   8.6575722e-01   9.4868330e+00   1.5059152e-01
   2.8934841e+01   1.3338297e+00   2.0460022e+01   1.5323595e+00   1.6705538e+01   1.5575696e+00   1.4467420e+01   1.5329963e+00   1.2940054e+01   1.4747419e+00   1.1812599e+01   1.3733537e+00   1.0936342e+01   1.1958348e+00   1.0230011e+01   8.5945151e-01   9.6449469e+00   1.4524227e-01
   2.9409182e+01   1.3256900e+00   2.0795432e+01   1.5277711e+00   1.6979399e+01   1.5542504e+00   1.4704591e+01   1.5299099e+00   1.3152186e+01   1.4714044e+00   1.2006248e+01   1.3693723e+00   1.1115626e+01   1.1908283e+00   1.0397716e+01   8.5317800e-01   9.8030607e+00   1.3998126e-01
   2.9883524e+01   1.3176136e+00   2.1130842e+01   1.5231558e+00   1.7253261e+01   1.5508983e+00   1.4941762e+01   1.5268109e+00   1.3364318e+01   1.4680527e+00   1.2199898e+01   1.3653986e+00   1.1294910e+01   1.1858501e+00   1.0565421e+01   8.4698856e-01   9.9611746e+00   1.3493825e-01
   3.0357866e+01   1.3095687e+00   2.1466253e+01   1.5185138e+00   1.7527122e+01   1.5475353e+00   1.5178933e+01   1.5236992e+00   1.3576450e+01   1.4647010e+00   1.2393547e+01   1.3614296e+00   1.1474195e+01   1.1808904e+00   1.0733126e+01   8.4085279e-01   1.0119289e+01   1.3002501e-01
   3.0832207e+01   1.3015682e+00   2.1801663e+01   1.5138538e+00   1.7800983e+01   1.5441613e+00   1.5416104e+01   1.5205749e+00   1.3788582e+01   1.4613493e+00   1.2587196e+01   1.3574652e+00   1.1653479e+01   1.1759508e+00   1.0900831e+01   8.3477784e-01   1.0277402e+01   1.2525978e-01
   3.1306549e+01   1.2936372e+00   2.2137073e+01   1.5091670e+00   1.8074844e+01   1.5407545e+00   1.5653274e+01   1.5174506e+00   1.4000714e+01   1.4579976e+00   1.2780845e+01   1.3535085e+00   1.1832763e+01   1.1710396e+00   1.1068536e+01   8.2877981e-01   1.0435516e+01   1.2068561e-01
   3.1780890e+01   1.2857189e+00   2.2472483e+01   1.5044713e+00   1.8348706e+01   1.5373367e+00   1.5890445e+01   1.5143136e+00   1.4212846e+01   1.4546318e+00   1.2974494e+01   1.3495519e+00   1.2012048e+01   1.1661384e+00   1.1236242e+01   8.2280862e-01   1.0593630e+01   1.1616987e-01
   3.2255232e+01   1.2778954e+00   2.2807893e+01   1.4997397e+00   1.8622567e+01   1.5338970e+00   1.6127616e+01   1.5111513e+00   1.4424978e+01   1.4512660e+00   1.3168143e+01   1.3456076e+00   1.2191332e+01   1.1612774e+00   1.1403947e+01   8.1695370e-01   1.0751744e+01   1.1192566e-01
   3.2729574e+01   1.2700782e+00   2.3143304e+01   1.4949993e+00   1.8896428e+01   1.5304464e+00   1.6364787e+01   1.5079890e+00   1.4637110e+01   1.4479001e+00   1.3361793e+01   1.3416618e+00   1.2370616e+01   1.1564181e+00   1.1571652e+01   8.1109878e-01   1.0909858e+01   1.0768144e-01
   3.3203915e+01   1.2623623e+00   2.3478714e+01   1.4902320e+00   1.9170290e+01   1.5269629e+00   1.6601958e+01   1.5048141e+00   1.4849242e+01   1.4445202e+00   1.3555442e+01   1.3377284e+00   1.2549900e+01   1.1516023e+00   1.1739357e+01   8.0536729e-01   1.1067972e+01   1.0370873e-01
   3.3678257e+01   1.2546653e+00   2.3814124e+01   1.4854557e+00   1.9444151e+01   1.5234793e+00   1.6839129e+01   1.5016265e+00   1.5061374e+01   1.4411543e+00   1.3749091e+01   1.3337966e+00   1.2729185e+01   1.1467948e+00   1.1907062e+01   7.9965547e-01   1.1226086e+01   9.9784596e-02
   3.4152599e+01   1.2470252e+00   2.4149534e+01   1.4806616e+00   1.9718012e+01   1.5199739e+00   1.7076299e+01   1.4984389e+00   1.5273506e+01   1.4377744e+00   1.3942740e+01   1.3298709e+00   1.2908469e+01   1.1420108e+00   1.2074767e+01   7.9401164e-01   1.1384200e+01   9.5998971e-02
   3.4626940e+01   1.2394674e+00   2.4484944e+01   1.4758496e+00   1.9991873e+01   1.5164466e+00   1.7313470e+01   1.4952261e+00   1.5485639e+01   1.4343802e+00   1.4136389e+01   1.3259546e+00   1.3087753e+01   1.1372569e+00   1.2242472e+01   7.8844830e-01   1.1542313e+01   9.2384487e-02
   3.5101282e+01   1.2319032e+00   2.4820355e+01   1.4710376e+00   2.0265735e+01   1.5129192e+00   1.7550641e+01   1.4920258e+00   1.5697771e+01   1.4310003e+00   1.4330038e+01   1.3220367e+00   1.3267038e+01   1.1325047e+00   1.2410177e+01   7.8288318e-01   1.1700427e+01   8.8769814e-02
   3.5575624e+01   1.2244719e+00   2.5155765e+01   1.4661898e+00   2.0539596e+01   1.5093591e+00   1.7787812e+01   1.4887877e+00   1.5909903e+01   1.4276062e+00   1.4523688e+01   1.3181327e+00   1.3446322e+01   1.1278043e+00   1.2577882e+01   7.7746474e-01   1.1858541e+01   8.5445818e-02
   3.6049965e+01   1.2170468e+00   2.5491175e+01   1.4613420e+00   2.0813457e+01   1.5057989e+00   1.8024983e+01   1.4855622e+00   1.6122035e+01   1.4242262e+00   1.4717337e+01   1.3142303e+00   1.3625606e+01   1.1231073e+00   1.2745587e+01   7.7204809e-01   1.2016655e+01   8.2129790e-02
   3.6524307e+01   1.2096850e+00   2.5826585e+01   1.4564852e+00   2.1087318e+01   1.5022167e+00   1.8262153e+01   1.4823240e+00   1.6334167e+01   1.4208321e+00   1.4910986e+01   1.3103341e+00   1.3804890e+01   1.1184354e+00   1.2913293e+01   7.6669583e-01   1.2174769e+01   7.8934814e-02
   3.6998649e+01   1.2024118e+00   2.6161995e+01   1.4516017e+00   2.1361180e+01   1.4986127e+00   1.8499324e+01   1.4790605e+00   1.6546299e+01   1.4174238e+00   1.5104635e+01   1.3064471e+00   1.3984175e+01   1.1137953e+00   1.3080998e+01   7.6142945e-01   1.2332883e+01   7.5905099e-02
   3.7472990e+01   1.1951386e+00   2.6497406e+01   1.4467270e+00   2.1635041e+01   1.4950087e+00   1.8736495e+01   1.4758097e+00   1.6758431e+01   1.4140325e+00   1.5298284e+01   1.3025602e+00   1.4163459e+01   1.1091552e+00   1.3248703e+01   7.5616485e-01   1.2490997e+01   7.2875384e-02
   3.7947332e+01   1.1879792e+00   2.6832816e+01   1.4418345e+00   2.1908902e+01   1.4913718e+00   1.8973666e+01   1.4725336e+00   1.6970563e+01   1.4106299e+00   1.5491933e+01   1.2986872e+00   1.4342743e+01   1.1045619e+00   1.3416408e+01   7.5101831e-01   1.2649111e+01   7.0063108e-02
   3.8421674e+01   1.1808577e+00   2.7168226e+01   1.4369331e+00   2.2182764e+01   1.4877350e+00   1.9210837e+01   1.4692574e+00   1.7182695e+01   1.4072245e+00   1.5685583e+01   1.2948158e+00   1.4522028e+01   1.0999820e+00   1.3584113e+01   7.4590398e-01   1.2807225e+01   6.7306993e-02
   3.8896015e+01   1.1737489e+00   2.7503636e+01   1.4320316e+00   2.2456625e+01   1.4840871e+00   1.9448008e+01   1.4659813e+00   1.7394827e+01   1.4038191e+00   1.5879232e+01   1.2909475e+00   1.4701312e+01   1.0954072e+00   1.3751818e+01   7.4080217e-01   1.2965338e+01   6.4573457e-02
   3.9370357e+01   1.1667793e+00   2.7839046e+01   1.4271033e+00   2.2730486e+01   1.4804174e+00   1.9685178e+01   1.4626799e+00   1.7606959e+01   1.4004080e+00   1.6072881e+01   1.2870946e+00   1.4880596e+01   1.0908875e+00   1.3919523e+01   7.3583988e-01   1.3123452e+01   6.2078040e-02
   3.9844699e+01   1.1598159e+00   2.8174457e+01   1.4221840e+00   2.3004347e+01   1.4767367e+00   1.9922349e+01   1.4593658e+00   1.7819091e+01   1.3969969e+00   1.6266530e+01   1.2832433e+00   1.5059880e+01   1.0863679e+00   1.4087228e+01   7.3087581e-01   1.3281566e+01   5.9582813e-02
   4.0319040e+01   1.1528969e+00   2.8509867e+01   1.4172557e+00   2.3278209e+01   1.4730560e+00   2.0159520e+01   1.4560644e+00   1.8031223e+01   1.3935844e+00   1.6460179e+01   1.2793951e+00   1.5239165e+01   1.0818667e+00   1.4254933e+01   7.2595825e-01   1.3439680e+01   5.7161204e-02
   4.0793382e+01   1.1460916e+00   2.8845277e+01   1.4123184e+00   2.3552070e+01   1.4693424e+00   2.0396691e+01   1.4527377e+00   1.8243355e+01   1.3901677e+00   1.6653828e+01   1.2755609e+00   1.5418449e+01   1.0774106e+00   1.4422638e+01   7.2114802e-01   1.3597794e+01   5.4915292e-02
   4.1267723e+01   1.1392927e+00   2.9180687e+01   1.4073812e+00   2.3825931e+01   1.4656289e+00   2.0633862e+01   1.4494110e+00   1.8455487e+01   1.3867509e+00   1.6847478e+01   1.2717266e+00   1.5597733e+01   1.0729546e+00   1.4590344e+01   7.1633779e-01   1.3755908e+01   5.2669379e-02
   4.1742065e+01   1.1325571e+00   2.9516097e+01   1.4024439e+00   2.4099793e+01   1.4619153e+00   2.0871033e+01   1.4460843e+00   1.8667619e+01   1.3833314e+00   1.7041127e+01   1.2679017e+00   1.5777018e+01   1.0685236e+00   1.4758049e+01   7.1159196e-01   1.3914022e+01   5.0522888e-02
   4.2216407e+01   1.1259226e+00   2.9851507e+01   1.3974978e+00   2.4373654e+01   1.4581689e+00   2.1108203e+01   1.4427323e+00   1.8879751e+01   1.3799090e+00   1.7234776e+01   1.2640875e+00   1.5956302e+01   1.0641312e+00   1.4925754e+01   7.0693557e-01   1.4072136e+01   4.8513766e-02
   4.2690748e+01   1.1192819e+00   3.0186918e+01   1.3925516e+00   2.4647515e+01   1.4544225e+00   2.1345374e+01   1.4393802e+00   1.9091883e+01   1.3764866e+00   1.7428425e+01   1.2602719e+00   1.6135586e+01   1.0597387e+00   1.5093459e+01   7.0227919e-01   1.4230249e+01   4.6504835e-02
   4.3165090e+01   1.1127233e+00   3.0522328e+01   1.3876054e+00   2.4921376e+01   1.4506651e+00   2.1582545e+01   1.4360282e+00   1.9304015e+01   1.3730628e+00   1.7622074e+01   1.2564671e+00   1.6314871e+01   1.0553763e+00   1.5261164e+01   6.9769256e-01   1.4388363e+01   4.4597792e-02
   4.3639432e+01   1.1062533e+00   3.0857738e+01   1.3826503e+00   2.5195238e+01   1.4468968e+00   2.1819716e+01   1.4326509e+00   1.9516147e+01   1.3696347e+00   1.7815723e+01   1.2526731e+00   1.6494155e+01   1.0510491e+00   1.5428869e+01   6.9318823e-01   1.4546477e+01   4.2812370e-02
   4.4113773e+01   1.0997832e+00   3.1193148e+01   1.3777041e+00   2.5469099e+01   1.4431175e+00   2.2056887e+01   1.4292863e+00   1.9728279e+01   1.3662081e+00   1.8009373e+01   1.2488791e+00   1.6673439e+01   1.0467219e+00   1.5596574e+01   6.8868389e-01   1.4704591e+01   4.1026758e-02
   4.4588115e+01   1.0933828e+00   3.1528558e+01   1.3727490e+00   2.5742960e+01   1.4393382e+00   2.2294058e+01   1.4259089e+00   1.9940411e+01   1.3627786e+00   1.8203022e+01   1.2450944e+00   1.6852723e+01   1.0424232e+00   1.5764279e+01   6.8424217e-01   1.4862705e+01   3.9326148e-02
   4.5062457e+01   1.0870835e+00   3.1863969e+01   1.3678028e+00   2.6016821e+01   1.4355370e+00   2.2531228e+01   1.4225190e+00   2.0152543e+01   1.3593477e+00   1.8396671e+01   1.2413221e+00   1.7032008e+01   1.0381629e+00   1.5931984e+01   6.7989167e-01   1.5020819e+01   3.7750954e-02
   4.5536798e+01   1.0807843e+00   3.2199379e+01   1.3628566e+00   2.6290683e+01   1.4317358e+00   2.2768399e+01   1.4191290e+00   2.0364675e+01   1.3559169e+00   1.8590320e+01   1.2375483e+00   1.7211292e+01   1.0339026e+00   1.6099689e+01   6.7554118e-01   1.5178933e+01   3.6175761e-02
   4.6011140e+01   1.0745356e+00   3.2534789e+01   1.3579104e+00   2.6564544e+01   1.4279237e+00   2.3005570e+01   1.4157391e+00   2.0576807e+01   1.3524846e+00   1.8783969e+01   1.2337822e+00   1.7390576e+01   1.0296608e+00   1.6267395e+01   6.7123004e-01   1.5337047e+01   3.4651606e-02
   4.6485482e+01   1.0684071e+00   3.2870199e+01   1.3529642e+00   2.6838405e+01   1.4240896e+00   2.3242741e+01   1.4123238e+00   2.0788939e+01   1.3490494e+00   1.8977618e+01   1.2300316e+00   1.7569861e+01   1.0254708e+00   1.6435100e+01   6.6703160e-01   1.5495161e+01   3.3274877e-02
   4.6959823e+01   1.0622850e+00   3.3205609e+01   1.3480181e+00   2.7112267e+01   1.4202665e+00   2.3479912e+01   1.4089085e+00   2.1001071e+01   1.3456157e+00   1.9171268e+01   1.2262826e+00   1.7749145e+01   1.0212791e+00   1.6602805e+01   6.6283316e-01   1.5653274e+01   3.1898337e-02
   4.7434165e+01   1.0561628e+00   3.3541020e+01   1.3430808e+00   2.7386128e+01   1.4164324e+00   2.3717082e+01   1.4055059e+00   2.1213203e+01   1.3421806e+00   1.9364917e+01   1.2225335e+00   1.7928429e+01   1.0170891e+00   1.6770510e+01   6.5863651e-01   1.5811388e+01   3.0524644e-02


==> data/Plate_Adjoint_Blasius_FreSCo_V2_Results.dat <==
   0.0000000e+00   5.0458820e-05   0.0000000e+00   3.8305633e-05   0.0000000e+00   3.3894167e-05   0.0000000e+00   3.1934451e-05   0.0000000e+00   2.8827188e-05   0.0000000e+00   2.0768486e-05   0.0000000e+00  -3.6696243e-06   0.0000000e+00  -8.3176362e-05   0.0000000e+00  -4.2249041e-04
   2.2360680e-01   2.2296271e-03   2.3717082e-01   8.9266785e-04   2.5354628e-01   2.4186771e-04   2.7386128e-01  -4.0679540e-04   3.0000000e-01  -1.6244081e-03   3.3541020e-01  -4.2521019e-03   3.8729833e-01  -1.0608531e-02   4.7434165e-01  -2.8199143e-02   6.7082039e-01  -9.4732099e-02
   4.4721360e-01   1.2991079e-02   4.7434165e-01   5.1618914e-03   5.0709255e-01   1.4832765e-03   5.4772256e-01  -1.9958779e-03   6.0000000e-01  -7.7615293e-03   6.7082039e-01  -1.9415885e-02   7.7459667e-01  -4.6328878e-02   9.4868330e-01  -1.1835758e-01   1.3416408e+00  -3.8328323e-01
   6.7082039e-01   3.7929433e-02   7.1151247e-01   1.5210271e-02   7.6063883e-01   4.6112105e-03   8.2158384e-01  -5.1155913e-03   9.0000000e-01  -2.0004758e-02   1.0062306e+00  -4.8622517e-02   1.1618950e+00  -1.1214390e-01   1.4230249e+00  -2.7685920e-01   2.0124612e+00  -8.6390327e-01
   8.9442719e-01   8.1075107e-02   9.4868330e-01   3.3037189e-02   1.0141851e+00   1.0343510e-02   1.0954451e+00  -1.0137756e-02   1.2000000e+00  -3.9831184e-02   1.3416408e+00  -9.4605984e-02   1.5491933e+00  -2.1194439e-01   1.8973666e+00  -5.0673415e-01   2.6832816e+00  -1.5180621e+00
   1.1180340e+00   1.4380647e-01   1.1858541e+00   5.9895943e-02   1.2677314e+00   1.9102591e-02   1.3693064e+00  -1.7453116e-02   1.5000000e+00  -6.8469715e-02   1.6770510e+00  -1.5933144e-01   1.9364917e+00  -3.4763559e-01   2.3717082e+00  -8.0533330e-01   3.3541020e+00  -2.3028528e+00
   1.3416408e+00   2.2373367e-01   1.4230249e+00   9.5668827e-02   1.5212777e+00   3.0785075e-02   1.6431677e+00  -2.7384186e-02   1.8000000e+00  -1.0639963e-01   2.0124612e+00  -2.4292281e-01   2.3237900e+00  -5.1716132e-01   2.8460499e+00  -1.1610434e+00   4.0249224e+00  -3.1503685e+00
   1.5652476e+00   3.1611772e-01   1.6601958e+00   1.3945014e-01   1.7748239e+00   4.4945784e-02   1.9170290e+00  -4.0287670e-02   2.1000000e+00  -1.5376461e-01   2.3478714e+00  -3.4458707e-01   2.7110883e+00  -7.1640019e-01   3.3203915e+00  -1.5575573e+00   4.6957428e+00  -3.9846027e+00
   1.7888544e+00   4.1395037e-01   1.8973666e+00   1.8954522e-01   2.0283702e+00   6.0846937e-02   2.1908902e+00  -5.6428062e-02   2.4000000e+00  -2.1011819e-01   2.6832816e+00  -4.6214296e-01   3.0983867e+00  -9.3843470e-01   3.7947332e+00  -1.9733210e+00   5.3665631e+00  -4.7300970e+00
   2.0124612e+00   5.0943028e-01   2.1345374e+00   2.4345682e-01   2.2819165e+00   7.7607247e-02   2.4647515e+00  -7.5672039e-02   2.7000000e+00  -2.7394024e-01   3.0186918e+00  -5.9143244e-01   3.4856850e+00  -1.1732584e+00   4.2690748e+00  -2.3839526e+00   6.0373835e+00  -5.3343703e+00
   2.2360680e+00   5.9578260e-01   2.3717082e+00   2.9839522e-01   2.5354628e+00   9.4428903e-02   2.7386128e+00  -9.7667704e-02   3.0000000e+00  -3.4343328e-01   3.3541020e+00  -7.2776301e-01   3.8729833e+00  -1.4099445e+00   4.7434165e+00  -2.7646566e+00   6.7082039e+00  -5.7635167e+00
   2.4596748e+00   6.6984630e-01   2.6088791e+00   3.5116195e-01   2.7890090e+00   1.1053260e-01   3.0124741e+00  -1.2140465e-01   3.3000000e+00  -4.1562040e-01   3.6895122e+00  -8.6497506e-01   4.2602817e+00  -1.6370291e+00   5.2177581e+00  -3.0972761e+00   7.3790243e+00  -6.0307797e+00
   2.6832816e+00   7.3088459e-01   2.8460499e+00   3.9880272e-01   3.0425553e+00   1.2516665e-01   3.2863353e+00  -1.4586322e-01   3.6000000e+00  -4.8750204e-01   4.0249224e+00  -9.9723434e-01   4.6475800e+00  -1.8445676e+00   5.6920998e+00  -3.3695756e+00   8.0498447e+00  -6.1643733e+00
   2.9068884e+00   7.7945085e-01   3.0832207e+00   4.3859668e-01   3.2961016e+00   1.3750575e-01   3.5601966e+00  -1.6992309e-01   3.9000000e+00  -5.5578734e-01   4.3603326e+00  -1.1185145e+00   5.0348784e+00  -2.0234623e+00   6.1664414e+00  -3.5745604e+00   8.7206651e+00  -6.2015427e+00
   3.1304952e+00   8.1792312e-01   3.3203915e+00   4.6990342e-01   3.5496479e+00   1.4711280e-01   3.8340579e+00  -1.9274968e-01   4.2000000e+00  -6.1813578e-01   4.6957428e+00  -1.2253840e+00   5.4221767e+00  -2.1712164e+00   6.6407831e+00  -3.7201195e+00   9.3914855e+00  -6.1878248e+00
   3.3541020e+00   8.4784459e-01   3.5575624e+00   4.9288752e-01   3.8031941e+00   1.5357155e-01   4.1079192e+00  -2.1386863e-01   4.5000000e+00  -6.7300019e-01   5.0311529e+00  -1.3157392e+00   5.8094750e+00  -2.2872444e+00   7.1151247e+00  -3.8148393e+00   1.0062306e+01  -6.1479421e+00
   3.5777088e+00   8.7001848e-01   3.7947332e+00   5.0799261e-01   4.0567404e+00   1.5623676e-01   4.3817805e+00  -2.3289669e-01   4.8000000e+00  -7.1872313e-01   5.3665631e+00  -1.3872360e+00   6.1967734e+00  -2.3709104e+00   7.5894664e+00  -3.8670917e+00   1.0733126e+01  -6.0983260e+00
   3.8013156e+00   8.8644335e-01   4.0319040e+00   5.1753525e-01   4.3102867e+00   1.5552582e-01   4.6556417e+00  -2.5009316e-01   5.1000000e+00  -7.5624080e-01   5.7019733e+00  -1.4425655e+00   6.5840717e+00  -2.4294097e+00   8.0638080e+00  -3.8920820e+00   1.1403947e+01  -6.0479129e+00
   4.0249224e+00   8.9796669e-01   4.2690748e+00   5.2290539e-01   4.5638330e+00   1.5193166e-01   4.9295030e+00  -2.6551875e-01   5.4000000e+00  -7.8585443e-01   6.0373835e+00  -1.4829312e+00   6.9713700e+00  -2.4667248e+00   8.5381497e+00  -3.8985040e+00   1.2074767e+01  -5.9996439e+00
   4.2485292e+00   9.0538539e-01   4.5062457e+00   5.2536417e-01   4.8173793e+00   1.4638433e-01   5.2033643e+00  -2.7921520e-01   5.7000000e+00  -8.0826123e-01   6.3727937e+00  -1.5102358e+00   7.3586684e+00  -2.4873401e+00   9.0124913e+00  -3.8936562e+00   1.2745587e+01  -5.9542020e+00
   4.4721360e+00   9.0993907e-01   4.7434165e+00   5.2624965e-01   5.0709255e+00   1.4005704e-01   5.4772256e+00  -2.9142160e-01   6.0000000e+00  -8.2539160e-01   6.7082039e+00  -1.5284729e+00   7.7459667e+00  -2.4975473e+00   9.4868330e+00  -3.8834419e+00   1.3416408e+01  -5.9109800e+00
   4.6957428e+00   9.1221591e-01   4.9805873e+00   5.2623177e-01   5.3244718e+00   1.3370784e-01   5.7510869e+00  -3.0212780e-01   6.3000000e+00  -8.3828216e-01   7.0436141e+00  -1.5398889e+00   8.1332650e+00  -2.5007099e+00   9.9611746e+00  -3.8705263e+00   1.4087228e+01  -5.8695605e+00
   4.9193496e+00   9.1275350e-01   5.2177581e+00   5.2575772e-01   5.5780181e+00   1.2792389e-01   6.0249481e+00  -3.1130220e-01   6.6000000e+00  -8.4790588e-01   7.3790243e+00  -1.5465272e+00   8.5205634e+00  -2.4995720e+00   1.0435516e+01  -3.8566269e+00   1.4758049e+01  -5.8296589e+00
   5.1429563e+00   9.1192498e-01   5.4549290e+00   5.2507617e-01   5.8315644e+00   1.2313789e-01   6.2988094e+00  -3.1883475e-01   6.9000000e+00  -8.5498685e-01   7.7144345e+00  -1.5499834e+00   8.9078617e+00  -2.4961752e+00   1.0909858e+01  -3.8427275e+00   1.5428869e+01  -5.7911044e+00
   5.3665631e+00   9.1012881e-01   5.6920998e+00   5.2435257e-01   6.0851106e+00   1.1942871e-01   6.5726707e+00  -3.2485699e-01   7.2000000e+00  -8.6034248e-01   8.0498447e+00  -1.5517340e+00   9.2951600e+00  -2.4919417e+00   1.1384200e+01  -3.8292932e+00   1.6099689e+01  -5.7536883e+00
   5.5901699e+00   9.0763693e-01   5.9292706e+00   5.2366923e-01   6.3386569e+00   1.1672735e-01   6.8465320e+00  -3.2950301e-01   7.5000000e+00  -8.6445360e-01   8.3852549e+00  -1.5526635e+00   9.6824584e+00  -2.4876747e+00   1.1858541e+01  -3.8165029e+00   1.6770510e+01  -5.7172968e+00
   5.8137767e+00   9.0462645e-01   6.1664414e+00   5.2306192e-01   6.5922032e+00   1.1490124e-01   7.1203932e+00  -3.3292206e-01   7.8000000e+00  -8.6761578e-01   8.7206651e+00  -1.5532522e+00   1.0069757e+01  -2.4837257e+00   1.2332883e+01  -3.8044282e+00   1.7441330e+01  -5.6818350e+00
   6.0373835e+00   9.0122383e-01   6.4036123e+00   5.2253689e-01   6.8457495e+00   1.1377622e-01   7.3942545e+00  -3.3529504e-01   8.1000000e+00  -8.7002418e-01   9.0560753e+00  -1.5537170e+00   1.0457055e+01  -2.4802452e+00   1.2807225e+01  -3.7930332e+00   1.8112151e+01  -5.6472650e+00
   6.2609903e+00   8.9752397e-01   6.6407831e+00   5.2208520e-01   7.0992957e+00   1.1318577e-01   7.6681158e+00  -3.3681799e-01   8.4000000e+00  -8.7181599e-01   9.3914855e+00  -1.5541353e+00   1.0844353e+01  -2.4772332e+00   1.3281566e+01  -3.7822822e+00   1.8782971e+01  -5.6134729e+00
   6.4845971e+00   8.9357112e-01   6.8779539e+00   5.2169076e-01   7.3528420e+00   1.1298640e-01   7.9419771e+00  -3.3764777e-01   8.7000000e+00  -8.7306333e-01   9.7268957e+00  -1.5545226e+00   1.1231652e+01  -2.4746061e+00   1.3755908e+01  -3.7720678e+00   1.9453791e+01  -5.5804018e+00
   6.7082039e+00   8.8940957e-01   7.1151247e+00   5.2133120e-01   7.6063883e+00   1.1305103e-01   8.2158384e+00  -3.3795894e-01   9.0000000e+00  -8.7382276e-01   1.0062306e+01  -1.5547704e+00   1.1618950e+01  -2.4722467e+00   1.4230249e+01  -3.7623006e+00   2.0124612e+01  -5.5479568e+00
   6.9318107e+00   8.8507725e-01   7.3522956e+00   5.2098327e-01   7.8599346e+00   1.1326793e-01   8.4896996e+00  -3.3793996e-01   9.3000000e+00  -8.7420601e-01   1.0397716e+01  -1.5548479e+00   1.2006248e+01  -2.4699877e+00   1.4704591e+01  -3.7527839e+00   2.0795432e+01  -5.5159672e+00
   7.1554175e+00   8.8059314e-01   7.5894664e+00   5.2062818e-01   8.1134808e+00   1.1357356e-01   8.7635609e+00  -3.3769710e-01   9.6000000e+00  -8.7427955e-01   1.0733126e+01  -1.5546930e+00   1.2393547e+01  -2.4676785e+00   1.5178933e+01  -3.7434103e+00   2.1466253e+01  -5.4843381e+00
   7.3790243e+00   8.7596989e-01   7.8266372e+00   5.2024984e-01   8.3670271e+00   1.1392520e-01   9.0374222e+00  -3.3730751e-01   9.9000000e+00  -8.7410419e-01   1.1068536e+01  -1.5543212e+00   1.2780845e+01  -2.4652690e+00   1.5653274e+01  -3.7340546e+00   2.2137073e+01  -5.4529557e+00
   7.6026311e+00   8.7123279e-01   8.0638080e+00   5.1983572e-01   8.6205734e+00   1.1429655e-01   9.3112835e+00  -3.3682684e-01   1.0200000e+01  -8.7372942e-01   1.1403947e+01  -1.5537015e+00   1.3168143e+01  -2.4626921e+00   1.6127616e+01  -3.7246632e+00   2.2807893e+01  -5.4217630e+00
   7.8262379e+00   8.6638818e-01   8.3009789e+00   5.1936972e-01   8.8741197e+00   1.1466681e-01   9.5851448e+00  -3.3628673e-01   1.0500000e+01  -8.7318071e-01   1.1739357e+01  -1.5528339e+00   1.3555442e+01  -2.4598641e+00   1.6601958e+01  -3.7151286e+00   2.3478714e+01  -5.3907031e+00
   8.0498447e+00   8.6141076e-01   8.5381497e+00   5.1884380e-01   9.1276660e+00   1.1501626e-01   9.8590060e+00  -3.3572258e-01   1.0800000e+01  -8.7250330e-01   1.2074767e+01  -1.5517030e+00   1.3942740e+01  -2.4567518e+00   1.7076299e+01  -3.7053614e+00   2.4149534e+01  -5.3596622e+00
   8.2734515e+00   8.5635111e-01   8.7753205e+00   5.1826689e-01   9.3812122e+00   1.1534489e-01   1.0132867e+01  -3.3515210e-01   1.1100000e+01  -8.7175377e-01   1.2410177e+01  -1.5504172e+00   1.4330038e+01  -2.4534219e+00   1.7550641e+01  -3.6953617e+00   2.4820355e+01  -5.3286402e+00
   8.4970583e+00   8.5121558e-01   9.0124913e+00   5.1764258e-01   9.6347585e+00   1.1565381e-01   1.0406729e+01  -3.3458036e-01   1.1400000e+01  -8.7094767e-01   1.2745587e+01  -1.5489873e+00   1.4717337e+01  -2.4498744e+00   1.8024983e+01  -3.6851831e+00   2.5491175e+01  -5.2975993e+00
   8.7206651e+00   8.4597252e-01   9.2496622e+00   5.1694940e-01   9.8883048e+00   1.1593643e-01   1.0680590e+01  -3.3401242e-01   1.1700000e+01  -8.7009065e-01   1.3080998e+01  -1.5474009e+00   1.5104635e+01  -2.4460760e+00   1.8499324e+01  -3.6747004e+00   2.6161995e+01  -5.2665394e+00
   8.9442719e+00   8.4065357e-01   9.4868330e+00   5.1619450e-01   1.0141851e+01   1.1619058e-01   1.0954451e+01  -3.3345080e-01   1.2000000e+01  -8.6919970e-01   1.3416408e+01  -1.5457030e+00   1.5491933e+01  -2.4420768e+00   1.8973666e+01  -3.6639673e+00   2.6832816e+01  -5.2354416e+00
   9.1678787e+00   8.3527770e-01   9.7240038e+00   5.1539489e-01   1.0395397e+01   1.1642610e-01   1.1228312e+01  -3.3289423e-01   1.2300000e+01  -8.6828894e-01   1.3751818e+01  -1.5439385e+00   1.5879232e+01  -2.4379437e+00   1.9448008e+01  -3.6530732e+00   2.7503636e+01  -5.2043248e+00
   9.3914855e+00   8.2983225e-01   9.9611746e+00   5.1453713e-01   1.0648944e+01   1.1663204e-01   1.1502174e+01  -3.3234273e-01   1.2600000e+01  -8.6735698e-01   1.4087228e+01  -1.5420934e+00   1.6266530e+01  -2.4336432e+00   1.9922349e+01  -3.6419644e+00   2.8174457e+01  -5.1732080e+00
   9.6150923e+00   8.2432357e-01   1.0198345e+01   5.1361676e-01   1.0902490e+01   1.1680841e-01   1.1776035e+01  -3.3179756e-01   1.2900000e+01  -8.6640380e-01   1.4422638e+01  -1.5401801e+00   1.6653828e+01  -2.4292089e+00   2.0396691e+01  -3.6306589e+00   2.8845277e+01  -5.1421101e+00
   9.8386991e+00   8.1877693e-01   1.0435516e+01   5.1266062e-01   1.1156036e+01   1.1696944e-01   1.2049896e+01  -3.3125491e-01   1.3200000e+01  -8.6544072e-01   1.4758049e+01  -1.5382328e+00   1.7041127e+01  -2.4246910e+00   2.0871033e+01  -3.6192460e+00   2.9516097e+01  -5.1110502e+00
   1.0062306e+01   8.1317338e-01   1.0672687e+01   5.1164276e-01   1.1409582e+01   1.1710089e-01   1.2323758e+01  -3.3071732e-01   1.3500000e+01  -8.6445784e-01   1.5093459e+01  -1.5362297e+00   1.7428425e+01  -2.4200726e+00   2.1345374e+01  -3.6076721e+00   3.0186918e+01  -5.0800473e+00
   1.0285913e+01   8.0753187e-01   1.0909858e+01   5.1057661e-01   1.1663129e+01   1.1720934e-01   1.2597619e+01  -3.3018226e-01   1.3800000e+01  -8.6346223e-01   1.5428869e+01  -1.5341894e+00   1.7815723e+01  -2.4153706e+00   2.1819716e+01  -3.5960087e+00   3.0857738e+01  -5.0491392e+00
   1.0509519e+01   8.0186507e-01   1.1147029e+01   5.0948004e-01   1.1916675e+01   1.1730355e-01   1.2871480e+01  -3.2964974e-01   1.4100000e+01  -8.6245673e-01   1.5764279e+01  -1.5321228e+00   1.8203022e+01  -2.4106351e+00   2.2294058e+01  -3.5842560e+00   3.1528558e+01  -5.0182690e+00
   1.0733126e+01   7.9615400e-01   1.1384200e+01   5.0831102e-01   1.2170221e+01   1.1735832e-01   1.3145341e+01  -3.2911974e-01   1.4400000e+01  -8.6142859e-01   1.6099689e+01  -1.5300050e+00   1.8590320e+01  -2.4057824e+00   2.2768399e+01  -3.5723780e+00   3.2199379e+01  -4.9876076e+00
   1.0956733e+01   7.9043027e-01   1.1621370e+01   5.0712054e-01   1.2423768e+01   1.1740323e-01   1.3419203e+01  -3.2859101e-01   1.4700000e+01  -8.6039480e-01   1.6435100e+01  -1.5278702e+00   1.8977618e+01  -2.4009131e+00   2.3242741e+01  -3.5604821e+00   3.2870199e+01  -4.9570030e+00
   1.1180340e+01   7.8468125e-01   1.1858541e+01   5.0587013e-01   1.2677314e+01   1.1741748e-01   1.3693064e+01  -3.2806607e-01   1.5000000e+01  -8.5934263e-01   1.6770510e+01  -1.5256936e+00   1.9364917e+01  -2.3959768e+00   2.3717082e+01  -3.5484968e+00   3.3541020e+01  -4.9265883e+00
   1.1403947e+01   7.7891958e-01   1.2095712e+01   5.0458663e-01   1.2930860e+01   1.1741638e-01   1.3966925e+01  -3.2754240e-01   1.5300000e+01  -8.5828055e-01   1.7105920e+01  -1.5234922e+00   1.9752215e+01  -2.3909903e+00   2.4191424e+01  -3.5364578e+00   3.4211840e+01  -4.8962873e+00
   1.1627553e+01   7.7314527e-01   1.2332883e+01   5.0326198e-01   1.3184406e+01   1.1739666e-01   1.4240786e+01  -3.2701999e-01   1.5600000e+01  -8.5720575e-01   1.7441330e+01  -1.5212629e+00   2.0139513e+01  -2.3859536e+00   2.4665766e+01  -3.5243651e+00   3.4882660e+01  -4.8661571e+00
   1.1851160e+01   7.6735830e-01   1.2570054e+01   5.0189082e-01   1.3437953e+01   1.1735832e-01   1.4514648e+01  -3.2650137e-01   1.5900000e+01  -8.5611681e-01   1.7776740e+01  -1.5190011e+00   2.0526812e+01  -2.3808667e+00   2.5140107e+01  -3.5122367e+00   3.5553481e+01  -4.8362167e+00
   1.2074767e+01   7.6157133e-01   1.2807225e+01   5.0049194e-01   1.3691499e+01   1.1730903e-01   1.4788509e+01  -3.2598403e-01   1.6200000e+01  -8.5501938e-01   1.8112151e+01  -1.5167207e+00   2.0914110e+01  -2.3757631e+00   2.5614449e+01  -3.5000725e+00   3.6224301e+01  -4.8064091e+00
   1.2298374e+01   7.5578436e-01   1.3044395e+01   4.9903850e-01   1.3945045e+01   1.1723235e-01   1.5062370e+01  -3.2547047e-01   1.6500000e+01  -8.5390639e-01   1.8447561e+01  -1.5144016e+00   2.1301408e+01  -2.3705925e+00   2.6088791e+01  -3.4878725e+00   3.6895122e+01  -4.7768481e+00
   1.2521981e+01   7.4999107e-01   1.3281566e+01   4.9756716e-01   1.4198591e+01   1.1714800e-01   1.5336232e+01  -3.2495818e-01   1.6800000e+01  -8.5278775e-01   1.8782971e+01  -1.5120700e+00   2.1688707e+01  -2.3653885e+00   2.6563132e+01  -3.4756367e+00   3.7565942e+01  -4.7473820e+00
   1.2745587e+01   7.4421042e-01   1.3518737e+01   4.9603769e-01   1.4452138e+01   1.1703297e-01   1.5610093e+01  -3.2444969e-01   1.7100000e+01  -8.5165214e-01   1.9118381e+01  -1.5096982e+00   2.2076005e+01  -2.3601343e+00   2.7037474e+01  -3.4633652e+00   3.8236762e+01  -4.7182195e+00
   1.2969194e+01   7.3843611e-01   1.3755908e+01   4.9449481e-01   1.4705684e+01   1.1691028e-01   1.5883954e+01  -3.2394372e-01   1.7400000e+01  -8.5051228e-01   1.9453791e+01  -1.5073171e+00   2.2463303e+01  -2.3548633e+00   2.7511816e+01  -3.4510758e+00   3.8907583e+01  -4.6891139e+00
   1.3192801e+01   7.3267444e-01   1.3993079e+01   4.9289378e-01   1.4959230e+01   1.1675911e-01   1.6157815e+01  -3.2344155e-01   1.7700000e+01  -8.4935545e-01   1.9789202e+01  -1.5048973e+00   2.2850602e+01  -2.3495422e+00   2.7986157e+01  -3.4387506e+00   3.9578403e+01  -4.6603498e+00
   1.3416408e+01   7.2691909e-01   1.4230249e+01   4.9128023e-01   1.5212777e+01   1.1660246e-01   1.6431677e+01  -3.2294191e-01   1.8000000e+01  -8.4819580e-01   2.0124612e+01  -1.5024681e+00   2.3237900e+01  -2.3441875e+00   2.8460499e+01  -3.4264075e+00   4.0249224e+01  -4.6316426e+00
   1.3640015e+01   7.2118272e-01   1.4467420e+01   4.8961392e-01   1.5466323e+01   1.1642062e-01   1.6705538e+01  -3.2244733e-01   1.8300000e+01  -8.4702059e-01   2.0460022e+01  -1.5000034e+00   2.3625198e+01  -2.3387994e+00   2.8934841e+01  -3.4140286e+00   4.0920044e+01  -4.6032580e+00
   1.3863621e+01   7.1545900e-01   1.4704591e+01   4.8793060e-01   1.5719869e+01   1.1623111e-01   1.6979399e+01  -3.2195528e-01   1.8600000e+01  -8.4584113e-01   2.0795432e+01  -1.4975262e+00   2.4012497e+01  -2.3333779e+00   2.9409182e+01  -3.4016497e+00   4.1590864e+01  -4.5749683e+00
   1.4087228e+01   7.0976057e-01   1.4941762e+01   4.8620615e-01   1.5973415e+01   1.1601969e-01   1.7253261e+01  -3.2146829e-01   1.8900000e+01  -8.4465036e-01   2.1130842e+01  -1.4950180e+00   2.4399795e+01  -2.3279229e+00   2.9883524e+01  -3.3892530e+00   4.2261685e+01  -4.5469632e+00
   1.4310835e+01   7.0408112e-01   1.5178933e+01   4.8445486e-01   1.6226962e+01   1.1579512e-01   1.7527122e+01  -3.2098510e-01   1.9200000e+01  -8.4345111e-01   2.1466253e+01  -1.4924944e+00   2.4787093e+01  -2.3224344e+00   3.0357866e+01  -3.3768383e+00   4.2932505e+01  -4.5191098e+00
   1.4534442e+01   6.9842064e-01   1.5416104e+01   4.8267584e-01   1.6480508e+01   1.1555522e-01   1.7800983e+01  -3.2050570e-01   1.9500000e+01  -8.4224337e-01   2.1801663e+01  -1.4899491e+00   2.5174392e+01  -2.3169124e+00   3.0832207e+01  -3.3644237e+00   4.3603326e+01  -4.4914652e+00
   1.4758049e+01   6.9279179e-01   1.5653274e+01   4.8086016e-01   1.6734054e+01   1.1529341e-01   1.8074844e+01  -3.2003135e-01   1.9800000e+01  -8.4102573e-01   2.2137073e+01  -1.4873774e+00   2.5561690e+01  -2.3113570e+00   3.1306549e+01  -3.3519732e+00   4.4274146e+01  -4.4640672e+00
   1.4981655e+01   6.8717558e-01   1.5890445e+01   4.7903374e-01   1.6987601e+01   1.1502393e-01   1.8348706e+01  -3.1955954e-01   2.0100000e+01  -8.3980527e-01   2.2472483e+01  -1.4847965e+00   2.5948988e+01  -2.3057848e+00   3.1780890e+01  -3.3395228e+00   4.4944966e+01  -4.4367451e+00
   1.5205262e+01   6.8160998e-01   1.6127616e+01   4.7715455e-01   1.7241147e+01   1.1472268e-01   1.8622567e+01  -3.1909405e-01   2.0400000e+01  -8.3856925e-01   2.2807893e+01  -1.4821783e+00   2.6336287e+01  -2.3001625e+00   3.2255232e+01  -3.3270724e+00   4.5615787e+01  -4.4098215e+00
   1.5428869e+01   6.7604437e-01   1.6364787e+01   4.7527535e-01   1.7494693e+01   1.1442143e-01   1.8896428e+01  -3.1862983e-01   2.0700000e+01  -8.3733322e-01   2.3143304e+01  -1.4795602e+00   2.6723585e+01  -2.2945401e+00   3.2729574e+01  -3.3146041e+00   4.6286607e+01  -4.3828789e+00
   1.5652476e+01   6.7054200e-01   1.6601958e+01   4.7334518e-01   1.7748239e+01   1.1408623e-01   1.9170290e+01  -3.1817320e-01   2.1000000e+01  -8.3608164e-01   2.3478714e+01  -1.4769018e+00   2.7110883e+01  -2.2888508e+00   3.3203915e+01  -3.3021357e+00   4.6957428e+01  -4.3563727e+00
   1.5876083e+01   6.6504597e-01   1.6839129e+01   4.7140606e-01   1.8001786e+01   1.1374554e-01   1.9444151e+01  -3.1771657e-01   2.1300000e+01  -8.3482582e-01   2.3814124e+01  -1.4742372e+00   2.7498182e+01  -2.2831615e+00   3.3678257e+01  -3.2896674e+00   4.7628248e+01  -4.3299234e+00
   1.6099689e+01   6.5958787e-01   1.7076299e+01   4.6944011e-01   1.8255332e+01   1.1338624e-01   1.9718012e+01  -3.1726499e-01   2.1600000e+01  -8.3356293e-01   2.4149534e+01  -1.4715509e+00   2.7885480e+01  -2.2774388e+00   3.4152599e+01  -3.2771991e+00   4.8299068e+01  -4.3037018e+00
   1.6323296e+01   6.5417406e-01   1.7313470e+01   4.6744375e-01   1.8508878e+01   1.1300502e-01   1.9991873e+01  -3.1681974e-01   2.1900000e+01  -8.3229014e-01   2.4484944e+01  -1.4688398e+00   2.8272778e+01  -2.2716993e+00   3.4626940e+01  -3.2647129e+00   4.8969889e+01  -4.2777458e+00
   1.6546903e+01   6.4876024e-01   1.7550641e+01   4.6544649e-01   1.8762424e+01   1.1262381e-01   2.0265735e+01  -3.1637323e-01   2.2200000e+01  -8.3101735e-01   2.4820355e+01  -1.4661302e+00   2.8660077e+01  -2.2659431e+00   3.5101282e+01  -3.2522446e+00   4.9640709e+01  -4.2517898e+00
   1.6770510e+01   6.4343496e-01   1.7787812e+01   4.6339647e-01   1.9015971e+01   1.1220425e-01   2.0539596e+01  -3.1593684e-01   2.2500000e+01  -8.2972758e-01   2.5155765e+01  -1.4633742e+00   2.9047375e+01  -2.2601199e+00   3.5575624e+01  -3.2397763e+00   5.0311529e+01  -4.2263272e+00
   1.6994117e+01   6.3810968e-01   1.8024983e+01   4.6134555e-01   1.9269517e+01   1.1178470e-01   2.0813457e+01  -3.1550044e-01   2.2800000e+01  -8.2843499e-01   2.5491175e+01  -1.4606167e+00   2.9434673e+01  -2.2543135e+00   3.6049965e+01  -3.2273080e+00   5.0982350e+01  -4.2009025e+00
   1.7217723e+01   6.3282868e-01   1.8262153e+01   4.5927316e-01   1.9523063e+01   1.1134761e-01   2.1087318e+01  -3.1506784e-01   2.3100000e+01  -8.2713674e-01   2.5826585e+01  -1.4578405e+00   2.9821972e+01  -2.2484736e+00   3.6524307e+01  -3.2148397e+00   5.1653170e+01  -4.1756675e+00
   1.7441330e+01   6.2759891e-01   1.8499324e+01   4.5717125e-01   1.9776610e+01   1.1088972e-01   2.1361180e+01  -3.1464030e-01   2.3400000e+01  -8.2582718e-01   2.6161995e+01  -1.4550396e+00   3.0209270e+01  -2.2426003e+00   3.6998649e+01  -3.2023892e+00   5.2323991e+01  -4.1507551e+00
   1.7664937e+01   6.2237040e-01   1.8736495e+01   4.5506935e-01   2.0030156e+01   1.1043182e-01   2.1635041e+01  -3.1421276e-01   2.3700000e+01  -8.2451762e-01   2.6497406e+01  -1.4522371e+00   3.0596568e+01  -2.2367269e+00   3.7472990e+01  -3.1899209e+00   5.2994811e+01  -4.1258237e+00
   1.7888544e+01   6.1722411e-01   1.8973666e+01   4.5293077e-01   2.0283702e+01   1.0994435e-01   2.1908902e+01  -3.1379155e-01   2.4000000e+01  -8.2319392e-01   2.6832816e+01  -1.4493990e+00   3.0983867e+01  -2.2308034e+00   3.7947332e+01  -3.1774884e+00   5.3665631e+01  -4.1013287e+00
   1.8112151e+01   6.1209805e-01   1.9210837e+01   4.5078236e-01   2.0537248e+01   1.0944997e-01   2.2182764e+01  -3.1337160e-01   2.4300000e+01  -8.2186597e-01   2.7168226e+01  -1.4465515e+00   3.1371165e+01  -2.2248631e+00   3.8421674e+01  -3.1650558e+00   5.4336452e+01  -4.0769285e+00
   1.8335757e+01   6.0698212e-01   1.9448008e+01   4.4863037e-01   2.0790795e+01   1.0895188e-01   2.2456625e+01  -3.1295291e-01   2.4600000e+01  -8.2053661e-01   2.7503636e+01  -1.4437010e+00   3.1758463e+01  -2.2189395e+00   3.8896015e+01  -3.1526233e+00   5.5007272e+01  -4.0525853e+00
   1.8559364e+01   6.0196548e-01   1.9685178e+01   4.4643902e-01   2.1044341e+01   1.0841982e-01   2.2730486e+01  -3.1254308e-01   2.4900000e+01  -8.1919028e-01   2.7839046e+01  -1.4408087e+00   3.2145762e+01  -2.2129490e+00   3.9370357e+01  -3.1402265e+00   5.5678093e+01  -4.0287164e+00
   1.8782971e+01   5.9694885e-01   1.9922349e+01   4.4424857e-01   2.1297887e+01   1.0788765e-01   2.3004347e+01  -3.1213325e-01   2.5200000e+01  -8.1784395e-01   2.8174457e+01  -1.4379179e+00   3.2533060e+01  -2.2069586e+00   3.9844699e+01  -3.1278298e+00   5.6348913e+01  -4.0048665e+00
   1.9006578e+01   5.9196636e-01   2.0159520e+01   4.4204560e-01   2.1551433e+01   1.0734464e-01   2.3278209e+01  -3.1172721e-01   2.5500000e+01  -8.1649337e-01   2.8509867e+01  -1.4350131e+00   3.2920358e+01  -2.2009681e+00   4.0319040e+01  -3.1154330e+00   5.7019733e+01  -3.9811684e+00
   1.9230185e+01   5.8706420e-01   2.0396691e+01   4.3981668e-01   2.1804980e+01   1.0677566e-01   2.3552070e+01  -3.1132750e-01   2.5800000e+01  -8.1512866e-01   2.8845277e+01  -1.4320774e+00   3.3307657e+01  -2.1949274e+00   4.0793382e+01  -3.1030720e+00   5.7690554e+01  -3.9578498e+00
   1.9453791e+01   5.8216267e-01   2.0633862e+01   4.3758688e-01   2.2058526e+01   1.0620680e-01   2.3825931e+01  -3.1092779e-01   2.6100000e+01  -8.1376394e-01   2.9180687e+01  -1.4291432e+00   3.3694955e+01  -2.1889034e+00   4.1267723e+01  -3.0907110e+00   5.8361374e+01  -3.9345312e+00
   1.9677398e+01   5.7731047e-01   2.0871033e+01   4.3534365e-01   2.2312072e+01   1.0562293e-01   2.4099793e+01  -3.1053314e-01   2.6400000e+01  -8.1239215e-01   2.9516097e+01  -1.4261889e+00   3.4082253e+01  -2.1828460e+00   4.1742065e+01  -3.0783858e+00   5.9032195e+01  -3.9114402e+00
   1.9901005e+01   5.7252784e-01   2.1108203e+01   4.3308075e-01   2.2565619e+01   1.0501857e-01   2.4373654e+01  -3.1014354e-01   2.6700000e+01  -8.1101047e-01   2.9851507e+01  -1.4232114e+00   3.4469552e+01  -2.1767551e+00   4.2216407e+01  -3.0660785e+00   5.9703015e+01  -3.8886718e+00
   2.0124612e+01   5.6774584e-01   2.1345374e+01   4.3081785e-01   2.2819165e+01   1.0441421e-01   2.4647515e+01  -3.0975522e-01   2.7000000e+01  -8.0962736e-01   3.0186918e+01  -1.4202338e+00   3.4856850e+01  -2.1706810e+00   4.2690748e+01  -3.0537712e+00   6.0373835e+01  -3.8659034e+00
   2.0348219e+01   5.6301950e-01   2.1582545e+01   4.2854153e-01   2.3072711e+01   1.0379430e-01   2.4921376e+01  -3.0936942e-01   2.7300000e+01  -8.0823719e-01   3.0522328e+01  -1.4172361e+00   3.5244148e+01  -2.1645734e+00   4.3165090e+01  -3.0414818e+00   6.1044656e+01  -3.8434006e+00
   2.0571825e+01   5.5836020e-01   2.1819716e+01   4.2624912e-01   2.3326257e+01   1.0315577e-01   2.5195238e+01  -3.0899121e-01   2.7600000e+01  -8.0683712e-01   3.0857738e+01  -1.4142168e+00   3.5631447e+01  -2.1584490e+00   4.3639432e+01  -3.0292460e+00   6.1715476e+01  -3.8211825e+00
   2.0795432e+01   5.5370154e-01   2.2056887e+01   4.2395759e-01   2.3579804e+01   1.0251723e-01   2.5469099e+01  -3.0861174e-01   2.7900000e+01  -8.0543705e-01   3.1193148e+01  -1.4111958e+00   3.6018745e+01  -2.1523247e+00   4.4113773e+01  -3.0169924e+00   6.2386297e+01  -3.7989833e+00
   2.1019039e+01   5.4909347e-01   2.2294058e+01   4.2165534e-01   2.3833350e+01   1.0186533e-01   2.5742960e+01  -3.0823606e-01   2.8200000e+01  -8.0402991e-01   3.1528558e+01  -1.4081610e+00   3.6406043e+01  -2.1461836e+00   4.4588115e+01  -3.0047745e+00   6.3057117e+01  -3.7769928e+00
   2.1242646e+01   5.4456192e-01   2.2531228e+01   4.1933967e-01   2.4086896e+01   1.0119371e-01   2.6016821e+01  -3.0786670e-01   2.8500000e+01  -8.0261145e-01   3.1863969e+01  -1.4050998e+00   3.6793342e+01  -2.1400090e+00   4.5062457e+01  -2.9926103e+00   6.3727937e+01  -3.7553249e+00
   2.1466253e+01   5.4002975e-01   2.2768399e+01   4.1702310e-01   2.4340443e+01   1.0052221e-01   2.6290683e+01  -3.0749608e-01   2.8800000e+01  -8.0119300e-01   3.2199379e+01  -1.4020386e+00   3.7180640e+01  -2.1338512e+00   4.5536798e+01  -2.9804282e+00   6.4398758e+01  -3.7336759e+00
   2.1689859e+01   5.3553109e-01   2.3005570e+01   4.1470206e-01   2.4593989e+01   9.9842592e-02   2.6564544e+01  -3.0712926e-01   2.9100000e+01  -7.9977030e-01   3.2534789e+01  -1.3989681e+00   3.7567938e+01  -2.1276766e+00   4.6011140e+01  -2.9682819e+00   6.5069578e+01  -3.7121598e+00
   2.1913466e+01   5.3112920e-01   2.3242741e+01   4.1236671e-01   2.4847535e+01   9.9139645e-02   2.6838405e+01  -3.0676876e-01   2.9400000e+01  -7.9833487e-01   3.2870199e+01  -1.3958681e+00   3.7955237e+01  -2.1214686e+00   4.6485482e+01  -2.9561892e+00   6.5740399e+01  -3.6910611e+00
   2.2137073e+01   5.2672731e-01   2.3479912e+01   4.1003136e-01   2.5101081e+01   9.8436698e-02   2.7112267e+01  -3.0640953e-01   2.9700000e+01  -7.9689944e-01   3.3205609e+01  -1.3927682e+00   3.8342535e+01  -2.1152773e+00   4.6959823e+01  -2.9440965e+00   6.6411219e+01  -3.6699624e+00
   2.2360680e+01   5.2232732e-01   2.3717082e+01   4.0769601e-01   2.5354628e+01   9.7733313e-02   2.7386128e+01  -3.0604903e-01   3.0000000e+01  -7.9546402e-01   3.3541020e+01  -1.3896683e+00   3.8729833e+01  -2.1090693e+00   4.7434165e+01  -2.9320039e+00   6.7082039e+01  -3.6488636e+00


==> data/Plate_Adjoint_Blasius_FreSCo_V2_Without_Advection_Positive_Convection_Results.dat <==
   0.0000000e+00   2.2269139e-04   0.0000000e+00   1.0917110e-04   0.0000000e+00   7.1396621e-05   0.0000000e+00   5.2230328e-05   0.0000000e+00   3.9941209e-05   0.0000000e+00   3.0464577e-05   0.0000000e+00   2.1093873e-05   0.0000000e+00   7.9547850e-06   0.0000000e+00  -2.2805967e-05
   4.7434165e-01   3.9352016e-02   3.3541020e-01   1.9328035e-02   2.7386128e-01   1.2652282e-02   2.3717082e-01   9.2675227e-03   2.1213203e-01   7.1042877e-03   1.9364917e-01   5.4493031e-03   1.7928429e-01   3.8366217e-03   1.6770510e-01   1.6242690e-03   1.5811388e-01  -3.4188838e-03
   9.4868330e-01   1.5510276e-01   6.7082039e-01   7.6707507e-02   5.4772256e-01   5.0315766e-02   4.7434165e-01   3.6909978e-02   4.2426407e-01   2.8353285e-02   3.8729833e-01   2.1841147e-02   3.5856858e-01   1.5563483e-02   3.3541020e-01   7.0955446e-03   3.1622777e-01  -1.1795264e-02
   1.4230249e+00   3.3959573e-01   1.0062306e+00   1.7072111e-01   8.2158384e-01   1.1247592e-01   7.1151247e-01   8.2708487e-02   6.3639610e-01   6.3694482e-02   5.8094750e-01   4.9279530e-02   5.3785287e-01   3.5518059e-02   5.0311529e-01   1.7256559e-02   4.7434165e-01  -2.2606174e-02
   1.8973666e+00   5.7617964e-01   1.3416408e+00   2.9843815e-01   1.0954451e+00   1.9817698e-01   9.4868330e-01   1.4629202e-01   8.4852814e-01   1.1302367e-01   7.7459667e-01   8.7849177e-02   7.1713717e-01   6.4014365e-02   6.7082039e-01   3.2871094e-02   6.3245553e-01  -3.3648658e-02
   2.3717082e+00   8.3738377e-01   1.6770510e+00   4.5431714e-01   1.3693064e+00   3.0549445e-01   1.1858541e+00   2.2682765e-01   1.0606602e+00   1.7598191e-01   9.6824584e-01   1.3747418e-01   8.9642146e-01   1.0124507e-01   8.3852549e-01   5.4566141e-02   7.9056942e-01  -4.3003624e-02
   2.8460499e+00   1.0905494e+00   2.0124612e+00   6.2933507e-01   1.6431677e+00   4.3066439e-01   1.4230249e+00   3.2232717e-01   1.2727922e+00   2.5139909e-01   1.1618950e+00   1.9746793e-01   1.0757057e+00   1.4691382e-01   1.0062306e+00   8.2548295e-02   9.4868330e-01  -4.9345193e-02
   3.3203915e+00   1.3078168e+00   2.3478714e+00   8.1316938e-01   1.9170290e+00   5.6932583e-01   1.6601958e+00   4.3057320e-01   1.4849242e+00   3.3803947e-01   1.3555442e+00   2.6713205e-01   1.2549900e+00   2.0071809e-01   1.1739357e+00   1.1694725e-01   1.1067972e+00  -5.1875331e-02
   3.7947332e+00   1.4721414e+00   2.6832816e+00   9.9440626e-01   2.1908902e+00   7.1611986e-01   1.8973666e+00   5.4873992e-01   1.6970563e+00   4.3428519e-01   1.5491933e+00   3.4552124e-01   1.4342743e+00   2.6216742e-01   1.3416408e+00   1.5771488e-01   1.2649111e+00  -4.9911367e-02
   4.2690748e+00   1.5828654e+00   3.0186918e+00   1.1626570e+00   2.4647515e+00   8.6489335e-01   2.1345374e+00   6.7313381e-01   1.9091883e+00   5.3778299e-01   1.7428425e+00   4.3107079e-01   1.6135586e+00   3.3025147e-01   1.5093459e+00   2.0433368e-01   1.4230249e+00  -4.3022977e-02
   4.7434165e+00   1.6466928e+00   3.3541020e+00   1.3086275e+00   2.7386128e+00   1.0093694e+00   2.3717082e+00   8.0003221e-01   2.1213203e+00   6.4629418e-01   1.9364917e+00   5.2242363e-01   1.7928429e+00   4.0418711e-01   1.6770510e+00   2.5649131e-01   1.5811388e+00  -3.0842643e-02
   5.2177581e+00   1.6791315e+00   3.6895122e+00   1.4283108e+00   3.0124741e+00   1.1441267e+00   2.6088791e+00   9.2532419e-01   2.3334524e+00   7.5686871e-01   2.1301408e+00   6.1744805e-01   1.9721272e+00   4.8244662e-01   1.8447561e+00   3.1317295e-01   1.7392527e+00  -1.3891399e-02
   5.6920998e+00   1.6922170e+00   4.0249224e+00   1.5204189e+00   3.2863353e+00   1.2647571e+00   2.8460499e+00   1.0452934e+00   2.5455844e+00   8.6676584e-01   2.3237900e+00   7.1417038e-01   2.1514115e+00   5.6363945e-01   2.0124612e+00   3.7346271e-01   1.8973666e+00   7.4254960e-03
   6.1664414e+00   1.6948860e+00   4.3603326e+00   1.5859089e+00   3.5601966e+00   1.3675208e+00   3.0832207e+00   1.1561439e+00   2.7577164e+00   9.7301004e-01   2.5174392e+00   8.1040317e-01   2.3306958e+00   6.4620943e-01   2.1801663e+00   4.3634273e-01   2.0554805e+00   3.2667530e-02
   6.6407831e+00   1.6931341e+00   4.6957428e+00   1.6305139e+00   3.8340579e+00   1.4523192e+00   3.3203915e+00   1.2558847e+00   2.9698485e+00   1.0733527e+00   2.7110883e+00   9.0412008e-01   2.5099801e+00   7.2845981e-01   2.3478714e+00   5.0045527e-01   2.2135944e+00   6.0861449e-02
   7.1151247e+00   1.6892318e+00   5.0311529e+00   1.6588315e+00   4.1079192e+00   1.5196015e+00   3.5575624e+00   1.3431205e+00   3.1819805e+00   1.1659993e+00   2.9047375e+00   9.9364176e-01   2.6892644e+00   8.0897495e-01   2.5155765e+00   5.6468766e-01   2.3717082e+00   9.1241134e-02
   7.5894664e+00   1.6843113e+00   5.3665631e+00   1.6746360e+00   4.3817805e+00   1.5694552e+00   3.7947332e+00   1.4158529e+00   3.3941125e+00   1.2485215e+00   3.0983867e+00   1.0767575e+00   2.8685487e+00   8.8594767e-01   2.6832816e+00   6.2769111e-01   2.5298221e+00   1.2302544e-01
   8.0638080e+00   1.6789544e+00   5.7019733e+00   1.6829095e+00   4.6556417e+00   1.6058459e+00   4.0319040e+00   1.4757085e+00   3.6062446e+00   1.3210593e+00   3.2920358e+00   1.1528988e+00   3.0478330e+00   9.5851621e-01   2.8509867e+00   6.8851395e-01   2.6879360e+00   1.5523551e-01
   8.5381497e+00   1.6733129e+00   6.0373835e+00   1.6862278e+00   4.9295030e+00   1.6308001e+00   4.2690748e+00   1.5229403e+00   3.8183766e+00   1.3828124e+00   3.4856850e+00   1.2208650e+00   3.2271172e+00   1.0254356e+00   3.0186918e+00   7.4604709e-01   2.8460499e+00   1.8704107e-01
   9.0124913e+00   1.6674247e+00   6.3727937e+00   1.6865766e+00   5.2033643e+00   1.6464759e+00   4.5062457e+00   1.5582692e+00   4.0305087e+00   1.4333337e+00   3.6793342e+00   1.2796306e+00   3.4064015e+00   1.0855045e+00   3.1863969e+00   7.9915460e-01   3.0041638e+00   2.1755964e-01
   9.4868330e+00   1.6613468e+00   6.7082039e+00   1.6854765e+00   5.4772256e+00   1.6560939e+00   4.7434165e+00   1.5844782e+00   4.2426407e+00   1.4743318e+00   3.8729833e+00   1.3299949e+00   3.5856858e+00   1.1388984e+00   3.3541020e+00   8.4760751e-01   3.1622777e+00   2.4622885e-01
   9.9611746e+00   1.6550729e+00   7.0436141e+00   1.6835177e+00   5.7510869e+00   1.6613082e+00   4.9805873e+00   1.6030471e+00   4.4547727e+00   1.5065476e+00   4.0666325e+00   1.3720648e+00   3.7649701e+00   1.1853247e+00   3.5218071e+00   8.9090851e-01   3.3203915e+00   2.7249410e-01
   1.0435516e+01   1.6486218e+00   7.3790243e+00   1.6810848e+00   6.0249481e+00   1.6634882e+00   5.2177581e+00   1.6154559e+00   4.6669048e+00   1.5309427e+00   4.2602817e+00   1.4062245e+00   3.9442544e+00   1.2247247e+00   3.6895122e+00   9.2873205e-01   3.4785054e+00   2.9589242e-01
   1.0909858e+01   1.6419811e+00   7.7144345e+00   1.6783926e+00   6.2988094e+00   1.6636525e+00   5.4549290e+00   1.6229062e+00   4.8790368e+00   1.5483376e+00   4.4539308e+00   1.4327033e+00   4.1235387e+00   1.2568876e+00   3.8572173e+00   9.6060586e-01   3.6366193e+00   3.1587359e-01
   1.1384200e+01   1.6351758e+00   8.0498447e+00   1.6755573e+00   6.5726707e+00   1.6627104e+00   5.6920998e+00   1.6269792e+00   5.0911688e+00   1.5603442e+00   4.6475800e+00   1.4528072e+00   4.3028230e+00   1.2826668e+00   4.0249224e+00   9.8695211e-01   3.7947332e+00   3.3243570e-01
   1.1858541e+01   1.6282125e+00   8.3852549e+00   1.6726325e+00   6.8465320e+00   1.6610892e+00   5.9292706e+00   1.6287121e+00   5.3033009e+00   1.5681931e+00   4.8412292e+00   1.4675710e+00   4.4821073e+00   1.3027801e+00   4.1926275e+00   1.0081500e+00   3.9528471e+00   3.4561481e-01
   1.2332883e+01   1.6210974e+00   8.7206651e+00   1.6696272e+00   7.1203932e+00   1.6590626e+00   6.1664414e+00   1.6288386e+00   5.5154329e+00   1.5728318e+00   5.0348784e+00   1.4778778e+00   4.6613916e+00   1.3178784e+00   4.3603326e+00   1.0245771e+00   4.1109610e+00   3.5548871e-01
   1.2807225e+01   1.6138494e+00   9.0560753e+00   1.6665683e+00   7.3942545e+00   1.6568169e+00   6.4036123e+00   1.6279026e+00   5.7275649e+00   1.5750662e+00   5.2285275e+00   1.4845610e+00   4.8406759e+00   1.3286563e+00   4.5280377e+00   1.0366966e+00   4.2690748e+00   3.6223764e-01
   1.3281566e+01   1.6064687e+00   9.3914855e+00   1.6634378e+00   7.6681158e+00   1.6544288e+00   6.6407831e+00   1.6262835e+00   5.9396970e+00   1.5755329e+00   5.4221767e+00   1.4883829e+00   5.0199602e+00   1.3357963e+00   4.6957428e+00   1.0450147e+00   4.4271887e+00   3.6611017e-01
   1.3755908e+01   1.5989614e+00   9.7268957e+00   1.6602536e+00   7.9419771e+00   1.6519531e+00   6.8779539e+00   1.6242091e+00   6.1518290e+00   1.5747127e+00   5.6158259e+00   1.4898980e+00   5.1992445e+00   1.3398341e+00   4.8634479e+00   1.0499234e+00   4.5853026e+00   3.6728843e-01
   1.4230249e+01   1.5913340e+00   1.0062306e+01   1.6569979e+00   8.2158384e+00   1.6494227e+00   7.1151247e+00   1.6218563e+00   6.3639610e+00   1.5730156e+00   5.8094750e+00   1.4896656e+00   5.3785287e+00   1.3413066e+00   5.0311529e+00   1.0518643e+00   4.7434165e+00   3.6604186e-01
   1.4704591e+01   1.5835928e+00   1.0397716e+01   1.6536885e+00   8.4896996e+00   1.6468484e+00   7.3522956e+00   1.6193644e+00   6.5760931e+00   1.5707811e+00   6.0031242e+00   1.4882620e+00   5.5578130e+00   1.3409585e+00   5.1988580e+00   1.0515763e+00   4.9015304e+00   3.6288654e-01
   1.5178933e+01   1.5757630e+00   1.0733126e+01   1.6503166e+00   8.7635609e+00   1.6442522e+00   7.5894664e+00   1.6167714e+00   6.7882251e+00   1.5681790e+00   6.1967734e+00   1.4860157e+00   5.7370973e+00   1.3392200e+00   5.3665631e+00   1.0495066e+00   5.0596443e+00   3.5816779e-01
   1.5653274e+01   1.5678446e+00   1.1068536e+01   1.6468998e+00   9.0374222e+00   1.6416231e+00   7.8266372e+00   1.6141151e+00   7.0003571e+00   1.5653506e+00   6.3904225e+00   1.4831745e+00   5.9163816e+00   1.3364255e+00   5.5342682e+00   1.0460254e+00   5.2177581e+00   3.5218919e-01
   1.6127616e+01   1.5598441e+00   1.1403947e+01   1.6434295e+00   9.3112835e+00   1.6389612e+00   8.0638080e+00   1.6114208e+00   7.2124892e+00   1.5623666e+00   6.5840717e+00   1.4799181e+00   6.0956659e+00   1.3328379e+00   5.7019733e+00   1.0414370e+00   5.3758720e+00   3.4521637e-01
   1.6601958e+01   1.5517676e+00   1.1739357e+01   1.6398965e+00   9.5851448e+00   1.6362773e+00   8.3009789e+00   1.6086886e+00   7.4246212e+00   1.5592836e+00   6.7777209e+00   1.4763394e+00   6.2749502e+00   1.3286111e+00   5.8696784e+00   1.0359023e+00   5.5339859e+00   3.3737455e-01
   1.7076299e+01   1.5436089e+00   1.2074767e+01   1.6363098e+00   9.8590060e+00   1.6335606e+00   8.5381497e+00   1.6059437e+00   7.6367532e+00   1.5561299e+00   6.9713700e+00   1.4725547e+00   6.4542345e+00   1.3239275e+00   6.0373835e+00   1.0296521e+00   5.6920998e+00   3.2889712e-01
   1.7550641e+01   1.5353996e+00   1.2410177e+01   1.6326695e+00   1.0132867e+01   1.6308111e+00   8.7753205e+00   1.6031736e+00   7.8488853e+00   1.5529479e+00   7.1650192e+00   1.4686694e+00   6.6335188e+00   1.3190079e+00   6.2050886e+00   1.0230172e+00   5.8502137e+00   3.2009903e-01
   1.8024983e+01   1.5271398e+00   1.2745587e+01   1.6289934e+00   1.0406729e+01   1.6280505e+00   9.0124913e+00   1.6004034e+00   8.0610173e+00   1.5497376e+00   7.3586684e+00   1.4647143e+00   6.8128031e+00   1.3139143e+00   6.3727937e+00   1.0160908e+00   6.0083276e+00   3.1107325e-01
   1.8499324e+01   1.5188230e+00   1.3080998e+01   1.6252547e+00   1.0680590e+01   1.6252462e+00   9.2496622e+00   1.5976080e+00   8.2731493e+00   1.5465132e+00   7.5523175e+00   1.4607019e+00   6.9920874e+00   1.3086685e+00   6.5404988e+00   1.0088996e+00   6.1664414e+00   3.0188620e-01
   1.8973666e+01   1.5104619e+00   1.3416408e+01   1.6214623e+00   1.0954451e+01   1.6224199e+00   9.4868330e+00   1.5947872e+00   8.4852814e+00   1.5432747e+00   7.7459667e+00   1.4566631e+00   7.1713717e+00   1.3033557e+00   6.7082039e+00   1.0015885e+00   6.3245553e+00   2.9268967e-01
   1.9448008e+01   1.5020756e+00   1.3751818e+01   1.6176342e+00   1.1228312e+01   1.6195827e+00   9.7240038e+00   1.5919665e+00   8.6974134e+00   1.5400361e+00   7.9396159e+00   1.4526120e+00   7.3506559e+00   1.2980094e+00   6.8759090e+00   9.9422022e-01   6.4826692e+00   2.8352729e-01
   1.9922349e+01   1.4936513e+00   1.4087228e+01   1.6137524e+00   1.1502174e+01   1.6167017e+00   9.9611746e+00   1.5891331e+00   8.9095454e+00   1.5367835e+00   8.1332650e+00   1.4485500e+00   7.5299402e+00   1.2926347e+00   7.0436141e+00   9.8681079e-01   6.6407831e+00   2.7445408e-01
   2.0396691e+01   1.4852017e+00   1.4422638e+01   1.6098169e+00   1.1776035e+01   1.6137988e+00   1.0198345e+01   1.5862744e+00   9.1216775e+00   1.5335308e+00   8.3269142e+00   1.4444880e+00   7.7092245e+00   1.2872567e+00   7.2113192e+00   9.7941208e-01   6.7988970e+00   2.6555733e-01
   2.0871033e+01   1.4767394e+00   1.4758049e+01   1.6058546e+00   1.2049896e+01   1.6108740e+00   1.0435516e+01   1.5834157e+00   9.3338095e+00   1.5302639e+00   8.5205634e+00   1.4404245e+00   7.8885088e+00   1.2818820e+00   7.3790243e+00   9.7202769e-01   6.9570109e+00   2.5677442e-01
   2.1345374e+01   1.4682582e+00   1.5093459e+01   1.6018297e+00   1.2323758e+01   1.6079272e+00   1.0672687e+01   1.5805317e+00   9.5459415e+00   1.5269971e+00   8.7142125e+00   1.4363625e+00   8.0677931e+00   1.2765206e+00   7.5467294e+00   9.6468624e-01   7.1151247e+00   2.4822109e-01
   2.1819716e+01   1.4597643e+00   1.5428869e+01   1.5977690e+00   1.2597619e+01   1.6049476e+00   1.0909858e+01   1.5776350e+00   9.7580736e+00   1.5237161e+00   8.9078617e+00   1.4323052e+00   8.2470774e+00   1.2711727e+00   7.7144345e+00   9.5739665e-01   7.2732386e+00   2.3986509e-01
   2.2294058e+01   1.4512767e+00   1.5764279e+01   1.5936814e+00   1.2871480e+01   1.6019570e+00   1.1147029e+01   1.5747384e+00   9.9702056e+00   1.5204351e+00   9.1015109e+00   1.4282478e+00   8.4263617e+00   1.2658382e+00   7.8821396e+00   9.5013927e-01   7.4313525e+00   2.3164380e-01
   2.2768399e+01   1.4427829e+00   1.6099689e+01   1.5895313e+00   1.3145341e+01   1.5989226e+00   1.1384200e+01   1.5718038e+00   1.0182338e+01   1.5171542e+00   9.2951600e+00   1.4241982e+00   8.6056460e+00   1.2605304e+00   8.0498447e+00   9.4297849e-01   7.5894664e+00   2.2375455e-01
   2.3242741e+01   1.4342890e+00   1.6435100e+01   1.5853543e+00   1.3419203e+01   1.5958773e+00   1.1621370e+01   1.5688818e+00   1.0394470e+01   1.5138590e+00   9.4888092e+00   1.4201486e+00   8.7849303e+00   1.2552343e+00   8.2175498e+00   9.3584633e-01   7.7475803e+00   2.1597155e-01
   2.3717082e+01   1.4258141e+00   1.6770510e+01   1.5811326e+00   1.3693064e+01   1.5927991e+00   1.1858541e+01   1.5659346e+00   1.0606602e+01   1.5105639e+00   9.6824584e+00   1.4161052e+00   8.9642146e+00   1.2499651e+00   8.3852549e+00   9.2880182e-01   7.9056942e+00   2.0847695e-01
   2.4191424e+01   1.4173455e+00   1.7105920e+01   1.5768841e+00   1.3966925e+01   1.5897100e+00   1.2095712e+01   1.5629747e+00   1.0818734e+01   1.5072688e+00   9.8761075e+00   1.4120649e+00   9.1434989e+00   1.2447142e+00   8.5529600e+00   9.2180919e-01   8.0638080e+00   2.0115122e-01
   2.4665766e+01   1.4088896e+00   1.7441330e+01   1.5725908e+00   1.4240786e+01   1.5865989e+00   1.2332883e+01   1.5600022e+00   1.1030866e+01   1.5039596e+00   1.0069757e+01   1.4080293e+00   9.3227832e+00   1.2394817e+00   8.7206651e+00   9.1488095e-01   8.2219219e+00   1.9403040e-01
   2.5140107e+01   1.4004589e+00   1.7776740e+01   1.5682618e+00   1.4514648e+01   1.5834550e+00   1.2570054e+01   1.5570170e+00   1.1242998e+01   1.5006503e+00   1.0263406e+01   1.4039983e+00   9.5020674e+00   1.2342760e+00   8.8883702e+00   9.0802964e-01   8.3800358e+00   1.8714543e-01
   2.5614449e+01   1.3920473e+00   1.8112151e+01   1.5639059e+00   1.4788509e+01   1.5802891e+00   1.2807225e+01   1.5540191e+00   1.1455130e+01   1.4973269e+00   1.0457055e+01   1.3999704e+00   9.6813517e+00   1.2290837e+00   9.0560753e+00   9.0122126e-01   8.5381497e+00   1.8039934e-01
   2.6088791e+01   1.3836672e+00   1.8447561e+01   1.5595054e+00   1.5062370e+01   1.5771014e+00   1.3044395e+01   1.5510086e+00   1.1667262e+01   1.4940176e+00   1.0650704e+01   1.3959502e+00   9.8606360e+00   1.2239232e+00   9.2237804e+00   8.9450769e-01   8.6962636e+00   1.7393368e-01
   2.6563132e+01   1.3752999e+00   1.8782971e+01   1.5550869e+00   1.5336232e+01   1.5739027e+00   1.3281566e+01   1.5479855e+00   1.1879394e+01   1.4906942e+00   1.0844353e+01   1.3919301e+00   1.0039920e+01   1.2187727e+00   9.3914855e+00   8.8782632e-01   8.8543774e+00   1.6756043e-01
   2.7037474e+01   1.3669894e+00   1.9118381e+01   1.5506237e+00   1.5610093e+01   1.5706711e+00   1.3518737e+01   1.5449497e+00   1.2091526e+01   1.4873567e+00   1.1038003e+01   1.3879192e+00   1.0219205e+01   1.2136557e+00   9.5591906e+00   8.8124870e-01   9.0124913e+00   1.6148696e-01
   2.7511816e+01   1.3586852e+00   1.9453791e+01   1.5461516e+00   1.5883954e+01   1.5674286e+00   1.3755908e+01   1.5419013e+00   1.2303658e+01   1.4840333e+00   1.1231652e+01   1.3839084e+00   1.0398489e+01   1.2085470e+00   9.7268957e+00   8.7469434e-01   9.1706052e+00   1.5548255e-01
   2.7986157e+01   1.3504444e+00   1.9789202e+01   1.5416258e+00   1.6157815e+01   1.5641532e+00   1.3993079e+01   1.5388402e+00   1.2515790e+01   1.4806816e+00   1.1425301e+01   1.3799068e+00   1.0577773e+01   1.2034752e+00   9.8946008e+00   8.6824910e-01   9.3287191e+00   1.4977357e-01
   2.8460499e+01   1.3422098e+00   2.0124612e+01   1.5370910e+00   1.6431677e+01   1.5608669e+00   1.4230249e+01   1.5357791e+00   1.2727922e+01   1.4773441e+00   1.1618950e+01   1.3759068e+00   1.0757057e+01   1.1984117e+00   1.0062306e+01   8.6182532e-01   9.4868330e+00   1.4413232e-01
   2.8934841e+01   1.3340448e+00   2.0460022e+01   1.5325115e+00   1.6705538e+01   1.5575477e+00   1.4467420e+01   1.5326927e+00   1.2940054e+01   1.4739924e+00   1.1812599e+01   1.3719145e+00   1.0936342e+01   1.1933817e+00   1.0230011e+01   8.5550530e-01   9.6449469e+00   1.3875935e-01
   2.9409182e+01   1.3259051e+00   2.0795432e+01   1.5279231e+00   1.6979399e+01   1.5542285e+00   1.4704591e+01   1.5296064e+00   1.3152186e+01   1.4706548e+00   1.2006248e+01   1.3679253e+00   1.1115626e+01   1.1883635e+00   1.0397716e+01   8.4921747e-01   9.8030607e+00   1.3347443e-01
   2.9883524e+01   1.3178160e+00   2.1130842e+01   1.5232989e+00   1.7253261e+01   1.5508764e+00   1.4941762e+01   1.5264947e+00   1.3364318e+01   1.4672890e+00   1.2199898e+01   1.3639439e+00   1.1294910e+01   1.1833753e+00   1.0565421e+01   8.4301552e-01   9.9611746e+00   1.2840846e-01
   3.0357866e+01   1.3097711e+00   2.1466253e+01   1.5186658e+00   1.7527122e+01   1.5475025e+00   1.5178933e+01   1.5233830e+00   1.3576450e+01   1.4639373e+00   1.2393547e+01   1.3599656e+00   1.1474195e+01   1.1784055e+00   1.0733126e+01   8.3686543e-01   1.0119289e+01   1.2347227e-01
   3.0832207e+01   1.3017706e+00   2.1801663e+01   1.5139969e+00   1.7800983e+01   1.5441175e+00   1.5416104e+01   1.5202587e+00   1.3788582e+01   1.4605715e+00   1.2587196e+01   1.3559919e+00   1.1653479e+01   1.1734558e+00   1.0900831e+01   8.3077617e-01   1.0277402e+01   1.1868464e-01
   3.1306549e+01   1.2938269e+00   2.2137073e+01   1.5093101e+00   1.8074844e+01   1.5407107e+00   1.5653274e+01   1.5171217e+00   1.4000714e+01   1.4572057e+00   1.2780845e+01   1.3520260e+00   1.1832763e+01   1.1685346e+00   1.1068536e+01   8.2476562e-01   1.0435516e+01   1.1408884e-01
   3.1780890e+01   1.2859023e+00   2.2472483e+01   1.5046054e+00   1.8348706e+01   1.5372929e+00   1.5890445e+01   1.5139721e+00   1.4212846e+01   1.4538398e+00   1.2974494e+01   1.3480616e+00   1.2012048e+01   1.1636217e+00   1.1236242e+01   8.1878012e-01   1.0593630e+01   1.0955148e-01
   3.2255232e+01   1.2780788e+00   2.2807893e+01   1.4998739e+00   1.8622567e+01   1.5338423e+00   1.6127616e+01   1.5108098e+00   1.4424978e+01   1.4504599e+00   1.3168143e+01   1.3441080e+00   1.2191332e+01   1.1587524e+00   1.1403947e+01   8.1291089e-01   1.0751744e+01   1.0528677e-01
   3.2729574e+01   1.2702490e+00   2.3143304e+01   1.4951334e+00   1.8896428e+01   1.5303916e+00   1.6364787e+01   1.5076475e+00   1.4637110e+01   1.4470940e+00   1.3361793e+01   1.3401545e+00   1.2370616e+01   1.1538813e+00   1.1571652e+01   8.0704344e-01   1.0909858e+01   1.0102187e-01
   3.3203915e+01   1.2625267e+00   2.3478714e+01   1.4903661e+00   1.9170290e+01   1.5269081e+00   1.6601958e+01   1.5044599e+00   1.4849242e+01   1.4437141e+00   1.3555442e+01   1.3362133e+00   1.2549900e+01   1.1490572e+00   1.1739357e+01   8.0129764e-01   1.1067972e+01   9.7029430e-02
   3.3678257e+01   1.2548297e+00   2.3814124e+01   1.4855899e+00   1.9444151e+01   1.5234246e+00   1.6839129e+01   1.5012723e+00   1.5061374e+01   1.4403341e+00   1.3749091e+01   1.3322722e+00   1.2729185e+01   1.1442397e+00   1.1907062e+01   7.9557331e-01   1.1226086e+01   9.3085754e-02
   3.4152599e+01   1.2471833e+00   2.4149534e+01   1.4807868e+00   1.9718012e+01   1.5199082e+00   1.7076299e+01   1.4980721e+00   1.5273506e+01   1.4369400e+00   1.3942740e+01   1.3283388e+00   1.2908469e+01   1.1394456e+00   1.2074767e+01   7.8991516e-01   1.1384200e+01   8.9281344e-02
   3.4626940e+01   1.2396128e+00   2.4484944e+01   1.4759748e+00   1.9991873e+01   1.5163809e+00   1.7313470e+01   1.4948592e+00   1.5485639e+01   1.4335459e+00   1.4136389e+01   1.3244131e+00   1.3087753e+01   1.1346833e+00   1.2242472e+01   7.8433751e-01   1.1542313e+01   8.5648456e-02
   3.5101282e+01   1.2320487e+00   2.4820355e+01   1.4711538e+00   2.0265735e+01   1.5128535e+00   1.7550641e+01   1.4916464e+00   1.5697771e+01   1.4301659e+00   1.4330038e+01   1.3204875e+00   1.3267038e+01   1.1299194e+00   1.2410177e+01   7.7875987e-01   1.1700427e+01   8.2015568e-02
   3.5575624e+01   1.2246110e+00   2.5155765e+01   1.4663060e+00   2.0539596e+01   1.5092824e+00   1.7787812e+01   1.4884082e+00   1.5909903e+01   1.4267576e+00   1.4523688e+01   1.3165758e+00   1.3446322e+01   1.1252107e+00   1.2577882e+01   7.7332890e-01   1.1858541e+01   7.8674496e-02
   3.6049965e+01   1.2171796e+00   2.5491175e+01   1.4614583e+00   2.0813457e+01   1.5057112e+00   1.8024983e+01   1.4851827e+00   1.6122035e+01   1.4233635e+00   1.4717337e+01   1.3126656e+00   1.3625606e+01   1.1205036e+00   1.2745587e+01   7.6789973e-01   1.2016655e+01   7.5341202e-02
   3.6524307e+01   1.2098179e+00   2.5826585e+01   1.4565926e+00   2.1087318e+01   1.5021291e+00   1.8262153e+01   1.4819319e+00   1.6334167e+01   1.4199694e+00   1.4910986e+01   1.3087616e+00   1.3804890e+01   1.1158217e+00   1.2913293e+01   7.6253496e-01   1.2174769e+01   7.2129909e-02
   3.6998649e+01   1.2025320e+00   2.6161995e+01   1.4517179e+00   2.1361180e+01   1.4985251e+00   1.8499324e+01   1.4786684e+00   1.6546299e+01   1.4165612e+00   1.5104635e+01   1.3048654e+00   1.3984175e+01   1.1111732e+00   1.3080998e+01   7.5725605e-01   1.2332883e+01   6.9084256e-02
   3.7472990e+01   1.1952524e+00   2.6497406e+01   1.4468344e+00   2.1635041e+01   1.4949101e+00   1.8736495e+01   1.4754049e+00   1.6758431e+01   1.4131571e+00   1.5298284e+01   1.3009707e+00   1.4163459e+01   1.1065230e+00   1.3248703e+01   7.5197714e-01   1.2490997e+01   6.6038603e-02
   3.7947332e+01   1.1880930e+00   2.6832816e+01   1.4419329e+00   2.1908902e+01   1.4912733e+00   1.8973666e+01   1.4721288e+00   1.6970563e+01   1.4097475e+00   1.5491933e+01   1.2970900e+00   1.4342743e+01   1.1019214e+00   1.3416408e+01   7.4681808e-01   1.2649111e+01   6.3211337e-02
   3.8421674e+01   1.1809652e+00   2.7168226e+01   1.4370314e+00   2.2182764e+01   1.4876364e+00   1.9210837e+01   1.4688400e+00   1.7182695e+01   1.4063364e+00   1.5685583e+01   1.2932124e+00   1.4522028e+01   1.0973315e+00   1.3584113e+01   7.4169123e-01   1.2807225e+01   6.0440423e-02
   3.8896015e+01   1.1738438e+00   2.7503636e+01   1.4321210e+00   2.2456625e+01   1.4839885e+00   1.9448008e+01   1.4655639e+00   1.7394827e+01   1.4029239e+00   1.5879232e+01   1.2893347e+00   1.4701312e+01   1.0927466e+00   1.3751818e+01   7.3657689e-01   1.2965338e+01   5.7692277e-02
   3.9370357e+01   1.1668741e+00   2.7839046e+01   1.4272017e+00   2.2730486e+01   1.4803078e+00   1.9685178e+01   1.4622498e+00   1.7606959e+01   1.3995057e+00   1.6072881e+01   1.2854757e+00   1.4880596e+01   1.0882186e+00   1.3919523e+01   7.3160209e-01   1.3123452e+01   5.5183390e-02
   3.9844699e+01   1.1599045e+00   2.8174457e+01   1.4222734e+00   2.3004347e+01   1.4766272e+00   1.9922349e+01   1.4589484e+00   1.7819091e+01   1.3960890e+00   1.6266530e+01   1.2816151e+00   1.5059880e+01   1.0836906e+00   1.4087228e+01   7.2662728e-01   1.3281566e+01   5.2674691e-02
   4.0319040e+01   1.1529791e+00   2.8509867e+01   1.4173451e+00   2.3278209e+01   1.4729355e+00   2.0159520e+01   1.4556344e+00   1.8031223e+01   1.3926694e+00   1.6460179e+01   1.2777607e+00   1.5239165e+01   1.0791793e+00   1.4254933e+01   7.2169720e-01   1.3439680e+01   5.0239801e-02
   4.0793382e+01   1.1461739e+00   2.8845277e+01   1.4124079e+00   2.3552070e+01   1.4692219e+00   2.0396691e+01   1.4522950e+00   1.8243355e+01   1.3892470e+00   1.6653828e+01   1.2739187e+00   1.5418449e+01   1.0747149e+00   1.4422638e+01   7.1687445e-01   1.3597794e+01   4.7981555e-02
   4.1267723e+01   1.1393623e+00   2.9180687e+01   1.4074706e+00   2.3825931e+01   1.4655084e+00   2.0633862e+01   1.4489683e+00   1.8455487e+01   1.3858232e+00   1.6847478e+01   1.2700767e+00   1.5597733e+01   1.0702488e+00   1.4590344e+01   7.1205349e-01   1.3755908e+01   4.5723309e-02
   4.1742065e+01   1.1326267e+00   2.9516097e+01   1.4025244e+00   2.4099793e+01   1.4617839e+00   2.0871033e+01   1.4456289e+00   1.8667619e+01   1.3823980e+00   1.7041127e+01   1.2662440e+00   1.5777018e+01   1.0658095e+00   1.4758049e+01   7.0729513e-01   1.3914022e+01   4.3564865e-02
   4.2216407e+01   1.1259796e+00   2.9851507e+01   1.3975783e+00   2.4373654e+01   1.4580374e+00   2.1108203e+01   1.4422769e+00   1.8879751e+01   1.3789685e+00   1.7234776e+01   1.2624222e+00   1.5956302e+01   1.0614087e+00   1.4925754e+01   7.0262622e-01   1.4072136e+01   4.1544739e-02
   4.2690748e+01   1.1193388e+00   3.0186918e+01   1.3926231e+00   2.4647515e+01   1.4542910e+00   2.1345374e+01   1.4389249e+00   1.9091883e+01   1.3755405e+00   1.7428425e+01   1.2586003e+00   1.6135586e+01   1.0570078e+00   1.5093459e+01   6.9795910e-01   1.4230249e+01   3.9524613e-02
   4.3165090e+01   1.1127739e+00   3.0522328e+01   1.3876770e+00   2.4921376e+01   1.4505336e+00   2.1582545e+01   1.4355602e+00   1.9304015e+01   1.3721096e+00   1.7622074e+01   1.2547877e+00   1.6314871e+01   1.0526354e+00   1.5261164e+01   6.9335996e-01   1.4388363e+01   3.7606944e-02
   4.3639432e+01   1.1062975e+00   3.0857738e+01   1.3827218e+00   2.5195238e+01   1.4467544e+00   2.1819716e+01   1.4321956e+00   1.9516147e+01   1.3686773e+00   1.7815723e+01   1.2509860e+00   1.6494155e+01   1.0482999e+00   1.5428869e+01   6.8884489e-01   1.4546477e+01   3.5811466e-02
   4.4113773e+01   1.0998212e+00   3.1193148e+01   1.3777667e+00   2.5469099e+01   1.4429751e+00   2.2056887e+01   1.4288182e+00   1.9728279e+01   1.3652436e+00   1.8009373e+01   1.2471843e+00   1.6673439e+01   1.0439643e+00   1.5596574e+01   6.8432982e-01   1.4704591e+01   3.4015988e-02
   4.4588115e+01   1.0934144e+00   3.1528558e+01   1.3728116e+00   2.5742960e+01   1.4391848e+00   2.2294058e+01   1.4254283e+00   1.9940411e+01   1.3618085e+00   1.8203022e+01   1.2433919e+00   1.6852723e+01   1.0396572e+00   1.5764279e+01   6.7987736e-01   1.4862705e+01   3.2305702e-02
   4.5062457e+01   1.0871152e+00   3.1863969e+01   1.3678564e+00   2.6016821e+01   1.4353836e+00   2.2531228e+01   1.4220383e+00   2.0152543e+01   1.3583719e+00   1.8396671e+01   1.2396118e+00   1.7032008e+01   1.0353885e+00   1.5931984e+01   6.7551614e-01   1.5020819e+01   3.0721591e-02
   4.5536798e+01   1.0808096e+00   3.2199379e+01   1.3629103e+00   2.6290683e+01   1.4315715e+00   2.2768399e+01   1.4186484e+00   2.0364675e+01   1.3549340e+00   1.8590320e+01   1.2358334e+00   1.7211292e+01   1.0311199e+00   1.6099689e+01   6.7115312e-01   1.5178933e+01   2.9137479e-02
   4.6011140e+01   1.0745546e+00   3.2534789e+01   1.3579551e+00   2.6564544e+01   1.4277593e+00   2.3005570e+01   1.4152457e+00   2.0576807e+01   1.3514960e+00   1.8783969e+01   1.2320595e+00   1.7390576e+01   1.0268697e+00   1.6267395e+01   6.6683125e-01   1.5337047e+01   2.7604787e-02
   4.6485482e+01   1.0684261e+00   3.2870199e+01   1.3530090e+00   2.6838405e+01   1.4239362e+00   2.3242741e+01   1.4118305e+00   2.0788939e+01   1.3480552e+00   1.8977618e+01   1.2283027e+00   1.7569861e+01   1.0226696e+00   1.6435100e+01   6.6262207e-01   1.5495161e+01   2.6220278e-02
   4.6959823e+01   1.0622913e+00   3.3205609e+01   1.3480628e+00   2.7112267e+01   1.4201022e+00   2.3479912e+01   1.4084152e+00   2.1001071e+01   1.3446145e+00   1.9171268e+01   1.2245459e+00   1.7749145e+01   1.0184713e+00   1.6602805e+01   6.5841469e-01   1.5653274e+01   2.4835770e-02
   4.7434165e+01   1.0561691e+00   3.3541020e+01   1.3431166e+00   2.7386128e+01   1.4162681e+00   2.3717082e+01   1.4050000e+00   2.1213203e+01   1.3411737e+00   1.9364917e+01   1.2207891e+00   1.7928429e+01   1.0142729e+00   1.6770510e+01   6.5420730e-01   1.5811388e+01   2.3454107e-02


==> data/Plate_Adjoint_Blasius_FreSCo_V2_Without_Advection_Results.dat <==
   0.0000000e+00   4.3698756e-05   0.0000000e+00   2.1349888e-05   0.0000000e+00   8.6087198e-06   0.0000000e+00  -2.0290565e-06   0.0000000e+00  -1.4068696e-05   0.0000000e+00  -3.1502692e-05   0.0000000e+00  -6.2910643e-05   0.0000000e+00  -1.3843533e-04   0.0000000e+00  -4.4230082e-04
   1.8257419e-01   7.7937495e-03   1.9364917e-01   3.7506731e-03   2.0701967e-01   1.5020415e-03   2.2360680e-01  -3.8174130e-04   2.4494897e-01  -2.5182901e-03   2.7386128e-01  -5.6095671e-03   3.1622777e-01  -1.1170566e-02   3.8729833e-01  -2.4474211e-02   5.4772256e-01  -7.7291315e-02
   3.6514837e-01   3.1014987e-02   3.8729833e-01   1.4808047e-02   4.1403934e-01   5.9000783e-03   4.4721360e-01  -1.5871219e-03   4.8989795e-01  -1.0096042e-02   5.4772256e-01  -2.2397463e-02   6.3245553e-01  -4.4491740e-02   7.7459667e-01  -9.7089893e-02   1.0954451e+00  -3.0320867e-01
   5.4772256e-01   6.8937653e-02   5.8094750e-01   3.2826998e-02   6.2105900e-01   1.3015093e-02   6.7082039e-01  -3.7189144e-03   7.3484692e-01  -2.2774212e-02   8.2158384e-01  -5.0299829e-02   9.4868330e-01  -9.9618432e-02   1.1618950e+00  -2.1625997e-01   1.6431677e+00  -6.6534385e-01
   7.3029674e-01   1.1979340e-01   7.7459667e-01   5.7261497e-02   8.2807867e-01   2.2593665e-02   8.9442719e-01  -6.8987364e-03   9.7979590e-01  -4.0560635e-02   1.0954451e+00  -8.9132219e-02   1.2649111e+00  -1.7584251e-01   1.5491933e+00  -3.7907077e-01   2.1908902e+00  -1.1425999e+00
   9.1287093e-01   1.8041743e-01   9.6824584e-01   8.7188315e-02   1.0350983e+00   3.4238028e-02   1.1180340e+00  -1.1258531e-02   1.2247449e+00  -6.3348989e-02   1.3693064e+00  -1.3838681e-01   1.5811388e+00  -2.7163339e-01   1.9364917e+00  -5.8010401e-01   2.7386128e+00  -1.7011125e+00
   1.0954451e+00   2.4637558e-01   1.1618950e+00   1.2112870e-01   1.2421180e+00   4.7332102e-02   1.3416408e+00  -1.6888587e-02   1.4696938e+00  -9.0708506e-02   1.6431677e+00  -1.9680023e-01   1.8973666e+00  -3.8385293e-01   2.3237900e+00  -8.1006303e-01   3.2863353e+00  -2.2948080e+00
   1.2780193e+00   3.1320906e-01   1.3555442e+00   1.5742545e-01   1.4491377e+00   6.1174147e-02   1.5652476e+00  -2.3904795e-02   1.7146428e+00  -1.2215270e-01   1.9170290e+00  -2.6292290e-01   2.2135944e+00  -5.0884993e-01   2.7110883e+00  -1.0582272e+00   3.8340579e+00  -2.8755539e+00
   1.4605935e+00   3.7685559e-01   1.5491933e+00   1.9421860e-01   1.6561573e+00   7.4961747e-02   1.7888544e+00  -3.2416002e-02   1.9595918e+00  -1.5702437e-01   2.1908902e+00  -3.3488603e-01   2.5298221e+00  -6.4208302e-01   3.0983867e+00  -1.3120531e+00   4.3817805e+00  -3.3975385e+00
   1.6431677e+00   4.3453363e-01   1.7428425e+00   2.2970321e-01   1.8631770e+00   8.7905089e-02   2.0124612e+00  -4.2410318e-02   2.2045408e+00  -1.9437234e-01   2.4647515e+00  -4.1028527e-01   2.8460499e+00  -7.7818586e-01   3.4856850e+00  -1.5586270e+00   4.9295030e+00  -3.8298345e+00
   1.8257419e+00   4.8428701e-01   1.9364917e+00   2.6218076e-01   2.0701967e+00   9.9205591e-02   2.2360680e+00  -5.3862696e-02   2.4494897e+00  -2.3325614e-01   2.7386128e+00  -4.8665895e-01   3.1622777e+00  -9.1163648e-01   3.8729833e+00  -1.7852176e+00   5.4772256e+00  -4.1519883e+00
   2.0083160e+00   5.2599176e-01   2.1301408e+00   2.9064054e-01   2.2772163e+00   1.0834281e-01   2.4596748e+00  -6.6493086e-02   2.6944387e+00  -2.7249350e-01   3.0124741e+00  -5.6139358e-01   3.4785054e+00  -1.0374099e+00   4.2602817e+00  -1.9833386e+00   6.0249481e+00  -4.3713808e+00
   2.1908902e+00   5.5994514e-01   2.3237900e+00   3.1446718e-01   2.4842360e+00   1.1498668e-01   2.6832816e+00  -8.0047367e-02   2.9393877e+00  -3.1098132e-01   3.2863353e+00  -6.3214989e-01   3.7947332e+00  -1.1513044e+00   4.6475800e+00  -2.1473766e+00   6.5726707e+00  -4.5037222e+00
   2.3734644e+00   5.8664551e-01   2.5174392e+00   3.3334586e-01   2.6912557e+00   1.1908693e-01   2.9068884e+00  -9.4178068e-02   3.1843367e+00  -3.4753874e-01   3.5601966e+00  -6.9659324e-01   4.1109610e+00  -1.2495618e+00   5.0348784e+00  -2.2742242e+00   7.1203932e+00  -4.5699403e+00
   2.5560386e+00   6.0748998e-01   2.7110883e+00   3.4788835e-01   2.8982753e+00   1.2105435e-01   3.1304952e+00  -1.0840389e-01   3.4292856e+00  -3.8136814e-01   3.8340579e+00  -7.5366862e-01   4.4271887e+00  -1.3316515e+00   5.4221767e+00  -2.3683716e+00   7.6681158e+00  -4.5963896e+00
   2.7386128e+00   6.2339750e-01   2.9047375e+00   3.5863489e-01   3.1052950e+00   1.2123729e-01   3.3541020e+00  -1.2229906e-01   3.6742346e+00  -4.1186142e-01   4.1079192e+00  -8.0268819e-01   4.7434165e+00  -1.3976422e+00   5.8094750e+00  -2.4343446e+00   8.2158384e+00  -4.5998048e+00
   2.9211870e+00   6.3491578e-01   3.0983867e+00   3.6599961e-01   3.3123147e+00   1.1983841e-01   3.5777088e+00  -1.3533536e-01   3.9191836e+00  -4.3820397e-01   4.3817805e+00  -8.4268217e-01   5.0596443e+00  -1.4473214e+00   6.1967734e+00  -2.4762575e+00   8.7635609e+00  -4.5911528e+00
   3.1037612e+00   6.4324522e-01   3.2920358e+00   3.7098157e-01   3.5193344e+00   1.1743062e-01   3.8013156e+00  -1.4725589e-01   4.1641326e+00  -4.6064188e-01   4.6556417e+00  -8.7489609e-01   5.3758720e+00  -1.4842148e+00   6.5840717e+00  -2.5022853e+00   9.3112835e+00  -4.5776056e+00
   3.2863353e+00   6.4891835e-01   3.4856850e+00   3.7409954e-01   3.7263540e+00   1.1447182e-01   4.0249224e+00  -1.5775212e-01   4.4090815e+00  -4.7905919e-01   4.9295030e+00  -8.9974361e-01   5.6920998e+00  -1.5101529e+00   6.9713700e+00  -2.5169718e+00   9.8590060e+00  -4.5621421e+00
   3.4689095e+00   6.5239685e-01   3.6793342e+00   3.7581237e-01   3.9333737e+00   1.1138157e-01   4.2485292e+00  -1.6659005e-01   4.6540305e+00  -4.9350255e-01   5.2033643e+00  -9.1790170e-01   6.0083276e+00  -1.5271622e+00   7.3586684e+00  -2.5240735e+00   1.0406729e+01  -4.5460524e+00
   3.6514837e+00   6.5435114e-01   3.8729833e+00   3.7669517e-01   4.1403934e+00   1.0845411e-01   4.4721360e+00  -1.7390883e-01   4.8989795e+00  -5.0475686e-01   5.4772256e+00  -9.3114885e-01   6.3245553e+00  -1.5383434e+00   7.7459667e+00  -2.5272040e+00   1.0954451e+01  -4.5297730e+00
   3.8340579e+00   6.5511009e-01   4.0666325e+00   3.7705830e-01   4.3474130e+00   1.0586305e-01   4.6957428e+00  -1.7975525e-01   5.1439285e+00  -5.1322800e-01   5.7510869e+00  -9.4044091e-01   6.6407831e+00  -1.5453311e+00   8.1332650e+00  -2.5281163e+00   1.1502174e+01  -4.5133798e+00
   4.0166321e+00   6.5496462e-01   4.2602817e+00   3.7712360e-01   4.5544327e+00   1.0370940e-01   4.9193496e+00  -1.8424442e-01   5.3888774e+00  -5.1936852e-01   6.0249481e+00  -9.4669501e-01   6.9570109e+00  -1.5494659e+00   8.5205634e+00  -2.5278122e+00   1.2049896e+01  -4.4968158e+00
   4.1992063e+00   6.5408551e-01   4.4539308e+00   3.7703058e-01   4.7614524e+00   1.0206010e-01   5.1429563e+00  -1.8748006e-01   5.6338264e+00  -5.2354893e-01   6.2988094e+00  -9.5063461e-01   7.2732386e+00  -1.5517232e+00   8.9078617e+00  -2.5268284e+00   1.2597619e+01  -4.4800430e+00
   4.3817805e+00   6.5270043e-01   4.6475800e+00   3.7688836e-01   4.9684720e+00   1.0087056e-01   5.3665631e+00  -1.8974045e-01   5.8787754e+00  -5.2633635e-01   6.5726707e+00  -9.5308233e-01   7.5894664e+00  -1.5529481e+00   9.2951600e+00  -2.5255225e+00   1.3145341e+01  -4.4630047e+00
   4.5643546e+00   6.5094853e-01   4.8412292e+00   3.7675599e-01   5.1754917e+00   1.0008173e-01   5.5901699e+00  -1.9123811e-01   6.1237244e+00  -5.2812108e-01   6.8465320e+00  -9.5455407e-01   7.9056942e+00  -1.5535723e+00   9.6824584e+00  -2.5240199e+00   1.3693064e+01  -4.4457007e+00
   4.7469288e+00   6.4890570e-01   5.0348784e+00   3.7666028e-01   5.3825114e+00   9.9634677e-02   5.8137767e+00  -1.9214632e-01   6.3686733e+00  -5.2918882e-01   7.1203932e+00  -9.5539528e-01   8.2219219e+00  -1.5538517e+00   1.0069757e+01  -2.5223920e+00   1.4240786e+01  -4.4280931e+00
   4.9295030e+00   6.4664783e-01   5.2285275e+00   3.7660751e-01   5.5895310e+00   9.9462254e-02   6.0373835e+00  -1.9261054e-01   6.6136223e+00  -5.2975733e-01   7.3942545e+00  -9.5584609e-01   8.5381497e+00  -1.5539404e+00   1.0457055e+01  -2.5206210e+00   1.4788509e+01  -4.4101820e+00
   5.1120772e+00   6.4422553e-01   5.4221767e+00   3.7659231e-01   5.7965507e+00   9.9500813e-02   6.2609903e+00  -1.9275600e-01   6.8585713e+00  -5.2998926e-01   7.6681158e+00  -9.5605833e-01   8.8543774e+00  -1.5539203e+00   1.0844353e+01  -2.5187427e+00   1.5336232e+01  -4.3919483e+00
   5.2946514e+00   6.4165144e-01   5.6158259e+00   3.7661109e-01   6.0035704e+00   9.9703909e-02   6.4845971e+00  -1.9267125e-01   7.1035203e+00  -5.2999916e-01   7.9419771e+00  -9.5612185e-01   9.1706052e+00  -1.5538216e+00   1.1231652e+01  -2.5167392e+00   1.5883954e+01  -4.3733921e+00
   5.4772256e+00   6.3894453e-01   5.8094750e+00   3.7664687e-01   6.2105900e+00   1.0002279e-01   6.7082039e+00  -1.9242839e-01   7.3484692e+00  -5.2987188e-01   8.2158384e+00  -9.5609706e-01   9.4868330e+00  -1.5536609e+00   1.1618950e+01  -2.5145926e+00   1.6431677e+01  -4.3544753e+00
   5.6597998e+00   6.3612377e-01   6.0031242e+00   3.7668354e-01   6.4176097e+00   1.0041069e-01   6.9318107e+00  -1.9209445e-01   7.5934182e+00  -5.2966965e-01   8.4896996e+00  -9.5602425e-01   9.8030607e+00  -1.5534518e+00   1.2006248e+01  -2.5123208e+00   1.6979399e+01  -4.3352550e+00
   5.8423739e+00   6.3322080e-01   6.1967734e+00   3.7670679e-01   6.6246294e+00   1.0084010e-01   7.1554175e+00  -1.9170613e-01   7.8383672e+00  -5.2942216e-01   8.7635609e+00  -9.5591891e-01   1.0119289e+01  -1.5531974e+00   1.2393547e+01  -2.5099237e+00   1.7527122e+01  -4.3157311e+00
   6.0249481e+00   6.3023498e-01   6.3904225e+00   3.7671127e-01   6.8316490e+00   1.0129165e-01   7.3790243e+00  -1.9128491e-01   8.0833162e+00  -5.2914639e-01   9.0374222e+00  -9.5579187e-01   1.0435516e+01  -1.5528996e+00   1.2780845e+01  -2.5074014e+00   1.8074844e+01  -4.2959036e+00
   6.2075223e+00   6.2717453e-01   6.5840717e+00   3.7669338e-01   7.0386687e+00   1.0175250e-01   7.6026311e+00  -1.9084725e-01   8.3282651e+00  -5.2885365e-01   9.3112835e+00  -9.5564470e-01   1.0751744e+01  -1.5525582e+00   1.3168143e+01  -2.5047539e+00   1.8622567e+01  -4.2758105e+00
   6.3900965e+00   6.2402996e-01   6.7777209e+00   3.7664508e-01   7.2456884e+00   1.0221281e-01   7.8262379e+00  -1.9039947e-01   8.5732141e+00  -5.2855101e-01   9.5851448e+00  -9.5548048e-01   1.1067972e+01  -1.5521650e+00   1.3555442e+01  -2.5019633e+00   1.9170290e+01  -4.2554138e+00
   6.5726707e+00   6.2080254e-01   6.9713700e+00   3.7655921e-01   7.4527080e+00   1.0266205e-01   8.0498447e+00  -1.8995169e-01   8.8181631e+00  -5.2824271e-01   9.8590060e+00  -9.5529613e-01   1.1384200e+01  -1.5517165e+00   1.3942740e+01  -2.4990117e+00   1.9718012e+01  -4.2347135e+00
   6.7552449e+00   6.1751440e-01   7.1650192e+00   3.7644294e-01   7.6597277e+00   1.0309847e-01   8.2734515e+00  -1.8950898e-01   9.0631120e+00  -5.2793158e-01   1.0132867e+01  -9.5509473e-01   1.1700427e+01  -1.5512212e+00   1.4330038e+01  -2.4959527e+00   2.0265735e+01  -4.2138046e+00
   6.9378191e+00   6.1416998e-01   7.3586684e+00   3.7629446e-01   7.8667474e+00   1.0352121e-01   8.4970583e+00  -1.8906879e-01   9.3080610e+00  -5.2761762e-01   1.0406729e+01  -9.5487940e-01   1.2016655e+01  -1.5506824e+00   1.4717337e+01  -2.4927686e+00   2.0813457e+01  -4.1926869e+00
   7.1203932e+00   6.1075535e-01   7.5523175e+00   3.7610216e-01   8.0737670e+00   1.0392291e-01   8.7206651e+00  -1.8863745e-01   9.5530100e+00  -5.2729943e-01   1.0680590e+01  -9.5464237e-01   1.2332883e+01  -1.5500834e+00   1.5104635e+01  -2.4894234e+00   2.1361180e+01  -4.1713035e+00
   7.3029674e+00   6.0728064e-01   7.7459667e+00   3.7586961e-01   8.2807867e+00   1.0430390e-01   8.9442719e+00  -1.8821497e-01   9.7979590e+00  -5.2697699e-01   1.0954451e+01  -9.5438365e-01   1.2649111e+01  -1.5494291e+00   1.5491933e+01  -2.4859530e+00   2.1908902e+01  -4.1497115e+00
   7.4855416e+00   6.0376545e-01   7.9396159e+00   3.7560665e-01   8.4878064e+00   1.0466945e-01   9.1678787e+00  -1.8779755e-01   1.0042908e+01  -5.2665313e-01   1.1228312e+01  -9.5410945e-01   1.2965338e+01  -1.5487313e+00   1.5879232e+01  -2.4823574e+00   2.2456625e+01  -4.1279867e+00
   7.6681158e+00   6.0019651e-01   8.1332650e+00   3.7530254e-01   8.6948260e+00   1.0501397e-01   9.3914855e+00  -1.8738772e-01   1.0287857e+01  -5.2632503e-01   1.1502174e+01  -9.5381510e-01   1.3281566e+01  -1.5479767e+00   1.6266530e+01  -2.4786366e+00   2.3004347e+01  -4.1060531e+00
   7.8506900e+00   5.9657696e-01   8.3269142e+00   3.7494925e-01   8.9018457e+00   1.0533494e-01   9.6150923e+00  -1.8698674e-01   1.0532806e+01  -5.2599128e-01   1.1776035e+01  -9.5349442e-01   1.3597794e+01  -1.5471601e+00   1.6653828e+01  -2.4747727e+00   2.3552070e+01  -4.0839678e+00
   8.0332642e+00   5.9292833e-01   8.5205634e+00   3.7456732e-01   9.1088654e+00   1.0564232e-01   9.8386991e+00  -1.8658956e-01   1.0777755e+01  -5.2565470e-01   1.2049896e+01  -9.5315979e-01   1.3914022e+01  -1.5463050e+00   1.7041127e+01  -2.4708014e+00   2.4099793e+01  -4.0617875e+00
   8.2158384e+00   5.8923289e-01   8.7142125e+00   3.7413442e-01   9.3158851e+00   1.0592472e-01   1.0062306e+01  -1.8620250e-01   1.1022704e+01  -5.2531246e-01   1.2323758e+01  -9.5279883e-01   1.4230249e+01  -1.5453847e+00   1.7428425e+01  -2.4666871e+00   2.4647515e+01  -4.0394366e+00
   8.3984125e+00   5.8550646e-01   8.9078617e+00   3.7366395e-01   9.5229047e+00   1.0618851e-01   1.0285913e+01  -1.8582049e-01   1.1267653e+01  -5.2496456e-01   1.2597619e+01  -9.5241618e-01   1.4546477e+01  -1.5444125e+00   1.7815723e+01  -2.4624654e+00   2.5195238e+01  -4.0169907e+00
   8.5809867e+00   5.8175853e-01   9.1015109e+00   3.7316665e-01   9.7299244e+00   1.0643958e-01   1.0509519e+01  -1.8544355e-01   1.1512602e+01  -5.2461383e-01   1.2871480e+01  -9.5201959e-01   1.4862705e+01  -1.5434052e+00   1.8203022e+01  -2.4581542e+00   2.5742960e+01  -3.9944879e+00
   8.7635609e+00   5.7796949e-01   9.2951600e+00   3.7260942e-01   9.9369441e+00   1.0666283e-01   1.0733126e+01  -1.8507546e-01   1.1757551e+01  -5.2425462e-01   1.3145341e+01  -9.5158891e-01   1.5178933e+01  -1.5423142e+00   1.8590320e+01  -2.4536463e+00   2.6290683e+01  -3.9718713e+00
   8.9461351e+00   5.7416906e-01   9.4888092e+00   3.7203341e-01   1.0143964e+01   1.0687743e-01   1.0956733e+01  -1.8470990e-01   1.2002500e+01  -5.2389259e-01   1.3419203e+01  -9.5114739e-01   1.5495161e+01  -1.5411997e+00   1.8977618e+01  -2.4491026e+00   2.6838405e+01  -3.9492358e+00
   9.1287093e+00   5.7034018e-01   9.6824584e+00   3.7140910e-01   1.0350983e+01   1.0706881e-01   1.1180340e+01  -1.8435320e-01   1.2247449e+01  -5.2352206e-01   1.3693064e+01  -9.5067643e-01   1.5811388e+01  -1.5400133e+00   1.9364917e+01  -2.4443980e+00   2.7386128e+01  -3.9265053e+00
   9.3112835e+00   5.6649864e-01   9.8761075e+00   3.7075617e-01   1.0558003e+01   1.0724517e-01   1.1403947e+01  -1.8400029e-01   1.2492398e+01  -5.2314730e-01   1.3966925e+01  -9.5018844e-01   1.6127616e+01  -1.5387868e+00   1.9752215e+01  -2.4396038e+00   2.7933850e+01  -3.9037749e+00
   9.4938577e+00   5.6264130e-01   1.0069757e+01   3.7006925e-01   1.0765023e+01   1.0740346e-01   1.1627553e+01  -1.8365370e-01   1.2737347e+01  -5.2276829e-01   1.4240786e+01  -9.4967875e-01   1.6443844e+01  -1.5375084e+00   2.0139513e+01  -2.4347024e+00   2.8481573e+01  -3.8810065e+00
   9.6764318e+00   5.5877130e-01   1.0263406e+01   3.6934387e-01   1.0972042e+01   1.0754094e-01   1.1851160e+01  -1.8331218e-01   1.2982296e+01  -5.2238079e-01   1.4514648e+01  -9.4914428e-01   1.6760072e+01  -1.5361731e+00   2.0526812e+01  -2.4296757e+00   2.9029296e+01  -3.8582191e+00
   9.8590060e+00   5.5489372e-01   1.0457055e+01   3.6859613e-01   1.1179062e+01   1.0766637e-01   1.2074767e+01  -1.8297571e-01   1.3227245e+01  -5.2199047e-01   1.4788509e+01  -9.4859587e-01   1.7076299e+01  -1.5348043e+00   2.0914110e+01  -2.4245953e+00   2.9577018e+01  -3.8354317e+00
   1.0041580e+01   5.5100728e-01   1.0650704e+01   3.6780277e-01   1.1386082e+01   1.0776726e-01   1.2298374e+01  -1.8264557e-01   1.3472194e+01  -5.2159166e-01   1.5062370e+01  -9.4801647e-01   1.7392527e+01  -1.5333636e+00   2.1301408e+01  -2.4193540e+00   3.0124741e+01  -3.8126633e+00
   1.0224154e+01   5.4711767e-01   1.0844353e+01   3.6699421e-01   1.1593101e+01   1.0786016e-01   1.2521981e+01  -1.8231796e-01   1.3717143e+01  -5.2119002e-01   1.5336232e+01  -9.4742778e-01   1.7708755e+01  -1.5319011e+00   2.1688707e+01  -2.4140769e+00   3.0672463e+01  -3.7899139e+00
   1.0406729e+01   5.4322491e-01   1.1038003e+01   3.6613824e-01   1.1800121e+01   1.0792281e-01   1.2745587e+01  -1.8199920e-01   1.3962092e+01  -5.2077990e-01   1.5610093e+01  -9.4680500e-01   1.8024983e+01  -1.5303616e+00   2.2076005e+01  -2.4086388e+00   3.1220186e+01  -3.7672024e+00
   1.0589303e+01   5.3933151e-01   1.1231652e+01   3.6527065e-01   1.2007141e+01   1.0797846e-01   1.2969194e+01  -1.8168297e-01   1.4207041e+01  -5.2036695e-01   1.5883954e+01  -9.4617603e-01   1.8341210e+01  -1.5288038e+00   2.2463303e+01  -2.4031828e+00   3.1767908e+01  -3.7444909e+00
   1.0771877e+01   5.3544128e-01   1.1425301e+01   3.6435565e-01   1.2214160e+01   1.0800355e-01   1.3192801e+01  -1.8137433e-01   1.4451989e+01  -5.1994552e-01   1.6157815e+01  -9.4551142e-01   1.8657438e+01  -1.5271689e+00   2.2850602e+01  -2.3975658e+00   3.2315631e+01  -3.7218553e+00
   1.0954451e+01   5.3155168e-01   1.1618950e+01   3.6342992e-01   1.2421180e+01   1.0802151e-01   1.3416408e+01  -1.8106822e-01   1.4696938e+01  -5.1952125e-01   1.6431677e+01  -9.4483907e-01   1.8973666e+01  -1.5255157e+00   2.3237900e+01  -2.3919130e+00   3.2863353e+01  -3.6992577e+00
   1.1137025e+01   5.2767093e-01   1.1812599e+01   3.6246125e-01   1.2628200e+01   1.0801615e-01   1.3640015e+01  -1.8076844e-01   1.4941887e+01  -5.1908850e-01   1.6705538e+01  -9.4413574e-01   1.9289894e+01  -1.5237922e+00   2.3625198e+01  -2.3861350e+00   3.3411076e+01  -3.6767360e+00
   1.1319600e+01   5.2379271e-01   1.2006248e+01   3.6147917e-01   1.2835219e+01   1.0800289e-01   1.3863621e+01  -1.8047245e-01   1.5186836e+01  -5.1865151e-01   1.6979399e+01  -9.4342156e-01   1.9606121e+01  -1.5220436e+00   2.4012497e+01  -2.3803212e+00   3.3958799e+01  -3.6542522e+00
   1.1502174e+01   5.1992651e-01   1.2199898e+01   3.6046131e-01   1.3042239e+01   1.0797069e-01   1.4087228e+01  -1.8018279e-01   1.5431785e+01  -5.1820886e-01   1.7253261e+01  -9.4267950e-01   1.9922349e+01  -1.5202347e+00   2.4399795e+01  -2.3743822e+00   3.4506521e+01  -3.6318822e+00
   1.1684748e+01   5.1606790e-01   1.2393547e+01   3.5942288e-01   1.3249259e+01   1.0792709e-01   1.4310835e+01  -1.7989692e-01   1.5676734e+01  -5.1776056e-01   1.7527122e+01  -9.4192194e-01   2.0238577e+01  -1.5183890e+00   2.4787093e+01  -2.3683895e+00   3.5054244e+01  -3.6095502e+00
   1.1867322e+01   5.1222068e-01   1.2587196e+01   3.5836030e-01   1.3456278e+01   1.0786903e-01   1.4534442e+01  -1.7961484e-01   1.5921683e+01  -5.1730659e-01   1.7800983e+01  -9.4114580e-01   2.0554805e+01  -1.5165015e+00   2.5174392e+01  -2.3623074e+00   3.5601966e+01  -3.5873320e+00
   1.2049896e+01   5.0838800e-01   1.2780845e+01   3.5726821e-01   1.3663298e+01   1.0779235e-01   1.4758049e+01  -1.7933909e-01   1.6166632e+01  -5.1684697e-01   1.8074844e+01  -9.4034332e-01   2.0871033e+01  -1.5145605e+00   2.5561690e+01  -2.3561538e+00   3.6149689e+01  -3.5652088e+00
   1.2232470e+01   5.0456164e-01   1.2974494e+01   3.5616627e-01   1.3870318e+01   1.0771030e-01   1.4981655e+01  -1.7906460e-01   1.6411581e+01  -5.1638311e-01   1.8348706e+01  -9.3953309e-01   2.1187260e+01  -1.5126010e+00   2.5948988e+01  -2.3499643e+00   3.6697411e+01  -3.5431234e+00
   1.2415045e+01   5.0076311e-01   1.3168143e+01   3.5502141e-01   1.4077337e+01   1.0760382e-01   1.5205262e+01  -1.7879897e-01   1.6656530e+01  -5.1591076e-01   1.8622567e+01  -9.3868723e-01   2.1503488e+01  -1.5105629e+00   2.6336287e+01  -2.3436318e+00   3.7245134e+01  -3.5212278e+00
   1.2597619e+01   4.9696395e-01   1.3361793e+01   3.5387654e-01   1.4284357e+01   1.0749734e-01   1.5428869e+01  -1.7853461e-01   1.6901479e+01  -5.1543700e-01   1.8896428e+01  -9.3784137e-01   2.1819716e+01  -1.5085248e+00   2.6723585e+01  -2.3373171e+00   3.7792856e+01  -3.4993322e+00
   1.2780193e+01   4.9319958e-01   1.3555442e+01   3.5268964e-01   1.4491377e+01   1.0736688e-01   1.5652476e+01  -1.7827783e-01   1.7146428e+01  -5.1495334e-01   1.9170290e+01  -9.3695678e-01   2.2135944e+01  -1.5064030e+00   2.7110883e+01  -2.3308594e+00   3.8340579e+01  -3.4776643e+00
   1.2962767e+01   4.8944089e-01   1.3749091e+01   3.5149379e-01   1.4698396e+01   1.0723225e-01   1.5876083e+01  -1.7802358e-01   1.7391377e+01  -5.1446685e-01   1.9444151e+01  -9.3606444e-01   2.2452171e+01  -1.5042679e+00   2.7498182e+01  -2.3243837e+00   3.8888302e+01  -3.4560343e+00
   1.3145341e+01   4.8570308e-01   1.3942740e+01   3.5027737e-01   1.4905416e+01   1.0708348e-01   1.6099689e+01  -1.7777440e-01   1.7636326e+01  -5.1397471e-01   1.9718012e+01  -9.3515352e-01   2.2768399e+01  -1.5020892e+00   2.7885480e+01  -2.3178365e+00   3.9436024e+01  -3.4345181e+00
   1.3327916e+01   4.8199120e-01   1.4136389e+01   3.4903411e-01   1.5112436e+01   1.0691752e-01   1.6323296e+01  -1.7753027e-01   1.7881275e+01  -5.1347407e-01   1.9991873e+01  -9.3421626e-01   2.3084627e+01  -1.4998570e+00   2.8272778e+01  -2.3112178e+00   3.9983747e+01  -3.4131728e+00
   1.3510490e+01   4.7827868e-01   1.4330038e+01   3.4779086e-01   1.5319455e+01   1.0675156e-01   1.6546903e+01  -1.7728740e-01   1.8126224e+01  -5.1297486e-01   2.0265735e+01  -9.3327899e-01   2.3400855e+01  -1.4976248e+00   2.8660077e+01  -2.3045990e+00   4.0531469e+01  -3.3918274e+00
   1.3693064e+01   4.7461803e-01   1.4523688e+01   3.4650288e-01   1.5526475e+01   1.0655329e-01   1.6770510e+01  -1.7705466e-01   1.8371173e+01  -5.1246291e-01   2.0539596e+01  -9.3229681e-01   2.3717082e+01  -1.4952989e+00   2.9047375e+01  -2.2978371e+00   4.1079192e+01  -3.3707856e+00
   1.3875638e+01   4.7095801e-01   1.4717337e+01   3.4521312e-01   1.5733495e+01   1.0635425e-01   1.6994117e+01  -1.7682192e-01   1.8616122e+01  -5.1194955e-01   2.0813457e+01  -9.3131307e-01   2.4033310e+01  -1.4929696e+00   2.9434673e+01  -2.2910752e+00   4.1626914e+01  -3.3497438e+00
   1.4058212e+01   4.6732329e-01   1.4910986e+01   3.4390636e-01   1.5940514e+01   1.0614107e-01   1.7217723e+01  -1.7659297e-01   1.8861071e+01  -5.1143054e-01   2.1087318e+01  -9.3030919e-01   2.4349538e+01  -1.4906002e+00   2.9821972e+01  -2.2842597e+00   4.2174637e+01  -3.3288538e+00
   1.4240786e+01   4.6372146e-01   1.5104635e+01   3.4257366e-01   1.6147534e+01   1.0590862e-01   1.7441330e+01  -1.7637034e-01   1.9106020e+01  -5.1090303e-01   2.1361180e+01  -9.2927898e-01   2.4665766e+01  -1.4881772e+00   3.0209270e+01  -2.2773726e+00   4.2722359e+01  -3.3081535e+00
   1.4423361e+01   4.6011962e-01   1.5298284e+01   3.4124097e-01   1.6354554e+01   1.0567628e-01   1.7664937e+01  -1.7614772e-01   1.9350969e+01  -5.1037695e-01   2.1635041e+01  -9.2824876e-01   2.4981994e+01  -1.4857526e+00   3.0596568e+01  -2.2704676e+00   4.3270082e+01  -3.2874722e+00
   1.4605935e+01   4.5656775e-01   1.5491933e+01   3.3987607e-01   1.6561573e+01   1.0541808e-01   1.7888544e+01  -1.7593269e-01   1.9595918e+01  -5.0983813e-01   2.1908902e+01  -9.2718137e-01   2.5298221e+01  -1.4832526e+00   3.0983867e+01  -2.2634911e+00   4.3817805e+01  -3.2670566e+00
   1.4788509e+01   4.5302916e-01   1.5685583e+01   3.3850223e-01   1.6768593e+01   1.0515342e-01   1.8112151e+01  -1.7571892e-01   1.9840867e+01  -5.0929790e-01   2.2182764e+01  -9.2610468e-01   2.5614449e+01  -1.4807343e+00   3.1371165e+01  -2.2564788e+00   4.4365527e+01  -3.2467168e+00
   1.4971083e+01   4.4949627e-01   1.5879232e+01   3.3712571e-01   1.6975613e+01   1.0488591e-01   1.8335757e+01  -1.7550768e-01   2.0085816e+01  -5.0875484e-01   2.2456625e+01  -9.2502334e-01   2.5930677e+01  -1.4782076e+00   3.1758463e+01  -2.2494486e+00   4.4913250e+01  -3.2264150e+00
   1.5153657e+01   4.4602535e-01   1.6072881e+01   3.3571520e-01   1.7182632e+01   1.0458948e-01   1.8559364e+01  -1.7530402e-01   2.0330765e+01  -5.0820047e-01   2.2730486e+01  -9.2390018e-01   2.6246905e+01  -1.4755955e+00   3.2145762e+01  -2.2423290e+00   4.5460972e+01  -3.2064737e+00
   1.5336232e+01   4.4255380e-01   1.6266530e+01   3.3430379e-01   1.7389652e+01   1.0429306e-01   1.8782971e+01  -1.7510037e-01   2.0575714e+01  -5.0764469e-01   2.3004347e+01  -9.2277546e-01   2.6563132e+01  -1.4729818e+00   3.2533060e+01  -2.2352093e+00   4.6008695e+01  -3.1865134e+00
   1.5518806e+01   4.3910439e-01   1.6460179e+01   3.3288255e-01   1.7596672e+01   1.0398721e-01   1.9006578e+01  -1.7489925e-01   2.0820663e+01  -5.0708466e-01   2.3278209e+01  -9.2163681e-01   2.6879360e+01  -1.4703430e+00   3.2920358e+01  -2.2280539e+00   4.6556417e+01  -3.1666669e+00
   1.5701380e+01   4.3570494e-01   1.6653828e+01   3.3143715e-01   1.7803691e+01   1.0365912e-01   1.9230185e+01  -1.7470699e-01   2.1065612e+01  -5.0651473e-01   2.3552070e+01  -9.2046562e-01   2.7195588e+01  -1.4676389e+00   3.3307657e+01  -2.2208269e+00   4.7104140e+01  -3.1471240e+00
   1.5883954e+01   4.3230549e-01   1.6847478e+01   3.2999176e-01   1.8010711e+01   1.0333104e-01   1.9453791e+01  -1.7451345e-01   2.1310561e+01  -5.0594480e-01   2.3825931e+01  -9.1929288e-01   2.7511816e+01  -1.4649348e+00   3.3694955e+01  -2.2136000e+00   4.7651863e+01  -3.1275622e+00
   1.6066528e+01   4.2893767e-01   1.7041127e+01   3.2853205e-01   1.8217731e+01   1.0298981e-01   1.9677398e+01  -1.7432498e-01   2.1555510e+01  -5.0536922e-01   2.4099793e+01  -9.1810155e-01   2.7828043e+01  -1.4621922e+00   3.4082253e+01  -2.2063372e+00   4.8199585e+01  -3.1081901e+00
   1.6249103e+01   4.2561411e-01   1.7234776e+01   3.2705535e-01   1.8424750e+01   1.0263039e-01   1.9901005e+01  -1.7414284e-01   2.1800459e+01  -5.0478515e-01   2.4373654e+01  -9.1688233e-01   2.8144271e+01  -1.4593978e+00   3.4469552e+01  -2.1990387e+00   4.8747308e+01  -3.0890456e+00
   1.6431677e+01   4.2228993e-01   1.7428425e+01   3.2557776e-01   1.8631770e+01   1.0227108e-01   2.0124612e+01  -1.7395942e-01   2.2045408e+01  -5.0419966e-01   2.4647515e+01  -9.1566312e-01   2.8460499e+01  -1.4566034e+00   3.4856850e+01  -2.1917223e+00   4.9295030e+01  -3.0699202e+00
   1.6614251e+01   4.1900242e-01   1.7622074e+01   3.2408764e-01   1.8838790e+01   1.0189776e-01   2.0348219e+01  -1.7378234e-01   2.2290357e+01  -5.0360852e-01   2.4921376e+01  -9.1442221e-01   2.8776727e+01  -1.4537671e+00   3.5244148e+01  -2.1843701e+00   4.9842753e+01  -3.0509845e+00
   1.6796825e+01   4.1575729e-01   1.7815723e+01   3.2258143e-01   1.9045809e+01   1.0150800e-01   2.0571825e+01  -1.7361031e-01   2.2535306e+01  -5.0300889e-01   2.5195238e+01  -9.1315652e-01   2.9092954e+01  -1.4508856e+00   3.5631447e+01  -2.1769642e+00   5.0390475e+01  -3.0322764e+00
   1.6979399e+01   4.1251153e-01   1.8009373e+01   3.2107611e-01   1.9252829e+01   1.0111824e-01   2.0795432e+01  -1.7343955e-01   2.2780255e+01  -5.0240927e-01   2.5469099e+01  -9.1188928e-01   2.9409182e+01  -1.4480025e+00   3.6018745e+01  -2.1695763e+00   5.0938198e+01  -3.0135684e+00
   1.7161973e+01   4.0929929e-01   1.8203022e+01   3.1956005e-01   1.9459849e+01   1.0071687e-01   2.1019039e+01  -1.7327131e-01   2.3025204e+01  -5.0180398e-01   2.5742960e+01  -9.1060345e-01   2.9725410e+01  -1.4450842e+00   3.6406043e+01  -2.1621525e+00   5.1485920e+01  -2.9950311e+00
   1.7344548e+01   4.0613575e-01   1.8396671e+01   3.1802969e-01   1.9666868e+01   1.0029830e-01   2.1242646e+01  -1.7310814e-01   2.3270153e+01  -5.0118880e-01   2.6016821e+01  -9.0928973e-01   3.0041638e+01  -1.4421157e+00   3.6793342e+01  -2.1546930e+00   5.2033643e+01  -2.9767785e+00
   1.7527122e+01   4.0297220e-01   1.8590320e+01   3.1649932e-01   1.9873888e+01   9.9879618e-02   2.1466253e+01  -1.7294497e-01   2.3515102e+01  -5.0057362e-01   2.6290683e+01  -9.0797602e-01   3.0357866e+01  -1.4391473e+00   3.7180640e+01  -2.1472335e+00   5.2581366e+01  -2.9585068e+00
   1.7709696e+01   3.9983017e-01   1.8783969e+01   3.1496270e-01   2.0080908e+01   9.9454038e-02   2.1689859e+01  -1.7278306e-01   2.3760051e+01  -4.9995561e-01   2.6564544e+01  -9.0664991e-01   3.0674093e+01  -1.4361554e+00   3.7567938e+01  -2.1397561e+00   5.3129088e+01  -2.9403680e+00
   1.7892270e+01   3.9675074e-01   1.8977618e+01   3.1341087e-01   2.0287927e+01   9.9008192e-02   2.1913466e+01  -1.7262494e-01   2.4004999e+01  -4.9932487e-01   2.6838405e+01  -9.0528817e-01   3.0990321e+01  -1.4331032e+00   3.7955237e+01  -2.1322429e+00   5.3676811e+01  -2.9225517e+00
   1.8074844e+01   3.9367068e-01   1.9171268e+01   3.1185903e-01   2.0494947e+01   9.8562346e-02   2.2137073e+01  -1.7246683e-01   2.4249948e+01  -4.9869554e-01   2.7112267e+01  -9.0392643e-01   3.1306549e+01  -1.4300511e+00   3.8342535e+01  -2.1247297e+00   5.4224533e+01  -2.9047354e+00
   1.8257419e+01   3.9059252e-01   1.9364917e+01   3.1030631e-01   2.0701967e+01   9.8116061e-02   2.2360680e+01  -1.7230871e-01   2.4494897e+01  -4.9806480e-01   2.7386128e+01  -9.0256469e-01   3.1622777e+01  -1.4269990e+00   3.8729833e+01  -2.1171986e+00   5.4772256e+01  -2.8869381e+00


==> data/Plate_Adjoint_Drag_Coefficient.dat <==
   1.0000000e+03  -2.3337609e-02  -4.0553049e-02  -2.6532545e-02  -5.0664356e-02
   5.0000000e+03  -1.0436896e-02  -1.8135875e-02  -6.0882935e-03  -2.0775824e-02
   1.0000000e+04  -7.3800000e-03  -1.2824000e-02  -3.5009870e-03  -1.4345089e-02
   1.5000000e+04  -6.0257448e-03  -1.0470752e-02  -2.5393448e-03  -1.1582145e-02
   2.0000000e+04  -5.2184480e-03  -9.0679374e-03  -2.0244799e-03  -9.9612273e-03
   2.5000000e+04  -4.6675218e-03  -8.1106097e-03  -1.6994997e-03  -8.8665689e-03
   3.0000000e+04  -4.2608450e-03  -7.4039399e-03  -1.4739101e-03  -8.0646393e-03
   3.5000000e+04  -3.9447759e-03  -6.8547163e-03  -1.3072584e-03  -7.4450177e-03
   4.0000000e+04  -3.6900000e-03  -6.4120000e-03  -1.1786001e-03  -6.9479118e-03
   4.5000000e+04  -3.4789654e-03  -6.0452916e-03  -1.0759378e-03  -6.5377660e-03
   5.0000000e+04  -3.3004363e-03  -5.7350671e-03  -9.9196054e-04  -6.1919428e-03
   5.5000000e+04  -3.1468426e-03  -5.4681720e-03  -9.2184946e-04  -5.8952758e-03
   6.0000000e+04  -3.0128724e-03  -5.2353761e-03  -8.6233572e-04  -5.6371627e-03
   6.5000000e+04  -2.8946742e-03  -5.0299866e-03  -8.1111763e-04  -5.4099445e-03
   7.0000000e+04  -2.7893778e-03  -4.8470164e-03  -7.6652463e-04  -5.2079337e-03
   7.5000000e+04  -2.6947950e-03  -4.6826627e-03  -7.2731697e-04  -5.0268066e-03
   8.0000000e+04  -2.6092240e-03  -4.5339687e-03  -6.9253373e-04  -4.8631958e-03
   8.5000000e+04  -2.5313191e-03  -4.3985957e-03  -6.6145751e-04  -4.7144653e-03
   9.0000000e+04  -2.4600000e-03  -4.2746667e-03  -6.3350345e-04  -4.5784970e-03
   9.5000000e+04  -2.3943882e-03  -4.1606550e-03  -6.0820939e-04  -4.4535718e-03
   1.0000000e+05  -2.3337609e-03  -4.0553049e-03  -5.8520140e-04  -4.3382754e-03


==> data/Plate_Adjoint_Integral_Sensitivity.dat <==
   1.0000000e+03  -7.4851324e-01  -7.1845756e-01
   5.0000000e+03  -5.9318767e-01  -5.7284746e-01
   1.0000000e+04  -5.5707961e-01  -5.4120846e-01
   1.5000000e+04  -5.4105720e-01  -5.2800831e-01
   2.0000000e+04  -5.3153718e-01  -5.2055746e-01
   2.5000000e+04  -5.2507628e-01  -5.1574020e-01
   3.0000000e+04  -5.2035377e-01  -5.1235802e-01
   3.5000000e+04  -5.1673589e-01  -5.0987905e-01
   4.0000000e+04  -5.1386178e-01  -5.0796626e-01
   4.5000000e+04  -5.1151956e-01  -5.0646028e-01
   5.0000000e+04  -5.0957445e-01  -5.0524619e-01
   5.5000000e+04  -5.0792994e-01  -5.0425046e-01
   6.0000000e+04  -5.0652289e-01  -5.0342538e-01
   6.5000000e+04  -5.0530627e-01  -5.0273116e-01
   7.0000000e+04  -5.0424431e-01  -5.0214224e-01
   7.5000000e+04  -5.0331161e-01  -5.0163805e-01
   8.0000000e+04  -5.0248578e-01  -5.0120977e-01
   8.5000000e+04  -5.0175526e-01  -5.0084134e-01
   9.0000000e+04  -5.0110641e-01  -5.0052399e-01
   9.5000000e+04  -5.0052989e-01  -5.0024582e-01
   1.0000000e+05  -5.0000000e-01  -5.0000000e-01


==> data/Plate_Adjoint_Integral_Sensitivity_Dummy.dat <==
   1.0000000e+03  -7.8460499e-01  -7.4750000e-01
   2.0000000e+03  -6.9198402e-01  -6.2250000e-01
   3.0000000e+03  -6.5095141e-01  -5.8083333e-01
   4.0000000e+03  -6.2649111e-01  -5.6000000e-01
   5.0000000e+03  -6.0979858e-01  -5.4750000e-01
   6.0000000e+03  -5.9747667e-01  -5.3916667e-01
   7.0000000e+03  -5.8790008e-01  -5.3321429e-01
   8.0000000e+03  -5.8018062e-01  -5.2875000e-01
   9.0000000e+03  -5.7378648e-01  -5.2527778e-01
   1.0000000e+04  -5.6837722e-01  -5.2250000e-01
   1.1000000e+04  -5.6372348e-01  -5.2022727e-01
   1.2000000e+04  -5.5966432e-01  -5.1833333e-01
   1.3000000e+04  -5.5608303e-01  -5.1673077e-01
   1.4000000e+04  -5.5289265e-01  -5.1535714e-01
   1.5000000e+04  -5.5002688e-01  -5.1416667e-01
   1.6000000e+04  -5.4743416e-01  -5.1312500e-01
   1.7000000e+04  -5.4507372e-01  -5.1220588e-01
   1.8000000e+04  -5.4291282e-01  -5.1138889e-01
   1.9000000e+04  -5.4092485e-01  -5.1065789e-01
   2.0000000e+04  -5.3908790e-01  -5.1000000e-01
   2.1000000e+04  -5.3738378e-01  -5.0940476e-01
   2.2000000e+04  -5.3579721e-01  -5.0886364e-01
   2.3000000e+04  -5.3431527e-01  -5.0836957e-01
   2.4000000e+04  -5.3292695e-01  -5.0791667e-01
   2.5000000e+04  -5.3162278e-01  -5.0750000e-01
   2.6000000e+04  -5.3039459e-01  -5.0711538e-01
   2.7000000e+04  -5.2923529e-01  -5.0675926e-01
   2.8000000e+04  -5.2813865e-01  -5.0642857e-01
   2.9000000e+04  -5.2709925e-01  -5.0612069e-01
   3.0000000e+04  -5.2611225e-01  -5.0583333e-01
   3.1000000e+04  -5.2517341e-01  -5.0556452e-01
   3.2000000e+04  -5.2427892e-01  -5.0531250e-01
   3.3000000e+04  -5.2342541e-01  -5.0507576e-01
   3.4000000e+04  -5.2260984e-01  -5.0485294e-01
   3.5000000e+04  -5.2182947e-01  -5.0464286e-01
   3.6000000e+04  -5.2108185e-01  -5.0444444e-01
   3.7000000e+04  -5.2036475e-01  -5.0425676e-01
   3.8000000e+04  -5.1967614e-01  -5.0407895e-01
   3.9000000e+04  -5.1901419e-01  -5.0391026e-01
   4.0000000e+04  -5.1837722e-01  -5.0375000e-01
   4.1000000e+04  -5.1776370e-01  -5.0359756e-01
   4.2000000e+04  -5.1717223e-01  -5.0345238e-01
   4.3000000e+04  -5.1660151e-01  -5.0331395e-01
   4.4000000e+04  -5.1605035e-01  -5.0318182e-01
   4.5000000e+04  -5.1551768e-01  -5.0305556e-01
   4.6000000e+04  -5.1500246e-01  -5.0293478e-01
   4.7000000e+04  -5.1450378e-01  -5.0281915e-01
   4.8000000e+04  -5.1402077e-01  -5.0270833e-01
   4.9000000e+04  -5.1355262e-01  -5.0260204e-01
   5.0000000e+04  -5.1309858e-01  -5.0250000e-01
   5.1000000e+04  -5.1265797e-01  -5.0240196e-01
   5.2000000e+04  -5.1223012e-01  -5.0230769e-01
   5.3000000e+04  -5.1181445e-01  -5.0221698e-01
   5.4000000e+04  -5.1141037e-01  -5.0212963e-01
   5.5000000e+04  -5.1101737e-01  -5.0204545e-01
   5.6000000e+04  -5.1063494e-01  -5.0196429e-01
   5.7000000e+04  -5.1026261e-01  -5.0188596e-01
   5.8000000e+04  -5.0989996e-01  -5.0181034e-01
   5.9000000e+04  -5.0954657e-01  -5.0173729e-01
   6.0000000e+04  -5.0920205e-01  -5.0166667e-01
   6.1000000e+04  -5.0886604e-01  -5.0159836e-01
   6.2000000e+04  -5.0853819e-01  -5.0153226e-01
   6.3000000e+04  -5.0821818e-01  -5.0146825e-01
   6.4000000e+04  -5.0790569e-01  -5.0140625e-01
   6.5000000e+04  -5.0760045e-01  -5.0134615e-01
   6.6000000e+04  -5.0730217e-01  -5.0128788e-01
   6.7000000e+04  -5.0701059e-01  -5.0123134e-01
   6.8000000e+04  -5.0672547e-01  -5.0117647e-01
   6.9000000e+04  -5.0644657e-01  -5.0112319e-01
   7.0000000e+04  -5.0617367e-01  -5.0107143e-01
   7.1000000e+04  -5.0590655e-01  -5.0102113e-01
   7.2000000e+04  -5.0564502e-01  -5.0097222e-01
   7.3000000e+04  -5.0538888e-01  -5.0092466e-01
   7.4000000e+04  -5.0513795e-01  -5.0087838e-01
   7.5000000e+04  -5.0489206e-01  -5.0083333e-01
   7.6000000e+04  -5.0465104e-01  -5.0078947e-01
   7.7000000e+04  -5.0441472e-01  -5.0074675e-01
   7.8000000e+04  -5.0418297e-01  -5.0070513e-01
   7.9000000e+04  -5.0395563e-01  -5.0066456e-01
   8.0000000e+04  -5.0373256e-01  -5.0062500e-01
   8.1000000e+04  -5.0351364e-01  -5.0058642e-01
   8.2000000e+04  -5.0329874e-01  -5.0054878e-01
   8.3000000e+04  -5.0308773e-01  -5.0051205e-01
   8.4000000e+04  -5.0288050e-01  -5.0047619e-01
   8.5000000e+04  -5.0267694e-01  -5.0044118e-01
   8.6000000e+04  -5.0247694e-01  -5.0040698e-01
   8.7000000e+04  -5.0228040e-01  -5.0037356e-01
   8.8000000e+04  -5.0208722e-01  -5.0034091e-01
   8.9000000e+04  -5.0189730e-01  -5.0030899e-01
   9.0000000e+04  -5.0171056e-01  -5.0027778e-01
   9.1000000e+04  -5.0152690e-01  -5.0024725e-01
   9.2000000e+04  -5.0134625e-01  -5.0021739e-01
   9.3000000e+04  -5.0116852e-01  -5.0018817e-01
   9.4000000e+04  -5.0099363e-01  -5.0015957e-01
   9.5000000e+04  -5.0082151e-01  -5.0013158e-01
   9.6000000e+04  -5.0065208e-01  -5.0010417e-01
   9.7000000e+04  -5.0048529e-01  -5.0007732e-01
   9.8000000e+04  -5.0032105e-01  -5.0005102e-01
   9.9000000e+04  -5.0015931e-01  -5.0002525e-01
   1.0000000e+05  -5.0000000e-01  -5.0000000e-01


==> data/Plate_Adjoint_Integral_Thicknesses.dat <==
   1.0000000e+03   1.4230249e-01   1.1858541e-01   7.8063500e-02   7.4390800e-02
   5.0000000e+03   6.3639610e-02   5.3033009e-02   4.0708200e-02   3.8058900e-02
   1.0000000e+04   4.5000000e-02   3.7500000e-02   3.0298300e-02   2.8120600e-02
   1.5000000e+04   3.6742346e-02   3.0618622e-02   2.5411100e-02   2.3490000e-02
   2.0000000e+04   3.1819805e-02   2.6516504e-02   2.2379400e-02   2.0635300e-02
   2.5000000e+04   2.8460499e-02   2.3717082e-02   2.0272200e-02   1.8667500e-02
   3.0000000e+04   2.5980762e-02   2.1650635e-02   1.8674800e-02   1.7165200e-02
   3.5000000e+04   2.4053512e-02   2.0044593e-02   1.7421300e-02   1.6015900e-02
   4.0000000e+04   2.2500000e-02   1.8750000e-02   1.6381800e-02   1.5054000e-02
   4.5000000e+04   2.1213203e-02   1.7677670e-02   1.5538100e-02   1.4250400e-02
   5.0000000e+04   2.0124612e-02   1.6770510e-02   1.4808200e-02   1.3574900e-02
   5.5000000e+04   1.9188064e-02   1.5990054e-02   1.4165900e-02   1.2996600e-02
   6.0000000e+04   1.8371173e-02   1.5309311e-02   1.3626600e-02   1.2487800e-02
   6.5000000e+04   1.7650452e-02   1.4708710e-02   1.3145700e-02   1.2025300e-02
   7.0000000e+04   1.7008401e-02   1.4173668e-02   1.2695200e-02   1.1606000e-02
   7.5000000e+04   1.6431677e-02   1.3693064e-02   1.2295800e-02   1.1254800e-02
   8.0000000e+04   1.5909903e-02   1.3258252e-02   1.1944800e-02   1.0903600e-02
   8.5000000e+04   1.5434873e-02   1.2862394e-02   1.1595000e-02   1.0613900e-02
   9.0000000e+04   1.5000000e-02   1.2500000e-02   1.1311900e-02   1.0318700e-02
   9.5000000e+04   1.4599928e-02   1.2166607e-02   1.1015100e-02   1.0075200e-02
   1.0000000e+05   1.4230249e-02   1.1858541e-02   1.0769600e-02   9.8121600e-03


==> data/Plate_Adjoint_Profile_External_Pos_0.dat <==
   0.0000000e+00   0.0000000e+00   3.6627200e-04   0.0000000e+00   3.6627200e-04   0.0000000e+00
   0.0000000e+00   1.5000000e-03   4.1502850e-03   0.0000000e+00   4.1502850e-03   1.5000000e-03
   0.0000000e+00   3.0000000e-03   8.4918000e-03   0.0000000e+00   8.4918000e-03   3.0000000e-03
   0.0000000e+00   4.5000000e-03   1.2830800e-02   0.0000000e+00   1.2830800e-02   4.5000000e-03
   0.0000000e+00   6.0000000e-03   1.7048550e-02   0.0000000e+00   1.7048550e-02   6.0000000e-03
   0.0000000e+00   7.5000000e-03   2.1066050e-02   0.0000000e+00   2.1066050e-02   7.5000000e-03
   0.0000000e+00   9.0000000e-03   2.4835150e-02   0.0000000e+00   2.4835150e-02   9.0000000e-03
   0.0000000e+00   1.0500000e-02   2.8319800e-02   0.0000000e+00   2.8319800e-02   1.0500000e-02
   0.0000000e+00   1.2000000e-02   3.1494250e-02   0.0000000e+00   3.1494250e-02   1.2000000e-02
   0.0000000e+00   1.3500000e-02   3.4356600e-02   0.0000000e+00   3.4356600e-02   1.3500000e-02
   0.0000000e+00   1.5000000e-02   3.6890900e-02   0.0000000e+00   3.6890900e-02   1.5000000e-02
   0.0000000e+00   1.6500000e-02   3.9118800e-02   0.0000000e+00   3.9118800e-02   1.6500000e-02
   0.0000000e+00   1.8000000e-02   4.1052850e-02   0.0000000e+00   4.1052850e-02   1.8000000e-02
   0.0000000e+00   1.9500000e-02   4.2701100e-02   0.0000000e+00   4.2701100e-02   1.9500000e-02
   0.0000000e+00   2.1000000e-02   4.4104200e-02   0.0000000e+00   4.4104200e-02   2.1000000e-02
   0.0000000e+00   2.2500000e-02   4.5286900e-02   0.0000000e+00   4.5286900e-02   2.2500000e-02
   0.0000000e+00   2.4000000e-02   4.6257900e-02   0.0000000e+00   4.6257900e-02   2.4000000e-02
   0.0000000e+00   2.5500000e-02   4.7062900e-02   0.0000000e+00   4.7062900e-02   2.5500000e-02
   0.0000000e+00   2.7000000e-02   4.7718700e-02   0.0000000e+00   4.7718700e-02   2.7000000e-02
   0.0000000e+00   2.8500000e-02   4.8240900e-02   0.0000000e+00   4.8240900e-02   2.8500000e-02
   0.0000000e+00   3.0000000e-02   4.8663100e-02   0.0000000e+00   4.8663100e-02   3.0000000e-02
   0.0000000e+00   3.1500000e-02   4.9000650e-02   0.0000000e+00   4.9000650e-02   3.1500000e-02
   0.0000000e+00   3.3000000e-02   4.9267950e-02   0.0000000e+00   4.9267950e-02   3.3000000e-02
   0.0000000e+00   3.4500000e-02   4.9475200e-02   0.0000000e+00   4.9475200e-02   3.4500000e-02
   0.0000000e+00   3.6000000e-02   4.9637600e-02   0.0000000e+00   4.9637600e-02   3.6000000e-02
   0.0000000e+00   3.7500000e-02   4.9765550e-02   0.0000000e+00   4.9765550e-02   3.7500000e-02
   0.0000000e+00   3.9000000e-02   4.9866500e-02   0.0000000e+00   4.9866500e-02   3.9000000e-02
   0.0000000e+00   4.0500000e-02   4.9946450e-02   0.0000000e+00   4.9946450e-02   4.0500000e-02
   0.0000000e+00   4.2000000e-02   5.0010500e-02   0.0000000e+00   5.0010500e-02   4.2000000e-02
   0.0000000e+00   4.3500000e-02   5.0061500e-02   0.0000000e+00   5.0061500e-02   4.3500000e-02
   0.0000000e+00   4.5000000e-02   5.0102500e-02   0.0000000e+00   5.0102500e-02   4.5000000e-02
   0.0000000e+00   4.6500000e-02   5.0137000e-02   0.0000000e+00   5.0137000e-02   4.6500000e-02
   0.0000000e+00   4.8000000e-02   5.0166500e-02   0.0000000e+00   5.0166500e-02   4.8000000e-02
   0.0000000e+00   4.9500000e-02   5.0192000e-02   0.0000000e+00   5.0192000e-02   4.9500000e-02
   0.0000000e+00   5.1000000e-02   5.0214500e-02   0.0000000e+00   5.0214500e-02   5.1000000e-02
   0.0000000e+00   5.2500000e-02   5.0234000e-02   0.0000000e+00   5.0234000e-02   5.2500000e-02
   0.0000000e+00   5.4000000e-02   5.0251500e-02   0.0000000e+00   5.0251500e-02   5.4000000e-02
   0.0000000e+00   5.5500000e-02   5.0267500e-02   0.0000000e+00   5.0267500e-02   5.5500000e-02
   0.0000000e+00   5.7000000e-02   5.0282500e-02   0.0000000e+00   5.0282500e-02   5.7000000e-02
   0.0000000e+00   5.8500000e-02   5.0296000e-02   0.0000000e+00   5.0296000e-02   5.8500000e-02
   0.0000000e+00   6.0000000e-02   5.0309000e-02   0.0000000e+00   5.0309000e-02   6.0000000e-02
   0.0000000e+00   6.1500000e-02   5.0321000e-02   0.0000000e+00   5.0321000e-02   6.1500000e-02
   0.0000000e+00   6.3000000e-02   5.0332000e-02   0.0000000e+00   5.0332000e-02   6.3000000e-02
   0.0000000e+00   6.4500000e-02   5.0342500e-02   0.0000000e+00   5.0342500e-02   6.4500000e-02
   0.0000000e+00   6.6000000e-02   5.0353000e-02   0.0000000e+00   5.0353000e-02   6.6000000e-02
   0.0000000e+00   6.7500000e-02   5.0362500e-02   0.0000000e+00   5.0362500e-02   6.7500000e-02
   0.0000000e+00   6.9000000e-02   5.0371500e-02   0.0000000e+00   5.0371500e-02   6.9000000e-02
   0.0000000e+00   7.0500000e-02   5.0380000e-02   0.0000000e+00   5.0380000e-02   7.0500000e-02
   0.0000000e+00   7.2000000e-02   5.0388500e-02   0.0000000e+00   5.0388500e-02   7.2000000e-02
   0.0000000e+00   7.3500000e-02   5.0396500e-02   0.0000000e+00   5.0396500e-02   7.3500000e-02
   0.0000000e+00   7.5000000e-02   5.0404000e-02   0.0000000e+00   5.0404000e-02   7.5000000e-02
   0.0000000e+00   7.6500000e-02   5.0411500e-02   0.0000000e+00   5.0411500e-02   7.6500000e-02
   0.0000000e+00   7.8000000e-02   5.0418500e-02   0.0000000e+00   5.0418500e-02   7.8000000e-02
   0.0000000e+00   7.9500000e-02   5.0425500e-02   0.0000000e+00   5.0425500e-02   7.9500000e-02
   0.0000000e+00   8.1000000e-02   5.0432500e-02   0.0000000e+00   5.0432500e-02   8.1000000e-02
   0.0000000e+00   8.2500000e-02   5.0438500e-02   0.0000000e+00   5.0438500e-02   8.2500000e-02
   0.0000000e+00   8.4000000e-02   5.0445000e-02   0.0000000e+00   5.0445000e-02   8.4000000e-02
   0.0000000e+00   8.5500000e-02   5.0451000e-02   0.0000000e+00   5.0451000e-02   8.5500000e-02
   0.0000000e+00   8.7000000e-02   5.0457000e-02   0.0000000e+00   5.0457000e-02   8.7000000e-02
   0.0000000e+00   8.8500000e-02   5.0462500e-02   0.0000000e+00   5.0462500e-02   8.8500000e-02
   0.0000000e+00   9.0000000e-02   5.0468500e-02   0.0000000e+00   5.0468500e-02   9.0000000e-02
   0.0000000e+00   9.1500000e-02   5.0473500e-02   0.0000000e+00   5.0473500e-02   9.1500000e-02
   0.0000000e+00   9.3000000e-02   5.0479000e-02   0.0000000e+00   5.0479000e-02   9.3000000e-02
   0.0000000e+00   9.4500000e-02   5.0484000e-02   0.0000000e+00   5.0484000e-02   9.4500000e-02
   0.0000000e+00   9.6000000e-02   5.0489000e-02   0.0000000e+00   5.0489000e-02   9.6000000e-02
   0.0000000e+00   9.7500000e-02   5.0494000e-02   0.0000000e+00   5.0494000e-02   9.7500000e-02
   0.0000000e+00   9.9000000e-02   5.0498500e-02   0.0000000e+00   5.0498500e-02   9.9000000e-02
   0.0000000e+00   1.0050000e-01   5.0503000e-02   0.0000000e+00   5.0503000e-02   1.0050000e-01
   0.0000000e+00   1.0200000e-01   5.0507500e-02   0.0000000e+00   5.0507500e-02   1.0200000e-01
   0.0000000e+00   1.0350000e-01   5.0512000e-02   0.0000000e+00   5.0512000e-02   1.0350000e-01
   0.0000000e+00   1.0500000e-01   5.0516000e-02   0.0000000e+00   5.0516000e-02   1.0500000e-01
   0.0000000e+00   1.0650000e-01   5.0520000e-02   0.0000000e+00   5.0520000e-02   1.0650000e-01
   0.0000000e+00   1.0800000e-01   5.0524000e-02   0.0000000e+00   5.0524000e-02   1.0800000e-01
   0.0000000e+00   1.0950000e-01   5.0528000e-02   0.0000000e+00   5.0528000e-02   1.0950000e-01
   0.0000000e+00   1.1100000e-01   5.0532000e-02   0.0000000e+00   5.0532000e-02   1.1100000e-01
   0.0000000e+00   1.1250000e-01   5.0535500e-02   0.0000000e+00   5.0535500e-02   1.1250000e-01
   0.0000000e+00   1.1400000e-01   5.0539000e-02   0.0000000e+00   5.0539000e-02   1.1400000e-01
   0.0000000e+00   1.1550000e-01   5.0542500e-02   0.0000000e+00   5.0542500e-02   1.1550000e-01
   0.0000000e+00   1.1700000e-01   5.0546000e-02   0.0000000e+00   5.0546000e-02   1.1700000e-01
   0.0000000e+00   1.1850000e-01   5.0549500e-02   0.0000000e+00   5.0549500e-02   1.1850000e-01
   0.0000000e+00   1.2000000e-01   5.0552500e-02   0.0000000e+00   5.0552500e-02   1.2000000e-01
   0.0000000e+00   1.2150000e-01   5.0555500e-02   0.0000000e+00   5.0555500e-02   1.2150000e-01
   0.0000000e+00   1.2300000e-01   5.0559000e-02   0.0000000e+00   5.0559000e-02   1.2300000e-01
   0.0000000e+00   1.2450000e-01   5.0561500e-02   0.0000000e+00   5.0561500e-02   1.2450000e-01
   0.0000000e+00   1.2600000e-01   5.0564500e-02   0.0000000e+00   5.0564500e-02   1.2600000e-01
   0.0000000e+00   1.2750000e-01   5.0567500e-02   0.0000000e+00   5.0567500e-02   1.2750000e-01
   0.0000000e+00   1.2900000e-01   5.0570000e-02   0.0000000e+00   5.0570000e-02   1.2900000e-01
   0.0000000e+00   1.3050000e-01   5.0573000e-02   0.0000000e+00   5.0573000e-02   1.3050000e-01
   0.0000000e+00   1.3200000e-01   5.0575500e-02   0.0000000e+00   5.0575500e-02   1.3200000e-01
   0.0000000e+00   1.3350000e-01   5.0578000e-02   0.0000000e+00   5.0578000e-02   1.3350000e-01
   0.0000000e+00   1.3500000e-01   5.0580500e-02   0.0000000e+00   5.0580500e-02   1.3500000e-01
   0.0000000e+00   1.3650000e-01   5.0583000e-02   0.0000000e+00   5.0583000e-02   1.3650000e-01
   0.0000000e+00   1.3800000e-01   5.0585000e-02   0.0000000e+00   5.0585000e-02   1.3800000e-01
   0.0000000e+00   1.3950000e-01   5.0587500e-02   0.0000000e+00   5.0587500e-02   1.3950000e-01
   0.0000000e+00   1.4100000e-01   5.0589500e-02   0.0000000e+00   5.0589500e-02   1.4100000e-01
   0.0000000e+00   1.4250000e-01   5.0592000e-02   0.0000000e+00   5.0592000e-02   1.4250000e-01
   0.0000000e+00   1.4400000e-01   5.0594000e-02   0.0000000e+00   5.0594000e-02   1.4400000e-01
   0.0000000e+00   1.4550000e-01   5.0596000e-02   0.0000000e+00   5.0596000e-02   1.4550000e-01
   0.0000000e+00   1.4700000e-01   5.0598000e-02   0.0000000e+00   5.0598000e-02   1.4700000e-01
   0.0000000e+00   1.4850000e-01   5.0600000e-02   0.0000000e+00   5.0600000e-02   1.4850000e-01
   0.0000000e+00   1.5000000e-01   5.0602000e-02   0.0000000e+00   5.0602000e-02   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_1.dat <==
   1.0000000e-01   0.0000000e+00   1.6550050e-05   0.0000000e+00   1.0001655e-01   0.0000000e+00
   1.0000000e-01   1.5000000e-03   7.4088000e-04   0.0000000e+00   1.0074088e-01   1.5000000e-03
   1.0000000e-01   3.0000000e-03   2.3601950e-03   0.0000000e+00   1.0236020e-01   3.0000000e-03
   1.0000000e-01   4.5000000e-03   4.8170500e-03   0.0000000e+00   1.0481705e-01   4.5000000e-03
   1.0000000e-01   6.0000000e-03   8.0245000e-03   0.0000000e+00   1.0802450e-01   6.0000000e-03
   1.0000000e-01   7.5000000e-03   1.1828450e-02   0.0000000e+00   1.1182845e-01   7.5000000e-03
   1.0000000e-01   9.0000000e-03   1.6005800e-02   0.0000000e+00   1.1600580e-01   9.0000000e-03
   1.0000000e-01   1.0500000e-02   2.0330350e-02   0.0000000e+00   1.2033035e-01   1.0500000e-02
   1.0000000e-01   1.2000000e-02   2.4588650e-02   0.0000000e+00   1.2458865e-01   1.2000000e-02
   1.0000000e-01   1.3500000e-02   2.8619050e-02   0.0000000e+00   1.2861905e-01   1.3500000e-02
   1.0000000e-01   1.5000000e-02   3.2297150e-02   0.0000000e+00   1.3229715e-01   1.5000000e-02
   1.0000000e-01   1.6500000e-02   3.5580700e-02   0.0000000e+00   1.3558070e-01   1.6500000e-02
   1.0000000e-01   1.8000000e-02   3.8451300e-02   0.0000000e+00   1.3845130e-01   1.8000000e-02
   1.0000000e-01   1.9500000e-02   4.0900550e-02   0.0000000e+00   1.4090055e-01   1.9500000e-02
   1.0000000e-01   2.1000000e-02   4.2979300e-02   0.0000000e+00   1.4297930e-01   2.1000000e-02
   1.0000000e-01   2.2500000e-02   4.4720700e-02   0.0000000e+00   1.4472070e-01   2.2500000e-02
   1.0000000e-01   2.4000000e-02   4.6135650e-02   0.0000000e+00   1.4613565e-01   2.4000000e-02
   1.0000000e-01   2.5500000e-02   4.7293750e-02   0.0000000e+00   1.4729375e-01   2.5500000e-02
   1.0000000e-01   2.7000000e-02   4.8221150e-02   0.0000000e+00   1.4822115e-01   2.7000000e-02
   1.0000000e-01   2.8500000e-02   4.8942850e-02   0.0000000e+00   1.4894285e-01   2.8500000e-02
   1.0000000e-01   3.0000000e-02   4.9511450e-02   0.0000000e+00   1.4951145e-01   3.0000000e-02
   1.0000000e-01   3.1500000e-02   4.9951750e-02   0.0000000e+00   1.4995175e-01   3.1500000e-02
   1.0000000e-01   3.3000000e-02   5.0286500e-02   0.0000000e+00   1.5028650e-01   3.3000000e-02
   1.0000000e-01   3.4500000e-02   5.0533000e-02   0.0000000e+00   1.5053300e-01   3.4500000e-02
   1.0000000e-01   3.6000000e-02   5.0715000e-02   0.0000000e+00   1.5071500e-01   3.6000000e-02
   1.0000000e-01   3.7500000e-02   5.0848000e-02   0.0000000e+00   1.5084800e-01   3.7500000e-02
   1.0000000e-01   3.9000000e-02   5.0943500e-02   0.0000000e+00   1.5094350e-01   3.9000000e-02
   1.0000000e-01   4.0500000e-02   5.1011500e-02   0.0000000e+00   1.5101150e-01   4.0500000e-02
   1.0000000e-01   4.2000000e-02   5.1058500e-02   0.0000000e+00   1.5105850e-01   4.2000000e-02
   1.0000000e-01   4.3500000e-02   5.1090000e-02   0.0000000e+00   1.5109000e-01   4.3500000e-02
   1.0000000e-01   4.5000000e-02   5.1110000e-02   0.0000000e+00   1.5111000e-01   4.5000000e-02
   1.0000000e-01   4.6500000e-02   5.1122500e-02   0.0000000e+00   1.5112250e-01   4.6500000e-02
   1.0000000e-01   4.8000000e-02   5.1129500e-02   0.0000000e+00   1.5112950e-01   4.8000000e-02
   1.0000000e-01   4.9500000e-02   5.1132500e-02   0.0000000e+00   1.5113250e-01   4.9500000e-02
   1.0000000e-01   5.1000000e-02   5.1133000e-02   0.0000000e+00   1.5113300e-01   5.1000000e-02
   1.0000000e-01   5.2500000e-02   5.1131500e-02   0.0000000e+00   1.5113150e-01   5.2500000e-02
   1.0000000e-01   5.4000000e-02   5.1128500e-02   0.0000000e+00   1.5112850e-01   5.4000000e-02
   1.0000000e-01   5.5500000e-02   5.1124500e-02   0.0000000e+00   1.5112450e-01   5.5500000e-02
   1.0000000e-01   5.7000000e-02   5.1120000e-02   0.0000000e+00   1.5112000e-01   5.7000000e-02
   1.0000000e-01   5.8500000e-02   5.1115000e-02   0.0000000e+00   1.5111500e-01   5.8500000e-02
   1.0000000e-01   6.0000000e-02   5.1109500e-02   0.0000000e+00   1.5110950e-01   6.0000000e-02
   1.0000000e-01   6.1500000e-02   5.1104000e-02   0.0000000e+00   1.5110400e-01   6.1500000e-02
   1.0000000e-01   6.3000000e-02   5.1098000e-02   0.0000000e+00   1.5109800e-01   6.3000000e-02
   1.0000000e-01   6.4500000e-02   5.1092000e-02   0.0000000e+00   1.5109200e-01   6.4500000e-02
   1.0000000e-01   6.6000000e-02   5.1086000e-02   0.0000000e+00   1.5108600e-01   6.6000000e-02
   1.0000000e-01   6.7500000e-02   5.1080000e-02   0.0000000e+00   1.5108000e-01   6.7500000e-02
   1.0000000e-01   6.9000000e-02   5.1074000e-02   0.0000000e+00   1.5107400e-01   6.9000000e-02
   1.0000000e-01   7.0500000e-02   5.1068000e-02   0.0000000e+00   1.5106800e-01   7.0500000e-02
   1.0000000e-01   7.2000000e-02   5.1062000e-02   0.0000000e+00   1.5106200e-01   7.2000000e-02
   1.0000000e-01   7.3500000e-02   5.1056000e-02   0.0000000e+00   1.5105600e-01   7.3500000e-02
   1.0000000e-01   7.5000000e-02   5.1050500e-02   0.0000000e+00   1.5105050e-01   7.5000000e-02
   1.0000000e-01   7.6500000e-02   5.1044500e-02   0.0000000e+00   1.5104450e-01   7.6500000e-02
   1.0000000e-01   7.8000000e-02   5.1039000e-02   0.0000000e+00   1.5103900e-01   7.8000000e-02
   1.0000000e-01   7.9500000e-02   5.1034000e-02   0.0000000e+00   1.5103400e-01   7.9500000e-02
   1.0000000e-01   8.1000000e-02   5.1028500e-02   0.0000000e+00   1.5102850e-01   8.1000000e-02
   1.0000000e-01   8.2500000e-02   5.1023500e-02   0.0000000e+00   1.5102350e-01   8.2500000e-02
   1.0000000e-01   8.4000000e-02   5.1018000e-02   0.0000000e+00   1.5101800e-01   8.4000000e-02
   1.0000000e-01   8.5500000e-02   5.1013500e-02   0.0000000e+00   1.5101350e-01   8.5500000e-02
   1.0000000e-01   8.7000000e-02   5.1008500e-02   0.0000000e+00   1.5100850e-01   8.7000000e-02
   1.0000000e-01   8.8500000e-02   5.1004000e-02   0.0000000e+00   1.5100400e-01   8.8500000e-02
   1.0000000e-01   9.0000000e-02   5.0999000e-02   0.0000000e+00   1.5099900e-01   9.0000000e-02
   1.0000000e-01   9.1500000e-02   5.0995000e-02   0.0000000e+00   1.5099500e-01   9.1500000e-02
   1.0000000e-01   9.3000000e-02   5.0990500e-02   0.0000000e+00   1.5099050e-01   9.3000000e-02
   1.0000000e-01   9.4500000e-02   5.0986000e-02   0.0000000e+00   1.5098600e-01   9.4500000e-02
   1.0000000e-01   9.6000000e-02   5.0982000e-02   0.0000000e+00   1.5098200e-01   9.6000000e-02
   1.0000000e-01   9.7500000e-02   5.0978000e-02   0.0000000e+00   1.5097800e-01   9.7500000e-02
   1.0000000e-01   9.9000000e-02   5.0974000e-02   0.0000000e+00   1.5097400e-01   9.9000000e-02
   1.0000000e-01   1.0050000e-01   5.0970500e-02   0.0000000e+00   1.5097050e-01   1.0050000e-01
   1.0000000e-01   1.0200000e-01   5.0966500e-02   0.0000000e+00   1.5096650e-01   1.0200000e-01
   1.0000000e-01   1.0350000e-01   5.0963000e-02   0.0000000e+00   1.5096300e-01   1.0350000e-01
   1.0000000e-01   1.0500000e-01   5.0959500e-02   0.0000000e+00   1.5095950e-01   1.0500000e-01
   1.0000000e-01   1.0650000e-01   5.0956000e-02   0.0000000e+00   1.5095600e-01   1.0650000e-01
   1.0000000e-01   1.0800000e-01   5.0952500e-02   0.0000000e+00   1.5095250e-01   1.0800000e-01
   1.0000000e-01   1.0950000e-01   5.0949000e-02   0.0000000e+00   1.5094900e-01   1.0950000e-01
   1.0000000e-01   1.1100000e-01   5.0946000e-02   0.0000000e+00   1.5094600e-01   1.1100000e-01
   1.0000000e-01   1.1250000e-01   5.0943000e-02   0.0000000e+00   1.5094300e-01   1.1250000e-01
   1.0000000e-01   1.1400000e-01   5.0939500e-02   0.0000000e+00   1.5093950e-01   1.1400000e-01
   1.0000000e-01   1.1550000e-01   5.0936500e-02   0.0000000e+00   1.5093650e-01   1.1550000e-01
   1.0000000e-01   1.1700000e-01   5.0933500e-02   0.0000000e+00   1.5093350e-01   1.1700000e-01
   1.0000000e-01   1.1850000e-01   5.0930500e-02   0.0000000e+00   1.5093050e-01   1.1850000e-01
   1.0000000e-01   1.2000000e-01   5.0927500e-02   0.0000000e+00   1.5092750e-01   1.2000000e-01
   1.0000000e-01   1.2150000e-01   5.0925000e-02   0.0000000e+00   1.5092500e-01   1.2150000e-01
   1.0000000e-01   1.2300000e-01   5.0922000e-02   0.0000000e+00   1.5092200e-01   1.2300000e-01
   1.0000000e-01   1.2450000e-01   5.0919500e-02   0.0000000e+00   1.5091950e-01   1.2450000e-01
   1.0000000e-01   1.2600000e-01   5.0916500e-02   0.0000000e+00   1.5091650e-01   1.2600000e-01
   1.0000000e-01   1.2750000e-01   5.0914000e-02   0.0000000e+00   1.5091400e-01   1.2750000e-01
   1.0000000e-01   1.2900000e-01   5.0911500e-02   0.0000000e+00   1.5091150e-01   1.2900000e-01
   1.0000000e-01   1.3050000e-01   5.0909000e-02   0.0000000e+00   1.5090900e-01   1.3050000e-01
   1.0000000e-01   1.3200000e-01   5.0906500e-02   0.0000000e+00   1.5090650e-01   1.3200000e-01
   1.0000000e-01   1.3350000e-01   5.0904000e-02   0.0000000e+00   1.5090400e-01   1.3350000e-01
   1.0000000e-01   1.3500000e-01   5.0901500e-02   0.0000000e+00   1.5090150e-01   1.3500000e-01
   1.0000000e-01   1.3650000e-01   5.0899500e-02   0.0000000e+00   1.5089950e-01   1.3650000e-01
   1.0000000e-01   1.3800000e-01   5.0897000e-02   0.0000000e+00   1.5089700e-01   1.3800000e-01
   1.0000000e-01   1.3950000e-01   5.0894500e-02   0.0000000e+00   1.5089450e-01   1.3950000e-01
   1.0000000e-01   1.4100000e-01   5.0892500e-02   0.0000000e+00   1.5089250e-01   1.4100000e-01
   1.0000000e-01   1.4250000e-01   5.0890000e-02   0.0000000e+00   1.5089000e-01   1.4250000e-01
   1.0000000e-01   1.4400000e-01   5.0888000e-02   0.0000000e+00   1.5088800e-01   1.4400000e-01
   1.0000000e-01   1.4550000e-01   5.0886000e-02   0.0000000e+00   1.5088600e-01   1.4550000e-01
   1.0000000e-01   1.4700000e-01   5.0884000e-02   0.0000000e+00   1.5088400e-01   1.4700000e-01
   1.0000000e-01   1.4850000e-01   5.0881500e-02   0.0000000e+00   1.5088150e-01   1.4850000e-01
   1.0000000e-01   1.5000000e-01   5.0879500e-02   0.0000000e+00   1.5087950e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_10.dat <==
   1.0000000e+00   0.0000000e+00   9.7767500e-03   0.0000000e+00   1.0097767e+00   0.0000000e+00
   1.0000000e+00   1.5000000e-03   2.9555550e-02   0.0000000e+00   1.0295555e+00   1.5000000e-03
   1.0000000e+00   3.0000000e-03   3.6960450e-02   0.0000000e+00   1.0369605e+00   3.0000000e-03
   1.0000000e+00   4.5000000e-03   3.9723500e-02   0.0000000e+00   1.0397235e+00   4.5000000e-03
   1.0000000e+00   6.0000000e-03   4.1064150e-02   0.0000000e+00   1.0410641e+00   6.0000000e-03
   1.0000000e+00   7.5000000e-03   4.2117350e-02   0.0000000e+00   1.0421174e+00   7.5000000e-03
   1.0000000e+00   9.0000000e-03   4.3093500e-02   0.0000000e+00   1.0430935e+00   9.0000000e-03
   1.0000000e+00   1.0500000e-02   4.3988450e-02   0.0000000e+00   1.0439885e+00   1.0500000e-02
   1.0000000e+00   1.2000000e-02   4.4786000e-02   0.0000000e+00   1.0447860e+00   1.2000000e-02
   1.0000000e+00   1.3500000e-02   4.5485950e-02   0.0000000e+00   1.0454859e+00   1.3500000e-02
   1.0000000e+00   1.5000000e-02   4.6088750e-02   0.0000000e+00   1.0460888e+00   1.5000000e-02
   1.0000000e+00   1.6500000e-02   4.6607150e-02   0.0000000e+00   1.0466072e+00   1.6500000e-02
   1.0000000e+00   1.8000000e-02   4.7050450e-02   0.0000000e+00   1.0470504e+00   1.8000000e-02
   1.0000000e+00   1.9500000e-02   4.7426000e-02   0.0000000e+00   1.0474260e+00   1.9500000e-02
   1.0000000e+00   2.1000000e-02   4.7747400e-02   0.0000000e+00   1.0477474e+00   2.1000000e-02
   1.0000000e+00   2.2500000e-02   4.8022600e-02   0.0000000e+00   1.0480226e+00   2.2500000e-02
   1.0000000e+00   2.4000000e-02   4.8255750e-02   0.0000000e+00   1.0482558e+00   2.4000000e-02
   1.0000000e+00   2.5500000e-02   4.8457000e-02   0.0000000e+00   1.0484570e+00   2.5500000e-02
   1.0000000e+00   2.7000000e-02   4.8630150e-02   0.0000000e+00   1.0486301e+00   2.7000000e-02
   1.0000000e+00   2.8500000e-02   4.8778400e-02   0.0000000e+00   1.0487784e+00   2.8500000e-02
   1.0000000e+00   3.0000000e-02   4.8907700e-02   0.0000000e+00   1.0489077e+00   3.0000000e-02
   1.0000000e+00   3.1500000e-02   4.9020550e-02   0.0000000e+00   1.0490206e+00   3.1500000e-02
   1.0000000e+00   3.3000000e-02   4.9119100e-02   0.0000000e+00   1.0491191e+00   3.3000000e-02
   1.0000000e+00   3.4500000e-02   4.9204600e-02   0.0000000e+00   1.0492046e+00   3.4500000e-02
   1.0000000e+00   3.6000000e-02   4.9279400e-02   0.0000000e+00   1.0492794e+00   3.6000000e-02
   1.0000000e+00   3.7500000e-02   4.9345150e-02   0.0000000e+00   1.0493451e+00   3.7500000e-02
   1.0000000e+00   3.9000000e-02   4.9402900e-02   0.0000000e+00   1.0494029e+00   3.9000000e-02
   1.0000000e+00   4.0500000e-02   4.9453700e-02   0.0000000e+00   1.0494537e+00   4.0500000e-02
   1.0000000e+00   4.2000000e-02   4.9498450e-02   0.0000000e+00   1.0494984e+00   4.2000000e-02
   1.0000000e+00   4.3500000e-02   4.9537550e-02   0.0000000e+00   1.0495375e+00   4.3500000e-02
   1.0000000e+00   4.5000000e-02   4.9571650e-02   0.0000000e+00   1.0495717e+00   4.5000000e-02
   1.0000000e+00   4.6500000e-02   4.9601650e-02   0.0000000e+00   1.0496017e+00   4.6500000e-02
   1.0000000e+00   4.8000000e-02   4.9628150e-02   0.0000000e+00   1.0496281e+00   4.8000000e-02
   1.0000000e+00   4.9500000e-02   4.9651650e-02   0.0000000e+00   1.0496516e+00   4.9500000e-02
   1.0000000e+00   5.1000000e-02   4.9672550e-02   0.0000000e+00   1.0496725e+00   5.1000000e-02
   1.0000000e+00   5.2500000e-02   4.9690900e-02   0.0000000e+00   1.0496909e+00   5.2500000e-02
   1.0000000e+00   5.4000000e-02   4.9706900e-02   0.0000000e+00   1.0497069e+00   5.4000000e-02
   1.0000000e+00   5.5500000e-02   4.9721450e-02   0.0000000e+00   1.0497215e+00   5.5500000e-02
   1.0000000e+00   5.7000000e-02   4.9734700e-02   0.0000000e+00   1.0497347e+00   5.7000000e-02
   1.0000000e+00   5.8500000e-02   4.9746450e-02   0.0000000e+00   1.0497464e+00   5.8500000e-02
   1.0000000e+00   6.0000000e-02   4.9757150e-02   0.0000000e+00   1.0497572e+00   6.0000000e-02
   1.0000000e+00   6.1500000e-02   4.9767150e-02   0.0000000e+00   1.0497672e+00   6.1500000e-02
   1.0000000e+00   6.3000000e-02   4.9776350e-02   0.0000000e+00   1.0497763e+00   6.3000000e-02
   1.0000000e+00   6.4500000e-02   4.9784900e-02   0.0000000e+00   1.0497849e+00   6.4500000e-02
   1.0000000e+00   6.6000000e-02   4.9793100e-02   0.0000000e+00   1.0497931e+00   6.6000000e-02
   1.0000000e+00   6.7500000e-02   4.9800800e-02   0.0000000e+00   1.0498008e+00   6.7500000e-02
   1.0000000e+00   6.9000000e-02   4.9808250e-02   0.0000000e+00   1.0498082e+00   6.9000000e-02
   1.0000000e+00   7.0500000e-02   4.9815450e-02   0.0000000e+00   1.0498155e+00   7.0500000e-02
   1.0000000e+00   7.2000000e-02   4.9822350e-02   0.0000000e+00   1.0498223e+00   7.2000000e-02
   1.0000000e+00   7.3500000e-02   4.9829200e-02   0.0000000e+00   1.0498292e+00   7.3500000e-02
   1.0000000e+00   7.5000000e-02   4.9835850e-02   0.0000000e+00   1.0498359e+00   7.5000000e-02
   1.0000000e+00   7.6500000e-02   4.9842400e-02   0.0000000e+00   1.0498424e+00   7.6500000e-02
   1.0000000e+00   7.8000000e-02   4.9848850e-02   0.0000000e+00   1.0498489e+00   7.8000000e-02
   1.0000000e+00   7.9500000e-02   4.9855200e-02   0.0000000e+00   1.0498552e+00   7.9500000e-02
   1.0000000e+00   8.1000000e-02   4.9861500e-02   0.0000000e+00   1.0498615e+00   8.1000000e-02
   1.0000000e+00   8.2500000e-02   4.9867700e-02   0.0000000e+00   1.0498677e+00   8.2500000e-02
   1.0000000e+00   8.4000000e-02   4.9873850e-02   0.0000000e+00   1.0498738e+00   8.4000000e-02
   1.0000000e+00   8.5500000e-02   4.9879900e-02   0.0000000e+00   1.0498799e+00   8.5500000e-02
   1.0000000e+00   8.7000000e-02   4.9885900e-02   0.0000000e+00   1.0498859e+00   8.7000000e-02
   1.0000000e+00   8.8500000e-02   4.9891800e-02   0.0000000e+00   1.0498918e+00   8.8500000e-02
   1.0000000e+00   9.0000000e-02   4.9897700e-02   0.0000000e+00   1.0498977e+00   9.0000000e-02
   1.0000000e+00   9.1500000e-02   4.9903500e-02   0.0000000e+00   1.0499035e+00   9.1500000e-02
   1.0000000e+00   9.3000000e-02   4.9909250e-02   0.0000000e+00   1.0499093e+00   9.3000000e-02
   1.0000000e+00   9.4500000e-02   4.9914850e-02   0.0000000e+00   1.0499148e+00   9.4500000e-02
   1.0000000e+00   9.6000000e-02   4.9920400e-02   0.0000000e+00   1.0499204e+00   9.6000000e-02
   1.0000000e+00   9.7500000e-02   4.9925900e-02   0.0000000e+00   1.0499259e+00   9.7500000e-02
   1.0000000e+00   9.9000000e-02   4.9931250e-02   0.0000000e+00   1.0499312e+00   9.9000000e-02
   1.0000000e+00   1.0050000e-01   4.9936600e-02   0.0000000e+00   1.0499366e+00   1.0050000e-01
   1.0000000e+00   1.0200000e-01   4.9941800e-02   0.0000000e+00   1.0499418e+00   1.0200000e-01
   1.0000000e+00   1.0350000e-01   4.9946950e-02   0.0000000e+00   1.0499470e+00   1.0350000e-01
   1.0000000e+00   1.0500000e-01   4.9952000e-02   0.0000000e+00   1.0499520e+00   1.0500000e-01
   1.0000000e+00   1.0650000e-01   4.9956950e-02   0.0000000e+00   1.0499569e+00   1.0650000e-01
   1.0000000e+00   1.0800000e-01   4.9961850e-02   0.0000000e+00   1.0499619e+00   1.0800000e-01
   1.0000000e+00   1.0950000e-01   4.9966650e-02   0.0000000e+00   1.0499667e+00   1.0950000e-01
   1.0000000e+00   1.1100000e-01   4.9971450e-02   0.0000000e+00   1.0499714e+00   1.1100000e-01
   1.0000000e+00   1.1250000e-01   4.9976000e-02   0.0000000e+00   1.0499760e+00   1.1250000e-01
   1.0000000e+00   1.1400000e-01   4.9980600e-02   0.0000000e+00   1.0499806e+00   1.1400000e-01
   1.0000000e+00   1.1550000e-01   4.9985050e-02   0.0000000e+00   1.0499851e+00   1.1550000e-01
   1.0000000e+00   1.1700000e-01   4.9989400e-02   0.0000000e+00   1.0499894e+00   1.1700000e-01
   1.0000000e+00   1.1850000e-01   4.9993800e-02   0.0000000e+00   1.0499938e+00   1.1850000e-01
   1.0000000e+00   1.2000000e-01   4.9998000e-02   0.0000000e+00   1.0499980e+00   1.2000000e-01
   1.0000000e+00   1.2150000e-01   5.0002000e-02   0.0000000e+00   1.0500020e+00   1.2150000e-01
   1.0000000e+00   1.2300000e-01   5.0006500e-02   0.0000000e+00   1.0500065e+00   1.2300000e-01
   1.0000000e+00   1.2450000e-01   5.0010000e-02   0.0000000e+00   1.0500100e+00   1.2450000e-01
   1.0000000e+00   1.2600000e-01   5.0014000e-02   0.0000000e+00   1.0500140e+00   1.2600000e-01
   1.0000000e+00   1.2750000e-01   5.0018000e-02   0.0000000e+00   1.0500180e+00   1.2750000e-01
   1.0000000e+00   1.2900000e-01   5.0022000e-02   0.0000000e+00   1.0500220e+00   1.2900000e-01
   1.0000000e+00   1.3050000e-01   5.0025500e-02   0.0000000e+00   1.0500255e+00   1.3050000e-01
   1.0000000e+00   1.3200000e-01   5.0029500e-02   0.0000000e+00   1.0500295e+00   1.3200000e-01
   1.0000000e+00   1.3350000e-01   5.0033000e-02   0.0000000e+00   1.0500330e+00   1.3350000e-01
   1.0000000e+00   1.3500000e-01   5.0036500e-02   0.0000000e+00   1.0500365e+00   1.3500000e-01
   1.0000000e+00   1.3650000e-01   5.0040000e-02   0.0000000e+00   1.0500400e+00   1.3650000e-01
   1.0000000e+00   1.3800000e-01   5.0043500e-02   0.0000000e+00   1.0500435e+00   1.3800000e-01
   1.0000000e+00   1.3950000e-01   5.0047000e-02   0.0000000e+00   1.0500470e+00   1.3950000e-01
   1.0000000e+00   1.4100000e-01   5.0050000e-02   0.0000000e+00   1.0500500e+00   1.4100000e-01
   1.0000000e+00   1.4250000e-01   5.0053500e-02   0.0000000e+00   1.0500535e+00   1.4250000e-01
   1.0000000e+00   1.4400000e-01   5.0056500e-02   0.0000000e+00   1.0500565e+00   1.4400000e-01
   1.0000000e+00   1.4550000e-01   5.0060000e-02   0.0000000e+00   1.0500600e+00   1.4550000e-01
   1.0000000e+00   1.4700000e-01   5.0063000e-02   0.0000000e+00   1.0500630e+00   1.4700000e-01
   1.0000000e+00   1.4850000e-01   5.0066000e-02   0.0000000e+00   1.0500660e+00   1.4850000e-01
   1.0000000e+00   1.5000000e-01   5.0069000e-02   0.0000000e+00   1.0500690e+00   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_2.dat <==
   2.0000000e-01   0.0000000e+00   1.3312650e-05   0.0000000e+00   2.0001331e-01   0.0000000e+00
   2.0000000e-01   1.5000000e-03   5.9033500e-04   0.0000000e+00   2.0059034e-01   1.5000000e-03
   2.0000000e-01   3.0000000e-03   1.8786000e-03   0.0000000e+00   2.0187860e-01   3.0000000e-03
   2.0000000e-01   4.5000000e-03   3.8453850e-03   0.0000000e+00   2.0384539e-01   4.5000000e-03
   2.0000000e-01   6.0000000e-03   6.4537000e-03   0.0000000e+00   2.0645370e-01   6.0000000e-03
   2.0000000e-01   7.5000000e-03   9.6337500e-03   0.0000000e+00   2.0963375e-01   7.5000000e-03
   2.0000000e-01   9.0000000e-03   1.3262900e-02   0.0000000e+00   2.1326290e-01   9.0000000e-03
   2.0000000e-01   1.0500000e-02   1.7203550e-02   0.0000000e+00   2.1720355e-01   1.0500000e-02
   2.0000000e-01   1.2000000e-02   2.1298100e-02   0.0000000e+00   2.2129810e-01   1.2000000e-02
   2.0000000e-01   1.3500000e-02   2.5383800e-02   0.0000000e+00   2.2538380e-01   1.3500000e-02
   2.0000000e-01   1.5000000e-02   2.9307100e-02   0.0000000e+00   2.2930710e-01   1.5000000e-02
   2.0000000e-01   1.6500000e-02   3.2955900e-02   0.0000000e+00   2.3295590e-01   1.6500000e-02
   2.0000000e-01   1.8000000e-02   3.6249150e-02   0.0000000e+00   2.3624915e-01   1.8000000e-02
   2.0000000e-01   1.9500000e-02   3.9123900e-02   0.0000000e+00   2.3912390e-01   1.9500000e-02
   2.0000000e-01   2.1000000e-02   4.1595400e-02   0.0000000e+00   2.4159540e-01   2.1000000e-02
   2.0000000e-01   2.2500000e-02   4.3679800e-02   0.0000000e+00   2.4367980e-01   2.2500000e-02
   2.0000000e-01   2.4000000e-02   4.5375450e-02   0.0000000e+00   2.4537545e-01   2.4000000e-02
   2.0000000e-01   2.5500000e-02   4.6759600e-02   0.0000000e+00   2.4675960e-01   2.5500000e-02
   2.0000000e-01   2.7000000e-02   4.7861650e-02   0.0000000e+00   2.4786165e-01   2.7000000e-02
   2.0000000e-01   2.8500000e-02   4.8712100e-02   0.0000000e+00   2.4871210e-01   2.8500000e-02
   2.0000000e-01   3.0000000e-02   4.9376150e-02   0.0000000e+00   2.4937615e-01   3.0000000e-02
   2.0000000e-01   3.1500000e-02   4.9884850e-02   0.0000000e+00   2.4988485e-01   3.1500000e-02
   2.0000000e-01   3.3000000e-02   5.0267500e-02   0.0000000e+00   2.5026750e-01   3.3000000e-02
   2.0000000e-01   3.4500000e-02   5.0545000e-02   0.0000000e+00   2.5054500e-01   3.4500000e-02
   2.0000000e-01   3.6000000e-02   5.0748000e-02   0.0000000e+00   2.5074800e-01   3.6000000e-02
   2.0000000e-01   3.7500000e-02   5.0895000e-02   0.0000000e+00   2.5089500e-01   3.7500000e-02
   2.0000000e-01   3.9000000e-02   5.1000000e-02   0.0000000e+00   2.5100000e-01   3.9000000e-02
   2.0000000e-01   4.0500000e-02   5.1074500e-02   0.0000000e+00   2.5107450e-01   4.0500000e-02
   2.0000000e-01   4.2000000e-02   5.1126500e-02   0.0000000e+00   2.5112650e-01   4.2000000e-02
   2.0000000e-01   4.3500000e-02   5.1162000e-02   0.0000000e+00   2.5116200e-01   4.3500000e-02
   2.0000000e-01   4.5000000e-02   5.1186000e-02   0.0000000e+00   2.5118600e-01   4.5000000e-02
   2.0000000e-01   4.6500000e-02   5.1202000e-02   0.0000000e+00   2.5120200e-01   4.6500000e-02
   2.0000000e-01   4.8000000e-02   5.1213000e-02   0.0000000e+00   2.5121300e-01   4.8000000e-02
   2.0000000e-01   4.9500000e-02   5.1220000e-02   0.0000000e+00   2.5122000e-01   4.9500000e-02
   2.0000000e-01   5.1000000e-02   5.1224500e-02   0.0000000e+00   2.5122450e-01   5.1000000e-02
   2.0000000e-01   5.2500000e-02   5.1226500e-02   0.0000000e+00   2.5122650e-01   5.2500000e-02
   2.0000000e-01   5.4000000e-02   5.1227000e-02   0.0000000e+00   2.5122700e-01   5.4000000e-02
   2.0000000e-01   5.5500000e-02   5.1227000e-02   0.0000000e+00   2.5122700e-01   5.5500000e-02
   2.0000000e-01   5.7000000e-02   5.1226000e-02   0.0000000e+00   2.5122600e-01   5.7000000e-02
   2.0000000e-01   5.8500000e-02   5.1224000e-02   0.0000000e+00   2.5122400e-01   5.8500000e-02
   2.0000000e-01   6.0000000e-02   5.1222000e-02   0.0000000e+00   2.5122200e-01   6.0000000e-02
   2.0000000e-01   6.1500000e-02   5.1219500e-02   0.0000000e+00   2.5121950e-01   6.1500000e-02
   2.0000000e-01   6.3000000e-02   5.1216500e-02   0.0000000e+00   2.5121650e-01   6.3000000e-02
   2.0000000e-01   6.4500000e-02   5.1213500e-02   0.0000000e+00   2.5121350e-01   6.4500000e-02
   2.0000000e-01   6.6000000e-02   5.1210000e-02   0.0000000e+00   2.5121000e-01   6.6000000e-02
   2.0000000e-01   6.7500000e-02   5.1206500e-02   0.0000000e+00   2.5120650e-01   6.7500000e-02
   2.0000000e-01   6.9000000e-02   5.1203000e-02   0.0000000e+00   2.5120300e-01   6.9000000e-02
   2.0000000e-01   7.0500000e-02   5.1199500e-02   0.0000000e+00   2.5119950e-01   7.0500000e-02
   2.0000000e-01   7.2000000e-02   5.1195500e-02   0.0000000e+00   2.5119550e-01   7.2000000e-02
   2.0000000e-01   7.3500000e-02   5.1192000e-02   0.0000000e+00   2.5119200e-01   7.3500000e-02
   2.0000000e-01   7.5000000e-02   5.1188000e-02   0.0000000e+00   2.5118800e-01   7.5000000e-02
   2.0000000e-01   7.6500000e-02   5.1184000e-02   0.0000000e+00   2.5118400e-01   7.6500000e-02
   2.0000000e-01   7.8000000e-02   5.1180500e-02   0.0000000e+00   2.5118050e-01   7.8000000e-02
   2.0000000e-01   7.9500000e-02   5.1176500e-02   0.0000000e+00   2.5117650e-01   7.9500000e-02
   2.0000000e-01   8.1000000e-02   5.1173000e-02   0.0000000e+00   2.5117300e-01   8.1000000e-02
   2.0000000e-01   8.2500000e-02   5.1169000e-02   0.0000000e+00   2.5116900e-01   8.2500000e-02
   2.0000000e-01   8.4000000e-02   5.1165500e-02   0.0000000e+00   2.5116550e-01   8.4000000e-02
   2.0000000e-01   8.5500000e-02   5.1161500e-02   0.0000000e+00   2.5116150e-01   8.5500000e-02
   2.0000000e-01   8.7000000e-02   5.1158000e-02   0.0000000e+00   2.5115800e-01   8.7000000e-02
   2.0000000e-01   8.8500000e-02   5.1154500e-02   0.0000000e+00   2.5115450e-01   8.8500000e-02
   2.0000000e-01   9.0000000e-02   5.1151000e-02   0.0000000e+00   2.5115100e-01   9.0000000e-02
   2.0000000e-01   9.1500000e-02   5.1147500e-02   0.0000000e+00   2.5114750e-01   9.1500000e-02
   2.0000000e-01   9.3000000e-02   5.1144000e-02   0.0000000e+00   2.5114400e-01   9.3000000e-02
   2.0000000e-01   9.4500000e-02   5.1140500e-02   0.0000000e+00   2.5114050e-01   9.4500000e-02
   2.0000000e-01   9.6000000e-02   5.1137500e-02   0.0000000e+00   2.5113750e-01   9.6000000e-02
   2.0000000e-01   9.7500000e-02   5.1134000e-02   0.0000000e+00   2.5113400e-01   9.7500000e-02
   2.0000000e-01   9.9000000e-02   5.1130500e-02   0.0000000e+00   2.5113050e-01   9.9000000e-02
   2.0000000e-01   1.0050000e-01   5.1127500e-02   0.0000000e+00   2.5112750e-01   1.0050000e-01
   2.0000000e-01   1.0200000e-01   5.1124000e-02   0.0000000e+00   2.5112400e-01   1.0200000e-01
   2.0000000e-01   1.0350000e-01   5.1121000e-02   0.0000000e+00   2.5112100e-01   1.0350000e-01
   2.0000000e-01   1.0500000e-01   5.1118000e-02   0.0000000e+00   2.5111800e-01   1.0500000e-01
   2.0000000e-01   1.0650000e-01   5.1114500e-02   0.0000000e+00   2.5111450e-01   1.0650000e-01
   2.0000000e-01   1.0800000e-01   5.1111500e-02   0.0000000e+00   2.5111150e-01   1.0800000e-01
   2.0000000e-01   1.0950000e-01   5.1108500e-02   0.0000000e+00   2.5110850e-01   1.0950000e-01
   2.0000000e-01   1.1100000e-01   5.1105500e-02   0.0000000e+00   2.5110550e-01   1.1100000e-01
   2.0000000e-01   1.1250000e-01   5.1102000e-02   0.0000000e+00   2.5110200e-01   1.1250000e-01
   2.0000000e-01   1.1400000e-01   5.1099000e-02   0.0000000e+00   2.5109900e-01   1.1400000e-01
   2.0000000e-01   1.1550000e-01   5.1096000e-02   0.0000000e+00   2.5109600e-01   1.1550000e-01
   2.0000000e-01   1.1700000e-01   5.1093000e-02   0.0000000e+00   2.5109300e-01   1.1700000e-01
   2.0000000e-01   1.1850000e-01   5.1090000e-02   0.0000000e+00   2.5109000e-01   1.1850000e-01
   2.0000000e-01   1.2000000e-01   5.1087000e-02   0.0000000e+00   2.5108700e-01   1.2000000e-01
   2.0000000e-01   1.2150000e-01   5.1084000e-02   0.0000000e+00   2.5108400e-01   1.2150000e-01
   2.0000000e-01   1.2300000e-01   5.1081000e-02   0.0000000e+00   2.5108100e-01   1.2300000e-01
   2.0000000e-01   1.2450000e-01   5.1078500e-02   0.0000000e+00   2.5107850e-01   1.2450000e-01
   2.0000000e-01   1.2600000e-01   5.1075500e-02   0.0000000e+00   2.5107550e-01   1.2600000e-01
   2.0000000e-01   1.2750000e-01   5.1072500e-02   0.0000000e+00   2.5107250e-01   1.2750000e-01
   2.0000000e-01   1.2900000e-01   5.1069500e-02   0.0000000e+00   2.5106950e-01   1.2900000e-01
   2.0000000e-01   1.3050000e-01   5.1066500e-02   0.0000000e+00   2.5106650e-01   1.3050000e-01
   2.0000000e-01   1.3200000e-01   5.1064000e-02   0.0000000e+00   2.5106400e-01   1.3200000e-01
   2.0000000e-01   1.3350000e-01   5.1061000e-02   0.0000000e+00   2.5106100e-01   1.3350000e-01
   2.0000000e-01   1.3500000e-01   5.1058000e-02   0.0000000e+00   2.5105800e-01   1.3500000e-01
   2.0000000e-01   1.3650000e-01   5.1055500e-02   0.0000000e+00   2.5105550e-01   1.3650000e-01
   2.0000000e-01   1.3800000e-01   5.1052500e-02   0.0000000e+00   2.5105250e-01   1.3800000e-01
   2.0000000e-01   1.3950000e-01   5.1049500e-02   0.0000000e+00   2.5104950e-01   1.3950000e-01
   2.0000000e-01   1.4100000e-01   5.1047000e-02   0.0000000e+00   2.5104700e-01   1.4100000e-01
   2.0000000e-01   1.4250000e-01   5.1044000e-02   0.0000000e+00   2.5104400e-01   1.4250000e-01
   2.0000000e-01   1.4400000e-01   5.1041500e-02   0.0000000e+00   2.5104150e-01   1.4400000e-01
   2.0000000e-01   1.4550000e-01   5.1038500e-02   0.0000000e+00   2.5103850e-01   1.4550000e-01
   2.0000000e-01   1.4700000e-01   5.1036000e-02   0.0000000e+00   2.5103600e-01   1.4700000e-01
   2.0000000e-01   1.4850000e-01   5.1033500e-02   0.0000000e+00   2.5103350e-01   1.4850000e-01
   2.0000000e-01   1.5000000e-01   5.1030500e-02   0.0000000e+00   2.5103050e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_3.dat <==
   3.0000000e-01   0.0000000e+00   1.2581050e-05   0.0000000e+00   3.0001258e-01   0.0000000e+00
   3.0000000e-01   1.5000000e-03   5.4840500e-04   0.0000000e+00   3.0054840e-01   1.5000000e-03
   3.0000000e-01   3.0000000e-03   1.7381050e-03   0.0000000e+00   3.0173810e-01   3.0000000e-03
   3.0000000e-01   4.5000000e-03   3.5540000e-03   0.0000000e+00   3.0355400e-01   4.5000000e-03
   3.0000000e-01   6.0000000e-03   5.9693000e-03   0.0000000e+00   3.0596930e-01   6.0000000e-03
   3.0000000e-01   7.5000000e-03   8.9330000e-03   0.0000000e+00   3.0893300e-01   7.5000000e-03
   3.0000000e-01   9.0000000e-03   1.2349150e-02   0.0000000e+00   3.1234915e-01   9.0000000e-03
   3.0000000e-01   1.0500000e-02   1.6109300e-02   0.0000000e+00   3.1610930e-01   1.0500000e-02
   3.0000000e-01   1.2000000e-02   2.0083900e-02   0.0000000e+00   3.2008390e-01   1.2000000e-02
   3.0000000e-01   1.3500000e-02   2.4126650e-02   0.0000000e+00   3.2412665e-01   1.3500000e-02
   3.0000000e-01   1.5000000e-02   2.8093500e-02   0.0000000e+00   3.2809350e-01   1.5000000e-02
   3.0000000e-01   1.6500000e-02   3.1859050e-02   0.0000000e+00   3.3185905e-01   1.6500000e-02
   3.0000000e-01   1.8000000e-02   3.5321900e-02   0.0000000e+00   3.3532190e-01   1.8000000e-02
   3.0000000e-01   1.9500000e-02   3.8393650e-02   0.0000000e+00   3.3839365e-01   1.9500000e-02
   3.0000000e-01   2.1000000e-02   4.1062200e-02   0.0000000e+00   3.4106220e-01   2.1000000e-02
   3.0000000e-01   2.2500000e-02   4.3324500e-02   0.0000000e+00   3.4332450e-01   2.2500000e-02
   3.0000000e-01   2.4000000e-02   4.5165150e-02   0.0000000e+00   3.4516515e-01   2.4000000e-02
   3.0000000e-01   2.5500000e-02   4.6661400e-02   0.0000000e+00   3.4666140e-01   2.5500000e-02
   3.0000000e-01   2.7000000e-02   4.7842050e-02   0.0000000e+00   3.4784205e-01   2.7000000e-02
   3.0000000e-01   2.8500000e-02   4.8740100e-02   0.0000000e+00   3.4874010e-01   2.8500000e-02
   3.0000000e-01   3.0000000e-02   4.9429850e-02   0.0000000e+00   3.4942985e-01   3.0000000e-02
   3.0000000e-01   3.1500000e-02   4.9948200e-02   0.0000000e+00   3.4994820e-01   3.1500000e-02
   3.0000000e-01   3.3000000e-02   5.0329500e-02   0.0000000e+00   3.5032950e-01   3.3000000e-02
   3.0000000e-01   3.4500000e-02   5.0599500e-02   0.0000000e+00   3.5059950e-01   3.4500000e-02
   3.0000000e-01   3.6000000e-02   5.0792000e-02   0.0000000e+00   3.5079200e-01   3.6000000e-02
   3.0000000e-01   3.7500000e-02   5.0928000e-02   0.0000000e+00   3.5092800e-01   3.7500000e-02
   3.0000000e-01   3.9000000e-02   5.1023000e-02   0.0000000e+00   3.5102300e-01   3.9000000e-02
   3.0000000e-01   4.0500000e-02   5.1089500e-02   0.0000000e+00   3.5108950e-01   4.0500000e-02
   3.0000000e-01   4.2000000e-02   5.1135000e-02   0.0000000e+00   3.5113500e-01   4.2000000e-02
   3.0000000e-01   4.3500000e-02   5.1165500e-02   0.0000000e+00   3.5116550e-01   4.3500000e-02
   3.0000000e-01   4.5000000e-02   5.1186500e-02   0.0000000e+00   3.5118650e-01   4.5000000e-02
   3.0000000e-01   4.6500000e-02   5.1201000e-02   0.0000000e+00   3.5120100e-01   4.6500000e-02
   3.0000000e-01   4.8000000e-02   5.1211000e-02   0.0000000e+00   3.5121100e-01   4.8000000e-02
   3.0000000e-01   4.9500000e-02   5.1218000e-02   0.0000000e+00   3.5121800e-01   4.9500000e-02
   3.0000000e-01   5.1000000e-02   5.1222500e-02   0.0000000e+00   3.5122250e-01   5.1000000e-02
   3.0000000e-01   5.2500000e-02   5.1225500e-02   0.0000000e+00   3.5122550e-01   5.2500000e-02
   3.0000000e-01   5.4000000e-02   5.1227500e-02   0.0000000e+00   3.5122750e-01   5.4000000e-02
   3.0000000e-01   5.5500000e-02   5.1228500e-02   0.0000000e+00   3.5122850e-01   5.5500000e-02
   3.0000000e-01   5.7000000e-02   5.1228500e-02   0.0000000e+00   3.5122850e-01   5.7000000e-02
   3.0000000e-01   5.8500000e-02   5.1228500e-02   0.0000000e+00   3.5122850e-01   5.8500000e-02
   3.0000000e-01   6.0000000e-02   5.1227500e-02   0.0000000e+00   3.5122750e-01   6.0000000e-02
   3.0000000e-01   6.1500000e-02   5.1226500e-02   0.0000000e+00   3.5122650e-01   6.1500000e-02
   3.0000000e-01   6.3000000e-02   5.1224500e-02   0.0000000e+00   3.5122450e-01   6.3000000e-02
   3.0000000e-01   6.4500000e-02   5.1223000e-02   0.0000000e+00   3.5122300e-01   6.4500000e-02
   3.0000000e-01   6.6000000e-02   5.1220500e-02   0.0000000e+00   3.5122050e-01   6.6000000e-02
   3.0000000e-01   6.7500000e-02   5.1218500e-02   0.0000000e+00   3.5121850e-01   6.7500000e-02
   3.0000000e-01   6.9000000e-02   5.1216000e-02   0.0000000e+00   3.5121600e-01   6.9000000e-02
   3.0000000e-01   7.0500000e-02   5.1213500e-02   0.0000000e+00   3.5121350e-01   7.0500000e-02
   3.0000000e-01   7.2000000e-02   5.1210500e-02   0.0000000e+00   3.5121050e-01   7.2000000e-02
   3.0000000e-01   7.3500000e-02   5.1208000e-02   0.0000000e+00   3.5120800e-01   7.3500000e-02
   3.0000000e-01   7.5000000e-02   5.1205000e-02   0.0000000e+00   3.5120500e-01   7.5000000e-02
   3.0000000e-01   7.6500000e-02   5.1202500e-02   0.0000000e+00   3.5120250e-01   7.6500000e-02
   3.0000000e-01   7.8000000e-02   5.1199500e-02   0.0000000e+00   3.5119950e-01   7.8000000e-02
   3.0000000e-01   7.9500000e-02   5.1196500e-02   0.0000000e+00   3.5119650e-01   7.9500000e-02
   3.0000000e-01   8.1000000e-02   5.1194000e-02   0.0000000e+00   3.5119400e-01   8.1000000e-02
   3.0000000e-01   8.2500000e-02   5.1191000e-02   0.0000000e+00   3.5119100e-01   8.2500000e-02
   3.0000000e-01   8.4000000e-02   5.1188500e-02   0.0000000e+00   3.5118850e-01   8.4000000e-02
   3.0000000e-01   8.5500000e-02   5.1185500e-02   0.0000000e+00   3.5118550e-01   8.5500000e-02
   3.0000000e-01   8.7000000e-02   5.1183000e-02   0.0000000e+00   3.5118300e-01   8.7000000e-02
   3.0000000e-01   8.8500000e-02   5.1180500e-02   0.0000000e+00   3.5118050e-01   8.8500000e-02
   3.0000000e-01   9.0000000e-02   5.1177500e-02   0.0000000e+00   3.5117750e-01   9.0000000e-02
   3.0000000e-01   9.1500000e-02   5.1175000e-02   0.0000000e+00   3.5117500e-01   9.1500000e-02
   3.0000000e-01   9.3000000e-02   5.1172500e-02   0.0000000e+00   3.5117250e-01   9.3000000e-02
   3.0000000e-01   9.4500000e-02   5.1170000e-02   0.0000000e+00   3.5117000e-01   9.4500000e-02
   3.0000000e-01   9.6000000e-02   5.1167500e-02   0.0000000e+00   3.5116750e-01   9.6000000e-02
   3.0000000e-01   9.7500000e-02   5.1165000e-02   0.0000000e+00   3.5116500e-01   9.7500000e-02
   3.0000000e-01   9.9000000e-02   5.1162500e-02   0.0000000e+00   3.5116250e-01   9.9000000e-02
   3.0000000e-01   1.0050000e-01   5.1160000e-02   0.0000000e+00   3.5116000e-01   1.0050000e-01
   3.0000000e-01   1.0200000e-01   5.1157500e-02   0.0000000e+00   3.5115750e-01   1.0200000e-01
   3.0000000e-01   1.0350000e-01   5.1155000e-02   0.0000000e+00   3.5115500e-01   1.0350000e-01
   3.0000000e-01   1.0500000e-01   5.1152500e-02   0.0000000e+00   3.5115250e-01   1.0500000e-01
   3.0000000e-01   1.0650000e-01   5.1150000e-02   0.0000000e+00   3.5115000e-01   1.0650000e-01
   3.0000000e-01   1.0800000e-01   5.1147500e-02   0.0000000e+00   3.5114750e-01   1.0800000e-01
   3.0000000e-01   1.0950000e-01   5.1145500e-02   0.0000000e+00   3.5114550e-01   1.0950000e-01
   3.0000000e-01   1.1100000e-01   5.1143000e-02   0.0000000e+00   3.5114300e-01   1.1100000e-01
   3.0000000e-01   1.1250000e-01   5.1140500e-02   0.0000000e+00   3.5114050e-01   1.1250000e-01
   3.0000000e-01   1.1400000e-01   5.1138000e-02   0.0000000e+00   3.5113800e-01   1.1400000e-01
   3.0000000e-01   1.1550000e-01   5.1135500e-02   0.0000000e+00   3.5113550e-01   1.1550000e-01
   3.0000000e-01   1.1700000e-01   5.1133500e-02   0.0000000e+00   3.5113350e-01   1.1700000e-01
   3.0000000e-01   1.1850000e-01   5.1131000e-02   0.0000000e+00   3.5113100e-01   1.1850000e-01
   3.0000000e-01   1.2000000e-01   5.1128500e-02   0.0000000e+00   3.5112850e-01   1.2000000e-01
   3.0000000e-01   1.2150000e-01   5.1126000e-02   0.0000000e+00   3.5112600e-01   1.2150000e-01
   3.0000000e-01   1.2300000e-01   5.1123500e-02   0.0000000e+00   3.5112350e-01   1.2300000e-01
   3.0000000e-01   1.2450000e-01   5.1121000e-02   0.0000000e+00   3.5112100e-01   1.2450000e-01
   3.0000000e-01   1.2600000e-01   5.1119000e-02   0.0000000e+00   3.5111900e-01   1.2600000e-01
   3.0000000e-01   1.2750000e-01   5.1116500e-02   0.0000000e+00   3.5111650e-01   1.2750000e-01
   3.0000000e-01   1.2900000e-01   5.1114000e-02   0.0000000e+00   3.5111400e-01   1.2900000e-01
   3.0000000e-01   1.3050000e-01   5.1111500e-02   0.0000000e+00   3.5111150e-01   1.3050000e-01
   3.0000000e-01   1.3200000e-01   5.1109000e-02   0.0000000e+00   3.5110900e-01   1.3200000e-01
   3.0000000e-01   1.3350000e-01   5.1107000e-02   0.0000000e+00   3.5110700e-01   1.3350000e-01
   3.0000000e-01   1.3500000e-01   5.1104500e-02   0.0000000e+00   3.5110450e-01   1.3500000e-01
   3.0000000e-01   1.3650000e-01   5.1102000e-02   0.0000000e+00   3.5110200e-01   1.3650000e-01
   3.0000000e-01   1.3800000e-01   5.1099500e-02   0.0000000e+00   3.5109950e-01   1.3800000e-01
   3.0000000e-01   1.3950000e-01   5.1097000e-02   0.0000000e+00   3.5109700e-01   1.3950000e-01
   3.0000000e-01   1.4100000e-01   5.1094500e-02   0.0000000e+00   3.5109450e-01   1.4100000e-01
   3.0000000e-01   1.4250000e-01   5.1092500e-02   0.0000000e+00   3.5109250e-01   1.4250000e-01
   3.0000000e-01   1.4400000e-01   5.1090000e-02   0.0000000e+00   3.5109000e-01   1.4400000e-01
   3.0000000e-01   1.4550000e-01   5.1087500e-02   0.0000000e+00   3.5108750e-01   1.4550000e-01
   3.0000000e-01   1.4700000e-01   5.1085000e-02   0.0000000e+00   3.5108500e-01   1.4700000e-01
   3.0000000e-01   1.4850000e-01   5.1083000e-02   0.0000000e+00   3.5108300e-01   1.4850000e-01
   3.0000000e-01   1.5000000e-01   5.1080500e-02   0.0000000e+00   3.5108050e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_4.dat <==
   4.0000000e-01   0.0000000e+00   1.3126900e-05   0.0000000e+00   4.0001313e-01   0.0000000e+00
   4.0000000e-01   1.5000000e-03   5.5448500e-04   0.0000000e+00   4.0055449e-01   1.5000000e-03
   4.0000000e-01   3.0000000e-03   1.7429100e-03   0.0000000e+00   4.0174291e-01   3.0000000e-03
   4.0000000e-01   4.5000000e-03   3.5501550e-03   0.0000000e+00   4.0355016e-01   4.5000000e-03
   4.0000000e-01   6.0000000e-03   5.9504500e-03   0.0000000e+00   4.0595045e-01   6.0000000e-03
   4.0000000e-01   7.5000000e-03   8.8957000e-03   0.0000000e+00   4.0889570e-01   7.5000000e-03
   4.0000000e-01   9.0000000e-03   1.2295050e-02   0.0000000e+00   4.1229505e-01   9.0000000e-03
   4.0000000e-01   1.0500000e-02   1.6046500e-02   0.0000000e+00   4.1604650e-01   1.0500000e-02
   4.0000000e-01   1.2000000e-02   2.0026950e-02   0.0000000e+00   4.2002695e-01   1.2000000e-02
   4.0000000e-01   1.3500000e-02   2.4094100e-02   0.0000000e+00   4.2409410e-01   1.3500000e-02
   4.0000000e-01   1.5000000e-02   2.8105100e-02   0.0000000e+00   4.2810510e-01   1.5000000e-02
   4.0000000e-01   1.6500000e-02   3.1930550e-02   0.0000000e+00   4.3193055e-01   1.6500000e-02
   4.0000000e-01   1.8000000e-02   3.5462750e-02   0.0000000e+00   4.3546275e-01   1.8000000e-02
   4.0000000e-01   1.9500000e-02   3.8602950e-02   0.0000000e+00   4.3860295e-01   1.9500000e-02
   4.0000000e-01   2.1000000e-02   4.1330250e-02   0.0000000e+00   4.4133025e-01   2.1000000e-02
   4.0000000e-01   2.2500000e-02   4.3636400e-02   0.0000000e+00   4.4363640e-01   2.2500000e-02
   4.0000000e-01   2.4000000e-02   4.5498750e-02   0.0000000e+00   4.4549875e-01   2.4000000e-02
   4.0000000e-01   2.5500000e-02   4.6995500e-02   0.0000000e+00   4.4699550e-01   2.5500000e-02
   4.0000000e-01   2.7000000e-02   4.8157600e-02   0.0000000e+00   4.4815760e-01   2.7000000e-02
   4.0000000e-01   2.8500000e-02   4.9022500e-02   0.0000000e+00   4.4902250e-01   2.8500000e-02
   4.0000000e-01   3.0000000e-02   4.9671450e-02   0.0000000e+00   4.4967145e-01   3.0000000e-02
   4.0000000e-01   3.1500000e-02   5.0146000e-02   0.0000000e+00   4.5014600e-01   3.1500000e-02
   4.0000000e-01   3.3000000e-02   5.0484000e-02   0.0000000e+00   4.5048400e-01   3.3000000e-02
   4.0000000e-01   3.4500000e-02   5.0715500e-02   0.0000000e+00   4.5071550e-01   3.4500000e-02
   4.0000000e-01   3.6000000e-02   5.0874500e-02   0.0000000e+00   4.5087450e-01   3.6000000e-02
   4.0000000e-01   3.7500000e-02   5.0983000e-02   0.0000000e+00   4.5098300e-01   3.7500000e-02
   4.0000000e-01   3.9000000e-02   5.1057000e-02   0.0000000e+00   4.5105700e-01   3.9000000e-02
   4.0000000e-01   4.0500000e-02   5.1107000e-02   0.0000000e+00   4.5110700e-01   4.0500000e-02
   4.0000000e-01   4.2000000e-02   5.1141000e-02   0.0000000e+00   4.5114100e-01   4.2000000e-02
   4.0000000e-01   4.3500000e-02   5.1163500e-02   0.0000000e+00   4.5116350e-01   4.3500000e-02
   4.0000000e-01   4.5000000e-02   5.1179500e-02   0.0000000e+00   4.5117950e-01   4.5000000e-02
   4.0000000e-01   4.6500000e-02   5.1190500e-02   0.0000000e+00   4.5119050e-01   4.6500000e-02
   4.0000000e-01   4.8000000e-02   5.1198500e-02   0.0000000e+00   4.5119850e-01   4.8000000e-02
   4.0000000e-01   4.9500000e-02   5.1204500e-02   0.0000000e+00   4.5120450e-01   4.9500000e-02
   4.0000000e-01   5.1000000e-02   5.1209000e-02   0.0000000e+00   4.5120900e-01   5.1000000e-02
   4.0000000e-01   5.2500000e-02   5.1212000e-02   0.0000000e+00   4.5121200e-01   5.2500000e-02
   4.0000000e-01   5.4000000e-02   5.1214000e-02   0.0000000e+00   4.5121400e-01   5.4000000e-02
   4.0000000e-01   5.5500000e-02   5.1215500e-02   0.0000000e+00   4.5121550e-01   5.5500000e-02
   4.0000000e-01   5.7000000e-02   5.1216500e-02   0.0000000e+00   4.5121650e-01   5.7000000e-02
   4.0000000e-01   5.8500000e-02   5.1216500e-02   0.0000000e+00   4.5121650e-01   5.8500000e-02
   4.0000000e-01   6.0000000e-02   5.1216000e-02   0.0000000e+00   4.5121600e-01   6.0000000e-02
   4.0000000e-01   6.1500000e-02   5.1215000e-02   0.0000000e+00   4.5121500e-01   6.1500000e-02
   4.0000000e-01   6.3000000e-02   5.1214000e-02   0.0000000e+00   4.5121400e-01   6.3000000e-02
   4.0000000e-01   6.4500000e-02   5.1212500e-02   0.0000000e+00   4.5121250e-01   6.4500000e-02
   4.0000000e-01   6.6000000e-02   5.1210500e-02   0.0000000e+00   4.5121050e-01   6.6000000e-02
   4.0000000e-01   6.7500000e-02   5.1208500e-02   0.0000000e+00   4.5120850e-01   6.7500000e-02
   4.0000000e-01   6.9000000e-02   5.1206500e-02   0.0000000e+00   4.5120650e-01   6.9000000e-02
   4.0000000e-01   7.0500000e-02   5.1204500e-02   0.0000000e+00   4.5120450e-01   7.0500000e-02
   4.0000000e-01   7.2000000e-02   5.1202000e-02   0.0000000e+00   4.5120200e-01   7.2000000e-02
   4.0000000e-01   7.3500000e-02   5.1199500e-02   0.0000000e+00   4.5119950e-01   7.3500000e-02
   4.0000000e-01   7.5000000e-02   5.1197000e-02   0.0000000e+00   4.5119700e-01   7.5000000e-02
   4.0000000e-01   7.6500000e-02   5.1194500e-02   0.0000000e+00   4.5119450e-01   7.6500000e-02
   4.0000000e-01   7.8000000e-02   5.1192000e-02   0.0000000e+00   4.5119200e-01   7.8000000e-02
   4.0000000e-01   7.9500000e-02   5.1189500e-02   0.0000000e+00   4.5118950e-01   7.9500000e-02
   4.0000000e-01   8.1000000e-02   5.1187000e-02   0.0000000e+00   4.5118700e-01   8.1000000e-02
   4.0000000e-01   8.2500000e-02   5.1184500e-02   0.0000000e+00   4.5118450e-01   8.2500000e-02
   4.0000000e-01   8.4000000e-02   5.1182000e-02   0.0000000e+00   4.5118200e-01   8.4000000e-02
   4.0000000e-01   8.5500000e-02   5.1179500e-02   0.0000000e+00   4.5117950e-01   8.5500000e-02
   4.0000000e-01   8.7000000e-02   5.1177500e-02   0.0000000e+00   4.5117750e-01   8.7000000e-02
   4.0000000e-01   8.8500000e-02   5.1175000e-02   0.0000000e+00   4.5117500e-01   8.8500000e-02
   4.0000000e-01   9.0000000e-02   5.1172500e-02   0.0000000e+00   4.5117250e-01   9.0000000e-02
   4.0000000e-01   9.1500000e-02   5.1170500e-02   0.0000000e+00   4.5117050e-01   9.1500000e-02
   4.0000000e-01   9.3000000e-02   5.1168000e-02   0.0000000e+00   4.5116800e-01   9.3000000e-02
   4.0000000e-01   9.4500000e-02   5.1165500e-02   0.0000000e+00   4.5116550e-01   9.4500000e-02
   4.0000000e-01   9.6000000e-02   5.1163500e-02   0.0000000e+00   4.5116350e-01   9.6000000e-02
   4.0000000e-01   9.7500000e-02   5.1161500e-02   0.0000000e+00   4.5116150e-01   9.7500000e-02
   4.0000000e-01   9.9000000e-02   5.1159000e-02   0.0000000e+00   4.5115900e-01   9.9000000e-02
   4.0000000e-01   1.0050000e-01   5.1157000e-02   0.0000000e+00   4.5115700e-01   1.0050000e-01
   4.0000000e-01   1.0200000e-01   5.1154500e-02   0.0000000e+00   4.5115450e-01   1.0200000e-01
   4.0000000e-01   1.0350000e-01   5.1152500e-02   0.0000000e+00   4.5115250e-01   1.0350000e-01
   4.0000000e-01   1.0500000e-01   5.1150500e-02   0.0000000e+00   4.5115050e-01   1.0500000e-01
   4.0000000e-01   1.0650000e-01   5.1148000e-02   0.0000000e+00   4.5114800e-01   1.0650000e-01
   4.0000000e-01   1.0800000e-01   5.1146000e-02   0.0000000e+00   4.5114600e-01   1.0800000e-01
   4.0000000e-01   1.0950000e-01   5.1144000e-02   0.0000000e+00   4.5114400e-01   1.0950000e-01
   4.0000000e-01   1.1100000e-01   5.1142000e-02   0.0000000e+00   4.5114200e-01   1.1100000e-01
   4.0000000e-01   1.1250000e-01   5.1139500e-02   0.0000000e+00   4.5113950e-01   1.1250000e-01
   4.0000000e-01   1.1400000e-01   5.1137500e-02   0.0000000e+00   4.5113750e-01   1.1400000e-01
   4.0000000e-01   1.1550000e-01   5.1135500e-02   0.0000000e+00   4.5113550e-01   1.1550000e-01
   4.0000000e-01   1.1700000e-01   5.1133000e-02   0.0000000e+00   4.5113300e-01   1.1700000e-01
   4.0000000e-01   1.1850000e-01   5.1131000e-02   0.0000000e+00   4.5113100e-01   1.1850000e-01
   4.0000000e-01   1.2000000e-01   5.1129000e-02   0.0000000e+00   4.5112900e-01   1.2000000e-01
   4.0000000e-01   1.2150000e-01   5.1126500e-02   0.0000000e+00   4.5112650e-01   1.2150000e-01
   4.0000000e-01   1.2300000e-01   5.1124500e-02   0.0000000e+00   4.5112450e-01   1.2300000e-01
   4.0000000e-01   1.2450000e-01   5.1122500e-02   0.0000000e+00   4.5112250e-01   1.2450000e-01
   4.0000000e-01   1.2600000e-01   5.1120000e-02   0.0000000e+00   4.5112000e-01   1.2600000e-01
   4.0000000e-01   1.2750000e-01   5.1118000e-02   0.0000000e+00   4.5111800e-01   1.2750000e-01
   4.0000000e-01   1.2900000e-01   5.1116000e-02   0.0000000e+00   4.5111600e-01   1.2900000e-01
   4.0000000e-01   1.3050000e-01   5.1113500e-02   0.0000000e+00   4.5111350e-01   1.3050000e-01
   4.0000000e-01   1.3200000e-01   5.1111500e-02   0.0000000e+00   4.5111150e-01   1.3200000e-01
   4.0000000e-01   1.3350000e-01   5.1109500e-02   0.0000000e+00   4.5110950e-01   1.3350000e-01
   4.0000000e-01   1.3500000e-01   5.1107000e-02   0.0000000e+00   4.5110700e-01   1.3500000e-01
   4.0000000e-01   1.3650000e-01   5.1105000e-02   0.0000000e+00   4.5110500e-01   1.3650000e-01
   4.0000000e-01   1.3800000e-01   5.1102500e-02   0.0000000e+00   4.5110250e-01   1.3800000e-01
   4.0000000e-01   1.3950000e-01   5.1100500e-02   0.0000000e+00   4.5110050e-01   1.3950000e-01
   4.0000000e-01   1.4100000e-01   5.1098500e-02   0.0000000e+00   4.5109850e-01   1.4100000e-01
   4.0000000e-01   1.4250000e-01   5.1096000e-02   0.0000000e+00   4.5109600e-01   1.4250000e-01
   4.0000000e-01   1.4400000e-01   5.1094000e-02   0.0000000e+00   4.5109400e-01   1.4400000e-01
   4.0000000e-01   1.4550000e-01   5.1091500e-02   0.0000000e+00   4.5109150e-01   1.4550000e-01
   4.0000000e-01   1.4700000e-01   5.1089500e-02   0.0000000e+00   4.5108950e-01   1.4700000e-01
   4.0000000e-01   1.4850000e-01   5.1087000e-02   0.0000000e+00   4.5108700e-01   1.4850000e-01
   4.0000000e-01   1.5000000e-01   5.1085000e-02   0.0000000e+00   4.5108500e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_5.dat <==
   5.0000000e-01   0.0000000e+00   1.5448000e-05   0.0000000e+00   5.0001545e-01   0.0000000e+00
   5.0000000e-01   1.5000000e-03   6.0898500e-04   0.0000000e+00   5.0060898e-01   1.5000000e-03
   5.0000000e-01   3.0000000e-03   1.8772800e-03   0.0000000e+00   5.0187728e-01   3.0000000e-03
   5.0000000e-01   4.5000000e-03   3.7869050e-03   0.0000000e+00   5.0378691e-01   4.5000000e-03
   5.0000000e-01   6.0000000e-03   6.3076000e-03   0.0000000e+00   5.0630760e-01   6.0000000e-03
   5.0000000e-01   7.5000000e-03   9.3853000e-03   0.0000000e+00   5.0938530e-01   7.5000000e-03
   5.0000000e-01   9.0000000e-03   1.2921450e-02   0.0000000e+00   5.1292145e-01   9.0000000e-03
   5.0000000e-01   1.0500000e-02   1.6806300e-02   0.0000000e+00   5.1680630e-01   1.0500000e-02
   5.0000000e-01   1.2000000e-02   2.0908650e-02   0.0000000e+00   5.2090865e-01   1.2000000e-02
   5.0000000e-01   1.3500000e-02   2.5078950e-02   0.0000000e+00   5.2507895e-01   1.3500000e-02
   5.0000000e-01   1.5000000e-02   2.9166600e-02   0.0000000e+00   5.2916660e-01   1.5000000e-02
   5.0000000e-01   1.6500000e-02   3.3037850e-02   0.0000000e+00   5.3303785e-01   1.6500000e-02
   5.0000000e-01   1.8000000e-02   3.6581500e-02   0.0000000e+00   5.3658150e-01   1.8000000e-02
   5.0000000e-01   1.9500000e-02   3.9696600e-02   0.0000000e+00   5.3969660e-01   1.9500000e-02
   5.0000000e-01   2.1000000e-02   4.2366650e-02   0.0000000e+00   5.4236665e-01   2.1000000e-02
   5.0000000e-01   2.2500000e-02   4.4588150e-02   0.0000000e+00   5.4458815e-01   2.2500000e-02
   5.0000000e-01   2.4000000e-02   4.6344000e-02   0.0000000e+00   5.4634400e-01   2.4000000e-02
   5.0000000e-01   2.5500000e-02   4.7722400e-02   0.0000000e+00   5.4772240e-01   2.5500000e-02
   5.0000000e-01   2.7000000e-02   4.8762300e-02   0.0000000e+00   5.4876230e-01   2.7000000e-02
   5.0000000e-01   2.8500000e-02   4.9509150e-02   0.0000000e+00   5.4950915e-01   2.8500000e-02
   5.0000000e-01   3.0000000e-02   5.0049500e-02   0.0000000e+00   5.5004950e-01   3.0000000e-02
   5.0000000e-01   3.1500000e-02   5.0429000e-02   0.0000000e+00   5.5042900e-01   3.1500000e-02
   5.0000000e-01   3.3000000e-02   5.0687500e-02   0.0000000e+00   5.5068750e-01   3.3000000e-02
   5.0000000e-01   3.4500000e-02   5.0856000e-02   0.0000000e+00   5.5085600e-01   3.4500000e-02
   5.0000000e-01   3.6000000e-02   5.0966500e-02   0.0000000e+00   5.5096650e-01   3.6000000e-02
   5.0000000e-01   3.7500000e-02   5.1039000e-02   0.0000000e+00   5.5103900e-01   3.7500000e-02
   5.0000000e-01   3.9000000e-02   5.1087000e-02   0.0000000e+00   5.5108700e-01   3.9000000e-02
   5.0000000e-01   4.0500000e-02   5.1119000e-02   0.0000000e+00   5.5111900e-01   4.0500000e-02
   5.0000000e-01   4.2000000e-02   5.1140500e-02   0.0000000e+00   5.5114050e-01   4.2000000e-02
   5.0000000e-01   4.3500000e-02   5.1155500e-02   0.0000000e+00   5.5115550e-01   4.3500000e-02
   5.0000000e-01   4.5000000e-02   5.1166500e-02   0.0000000e+00   5.5116650e-01   4.5000000e-02
   5.0000000e-01   4.6500000e-02   5.1175000e-02   0.0000000e+00   5.5117500e-01   4.6500000e-02
   5.0000000e-01   4.8000000e-02   5.1181500e-02   0.0000000e+00   5.5118150e-01   4.8000000e-02
   5.0000000e-01   4.9500000e-02   5.1187000e-02   0.0000000e+00   5.5118700e-01   4.9500000e-02
   5.0000000e-01   5.1000000e-02   5.1191000e-02   0.0000000e+00   5.5119100e-01   5.1000000e-02
   5.0000000e-01   5.2500000e-02   5.1194000e-02   0.0000000e+00   5.5119400e-01   5.2500000e-02
   5.0000000e-01   5.4000000e-02   5.1196000e-02   0.0000000e+00   5.5119600e-01   5.4000000e-02
   5.0000000e-01   5.5500000e-02   5.1197500e-02   0.0000000e+00   5.5119750e-01   5.5500000e-02
   5.0000000e-01   5.7000000e-02   5.1198500e-02   0.0000000e+00   5.5119850e-01   5.7000000e-02
   5.0000000e-01   5.8500000e-02   5.1198500e-02   0.0000000e+00   5.5119850e-01   5.8500000e-02
   5.0000000e-01   6.0000000e-02   5.1198000e-02   0.0000000e+00   5.5119800e-01   6.0000000e-02
   5.0000000e-01   6.1500000e-02   5.1197500e-02   0.0000000e+00   5.5119750e-01   6.1500000e-02
   5.0000000e-01   6.3000000e-02   5.1196000e-02   0.0000000e+00   5.5119600e-01   6.3000000e-02
   5.0000000e-01   6.4500000e-02   5.1194500e-02   0.0000000e+00   5.5119450e-01   6.4500000e-02
   5.0000000e-01   6.6000000e-02   5.1192500e-02   0.0000000e+00   5.5119250e-01   6.6000000e-02
   5.0000000e-01   6.7500000e-02   5.1190500e-02   0.0000000e+00   5.5119050e-01   6.7500000e-02
   5.0000000e-01   6.9000000e-02   5.1188000e-02   0.0000000e+00   5.5118800e-01   6.9000000e-02
   5.0000000e-01   7.0500000e-02   5.1186000e-02   0.0000000e+00   5.5118600e-01   7.0500000e-02
   5.0000000e-01   7.2000000e-02   5.1183500e-02   0.0000000e+00   5.5118350e-01   7.2000000e-02
   5.0000000e-01   7.3500000e-02   5.1181000e-02   0.0000000e+00   5.5118100e-01   7.3500000e-02
   5.0000000e-01   7.5000000e-02   5.1178000e-02   0.0000000e+00   5.5117800e-01   7.5000000e-02
   5.0000000e-01   7.6500000e-02   5.1175500e-02   0.0000000e+00   5.5117550e-01   7.6500000e-02
   5.0000000e-01   7.8000000e-02   5.1173000e-02   0.0000000e+00   5.5117300e-01   7.8000000e-02
   5.0000000e-01   7.9500000e-02   5.1170500e-02   0.0000000e+00   5.5117050e-01   7.9500000e-02
   5.0000000e-01   8.1000000e-02   5.1167500e-02   0.0000000e+00   5.5116750e-01   8.1000000e-02
   5.0000000e-01   8.2500000e-02   5.1165000e-02   0.0000000e+00   5.5116500e-01   8.2500000e-02
   5.0000000e-01   8.4000000e-02   5.1162500e-02   0.0000000e+00   5.5116250e-01   8.4000000e-02
   5.0000000e-01   8.5500000e-02   5.1160000e-02   0.0000000e+00   5.5116000e-01   8.5500000e-02
   5.0000000e-01   8.7000000e-02   5.1157500e-02   0.0000000e+00   5.5115750e-01   8.7000000e-02
   5.0000000e-01   8.8500000e-02   5.1155000e-02   0.0000000e+00   5.5115500e-01   8.8500000e-02
   5.0000000e-01   9.0000000e-02   5.1152500e-02   0.0000000e+00   5.5115250e-01   9.0000000e-02
   5.0000000e-01   9.1500000e-02   5.1150500e-02   0.0000000e+00   5.5115050e-01   9.1500000e-02
   5.0000000e-01   9.3000000e-02   5.1148000e-02   0.0000000e+00   5.5114800e-01   9.3000000e-02
   5.0000000e-01   9.4500000e-02   5.1145500e-02   0.0000000e+00   5.5114550e-01   9.4500000e-02
   5.0000000e-01   9.6000000e-02   5.1143500e-02   0.0000000e+00   5.5114350e-01   9.6000000e-02
   5.0000000e-01   9.7500000e-02   5.1141000e-02   0.0000000e+00   5.5114100e-01   9.7500000e-02
   5.0000000e-01   9.9000000e-02   5.1139000e-02   0.0000000e+00   5.5113900e-01   9.9000000e-02
   5.0000000e-01   1.0050000e-01   5.1136500e-02   0.0000000e+00   5.5113650e-01   1.0050000e-01
   5.0000000e-01   1.0200000e-01   5.1134500e-02   0.0000000e+00   5.5113450e-01   1.0200000e-01
   5.0000000e-01   1.0350000e-01   5.1132000e-02   0.0000000e+00   5.5113200e-01   1.0350000e-01
   5.0000000e-01   1.0500000e-01   5.1130000e-02   0.0000000e+00   5.5113000e-01   1.0500000e-01
   5.0000000e-01   1.0650000e-01   5.1128000e-02   0.0000000e+00   5.5112800e-01   1.0650000e-01
   5.0000000e-01   1.0800000e-01   5.1125500e-02   0.0000000e+00   5.5112550e-01   1.0800000e-01
   5.0000000e-01   1.0950000e-01   5.1123500e-02   0.0000000e+00   5.5112350e-01   1.0950000e-01
   5.0000000e-01   1.1100000e-01   5.1121000e-02   0.0000000e+00   5.5112100e-01   1.1100000e-01
   5.0000000e-01   1.1250000e-01   5.1119000e-02   0.0000000e+00   5.5111900e-01   1.1250000e-01
   5.0000000e-01   1.1400000e-01   5.1117000e-02   0.0000000e+00   5.5111700e-01   1.1400000e-01
   5.0000000e-01   1.1550000e-01   5.1114500e-02   0.0000000e+00   5.5111450e-01   1.1550000e-01
   5.0000000e-01   1.1700000e-01   5.1112500e-02   0.0000000e+00   5.5111250e-01   1.1700000e-01
   5.0000000e-01   1.1850000e-01   5.1110500e-02   0.0000000e+00   5.5111050e-01   1.1850000e-01
   5.0000000e-01   1.2000000e-01   5.1108000e-02   0.0000000e+00   5.5110800e-01   1.2000000e-01
   5.0000000e-01   1.2150000e-01   5.1106000e-02   0.0000000e+00   5.5110600e-01   1.2150000e-01
   5.0000000e-01   1.2300000e-01   5.1103500e-02   0.0000000e+00   5.5110350e-01   1.2300000e-01
   5.0000000e-01   1.2450000e-01   5.1101500e-02   0.0000000e+00   5.5110150e-01   1.2450000e-01
   5.0000000e-01   1.2600000e-01   5.1099500e-02   0.0000000e+00   5.5109950e-01   1.2600000e-01
   5.0000000e-01   1.2750000e-01   5.1097000e-02   0.0000000e+00   5.5109700e-01   1.2750000e-01
   5.0000000e-01   1.2900000e-01   5.1095000e-02   0.0000000e+00   5.5109500e-01   1.2900000e-01
   5.0000000e-01   1.3050000e-01   5.1092500e-02   0.0000000e+00   5.5109250e-01   1.3050000e-01
   5.0000000e-01   1.3200000e-01   5.1090500e-02   0.0000000e+00   5.5109050e-01   1.3200000e-01
   5.0000000e-01   1.3350000e-01   5.1088000e-02   0.0000000e+00   5.5108800e-01   1.3350000e-01
   5.0000000e-01   1.3500000e-01   5.1086000e-02   0.0000000e+00   5.5108600e-01   1.3500000e-01
   5.0000000e-01   1.3650000e-01   5.1083500e-02   0.0000000e+00   5.5108350e-01   1.3650000e-01
   5.0000000e-01   1.3800000e-01   5.1081500e-02   0.0000000e+00   5.5108150e-01   1.3800000e-01
   5.0000000e-01   1.3950000e-01   5.1079000e-02   0.0000000e+00   5.5107900e-01   1.3950000e-01
   5.0000000e-01   1.4100000e-01   5.1077000e-02   0.0000000e+00   5.5107700e-01   1.4100000e-01
   5.0000000e-01   1.4250000e-01   5.1074500e-02   0.0000000e+00   5.5107450e-01   1.4250000e-01
   5.0000000e-01   1.4400000e-01   5.1072500e-02   0.0000000e+00   5.5107250e-01   1.4400000e-01
   5.0000000e-01   1.4550000e-01   5.1070000e-02   0.0000000e+00   5.5107000e-01   1.4550000e-01
   5.0000000e-01   1.4700000e-01   5.1068000e-02   0.0000000e+00   5.5106800e-01   1.4700000e-01
   5.0000000e-01   1.4850000e-01   5.1066000e-02   0.0000000e+00   5.5106600e-01   1.4850000e-01
   5.0000000e-01   1.5000000e-01   5.1063500e-02   0.0000000e+00   5.5106350e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_6.dat <==
   6.0000000e-01   0.0000000e+00   2.1417300e-05   0.0000000e+00   6.0002142e-01   0.0000000e+00
   6.0000000e-01   1.5000000e-03   7.4484500e-04   0.0000000e+00   6.0074485e-01   1.5000000e-03
   6.0000000e-01   3.0000000e-03   2.2059250e-03   0.0000000e+00   6.0220593e-01   3.0000000e-03
   6.0000000e-01   4.5000000e-03   4.3582350e-03   0.0000000e+00   6.0435823e-01   4.5000000e-03
   6.0000000e-01   6.0000000e-03   7.1598000e-03   0.0000000e+00   6.0715980e-01   6.0000000e-03
   6.0000000e-01   7.5000000e-03   1.0539450e-02   0.0000000e+00   6.1053945e-01   7.5000000e-03
   6.0000000e-01   9.0000000e-03   1.4377350e-02   0.0000000e+00   6.1437735e-01   9.0000000e-03
   6.0000000e-01   1.0500000e-02   1.8541250e-02   0.0000000e+00   6.1854125e-01   1.0500000e-02
   6.0000000e-01   1.2000000e-02   2.2876650e-02   0.0000000e+00   6.2287665e-01   1.2000000e-02
   6.0000000e-01   1.3500000e-02   2.7216250e-02   0.0000000e+00   6.2721625e-01   1.3500000e-02
   6.0000000e-01   1.5000000e-02   3.1391700e-02   0.0000000e+00   6.3139170e-01   1.5000000e-02
   6.0000000e-01   1.6500000e-02   3.5266300e-02   0.0000000e+00   6.3526630e-01   1.6500000e-02
   6.0000000e-01   1.8000000e-02   3.8730350e-02   0.0000000e+00   6.3873035e-01   1.8000000e-02
   6.0000000e-01   1.9500000e-02   4.1690450e-02   0.0000000e+00   6.4169045e-01   1.9500000e-02
   6.0000000e-01   2.1000000e-02   4.4151650e-02   0.0000000e+00   6.4415165e-01   2.1000000e-02
   6.0000000e-01   2.2500000e-02   4.6129250e-02   0.0000000e+00   6.4612925e-01   2.2500000e-02
   6.0000000e-01   2.4000000e-02   4.7626550e-02   0.0000000e+00   6.4762655e-01   2.4000000e-02
   6.0000000e-01   2.5500000e-02   4.8751300e-02   0.0000000e+00   6.4875130e-01   2.5500000e-02
   6.0000000e-01   2.7000000e-02   4.9557350e-02   0.0000000e+00   6.4955735e-01   2.7000000e-02
   6.0000000e-01   2.8500000e-02   5.0102000e-02   0.0000000e+00   6.5010200e-01   2.8500000e-02
   6.0000000e-01   3.0000000e-02   5.0474000e-02   0.0000000e+00   6.5047400e-01   3.0000000e-02
   6.0000000e-01   3.1500000e-02   5.0718500e-02   0.0000000e+00   6.5071850e-01   3.1500000e-02
   6.0000000e-01   3.3000000e-02   5.0874500e-02   0.0000000e+00   6.5087450e-01   3.3000000e-02
   6.0000000e-01   3.4500000e-02   5.0969000e-02   0.0000000e+00   6.5096900e-01   3.4500000e-02
   6.0000000e-01   3.6000000e-02   5.1028500e-02   0.0000000e+00   6.5102850e-01   3.6000000e-02
   6.0000000e-01   3.7500000e-02   5.1066500e-02   0.0000000e+00   6.5106650e-01   3.7500000e-02
   6.0000000e-01   3.9000000e-02   5.1091500e-02   0.0000000e+00   6.5109150e-01   3.9000000e-02
   6.0000000e-01   4.0500000e-02   5.1109500e-02   0.0000000e+00   6.5110950e-01   4.0500000e-02
   6.0000000e-01   4.2000000e-02   5.1122500e-02   0.0000000e+00   6.5112250e-01   4.2000000e-02
   6.0000000e-01   4.3500000e-02   5.1133000e-02   0.0000000e+00   6.5113300e-01   4.3500000e-02
   6.0000000e-01   4.5000000e-02   5.1141500e-02   0.0000000e+00   6.5114150e-01   4.5000000e-02
   6.0000000e-01   4.6500000e-02   5.1148500e-02   0.0000000e+00   6.5114850e-01   4.6500000e-02
   6.0000000e-01   4.8000000e-02   5.1154500e-02   0.0000000e+00   6.5115450e-01   4.8000000e-02
   6.0000000e-01   4.9500000e-02   5.1159000e-02   0.0000000e+00   6.5115900e-01   4.9500000e-02
   6.0000000e-01   5.1000000e-02   5.1163000e-02   0.0000000e+00   6.5116300e-01   5.1000000e-02
   6.0000000e-01   5.2500000e-02   5.1166000e-02   0.0000000e+00   6.5116600e-01   5.2500000e-02
   6.0000000e-01   5.4000000e-02   5.1168000e-02   0.0000000e+00   6.5116800e-01   5.4000000e-02
   6.0000000e-01   5.5500000e-02   5.1169000e-02   0.0000000e+00   6.5116900e-01   5.5500000e-02
   6.0000000e-01   5.7000000e-02   5.1169500e-02   0.0000000e+00   6.5116950e-01   5.7000000e-02
   6.0000000e-01   5.8500000e-02   5.1169500e-02   0.0000000e+00   6.5116950e-01   5.8500000e-02
   6.0000000e-01   6.0000000e-02   5.1168500e-02   0.0000000e+00   6.5116850e-01   6.0000000e-02
   6.0000000e-01   6.1500000e-02   5.1167500e-02   0.0000000e+00   6.5116750e-01   6.1500000e-02
   6.0000000e-01   6.3000000e-02   5.1165500e-02   0.0000000e+00   6.5116550e-01   6.3000000e-02
   6.0000000e-01   6.4500000e-02   5.1163500e-02   0.0000000e+00   6.5116350e-01   6.4500000e-02
   6.0000000e-01   6.6000000e-02   5.1161000e-02   0.0000000e+00   6.5116100e-01   6.6000000e-02
   6.0000000e-01   6.7500000e-02   5.1158500e-02   0.0000000e+00   6.5115850e-01   6.7500000e-02
   6.0000000e-01   6.9000000e-02   5.1156000e-02   0.0000000e+00   6.5115600e-01   6.9000000e-02
   6.0000000e-01   7.0500000e-02   5.1153000e-02   0.0000000e+00   6.5115300e-01   7.0500000e-02
   6.0000000e-01   7.2000000e-02   5.1150000e-02   0.0000000e+00   6.5115000e-01   7.2000000e-02
   6.0000000e-01   7.3500000e-02   5.1147000e-02   0.0000000e+00   6.5114700e-01   7.3500000e-02
   6.0000000e-01   7.5000000e-02   5.1144000e-02   0.0000000e+00   6.5114400e-01   7.5000000e-02
   6.0000000e-01   7.6500000e-02   5.1140500e-02   0.0000000e+00   6.5114050e-01   7.6500000e-02
   6.0000000e-01   7.8000000e-02   5.1137500e-02   0.0000000e+00   6.5113750e-01   7.8000000e-02
   6.0000000e-01   7.9500000e-02   5.1134500e-02   0.0000000e+00   6.5113450e-01   7.9500000e-02
   6.0000000e-01   8.1000000e-02   5.1131500e-02   0.0000000e+00   6.5113150e-01   8.1000000e-02
   6.0000000e-01   8.2500000e-02   5.1128500e-02   0.0000000e+00   6.5112850e-01   8.2500000e-02
   6.0000000e-01   8.4000000e-02   5.1125500e-02   0.0000000e+00   6.5112550e-01   8.4000000e-02
   6.0000000e-01   8.5500000e-02   5.1122500e-02   0.0000000e+00   6.5112250e-01   8.5500000e-02
   6.0000000e-01   8.7000000e-02   5.1120000e-02   0.0000000e+00   6.5112000e-01   8.7000000e-02
   6.0000000e-01   8.8500000e-02   5.1117000e-02   0.0000000e+00   6.5111700e-01   8.8500000e-02
   6.0000000e-01   9.0000000e-02   5.1114000e-02   0.0000000e+00   6.5111400e-01   9.0000000e-02
   6.0000000e-01   9.1500000e-02   5.1111500e-02   0.0000000e+00   6.5111150e-01   9.1500000e-02
   6.0000000e-01   9.3000000e-02   5.1109000e-02   0.0000000e+00   6.5110900e-01   9.3000000e-02
   6.0000000e-01   9.4500000e-02   5.1106000e-02   0.0000000e+00   6.5110600e-01   9.4500000e-02
   6.0000000e-01   9.6000000e-02   5.1103500e-02   0.0000000e+00   6.5110350e-01   9.6000000e-02
   6.0000000e-01   9.7500000e-02   5.1101000e-02   0.0000000e+00   6.5110100e-01   9.7500000e-02
   6.0000000e-01   9.9000000e-02   5.1098500e-02   0.0000000e+00   6.5109850e-01   9.9000000e-02
   6.0000000e-01   1.0050000e-01   5.1095500e-02   0.0000000e+00   6.5109550e-01   1.0050000e-01
   6.0000000e-01   1.0200000e-01   5.1093000e-02   0.0000000e+00   6.5109300e-01   1.0200000e-01
   6.0000000e-01   1.0350000e-01   5.1090500e-02   0.0000000e+00   6.5109050e-01   1.0350000e-01
   6.0000000e-01   1.0500000e-01   5.1088000e-02   0.0000000e+00   6.5108800e-01   1.0500000e-01
   6.0000000e-01   1.0650000e-01   5.1085500e-02   0.0000000e+00   6.5108550e-01   1.0650000e-01
   6.0000000e-01   1.0800000e-01   5.1083000e-02   0.0000000e+00   6.5108300e-01   1.0800000e-01
   6.0000000e-01   1.0950000e-01   5.1080500e-02   0.0000000e+00   6.5108050e-01   1.0950000e-01
   6.0000000e-01   1.1100000e-01   5.1078000e-02   0.0000000e+00   6.5107800e-01   1.1100000e-01
   6.0000000e-01   1.1250000e-01   5.1076000e-02   0.0000000e+00   6.5107600e-01   1.1250000e-01
   6.0000000e-01   1.1400000e-01   5.1073500e-02   0.0000000e+00   6.5107350e-01   1.1400000e-01
   6.0000000e-01   1.1550000e-01   5.1071000e-02   0.0000000e+00   6.5107100e-01   1.1550000e-01
   6.0000000e-01   1.1700000e-01   5.1068500e-02   0.0000000e+00   6.5106850e-01   1.1700000e-01
   6.0000000e-01   1.1850000e-01   5.1066000e-02   0.0000000e+00   6.5106600e-01   1.1850000e-01
   6.0000000e-01   1.2000000e-01   5.1063500e-02   0.0000000e+00   6.5106350e-01   1.2000000e-01
   6.0000000e-01   1.2150000e-01   5.1061000e-02   0.0000000e+00   6.5106100e-01   1.2150000e-01
   6.0000000e-01   1.2300000e-01   5.1058500e-02   0.0000000e+00   6.5105850e-01   1.2300000e-01
   6.0000000e-01   1.2450000e-01   5.1056000e-02   0.0000000e+00   6.5105600e-01   1.2450000e-01
   6.0000000e-01   1.2600000e-01   5.1053500e-02   0.0000000e+00   6.5105350e-01   1.2600000e-01
   6.0000000e-01   1.2750000e-01   5.1051000e-02   0.0000000e+00   6.5105100e-01   1.2750000e-01
   6.0000000e-01   1.2900000e-01   5.1048500e-02   0.0000000e+00   6.5104850e-01   1.2900000e-01
   6.0000000e-01   1.3050000e-01   5.1046000e-02   0.0000000e+00   6.5104600e-01   1.3050000e-01
   6.0000000e-01   1.3200000e-01   5.1044000e-02   0.0000000e+00   6.5104400e-01   1.3200000e-01
   6.0000000e-01   1.3350000e-01   5.1041500e-02   0.0000000e+00   6.5104150e-01   1.3350000e-01
   6.0000000e-01   1.3500000e-01   5.1039000e-02   0.0000000e+00   6.5103900e-01   1.3500000e-01
   6.0000000e-01   1.3650000e-01   5.1036500e-02   0.0000000e+00   6.5103650e-01   1.3650000e-01
   6.0000000e-01   1.3800000e-01   5.1034000e-02   0.0000000e+00   6.5103400e-01   1.3800000e-01
   6.0000000e-01   1.3950000e-01   5.1031500e-02   0.0000000e+00   6.5103150e-01   1.3950000e-01
   6.0000000e-01   1.4100000e-01   5.1029000e-02   0.0000000e+00   6.5102900e-01   1.4100000e-01
   6.0000000e-01   1.4250000e-01   5.1026500e-02   0.0000000e+00   6.5102650e-01   1.4250000e-01
   6.0000000e-01   1.4400000e-01   5.1024000e-02   0.0000000e+00   6.5102400e-01   1.4400000e-01
   6.0000000e-01   1.4550000e-01   5.1021500e-02   0.0000000e+00   6.5102150e-01   1.4550000e-01
   6.0000000e-01   1.4700000e-01   5.1019000e-02   0.0000000e+00   6.5101900e-01   1.4700000e-01
   6.0000000e-01   1.4850000e-01   5.1016500e-02   0.0000000e+00   6.5101650e-01   1.4850000e-01
   6.0000000e-01   1.5000000e-01   5.1014500e-02   0.0000000e+00   6.5101450e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_7.dat <==
   7.0000000e-01   0.0000000e+00   3.5674850e-05   0.0000000e+00   7.0003567e-01   0.0000000e+00
   7.0000000e-01   1.5000000e-03   1.0471950e-03   0.0000000e+00   7.0104719e-01   1.5000000e-03
   7.0000000e-01   3.0000000e-03   2.9029900e-03   0.0000000e+00   7.0290299e-01   3.0000000e-03
   7.0000000e-01   4.5000000e-03   5.5269000e-03   0.0000000e+00   7.0552690e-01   4.5000000e-03
   7.0000000e-01   6.0000000e-03   8.8513000e-03   0.0000000e+00   7.0885130e-01   6.0000000e-03
   7.0000000e-01   7.5000000e-03   1.2768500e-02   0.0000000e+00   7.1276850e-01   7.5000000e-03
   7.0000000e-01   9.0000000e-03   1.7115800e-02   0.0000000e+00   7.1711580e-01   9.0000000e-03
   7.0000000e-01   1.0500000e-02   2.1716400e-02   0.0000000e+00   7.2171640e-01   1.0500000e-02
   7.0000000e-01   1.2000000e-02   2.6373600e-02   0.0000000e+00   7.2637360e-01   1.2000000e-02
   7.0000000e-01   1.3500000e-02   3.0892300e-02   0.0000000e+00   7.3089230e-01   1.3500000e-02
   7.0000000e-01   1.5000000e-02   3.5080350e-02   0.0000000e+00   7.3508035e-01   1.5000000e-02
   7.0000000e-01   1.6500000e-02   3.8809850e-02   0.0000000e+00   7.3880985e-01   1.6500000e-02
   7.0000000e-01   1.8000000e-02   4.1989850e-02   0.0000000e+00   7.4198985e-01   1.8000000e-02
   7.0000000e-01   1.9500000e-02   4.4558100e-02   0.0000000e+00   7.4455810e-01   1.9500000e-02
   7.0000000e-01   2.1000000e-02   4.6569400e-02   0.0000000e+00   7.4656940e-01   2.1000000e-02
   7.0000000e-01   2.2500000e-02   4.8079100e-02   0.0000000e+00   7.4807910e-01   2.2500000e-02
   7.0000000e-01   2.4000000e-02   4.9131550e-02   0.0000000e+00   7.4913155e-01   2.4000000e-02
   7.0000000e-01   2.5500000e-02   4.9858650e-02   0.0000000e+00   7.4985865e-01   2.5500000e-02
   7.0000000e-01   2.7000000e-02   5.0332500e-02   0.0000000e+00   7.5033250e-01   2.7000000e-02
   7.0000000e-01   2.8500000e-02   5.0618500e-02   0.0000000e+00   7.5061850e-01   2.8500000e-02
   7.0000000e-01   3.0000000e-02   5.0795000e-02   0.0000000e+00   7.5079500e-01   3.0000000e-02
   7.0000000e-01   3.1500000e-02   5.0899500e-02   0.0000000e+00   7.5089950e-01   3.1500000e-02
   7.0000000e-01   3.3000000e-02   5.0960500e-02   0.0000000e+00   7.5096050e-01   3.3000000e-02
   7.0000000e-01   3.4500000e-02   5.0996000e-02   0.0000000e+00   7.5099600e-01   3.4500000e-02
   7.0000000e-01   3.6000000e-02   5.1019000e-02   0.0000000e+00   7.5101900e-01   3.6000000e-02
   7.0000000e-01   3.7500000e-02   5.1035500e-02   0.0000000e+00   7.5103550e-01   3.7500000e-02
   7.0000000e-01   3.9000000e-02   5.1049000e-02   0.0000000e+00   7.5104900e-01   3.9000000e-02
   7.0000000e-01   4.0500000e-02   5.1060500e-02   0.0000000e+00   7.5106050e-01   4.0500000e-02
   7.0000000e-01   4.2000000e-02   5.1070500e-02   0.0000000e+00   7.5107050e-01   4.2000000e-02
   7.0000000e-01   4.3500000e-02   5.1079000e-02   0.0000000e+00   7.5107900e-01   4.3500000e-02
   7.0000000e-01   4.5000000e-02   5.1087000e-02   0.0000000e+00   7.5108700e-01   4.5000000e-02
   7.0000000e-01   4.6500000e-02   5.1093500e-02   0.0000000e+00   7.5109350e-01   4.6500000e-02
   7.0000000e-01   4.8000000e-02   5.1099000e-02   0.0000000e+00   7.5109900e-01   4.8000000e-02
   7.0000000e-01   4.9500000e-02   5.1103500e-02   0.0000000e+00   7.5110350e-01   4.9500000e-02
   7.0000000e-01   5.1000000e-02   5.1107000e-02   0.0000000e+00   7.5110700e-01   5.1000000e-02
   7.0000000e-01   5.2500000e-02   5.1109500e-02   0.0000000e+00   7.5110950e-01   5.2500000e-02
   7.0000000e-01   5.4000000e-02   5.1110500e-02   0.0000000e+00   7.5111050e-01   5.4000000e-02
   7.0000000e-01   5.5500000e-02   5.1111000e-02   0.0000000e+00   7.5111100e-01   5.5500000e-02
   7.0000000e-01   5.7000000e-02   5.1111000e-02   0.0000000e+00   7.5111100e-01   5.7000000e-02
   7.0000000e-01   5.8500000e-02   5.1110000e-02   0.0000000e+00   7.5111000e-01   5.8500000e-02
   7.0000000e-01   6.0000000e-02   5.1108000e-02   0.0000000e+00   7.5110800e-01   6.0000000e-02
   7.0000000e-01   6.1500000e-02   5.1106000e-02   0.0000000e+00   7.5110600e-01   6.1500000e-02
   7.0000000e-01   6.3000000e-02   5.1103500e-02   0.0000000e+00   7.5110350e-01   6.3000000e-02
   7.0000000e-01   6.4500000e-02   5.1100500e-02   0.0000000e+00   7.5110050e-01   6.4500000e-02
   7.0000000e-01   6.6000000e-02   5.1097500e-02   0.0000000e+00   7.5109750e-01   6.6000000e-02
   7.0000000e-01   6.7500000e-02   5.1094000e-02   0.0000000e+00   7.5109400e-01   6.7500000e-02
   7.0000000e-01   6.9000000e-02   5.1090500e-02   0.0000000e+00   7.5109050e-01   6.9000000e-02
   7.0000000e-01   7.0500000e-02   5.1086500e-02   0.0000000e+00   7.5108650e-01   7.0500000e-02
   7.0000000e-01   7.2000000e-02   5.1082500e-02   0.0000000e+00   7.5108250e-01   7.2000000e-02
   7.0000000e-01   7.3500000e-02   5.1079000e-02   0.0000000e+00   7.5107900e-01   7.3500000e-02
   7.0000000e-01   7.5000000e-02   5.1075000e-02   0.0000000e+00   7.5107500e-01   7.5000000e-02
   7.0000000e-01   7.6500000e-02   5.1071000e-02   0.0000000e+00   7.5107100e-01   7.6500000e-02
   7.0000000e-01   7.8000000e-02   5.1067500e-02   0.0000000e+00   7.5106750e-01   7.8000000e-02
   7.0000000e-01   7.9500000e-02   5.1063500e-02   0.0000000e+00   7.5106350e-01   7.9500000e-02
   7.0000000e-01   8.1000000e-02   5.1059500e-02   0.0000000e+00   7.5105950e-01   8.1000000e-02
   7.0000000e-01   8.2500000e-02   5.1056000e-02   0.0000000e+00   7.5105600e-01   8.2500000e-02
   7.0000000e-01   8.4000000e-02   5.1052500e-02   0.0000000e+00   7.5105250e-01   8.4000000e-02
   7.0000000e-01   8.5500000e-02   5.1049000e-02   0.0000000e+00   7.5104900e-01   8.5500000e-02
   7.0000000e-01   8.7000000e-02   5.1045500e-02   0.0000000e+00   7.5104550e-01   8.7000000e-02
   7.0000000e-01   8.8500000e-02   5.1042000e-02   0.0000000e+00   7.5104200e-01   8.8500000e-02
   7.0000000e-01   9.0000000e-02   5.1038500e-02   0.0000000e+00   7.5103850e-01   9.0000000e-02
   7.0000000e-01   9.1500000e-02   5.1035000e-02   0.0000000e+00   7.5103500e-01   9.1500000e-02
   7.0000000e-01   9.3000000e-02   5.1032000e-02   0.0000000e+00   7.5103200e-01   9.3000000e-02
   7.0000000e-01   9.4500000e-02   5.1028500e-02   0.0000000e+00   7.5102850e-01   9.4500000e-02
   7.0000000e-01   9.6000000e-02   5.1025500e-02   0.0000000e+00   7.5102550e-01   9.6000000e-02
   7.0000000e-01   9.7500000e-02   5.1022000e-02   0.0000000e+00   7.5102200e-01   9.7500000e-02
   7.0000000e-01   9.9000000e-02   5.1019000e-02   0.0000000e+00   7.5101900e-01   9.9000000e-02
   7.0000000e-01   1.0050000e-01   5.1016000e-02   0.0000000e+00   7.5101600e-01   1.0050000e-01
   7.0000000e-01   1.0200000e-01   5.1013000e-02   0.0000000e+00   7.5101300e-01   1.0200000e-01
   7.0000000e-01   1.0350000e-01   5.1010000e-02   0.0000000e+00   7.5101000e-01   1.0350000e-01
   7.0000000e-01   1.0500000e-01   5.1007000e-02   0.0000000e+00   7.5100700e-01   1.0500000e-01
   7.0000000e-01   1.0650000e-01   5.1004000e-02   0.0000000e+00   7.5100400e-01   1.0650000e-01
   7.0000000e-01   1.0800000e-01   5.1001000e-02   0.0000000e+00   7.5100100e-01   1.0800000e-01
   7.0000000e-01   1.0950000e-01   5.0998000e-02   0.0000000e+00   7.5099800e-01   1.0950000e-01
   7.0000000e-01   1.1100000e-01   5.0995000e-02   0.0000000e+00   7.5099500e-01   1.1100000e-01
   7.0000000e-01   1.1250000e-01   5.0992000e-02   0.0000000e+00   7.5099200e-01   1.1250000e-01
   7.0000000e-01   1.1400000e-01   5.0989000e-02   0.0000000e+00   7.5098900e-01   1.1400000e-01
   7.0000000e-01   1.1550000e-01   5.0986500e-02   0.0000000e+00   7.5098650e-01   1.1550000e-01
   7.0000000e-01   1.1700000e-01   5.0983500e-02   0.0000000e+00   7.5098350e-01   1.1700000e-01
   7.0000000e-01   1.1850000e-01   5.0980500e-02   0.0000000e+00   7.5098050e-01   1.1850000e-01
   7.0000000e-01   1.2000000e-01   5.0977500e-02   0.0000000e+00   7.5097750e-01   1.2000000e-01
   7.0000000e-01   1.2150000e-01   5.0975000e-02   0.0000000e+00   7.5097500e-01   1.2150000e-01
   7.0000000e-01   1.2300000e-01   5.0972000e-02   0.0000000e+00   7.5097200e-01   1.2300000e-01
   7.0000000e-01   1.2450000e-01   5.0969000e-02   0.0000000e+00   7.5096900e-01   1.2450000e-01
   7.0000000e-01   1.2600000e-01   5.0966500e-02   0.0000000e+00   7.5096650e-01   1.2600000e-01
   7.0000000e-01   1.2750000e-01   5.0963500e-02   0.0000000e+00   7.5096350e-01   1.2750000e-01
   7.0000000e-01   1.2900000e-01   5.0960500e-02   0.0000000e+00   7.5096050e-01   1.2900000e-01
   7.0000000e-01   1.3050000e-01   5.0958000e-02   0.0000000e+00   7.5095800e-01   1.3050000e-01
   7.0000000e-01   1.3200000e-01   5.0955000e-02   0.0000000e+00   7.5095500e-01   1.3200000e-01
   7.0000000e-01   1.3350000e-01   5.0952000e-02   0.0000000e+00   7.5095200e-01   1.3350000e-01
   7.0000000e-01   1.3500000e-01   5.0949500e-02   0.0000000e+00   7.5094950e-01   1.3500000e-01
   7.0000000e-01   1.3650000e-01   5.0946500e-02   0.0000000e+00   7.5094650e-01   1.3650000e-01
   7.0000000e-01   1.3800000e-01   5.0944000e-02   0.0000000e+00   7.5094400e-01   1.3800000e-01
   7.0000000e-01   1.3950000e-01   5.0941000e-02   0.0000000e+00   7.5094100e-01   1.3950000e-01
   7.0000000e-01   1.4100000e-01   5.0938500e-02   0.0000000e+00   7.5093850e-01   1.4100000e-01
   7.0000000e-01   1.4250000e-01   5.0935500e-02   0.0000000e+00   7.5093550e-01   1.4250000e-01
   7.0000000e-01   1.4400000e-01   5.0933000e-02   0.0000000e+00   7.5093300e-01   1.4400000e-01
   7.0000000e-01   1.4550000e-01   5.0930000e-02   0.0000000e+00   7.5093000e-01   1.4550000e-01
   7.0000000e-01   1.4700000e-01   5.0927500e-02   0.0000000e+00   7.5092750e-01   1.4700000e-01
   7.0000000e-01   1.4850000e-01   5.0924500e-02   0.0000000e+00   7.5092450e-01   1.4850000e-01
   7.0000000e-01   1.5000000e-01   5.0922000e-02   0.0000000e+00   7.5092200e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_8.dat <==
   8.0000000e-01   0.0000000e+00   7.1257500e-05   0.0000000e+00   8.0007126e-01   0.0000000e+00
   8.0000000e-01   1.5000000e-03   1.7524700e-03   0.0000000e+00   8.0175247e-01   1.5000000e-03
   8.0000000e-01   3.0000000e-03   4.4460750e-03   0.0000000e+00   8.0444608e-01   3.0000000e-03
   8.0000000e-01   4.5000000e-03   8.0027500e-03   0.0000000e+00   8.0800275e-01   4.5000000e-03
   8.0000000e-01   6.0000000e-03   1.2293900e-02   0.0000000e+00   8.1229390e-01   6.0000000e-03
   8.0000000e-01   7.5000000e-03   1.7129650e-02   0.0000000e+00   8.1712965e-01   7.5000000e-03
   8.0000000e-01   9.0000000e-03   2.2259750e-02   0.0000000e+00   8.2225975e-01   9.0000000e-03
   8.0000000e-01   1.0500000e-02   2.7424450e-02   0.0000000e+00   8.2742445e-01   1.0500000e-02
   8.0000000e-01   1.2000000e-02   3.2359600e-02   0.0000000e+00   8.3235960e-01   1.2000000e-02
   8.0000000e-01   1.3500000e-02   3.6847000e-02   0.0000000e+00   8.3684700e-01   1.3500000e-02
   8.0000000e-01   1.5000000e-02   4.0689400e-02   0.0000000e+00   8.4068940e-01   1.5000000e-02
   8.0000000e-01   1.6500000e-02   4.3822300e-02   0.0000000e+00   8.4382230e-01   1.6500000e-02
   8.0000000e-01   1.8000000e-02   4.6232650e-02   0.0000000e+00   8.4623265e-01   1.8000000e-02
   8.0000000e-01   1.9500000e-02   4.7953500e-02   0.0000000e+00   8.4795350e-01   1.9500000e-02
   8.0000000e-01   2.1000000e-02   4.9135150e-02   0.0000000e+00   8.4913515e-01   2.1000000e-02
   8.0000000e-01   2.2500000e-02   4.9896900e-02   0.0000000e+00   8.4989690e-01   2.2500000e-02
   8.0000000e-01   2.4000000e-02   5.0339000e-02   0.0000000e+00   8.5033900e-01   2.4000000e-02
   8.0000000e-01   2.5500000e-02   5.0591500e-02   0.0000000e+00   8.5059150e-01   2.5500000e-02
   8.0000000e-01   2.7000000e-02   5.0725000e-02   0.0000000e+00   8.5072500e-01   2.7000000e-02
   8.0000000e-01   2.8500000e-02   5.0791000e-02   0.0000000e+00   8.5079100e-01   2.8500000e-02
   8.0000000e-01   3.0000000e-02   5.0827000e-02   0.0000000e+00   8.5082700e-01   3.0000000e-02
   8.0000000e-01   3.1500000e-02   5.0848500e-02   0.0000000e+00   8.5084850e-01   3.1500000e-02
   8.0000000e-01   3.3000000e-02   5.0864500e-02   0.0000000e+00   8.5086450e-01   3.3000000e-02
   8.0000000e-01   3.4500000e-02   5.0878500e-02   0.0000000e+00   8.5087850e-01   3.4500000e-02
   8.0000000e-01   3.6000000e-02   5.0892000e-02   0.0000000e+00   8.5089200e-01   3.6000000e-02
   8.0000000e-01   3.7500000e-02   5.0905000e-02   0.0000000e+00   8.5090500e-01   3.7500000e-02
   8.0000000e-01   3.9000000e-02   5.0917500e-02   0.0000000e+00   8.5091750e-01   3.9000000e-02
   8.0000000e-01   4.0500000e-02   5.0929000e-02   0.0000000e+00   8.5092900e-01   4.0500000e-02
   8.0000000e-01   4.2000000e-02   5.0939500e-02   0.0000000e+00   8.5093950e-01   4.2000000e-02
   8.0000000e-01   4.3500000e-02   5.0948500e-02   0.0000000e+00   8.5094850e-01   4.3500000e-02
   8.0000000e-01   4.5000000e-02   5.0956000e-02   0.0000000e+00   8.5095600e-01   4.5000000e-02
   8.0000000e-01   4.6500000e-02   5.0962500e-02   0.0000000e+00   8.5096250e-01   4.6500000e-02
   8.0000000e-01   4.8000000e-02   5.0967500e-02   0.0000000e+00   8.5096750e-01   4.8000000e-02
   8.0000000e-01   4.9500000e-02   5.0971000e-02   0.0000000e+00   8.5097100e-01   4.9500000e-02
   8.0000000e-01   5.1000000e-02   5.0973500e-02   0.0000000e+00   8.5097350e-01   5.1000000e-02
   8.0000000e-01   5.2500000e-02   5.0975000e-02   0.0000000e+00   8.5097500e-01   5.2500000e-02
   8.0000000e-01   5.4000000e-02   5.0975000e-02   0.0000000e+00   8.5097500e-01   5.4000000e-02
   8.0000000e-01   5.5500000e-02   5.0974500e-02   0.0000000e+00   8.5097450e-01   5.5500000e-02
   8.0000000e-01   5.7000000e-02   5.0973000e-02   0.0000000e+00   8.5097300e-01   5.7000000e-02
   8.0000000e-01   5.8500000e-02   5.0970500e-02   0.0000000e+00   8.5097050e-01   5.8500000e-02
   8.0000000e-01   6.0000000e-02   5.0968000e-02   0.0000000e+00   8.5096800e-01   6.0000000e-02
   8.0000000e-01   6.1500000e-02   5.0964500e-02   0.0000000e+00   8.5096450e-01   6.1500000e-02
   8.0000000e-01   6.3000000e-02   5.0960500e-02   0.0000000e+00   8.5096050e-01   6.3000000e-02
   8.0000000e-01   6.4500000e-02   5.0956500e-02   0.0000000e+00   8.5095650e-01   6.4500000e-02
   8.0000000e-01   6.6000000e-02   5.0952000e-02   0.0000000e+00   8.5095200e-01   6.6000000e-02
   8.0000000e-01   6.7500000e-02   5.0947500e-02   0.0000000e+00   8.5094750e-01   6.7500000e-02
   8.0000000e-01   6.9000000e-02   5.0942500e-02   0.0000000e+00   8.5094250e-01   6.9000000e-02
   8.0000000e-01   7.0500000e-02   5.0937500e-02   0.0000000e+00   8.5093750e-01   7.0500000e-02
   8.0000000e-01   7.2000000e-02   5.0933000e-02   0.0000000e+00   8.5093300e-01   7.2000000e-02
   8.0000000e-01   7.3500000e-02   5.0928000e-02   0.0000000e+00   8.5092800e-01   7.3500000e-02
   8.0000000e-01   7.5000000e-02   5.0923000e-02   0.0000000e+00   8.5092300e-01   7.5000000e-02
   8.0000000e-01   7.6500000e-02   5.0918000e-02   0.0000000e+00   8.5091800e-01   7.6500000e-02
   8.0000000e-01   7.8000000e-02   5.0913500e-02   0.0000000e+00   8.5091350e-01   7.8000000e-02
   8.0000000e-01   7.9500000e-02   5.0909000e-02   0.0000000e+00   8.5090900e-01   7.9500000e-02
   8.0000000e-01   8.1000000e-02   5.0904000e-02   0.0000000e+00   8.5090400e-01   8.1000000e-02
   8.0000000e-01   8.2500000e-02   5.0899500e-02   0.0000000e+00   8.5089950e-01   8.2500000e-02
   8.0000000e-01   8.4000000e-02   5.0895500e-02   0.0000000e+00   8.5089550e-01   8.4000000e-02
   8.0000000e-01   8.5500000e-02   5.0891000e-02   0.0000000e+00   8.5089100e-01   8.5500000e-02
   8.0000000e-01   8.7000000e-02   5.0886500e-02   0.0000000e+00   8.5088650e-01   8.7000000e-02
   8.0000000e-01   8.8500000e-02   5.0882500e-02   0.0000000e+00   8.5088250e-01   8.8500000e-02
   8.0000000e-01   9.0000000e-02   5.0878500e-02   0.0000000e+00   8.5087850e-01   9.0000000e-02
   8.0000000e-01   9.1500000e-02   5.0874500e-02   0.0000000e+00   8.5087450e-01   9.1500000e-02
   8.0000000e-01   9.3000000e-02   5.0870500e-02   0.0000000e+00   8.5087050e-01   9.3000000e-02
   8.0000000e-01   9.4500000e-02   5.0867000e-02   0.0000000e+00   8.5086700e-01   9.4500000e-02
   8.0000000e-01   9.6000000e-02   5.0863000e-02   0.0000000e+00   8.5086300e-01   9.6000000e-02
   8.0000000e-01   9.7500000e-02   5.0859500e-02   0.0000000e+00   8.5085950e-01   9.7500000e-02
   8.0000000e-01   9.9000000e-02   5.0856000e-02   0.0000000e+00   8.5085600e-01   9.9000000e-02
   8.0000000e-01   1.0050000e-01   5.0852500e-02   0.0000000e+00   8.5085250e-01   1.0050000e-01
   8.0000000e-01   1.0200000e-01   5.0849000e-02   0.0000000e+00   8.5084900e-01   1.0200000e-01
   8.0000000e-01   1.0350000e-01   5.0845500e-02   0.0000000e+00   8.5084550e-01   1.0350000e-01
   8.0000000e-01   1.0500000e-01   5.0842000e-02   0.0000000e+00   8.5084200e-01   1.0500000e-01
   8.0000000e-01   1.0650000e-01   5.0838500e-02   0.0000000e+00   8.5083850e-01   1.0650000e-01
   8.0000000e-01   1.0800000e-01   5.0835000e-02   0.0000000e+00   8.5083500e-01   1.0800000e-01
   8.0000000e-01   1.0950000e-01   5.0832000e-02   0.0000000e+00   8.5083200e-01   1.0950000e-01
   8.0000000e-01   1.1100000e-01   5.0828500e-02   0.0000000e+00   8.5082850e-01   1.1100000e-01
   8.0000000e-01   1.1250000e-01   5.0825500e-02   0.0000000e+00   8.5082550e-01   1.1250000e-01
   8.0000000e-01   1.1400000e-01   5.0822000e-02   0.0000000e+00   8.5082200e-01   1.1400000e-01
   8.0000000e-01   1.1550000e-01   5.0819000e-02   0.0000000e+00   8.5081900e-01   1.1550000e-01
   8.0000000e-01   1.1700000e-01   5.0815500e-02   0.0000000e+00   8.5081550e-01   1.1700000e-01
   8.0000000e-01   1.1850000e-01   5.0812500e-02   0.0000000e+00   8.5081250e-01   1.1850000e-01
   8.0000000e-01   1.2000000e-01   5.0809500e-02   0.0000000e+00   8.5080950e-01   1.2000000e-01
   8.0000000e-01   1.2150000e-01   5.0806500e-02   0.0000000e+00   8.5080650e-01   1.2150000e-01
   8.0000000e-01   1.2300000e-01   5.0803500e-02   0.0000000e+00   8.5080350e-01   1.2300000e-01
   8.0000000e-01   1.2450000e-01   5.0800500e-02   0.0000000e+00   8.5080050e-01   1.2450000e-01
   8.0000000e-01   1.2600000e-01   5.0797500e-02   0.0000000e+00   8.5079750e-01   1.2600000e-01
   8.0000000e-01   1.2750000e-01   5.0794500e-02   0.0000000e+00   8.5079450e-01   1.2750000e-01
   8.0000000e-01   1.2900000e-01   5.0791500e-02   0.0000000e+00   8.5079150e-01   1.2900000e-01
   8.0000000e-01   1.3050000e-01   5.0788500e-02   0.0000000e+00   8.5078850e-01   1.3050000e-01
   8.0000000e-01   1.3200000e-01   5.0785500e-02   0.0000000e+00   8.5078550e-01   1.3200000e-01
   8.0000000e-01   1.3350000e-01   5.0782500e-02   0.0000000e+00   8.5078250e-01   1.3350000e-01
   8.0000000e-01   1.3500000e-01   5.0780000e-02   0.0000000e+00   8.5078000e-01   1.3500000e-01
   8.0000000e-01   1.3650000e-01   5.0777000e-02   0.0000000e+00   8.5077700e-01   1.3650000e-01
   8.0000000e-01   1.3800000e-01   5.0774000e-02   0.0000000e+00   8.5077400e-01   1.3800000e-01
   8.0000000e-01   1.3950000e-01   5.0771500e-02   0.0000000e+00   8.5077150e-01   1.3950000e-01
   8.0000000e-01   1.4100000e-01   5.0768500e-02   0.0000000e+00   8.5076850e-01   1.4100000e-01
   8.0000000e-01   1.4250000e-01   5.0766000e-02   0.0000000e+00   8.5076600e-01   1.4250000e-01
   8.0000000e-01   1.4400000e-01   5.0763000e-02   0.0000000e+00   8.5076300e-01   1.4400000e-01
   8.0000000e-01   1.4550000e-01   5.0760500e-02   0.0000000e+00   8.5076050e-01   1.4550000e-01
   8.0000000e-01   1.4700000e-01   5.0758000e-02   0.0000000e+00   8.5075800e-01   1.4700000e-01
   8.0000000e-01   1.4850000e-01   5.0755000e-02   0.0000000e+00   8.5075500e-01   1.4850000e-01
   8.0000000e-01   1.5000000e-01   5.0752500e-02   0.0000000e+00   8.5075250e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_External_Pos_9.dat <==
   9.0000000e-01   0.0000000e+00   1.7400300e-04   0.0000000e+00   9.0017400e-01   0.0000000e+00
   9.0000000e-01   1.5000000e-03   3.6738150e-03   0.0000000e+00   9.0367381e-01   1.5000000e-03
   9.0000000e-01   3.0000000e-03   8.4346000e-03   0.0000000e+00   9.0843460e-01   3.0000000e-03
   9.0000000e-01   4.5000000e-03   1.4077150e-02   0.0000000e+00   9.1407715e-01   4.5000000e-03
   9.0000000e-01   6.0000000e-03   2.0277650e-02   0.0000000e+00   9.2027765e-01   6.0000000e-03
   9.0000000e-01   7.5000000e-03   2.6610800e-02   0.0000000e+00   9.2661080e-01   7.5000000e-03
   9.0000000e-01   9.0000000e-03   3.2628900e-02   0.0000000e+00   9.3262890e-01   9.0000000e-03
   9.0000000e-01   1.0500000e-02   3.7941000e-02   0.0000000e+00   9.3794100e-01   1.0500000e-02
   9.0000000e-01   1.2000000e-02   4.2261700e-02   0.0000000e+00   9.4226170e-01   1.2000000e-02
   9.0000000e-01   1.3500000e-02   4.5509500e-02   0.0000000e+00   9.4550950e-01   1.3500000e-02
   9.0000000e-01   1.5000000e-02   4.7691600e-02   0.0000000e+00   9.4769160e-01   1.5000000e-02
   9.0000000e-01   1.6500000e-02   4.9034350e-02   0.0000000e+00   9.4903435e-01   1.6500000e-02
   9.0000000e-01   1.8000000e-02   4.9765300e-02   0.0000000e+00   9.4976530e-01   1.8000000e-02
   9.0000000e-01   1.9500000e-02   5.0102000e-02   0.0000000e+00   9.5010200e-01   1.9500000e-02
   9.0000000e-01   2.1000000e-02   5.0248000e-02   0.0000000e+00   9.5024800e-01   2.1000000e-02
   9.0000000e-01   2.2500000e-02   5.0303500e-02   0.0000000e+00   9.5030350e-01   2.2500000e-02
   9.0000000e-01   2.4000000e-02   5.0327000e-02   0.0000000e+00   9.5032700e-01   2.4000000e-02
   9.0000000e-01   2.5500000e-02   5.0346500e-02   0.0000000e+00   9.5034650e-01   2.5500000e-02
   9.0000000e-01   2.7000000e-02   5.0369000e-02   0.0000000e+00   9.5036900e-01   2.7000000e-02
   9.0000000e-01   2.8500000e-02   5.0395000e-02   0.0000000e+00   9.5039500e-01   2.8500000e-02
   9.0000000e-01   3.0000000e-02   5.0422000e-02   0.0000000e+00   9.5042200e-01   3.0000000e-02
   9.0000000e-01   3.1500000e-02   5.0449500e-02   0.0000000e+00   9.5044950e-01   3.1500000e-02
   9.0000000e-01   3.3000000e-02   5.0475000e-02   0.0000000e+00   9.5047500e-01   3.3000000e-02
   9.0000000e-01   3.4500000e-02   5.0499000e-02   0.0000000e+00   9.5049900e-01   3.4500000e-02
   9.0000000e-01   3.6000000e-02   5.0521000e-02   0.0000000e+00   9.5052100e-01   3.6000000e-02
   9.0000000e-01   3.7500000e-02   5.0540500e-02   0.0000000e+00   9.5054050e-01   3.7500000e-02
   9.0000000e-01   3.9000000e-02   5.0558000e-02   0.0000000e+00   9.5055800e-01   3.9000000e-02
   9.0000000e-01   4.0500000e-02   5.0573000e-02   0.0000000e+00   9.5057300e-01   4.0500000e-02
   9.0000000e-01   4.2000000e-02   5.0586000e-02   0.0000000e+00   9.5058600e-01   4.2000000e-02
   9.0000000e-01   4.3500000e-02   5.0597000e-02   0.0000000e+00   9.5059700e-01   4.3500000e-02
   9.0000000e-01   4.5000000e-02   5.0605500e-02   0.0000000e+00   9.5060550e-01   4.5000000e-02
   9.0000000e-01   4.6500000e-02   5.0612500e-02   0.0000000e+00   9.5061250e-01   4.6500000e-02
   9.0000000e-01   4.8000000e-02   5.0617500e-02   0.0000000e+00   9.5061750e-01   4.8000000e-02
   9.0000000e-01   4.9500000e-02   5.0621500e-02   0.0000000e+00   9.5062150e-01   4.9500000e-02
   9.0000000e-01   5.1000000e-02   5.0623500e-02   0.0000000e+00   9.5062350e-01   5.1000000e-02
   9.0000000e-01   5.2500000e-02   5.0624500e-02   0.0000000e+00   9.5062450e-01   5.2500000e-02
   9.0000000e-01   5.4000000e-02   5.0624000e-02   0.0000000e+00   9.5062400e-01   5.4000000e-02
   9.0000000e-01   5.5500000e-02   5.0622500e-02   0.0000000e+00   9.5062250e-01   5.5500000e-02
   9.0000000e-01   5.7000000e-02   5.0620500e-02   0.0000000e+00   9.5062050e-01   5.7000000e-02
   9.0000000e-01   5.8500000e-02   5.0617500e-02   0.0000000e+00   9.5061750e-01   5.8500000e-02
   9.0000000e-01   6.0000000e-02   5.0614000e-02   0.0000000e+00   9.5061400e-01   6.0000000e-02
   9.0000000e-01   6.1500000e-02   5.0610000e-02   0.0000000e+00   9.5061000e-01   6.1500000e-02
   9.0000000e-01   6.3000000e-02   5.0605500e-02   0.0000000e+00   9.5060550e-01   6.3000000e-02
   9.0000000e-01   6.4500000e-02   5.0601000e-02   0.0000000e+00   9.5060100e-01   6.4500000e-02
   9.0000000e-01   6.6000000e-02   5.0596500e-02   0.0000000e+00   9.5059650e-01   6.6000000e-02
   9.0000000e-01   6.7500000e-02   5.0591500e-02   0.0000000e+00   9.5059150e-01   6.7500000e-02
   9.0000000e-01   6.9000000e-02   5.0586500e-02   0.0000000e+00   9.5058650e-01   6.9000000e-02
   9.0000000e-01   7.0500000e-02   5.0582000e-02   0.0000000e+00   9.5058200e-01   7.0500000e-02
   9.0000000e-01   7.2000000e-02   5.0577000e-02   0.0000000e+00   9.5057700e-01   7.2000000e-02
   9.0000000e-01   7.3500000e-02   5.0572000e-02   0.0000000e+00   9.5057200e-01   7.3500000e-02
   9.0000000e-01   7.5000000e-02   5.0567500e-02   0.0000000e+00   9.5056750e-01   7.5000000e-02
   9.0000000e-01   7.6500000e-02   5.0563000e-02   0.0000000e+00   9.5056300e-01   7.6500000e-02
   9.0000000e-01   7.8000000e-02   5.0558500e-02   0.0000000e+00   9.5055850e-01   7.8000000e-02
   9.0000000e-01   7.9500000e-02   5.0554500e-02   0.0000000e+00   9.5055450e-01   7.9500000e-02
   9.0000000e-01   8.1000000e-02   5.0550500e-02   0.0000000e+00   9.5055050e-01   8.1000000e-02
   9.0000000e-01   8.2500000e-02   5.0546500e-02   0.0000000e+00   9.5054650e-01   8.2500000e-02
   9.0000000e-01   8.4000000e-02   5.0543000e-02   0.0000000e+00   9.5054300e-01   8.4000000e-02
   9.0000000e-01   8.5500000e-02   5.0539500e-02   0.0000000e+00   9.5053950e-01   8.5500000e-02
   9.0000000e-01   8.7000000e-02   5.0536000e-02   0.0000000e+00   9.5053600e-01   8.7000000e-02
   9.0000000e-01   8.8500000e-02   5.0532500e-02   0.0000000e+00   9.5053250e-01   8.8500000e-02
   9.0000000e-01   9.0000000e-02   5.0529500e-02   0.0000000e+00   9.5052950e-01   9.0000000e-02
   9.0000000e-01   9.1500000e-02   5.0526500e-02   0.0000000e+00   9.5052650e-01   9.1500000e-02
   9.0000000e-01   9.3000000e-02   5.0523500e-02   0.0000000e+00   9.5052350e-01   9.3000000e-02
   9.0000000e-01   9.4500000e-02   5.0520500e-02   0.0000000e+00   9.5052050e-01   9.4500000e-02
   9.0000000e-01   9.6000000e-02   5.0518000e-02   0.0000000e+00   9.5051800e-01   9.6000000e-02
   9.0000000e-01   9.7500000e-02   5.0515500e-02   0.0000000e+00   9.5051550e-01   9.7500000e-02
   9.0000000e-01   9.9000000e-02   5.0513000e-02   0.0000000e+00   9.5051300e-01   9.9000000e-02
   9.0000000e-01   1.0050000e-01   5.0510500e-02   0.0000000e+00   9.5051050e-01   1.0050000e-01
   9.0000000e-01   1.0200000e-01   5.0508000e-02   0.0000000e+00   9.5050800e-01   1.0200000e-01
   9.0000000e-01   1.0350000e-01   5.0505500e-02   0.0000000e+00   9.5050550e-01   1.0350000e-01
   9.0000000e-01   1.0500000e-01   5.0503500e-02   0.0000000e+00   9.5050350e-01   1.0500000e-01
   9.0000000e-01   1.0650000e-01   5.0501500e-02   0.0000000e+00   9.5050150e-01   1.0650000e-01
   9.0000000e-01   1.0800000e-01   5.0499500e-02   0.0000000e+00   9.5049950e-01   1.0800000e-01
   9.0000000e-01   1.0950000e-01   5.0497500e-02   0.0000000e+00   9.5049750e-01   1.0950000e-01
   9.0000000e-01   1.1100000e-01   5.0495500e-02   0.0000000e+00   9.5049550e-01   1.1100000e-01
   9.0000000e-01   1.1250000e-01   5.0493500e-02   0.0000000e+00   9.5049350e-01   1.1250000e-01
   9.0000000e-01   1.1400000e-01   5.0491500e-02   0.0000000e+00   9.5049150e-01   1.1400000e-01
   9.0000000e-01   1.1550000e-01   5.0490000e-02   0.0000000e+00   9.5049000e-01   1.1550000e-01
   9.0000000e-01   1.1700000e-01   5.0488000e-02   0.0000000e+00   9.5048800e-01   1.1700000e-01
   9.0000000e-01   1.1850000e-01   5.0486500e-02   0.0000000e+00   9.5048650e-01   1.1850000e-01
   9.0000000e-01   1.2000000e-01   5.0484500e-02   0.0000000e+00   9.5048450e-01   1.2000000e-01
   9.0000000e-01   1.2150000e-01   5.0483000e-02   0.0000000e+00   9.5048300e-01   1.2150000e-01
   9.0000000e-01   1.2300000e-01   5.0481500e-02   0.0000000e+00   9.5048150e-01   1.2300000e-01
   9.0000000e-01   1.2450000e-01   5.0480000e-02   0.0000000e+00   9.5048000e-01   1.2450000e-01
   9.0000000e-01   1.2600000e-01   5.0478500e-02   0.0000000e+00   9.5047850e-01   1.2600000e-01
   9.0000000e-01   1.2750000e-01   5.0477000e-02   0.0000000e+00   9.5047700e-01   1.2750000e-01
   9.0000000e-01   1.2900000e-01   5.0475500e-02   0.0000000e+00   9.5047550e-01   1.2900000e-01
   9.0000000e-01   1.3050000e-01   5.0474000e-02   0.0000000e+00   9.5047400e-01   1.3050000e-01
   9.0000000e-01   1.3200000e-01   5.0472500e-02   0.0000000e+00   9.5047250e-01   1.3200000e-01
   9.0000000e-01   1.3350000e-01   5.0471000e-02   0.0000000e+00   9.5047100e-01   1.3350000e-01
   9.0000000e-01   1.3500000e-01   5.0470000e-02   0.0000000e+00   9.5047000e-01   1.3500000e-01
   9.0000000e-01   1.3650000e-01   5.0468500e-02   0.0000000e+00   9.5046850e-01   1.3650000e-01
   9.0000000e-01   1.3800000e-01   5.0467000e-02   0.0000000e+00   9.5046700e-01   1.3800000e-01
   9.0000000e-01   1.3950000e-01   5.0466000e-02   0.0000000e+00   9.5046600e-01   1.3950000e-01
   9.0000000e-01   1.4100000e-01   5.0464500e-02   0.0000000e+00   9.5046450e-01   1.4100000e-01
   9.0000000e-01   1.4250000e-01   5.0463500e-02   0.0000000e+00   9.5046350e-01   1.4250000e-01
   9.0000000e-01   1.4400000e-01   5.0462500e-02   0.0000000e+00   9.5046250e-01   1.4400000e-01
   9.0000000e-01   1.4550000e-01   5.0461000e-02   0.0000000e+00   9.5046100e-01   1.4550000e-01
   9.0000000e-01   1.4700000e-01   5.0460000e-02   0.0000000e+00   9.5046000e-01   1.4700000e-01
   9.0000000e-01   1.4850000e-01   5.0459000e-02   0.0000000e+00   9.5045900e-01   1.4850000e-01
   9.0000000e-01   1.5000000e-01   5.0458000e-02   0.0000000e+00   9.5045800e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_0.dat <==
   5.0000000e-02   0.0000000e+00  -4.7313800e-02   0.0000000e+00   2.6862000e-03   0.0000000e+00
   5.0000000e-02   1.5000000e-03  -4.5823400e-02   0.0000000e+00   4.1766000e-03   1.5000000e-03
   5.0000000e-02   3.0000000e-03  -4.1485400e-02   0.0000000e+00   8.5146000e-03   3.0000000e-03
   5.0000000e-02   4.5000000e-03  -3.7150250e-02   0.0000000e+00   1.2849750e-02   4.5000000e-03
   5.0000000e-02   6.0000000e-03  -3.2932600e-02   0.0000000e+00   1.7067400e-02   6.0000000e-03
   5.0000000e-02   7.5000000e-03  -2.8912900e-02   0.0000000e+00   2.1087100e-02   7.5000000e-03
   5.0000000e-02   9.0000000e-03  -2.5140500e-02   0.0000000e+00   2.4859500e-02   9.0000000e-03
   5.0000000e-02   1.0500000e-02  -2.1652300e-02   0.0000000e+00   2.8347700e-02   1.0500000e-02
   5.0000000e-02   1.2000000e-02  -1.8474650e-02   0.0000000e+00   3.1525350e-02   1.2000000e-02
   5.0000000e-02   1.3500000e-02  -1.5609750e-02   0.0000000e+00   3.4390250e-02   1.3500000e-02
   5.0000000e-02   1.5000000e-02  -1.3073800e-02   0.0000000e+00   3.6926200e-02   1.5000000e-02
   5.0000000e-02   1.6500000e-02  -1.0845200e-02   0.0000000e+00   3.9154800e-02   1.6500000e-02
   5.0000000e-02   1.8000000e-02  -8.9115000e-03   0.0000000e+00   4.1088500e-02   1.8000000e-02
   5.0000000e-02   1.9500000e-02  -7.2645500e-03   0.0000000e+00   4.2735450e-02   1.9500000e-02
   5.0000000e-02   2.1000000e-02  -5.8635500e-03   0.0000000e+00   4.4136450e-02   2.1000000e-02
   5.0000000e-02   2.2500000e-02  -4.6837050e-03   0.0000000e+00   4.5316295e-02   2.2500000e-02
   5.0000000e-02   2.4000000e-02  -3.7161700e-03   0.0000000e+00   4.6283830e-02   2.4000000e-02
   5.0000000e-02   2.5500000e-02  -2.9151200e-03   0.0000000e+00   4.7084880e-02   2.5500000e-02
   5.0000000e-02   2.7000000e-02  -2.2636400e-03   0.0000000e+00   4.7736360e-02   2.7000000e-02
   5.0000000e-02   2.8500000e-02  -1.7459050e-03   0.0000000e+00   4.8254095e-02   2.8500000e-02
   5.0000000e-02   3.0000000e-02  -1.3282850e-03   0.0000000e+00   4.8671715e-02   3.0000000e-02
   5.0000000e-02   3.1500000e-02  -9.9523500e-04   0.0000000e+00   4.9004765e-02   3.1500000e-02
   5.0000000e-02   3.3000000e-02  -7.3233500e-04   0.0000000e+00   4.9267665e-02   3.3000000e-02
   5.0000000e-02   3.4500000e-02  -5.2929000e-04   0.0000000e+00   4.9470710e-02   3.4500000e-02
   5.0000000e-02   3.6000000e-02  -3.7074050e-04   0.0000000e+00   4.9629260e-02   3.6000000e-02
   5.0000000e-02   3.7500000e-02  -2.4636950e-04   0.0000000e+00   4.9753630e-02   3.7500000e-02
   5.0000000e-02   3.9000000e-02  -1.4866850e-04   0.0000000e+00   4.9851332e-02   3.9000000e-02
   5.0000000e-02   4.0500000e-02  -7.1537000e-05   0.0000000e+00   4.9928463e-02   4.0500000e-02
   5.0000000e-02   4.2000000e-02  -1.0123100e-05   0.0000000e+00   4.9989877e-02   4.2000000e-02
   5.0000000e-02   4.3500000e-02  -3.8919650e-05   0.0000000e+00   5.0038920e-02   4.3500000e-02
   5.0000000e-02   4.5000000e-02  -7.8520000e-05   0.0000000e+00   5.0078520e-02   4.5000000e-02
   5.0000000e-02   4.6500000e-02  -1.1169250e-04   0.0000000e+00   5.0111693e-02   4.6500000e-02
   5.0000000e-02   4.8000000e-02  -1.4008200e-04   0.0000000e+00   5.0140082e-02   4.8000000e-02
   5.0000000e-02   4.9500000e-02  -1.6486100e-04   0.0000000e+00   5.0164861e-02   4.9500000e-02
   5.0000000e-02   5.1000000e-02  -1.8686950e-04   0.0000000e+00   5.0186870e-02   5.1000000e-02
   5.0000000e-02   5.2500000e-02  -2.0645300e-04   0.0000000e+00   5.0206453e-02   5.2500000e-02
   5.0000000e-02   5.4000000e-02  -2.2406900e-04   0.0000000e+00   5.0224069e-02   5.4000000e-02
   5.0000000e-02   5.5500000e-02  -2.4047550e-04   0.0000000e+00   5.0240475e-02   5.5500000e-02
   5.0000000e-02   5.7000000e-02  -2.5586350e-04   0.0000000e+00   5.0255864e-02   5.7000000e-02
   5.0000000e-02   5.8500000e-02  -2.7010450e-04   0.0000000e+00   5.0270105e-02   5.8500000e-02
   5.0000000e-02   6.0000000e-02  -2.8348450e-04   0.0000000e+00   5.0283485e-02   6.0000000e-02
   5.0000000e-02   6.1500000e-02  -2.9629750e-04   0.0000000e+00   5.0296298e-02   6.1500000e-02
   5.0000000e-02   6.3000000e-02  -3.0840300e-04   0.0000000e+00   5.0308403e-02   6.3000000e-02
   5.0000000e-02   6.4500000e-02  -3.1983600e-04   0.0000000e+00   5.0319836e-02   6.4500000e-02
   5.0000000e-02   6.6000000e-02  -3.3090400e-04   0.0000000e+00   5.0330904e-02   6.6000000e-02
   5.0000000e-02   6.7500000e-02  -3.4134950e-04   0.0000000e+00   5.0341350e-02   6.7500000e-02
   5.0000000e-02   6.9000000e-02  -3.5136550e-04   0.0000000e+00   5.0351366e-02   6.9000000e-02
   5.0000000e-02   7.0500000e-02  -3.6109300e-04   0.0000000e+00   5.0361093e-02   7.0500000e-02
   5.0000000e-02   7.2000000e-02  -3.7020200e-04   0.0000000e+00   5.0370202e-02   7.2000000e-02
   5.0000000e-02   7.3500000e-02  -3.7913400e-04   0.0000000e+00   5.0379134e-02   7.3500000e-02
   5.0000000e-02   7.5000000e-02  -3.8759200e-04   0.0000000e+00   5.0387592e-02   7.5000000e-02
   5.0000000e-02   7.6500000e-02  -3.9579350e-04   0.0000000e+00   5.0395794e-02   7.6500000e-02
   5.0000000e-02   7.8000000e-02  -4.0368800e-04   0.0000000e+00   5.0403688e-02   7.8000000e-02
   5.0000000e-02   7.9500000e-02  -4.1125150e-04   0.0000000e+00   5.0411252e-02   7.9500000e-02
   5.0000000e-02   8.1000000e-02  -4.1862350e-04   0.0000000e+00   5.0418624e-02   8.1000000e-02
   5.0000000e-02   8.2500000e-02  -4.2563050e-04   0.0000000e+00   5.0425631e-02   8.2500000e-02
   5.0000000e-02   8.4000000e-02  -4.3251750e-04   0.0000000e+00   5.0432518e-02   8.4000000e-02
   5.0000000e-02   8.5500000e-02  -4.3903750e-04   0.0000000e+00   5.0439038e-02   8.5500000e-02
   5.0000000e-02   8.7000000e-02  -4.4547300e-04   0.0000000e+00   5.0445473e-02   8.7000000e-02
   5.0000000e-02   8.8500000e-02  -4.5156700e-04   0.0000000e+00   5.0451567e-02   8.8500000e-02
   5.0000000e-02   9.0000000e-02  -4.5758250e-04   0.0000000e+00   5.0457583e-02   9.0000000e-02
   5.0000000e-02   9.1500000e-02  -4.6330250e-04   0.0000000e+00   5.0463303e-02   9.1500000e-02
   5.0000000e-02   9.3000000e-02  -4.6892550e-04   0.0000000e+00   5.0468926e-02   9.3000000e-02
   5.0000000e-02   9.4500000e-02  -4.7431800e-04   0.0000000e+00   5.0474318e-02   9.4500000e-02
   5.0000000e-02   9.6000000e-02  -4.7957300e-04   0.0000000e+00   5.0479573e-02   9.6000000e-02
   5.0000000e-02   9.7500000e-02  -4.8467800e-04   0.0000000e+00   5.0484678e-02   9.7500000e-02
   5.0000000e-02   9.9000000e-02  -4.8958900e-04   0.0000000e+00   5.0489589e-02   9.9000000e-02
   5.0000000e-02   1.0050000e-01  -4.9444200e-04   0.0000000e+00   5.0494442e-02   1.0050000e-01
   5.0000000e-02   1.0200000e-01  -4.9902900e-04   0.0000000e+00   5.0499029e-02   1.0200000e-01
   5.0000000e-02   1.0350000e-01  -5.0361500e-04   0.0000000e+00   5.0503615e-02   1.0350000e-01
   5.0000000e-02   1.0500000e-01  -5.0794500e-04   0.0000000e+00   5.0507945e-02   1.0500000e-01
   5.0000000e-02   1.0650000e-01  -5.1222500e-04   0.0000000e+00   5.0512225e-02   1.0650000e-01
   5.0000000e-02   1.0800000e-01  -5.1638000e-04   0.0000000e+00   5.0516380e-02   1.0800000e-01
   5.0000000e-02   1.0950000e-01  -5.2037500e-04   0.0000000e+00   5.0520375e-02   1.0950000e-01
   5.0000000e-02   1.1100000e-01  -5.2437000e-04   0.0000000e+00   5.0524370e-02   1.1100000e-01
   5.0000000e-02   1.1250000e-01  -5.2810000e-04   0.0000000e+00   5.0528100e-02   1.1250000e-01
   5.0000000e-02   1.1400000e-01  -5.3182500e-04   0.0000000e+00   5.0531825e-02   1.1400000e-01
   5.0000000e-02   1.1550000e-01  -5.3544000e-04   0.0000000e+00   5.0535440e-02   1.1550000e-01
   5.0000000e-02   1.1700000e-01  -5.3891000e-04   0.0000000e+00   5.0538910e-02   1.1700000e-01
   5.0000000e-02   1.1850000e-01  -5.4238000e-04   0.0000000e+00   5.0542380e-02   1.1850000e-01
   5.0000000e-02   1.2000000e-01  -5.4565500e-04   0.0000000e+00   5.0545655e-02   1.2000000e-01
   5.0000000e-02   1.2150000e-01  -5.4888000e-04   0.0000000e+00   5.0548880e-02   1.2150000e-01
   5.0000000e-02   1.2300000e-01  -5.5209000e-04   0.0000000e+00   5.0552090e-02   1.2300000e-01
   5.0000000e-02   1.2450000e-01  -5.5508500e-04   0.0000000e+00   5.0555085e-02   1.2450000e-01
   5.0000000e-02   1.2600000e-01  -5.5808500e-04   0.0000000e+00   5.0558085e-02   1.2600000e-01
   5.0000000e-02   1.2750000e-01  -5.6102000e-04   0.0000000e+00   5.0561020e-02   1.2750000e-01
   5.0000000e-02   1.2900000e-01  -5.6380500e-04   0.0000000e+00   5.0563805e-02   1.2900000e-01
   5.0000000e-02   1.3050000e-01  -5.6658500e-04   0.0000000e+00   5.0566585e-02   1.3050000e-01
   5.0000000e-02   1.3200000e-01  -5.6928500e-04   0.0000000e+00   5.0569285e-02   1.3200000e-01
   5.0000000e-02   1.3350000e-01  -5.7186500e-04   0.0000000e+00   5.0571865e-02   1.3350000e-01
   5.0000000e-02   1.3500000e-01  -5.7444000e-04   0.0000000e+00   5.0574440e-02   1.3500000e-01
   5.0000000e-02   1.3650000e-01  -5.7693500e-04   0.0000000e+00   5.0576935e-02   1.3650000e-01
   5.0000000e-02   1.3800000e-01  -5.7932000e-04   0.0000000e+00   5.0579320e-02   1.3800000e-01
   5.0000000e-02   1.3950000e-01  -5.8170500e-04   0.0000000e+00   5.0581705e-02   1.3950000e-01
   5.0000000e-02   1.4100000e-01  -5.8402000e-04   0.0000000e+00   5.0584020e-02   1.4100000e-01
   5.0000000e-02   1.4250000e-01  -5.8622000e-04   0.0000000e+00   5.0586220e-02   1.4250000e-01
   5.0000000e-02   1.4400000e-01  -5.8842500e-04   0.0000000e+00   5.0588425e-02   1.4400000e-01
   5.0000000e-02   1.4550000e-01  -5.9058500e-04   0.0000000e+00   5.0590585e-02   1.4550000e-01
   5.0000000e-02   1.4700000e-01  -5.9261500e-04   0.0000000e+00   5.0592615e-02   1.4700000e-01
   5.0000000e-02   1.4850000e-01  -5.9465000e-04   0.0000000e+00   5.0594650e-02   1.4850000e-01
   5.0000000e-02   1.5000000e-01  -5.9667500e-04   0.0000000e+00   5.0596675e-02   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_1.dat <==
   1.5000000e-01   0.0000000e+00  -4.9982700e-02   0.0000000e+00   1.0001730e-01   0.0000000e+00
   1.5000000e-01   1.5000000e-03  -4.9241800e-02   0.0000000e+00   1.0075820e-01   1.5000000e-03
   1.5000000e-01   3.0000000e-03  -4.7609950e-02   0.0000000e+00   1.0239005e-01   3.0000000e-03
   1.5000000e-01   4.5000000e-03  -4.5145500e-02   0.0000000e+00   1.0485450e-01   4.5000000e-03
   1.5000000e-01   6.0000000e-03  -4.1934750e-02   0.0000000e+00   1.0806525e-01   6.0000000e-03
   1.5000000e-01   7.5000000e-03  -3.8130650e-02   0.0000000e+00   1.1186935e-01   7.5000000e-03
   1.5000000e-01   9.0000000e-03  -3.3954450e-02   0.0000000e+00   1.1604555e-01   9.0000000e-03
   1.5000000e-01   1.0500000e-02  -2.9631200e-02   0.0000000e+00   1.2036880e-01   1.0500000e-02
   1.5000000e-01   1.2000000e-02  -2.5373250e-02   0.0000000e+00   1.2462675e-01   1.2000000e-02
   1.5000000e-01   1.3500000e-02  -2.1342000e-02   0.0000000e+00   1.2865800e-01   1.3500000e-02
   1.5000000e-01   1.5000000e-02  -1.7662300e-02   0.0000000e+00   1.3233770e-01   1.5000000e-02
   1.5000000e-01   1.6500000e-02  -1.4376850e-02   0.0000000e+00   1.3562315e-01   1.6500000e-02
   1.5000000e-01   1.8000000e-02  -1.1504800e-02   0.0000000e+00   1.3849520e-01   1.8000000e-02
   1.5000000e-01   1.9500000e-02  -9.0549500e-03   0.0000000e+00   1.4094505e-01   1.9500000e-02
   1.5000000e-01   2.1000000e-02  -6.9767500e-03   0.0000000e+00   1.4302325e-01   2.1000000e-02
   1.5000000e-01   2.2500000e-02  -5.2370000e-03   0.0000000e+00   1.4476300e-01   2.2500000e-02
   1.5000000e-01   2.4000000e-02  -3.8248000e-03   0.0000000e+00   1.4617520e-01   2.4000000e-02
   1.5000000e-01   2.5500000e-02  -2.6703300e-03   0.0000000e+00   1.4732967e-01   2.5500000e-02
   1.5000000e-01   2.7000000e-02  -1.7473100e-03   0.0000000e+00   1.4825269e-01   2.7000000e-02
   1.5000000e-01   2.8500000e-02  -1.0305550e-03   0.0000000e+00   1.4896945e-01   2.8500000e-02
   1.5000000e-01   3.0000000e-02  -4.6721850e-04   0.0000000e+00   1.4953278e-01   3.0000000e-02
   1.5000000e-01   3.1500000e-02  -3.2380950e-05   0.0000000e+00   1.4996762e-01   3.1500000e-02
   1.5000000e-01   3.3000000e-02  -2.9717750e-04   0.0000000e+00   1.5029718e-01   3.3000000e-02
   1.5000000e-01   3.4500000e-02  -5.3827000e-04   0.0000000e+00   1.5053827e-01   3.4500000e-02
   1.5000000e-01   3.6000000e-02  -7.1484000e-04   0.0000000e+00   1.5071484e-01   3.6000000e-02
   1.5000000e-01   3.7500000e-02  -8.4300500e-04   0.0000000e+00   1.5084301e-01   3.7500000e-02
   1.5000000e-01   3.9000000e-02  -9.3435500e-04   0.0000000e+00   1.5093435e-01   3.9000000e-02
   1.5000000e-01   4.0500000e-02  -9.9820500e-04   0.0000000e+00   1.5099820e-01   4.0500000e-02
   1.5000000e-01   4.2000000e-02  -1.0418250e-03   0.0000000e+00   1.5104182e-01   4.2000000e-02
   1.5000000e-01   4.3500000e-02  -1.0702400e-03   0.0000000e+00   1.5107024e-01   4.3500000e-02
   1.5000000e-01   4.5000000e-02  -1.0876850e-03   0.0000000e+00   1.5108768e-01   4.5000000e-02
   1.5000000e-01   4.6500000e-02  -1.0979800e-03   0.0000000e+00   1.5109798e-01   4.6500000e-02
   1.5000000e-01   4.8000000e-02  -1.1033250e-03   0.0000000e+00   1.5110332e-01   4.8000000e-02
   1.5000000e-01   4.9500000e-02  -1.1053200e-03   0.0000000e+00   1.5110532e-01   4.9500000e-02
   1.5000000e-01   5.1000000e-02  -1.1050550e-03   0.0000000e+00   1.5110505e-01   5.1000000e-02
   1.5000000e-01   5.2500000e-02  -1.1030450e-03   0.0000000e+00   1.5110304e-01   5.2500000e-02
   1.5000000e-01   5.4000000e-02  -1.0998300e-03   0.0000000e+00   1.5109983e-01   5.4000000e-02
   1.5000000e-01   5.5500000e-02  -1.0960200e-03   0.0000000e+00   1.5109602e-01   5.5500000e-02
   1.5000000e-01   5.7000000e-02  -1.0917700e-03   0.0000000e+00   1.5109177e-01   5.7000000e-02
   1.5000000e-01   5.8500000e-02  -1.0871450e-03   0.0000000e+00   1.5108715e-01   5.8500000e-02
   1.5000000e-01   6.0000000e-02  -1.0823350e-03   0.0000000e+00   1.5108233e-01   6.0000000e-02
   1.5000000e-01   6.1500000e-02  -1.0774350e-03   0.0000000e+00   1.5107743e-01   6.1500000e-02
   1.5000000e-01   6.3000000e-02  -1.0724450e-03   0.0000000e+00   1.5107244e-01   6.3000000e-02
   1.5000000e-01   6.4500000e-02  -1.0674250e-03   0.0000000e+00   1.5106743e-01   6.4500000e-02
   1.5000000e-01   6.6000000e-02  -1.0624000e-03   0.0000000e+00   1.5106240e-01   6.6000000e-02
   1.5000000e-01   6.7500000e-02  -1.0573750e-03   0.0000000e+00   1.5105737e-01   6.7500000e-02
   1.5000000e-01   6.9000000e-02  -1.0523800e-03   0.0000000e+00   1.5105238e-01   6.9000000e-02
   1.5000000e-01   7.0500000e-02  -1.0474050e-03   0.0000000e+00   1.5104740e-01   7.0500000e-02
   1.5000000e-01   7.2000000e-02  -1.0424950e-03   0.0000000e+00   1.5104249e-01   7.2000000e-02
   1.5000000e-01   7.3500000e-02  -1.0376050e-03   0.0000000e+00   1.5103760e-01   7.3500000e-02
   1.5000000e-01   7.5000000e-02  -1.0327950e-03   0.0000000e+00   1.5103279e-01   7.5000000e-02
   1.5000000e-01   7.6500000e-02  -1.0280300e-03   0.0000000e+00   1.5102803e-01   7.6500000e-02
   1.5000000e-01   7.8000000e-02  -1.0233300e-03   0.0000000e+00   1.5102333e-01   7.8000000e-02
   1.5000000e-01   7.9500000e-02  -1.0187050e-03   0.0000000e+00   1.5101871e-01   7.9500000e-02
   1.5000000e-01   8.1000000e-02  -1.0141350e-03   0.0000000e+00   1.5101413e-01   8.1000000e-02
   1.5000000e-01   8.2500000e-02  -1.0096650e-03   0.0000000e+00   1.5100966e-01   8.2500000e-02
   1.5000000e-01   8.4000000e-02  -1.0052300e-03   0.0000000e+00   1.5100523e-01   8.4000000e-02
   1.5000000e-01   8.5500000e-02  -1.0009150e-03   0.0000000e+00   1.5100091e-01   8.5500000e-02
   1.5000000e-01   8.7000000e-02  -9.9663000e-04   0.0000000e+00   1.5099663e-01   8.7000000e-02
   1.5000000e-01   8.8500000e-02  -9.9247000e-04   0.0000000e+00   1.5099247e-01   8.8500000e-02
   1.5000000e-01   9.0000000e-02  -9.8834500e-04   0.0000000e+00   1.5098834e-01   9.0000000e-02
   1.5000000e-01   9.1500000e-02  -9.8433500e-04   0.0000000e+00   1.5098433e-01   9.1500000e-02
   1.5000000e-01   9.3000000e-02  -9.8036500e-04   0.0000000e+00   1.5098037e-01   9.3000000e-02
   1.5000000e-01   9.4500000e-02  -9.7650000e-04   0.0000000e+00   1.5097650e-01   9.4500000e-02
   1.5000000e-01   9.6000000e-02  -9.7269500e-04   0.0000000e+00   1.5097269e-01   9.6000000e-02
   1.5000000e-01   9.7500000e-02  -9.6896000e-04   0.0000000e+00   1.5096896e-01   9.7500000e-02
   1.5000000e-01   9.9000000e-02  -9.6531500e-04   0.0000000e+00   1.5096531e-01   9.9000000e-02
   1.5000000e-01   1.0050000e-01  -9.6170000e-04   0.0000000e+00   1.5096170e-01   1.0050000e-01
   1.5000000e-01   1.0200000e-01  -9.5822000e-04   0.0000000e+00   1.5095822e-01   1.0200000e-01
   1.5000000e-01   1.0350000e-01  -9.5474000e-04   0.0000000e+00   1.5095474e-01   1.0350000e-01
   1.5000000e-01   1.0500000e-01  -9.5139000e-04   0.0000000e+00   1.5095139e-01   1.0500000e-01
   1.5000000e-01   1.0650000e-01  -9.4807000e-04   0.0000000e+00   1.5094807e-01   1.0650000e-01
   1.5000000e-01   1.0800000e-01  -9.4482000e-04   0.0000000e+00   1.5094482e-01   1.0800000e-01
   1.5000000e-01   1.0950000e-01  -9.4165000e-04   0.0000000e+00   1.5094165e-01   1.0950000e-01
   1.5000000e-01   1.1100000e-01  -9.3848500e-04   0.0000000e+00   1.5093848e-01   1.1100000e-01
   1.5000000e-01   1.1250000e-01  -9.3546500e-04   0.0000000e+00   1.5093546e-01   1.1250000e-01
   1.5000000e-01   1.1400000e-01  -9.3245500e-04   0.0000000e+00   1.5093245e-01   1.1400000e-01
   1.5000000e-01   1.1550000e-01  -9.2950000e-04   0.0000000e+00   1.5092950e-01   1.1550000e-01
   1.5000000e-01   1.1700000e-01  -9.2663000e-04   0.0000000e+00   1.5092663e-01   1.1700000e-01
   1.5000000e-01   1.1850000e-01  -9.2376500e-04   0.0000000e+00   1.5092376e-01   1.1850000e-01
   1.5000000e-01   1.2000000e-01  -9.2100500e-04   0.0000000e+00   1.5092100e-01   1.2000000e-01
   1.5000000e-01   1.2150000e-01  -9.1828000e-04   0.0000000e+00   1.5091828e-01   1.2150000e-01
   1.5000000e-01   1.2300000e-01  -9.1556500e-04   0.0000000e+00   1.5091557e-01   1.2300000e-01
   1.5000000e-01   1.2450000e-01  -9.1297500e-04   0.0000000e+00   1.5091298e-01   1.2450000e-01
   1.5000000e-01   1.2600000e-01  -9.1038000e-04   0.0000000e+00   1.5091038e-01   1.2600000e-01
   1.5000000e-01   1.2750000e-01  -9.0783000e-04   0.0000000e+00   1.5090783e-01   1.2750000e-01
   1.5000000e-01   1.2900000e-01  -9.0536500e-04   0.0000000e+00   1.5090536e-01   1.2900000e-01
   1.5000000e-01   1.3050000e-01  -9.0290500e-04   0.0000000e+00   1.5090291e-01   1.3050000e-01
   1.5000000e-01   1.3200000e-01  -9.0049500e-04   0.0000000e+00   1.5090049e-01   1.3200000e-01
   1.5000000e-01   1.3350000e-01  -8.9816000e-04   0.0000000e+00   1.5089816e-01   1.3350000e-01
   1.5000000e-01   1.3500000e-01  -8.9582000e-04   0.0000000e+00   1.5089582e-01   1.3500000e-01
   1.5000000e-01   1.3650000e-01  -8.9353500e-04   0.0000000e+00   1.5089353e-01   1.3650000e-01
   1.5000000e-01   1.3800000e-01  -8.9131500e-04   0.0000000e+00   1.5089131e-01   1.3800000e-01
   1.5000000e-01   1.3950000e-01  -8.8909500e-04   0.0000000e+00   1.5088910e-01   1.3950000e-01
   1.5000000e-01   1.4100000e-01  -8.8692000e-04   0.0000000e+00   1.5088692e-01   1.4100000e-01
   1.5000000e-01   1.4250000e-01  -8.8481500e-04   0.0000000e+00   1.5088482e-01   1.4250000e-01
   1.5000000e-01   1.4400000e-01  -8.8270500e-04   0.0000000e+00   1.5088271e-01   1.4400000e-01
   1.5000000e-01   1.4550000e-01  -8.8062000e-04   0.0000000e+00   1.5088062e-01   1.4550000e-01
   1.5000000e-01   1.4700000e-01  -8.7862000e-04   0.0000000e+00   1.5087862e-01   1.4700000e-01
   1.5000000e-01   1.4850000e-01  -8.7661500e-04   0.0000000e+00   1.5087661e-01   1.4850000e-01
   1.5000000e-01   1.5000000e-01  -8.7461000e-04   0.0000000e+00   1.5087461e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_10.dat <==
   1.0500000e+00   0.0000000e+00  -4.0351100e-02   0.0000000e+00   1.0096489e+00   0.0000000e+00
   1.0500000e+00   1.5000000e-03  -2.0375150e-02   0.0000000e+00   1.0296249e+00   1.5000000e-03
   1.0500000e+00   3.0000000e-03  -1.2932100e-02   0.0000000e+00   1.0370679e+00   3.0000000e-03
   1.0500000e+00   4.5000000e-03  -1.0150350e-02   0.0000000e+00   1.0398497e+00   4.5000000e-03
   1.0500000e+00   6.0000000e-03  -8.7976500e-03   0.0000000e+00   1.0412024e+00   6.0000000e-03
   1.0500000e+00   7.5000000e-03  -7.7345500e-03   0.0000000e+00   1.0422655e+00   7.5000000e-03
   1.0500000e+00   9.0000000e-03  -6.7499500e-03   0.0000000e+00   1.0432501e+00   9.0000000e-03
   1.0500000e+00   1.0500000e-02  -5.8481000e-03   0.0000000e+00   1.0441519e+00   1.0500000e-02
   1.0500000e+00   1.2000000e-02  -5.0453500e-03   0.0000000e+00   1.0449546e+00   1.2000000e-02
   1.0500000e+00   1.3500000e-02  -4.3420050e-03   0.0000000e+00   1.0456580e+00   1.3500000e-02
   1.0500000e+00   1.5000000e-02  -3.7378500e-03   0.0000000e+00   1.0462622e+00   1.5000000e-02
   1.0500000e+00   1.6500000e-02  -3.2201800e-03   0.0000000e+00   1.0467798e+00   1.6500000e-02
   1.0500000e+00   1.8000000e-02  -2.7798200e-03   0.0000000e+00   1.0472202e+00   1.8000000e-02
   1.0500000e+00   1.9500000e-02  -2.4094800e-03   0.0000000e+00   1.0475905e+00   1.9500000e-02
   1.0500000e+00   2.1000000e-02  -2.0954900e-03   0.0000000e+00   1.0479045e+00   2.1000000e-02
   1.0500000e+00   2.2500000e-02  -1.8296300e-03   0.0000000e+00   1.0481704e+00   2.2500000e-02
   1.0500000e+00   2.4000000e-02  -1.6078400e-03   0.0000000e+00   1.0483922e+00   2.4000000e-02
   1.0500000e+00   2.5500000e-02  -1.4194300e-03   0.0000000e+00   1.0485806e+00   2.5500000e-02
   1.0500000e+00   2.7000000e-02  -1.2603300e-03   0.0000000e+00   1.0487397e+00   2.7000000e-02
   1.0500000e+00   2.8500000e-02  -1.1271250e-03   0.0000000e+00   1.0488729e+00   2.8500000e-02
   1.0500000e+00   3.0000000e-02  -1.0133200e-03   0.0000000e+00   1.0489867e+00   3.0000000e-02
   1.0500000e+00   3.1500000e-02  -9.1611000e-04   0.0000000e+00   1.0490839e+00   3.1500000e-02
   1.0500000e+00   3.3000000e-02  -8.3300000e-04   0.0000000e+00   1.0491670e+00   3.3000000e-02
   1.0500000e+00   3.4500000e-02  -7.6241500e-04   0.0000000e+00   1.0492376e+00   3.4500000e-02
   1.0500000e+00   3.6000000e-02  -7.0165000e-04   0.0000000e+00   1.0492983e+00   3.6000000e-02
   1.0500000e+00   3.7500000e-02  -6.4892000e-04   0.0000000e+00   1.0493511e+00   3.7500000e-02
   1.0500000e+00   3.9000000e-02  -6.0292500e-04   0.0000000e+00   1.0493971e+00   3.9000000e-02
   1.0500000e+00   4.0500000e-02  -5.6258500e-04   0.0000000e+00   1.0494374e+00   4.0500000e-02
   1.0500000e+00   4.2000000e-02  -5.2698000e-04   0.0000000e+00   1.0494730e+00   4.2000000e-02
   1.0500000e+00   4.3500000e-02  -4.9553300e-04   0.0000000e+00   1.0495045e+00   4.3500000e-02
   1.0500000e+00   4.5000000e-02  -4.6767200e-04   0.0000000e+00   1.0495323e+00   4.5000000e-02
   1.0500000e+00   4.6500000e-02  -4.4259550e-04   0.0000000e+00   1.0495574e+00   4.6500000e-02
   1.0500000e+00   4.8000000e-02  -4.1986000e-04   0.0000000e+00   1.0495801e+00   4.8000000e-02
   1.0500000e+00   4.9500000e-02  -3.9910000e-04   0.0000000e+00   1.0496009e+00   4.9500000e-02
   1.0500000e+00   5.1000000e-02  -3.8001400e-04   0.0000000e+00   1.0496200e+00   5.1000000e-02
   1.0500000e+00   5.2500000e-02  -3.6254750e-04   0.0000000e+00   1.0496375e+00   5.2500000e-02
   1.0500000e+00   5.4000000e-02  -3.4655000e-04   0.0000000e+00   1.0496535e+00   5.4000000e-02
   1.0500000e+00   5.5500000e-02  -3.3152950e-04   0.0000000e+00   1.0496685e+00   5.5500000e-02
   1.0500000e+00   5.7000000e-02  -3.1736050e-04   0.0000000e+00   1.0496826e+00   5.7000000e-02
   1.0500000e+00   5.8500000e-02  -3.0420000e-04   0.0000000e+00   1.0496958e+00   5.8500000e-02
   1.0500000e+00   6.0000000e-02  -2.9180700e-04   0.0000000e+00   1.0497082e+00   6.0000000e-02
   1.0500000e+00   6.1500000e-02  -2.7991550e-04   0.0000000e+00   1.0497201e+00   6.1500000e-02
   1.0500000e+00   6.3000000e-02  -2.6864400e-04   0.0000000e+00   1.0497314e+00   6.3000000e-02
   1.0500000e+00   6.4500000e-02  -2.5795100e-04   0.0000000e+00   1.0497420e+00   6.4500000e-02
   1.0500000e+00   6.6000000e-02  -2.4756950e-04   0.0000000e+00   1.0497524e+00   6.6000000e-02
   1.0500000e+00   6.7500000e-02  -2.3771450e-04   0.0000000e+00   1.0497623e+00   6.7500000e-02
   1.0500000e+00   6.9000000e-02  -2.2820950e-04   0.0000000e+00   1.0497718e+00   6.9000000e-02
   1.0500000e+00   7.0500000e-02  -2.1893950e-04   0.0000000e+00   1.0497811e+00   7.0500000e-02
   1.0500000e+00   7.2000000e-02  -2.1014100e-04   0.0000000e+00   1.0497899e+00   7.2000000e-02
   1.0500000e+00   7.3500000e-02  -2.0147300e-04   0.0000000e+00   1.0497985e+00   7.3500000e-02
   1.0500000e+00   7.5000000e-02  -1.9314850e-04   0.0000000e+00   1.0498069e+00   7.5000000e-02
   1.0500000e+00   7.6500000e-02  -1.8501000e-04   0.0000000e+00   1.0498150e+00   7.6500000e-02
   1.0500000e+00   7.8000000e-02  -1.7709350e-04   0.0000000e+00   1.0498229e+00   7.8000000e-02
   1.0500000e+00   7.9500000e-02  -1.6942350e-04   0.0000000e+00   1.0498306e+00   7.9500000e-02
   1.0500000e+00   8.1000000e-02  -1.6189700e-04   0.0000000e+00   1.0498381e+00   8.1000000e-02
   1.0500000e+00   8.2500000e-02  -1.5464200e-04   0.0000000e+00   1.0498454e+00   8.2500000e-02
   1.0500000e+00   8.4000000e-02  -1.4747600e-04   0.0000000e+00   1.0498525e+00   8.4000000e-02
   1.0500000e+00   8.5500000e-02  -1.4057350e-04   0.0000000e+00   1.0498594e+00   8.5500000e-02
   1.0500000e+00   8.7000000e-02  -1.3373200e-04   0.0000000e+00   1.0498663e+00   8.7000000e-02
   1.0500000e+00   8.8500000e-02  -1.2713400e-04   0.0000000e+00   1.0498729e+00   8.8500000e-02
   1.0500000e+00   9.0000000e-02  -1.2059100e-04   0.0000000e+00   1.0498794e+00   9.0000000e-02
   1.0500000e+00   9.1500000e-02  -1.1426850e-04   0.0000000e+00   1.0498857e+00   9.1500000e-02
   1.0500000e+00   9.3000000e-02  -1.0801800e-04   0.0000000e+00   1.0498920e+00   9.3000000e-02
   1.0500000e+00   9.4500000e-02  -1.0195000e-04   0.0000000e+00   1.0498981e+00   9.4500000e-02
   1.0500000e+00   9.6000000e-02  -9.5991000e-05   0.0000000e+00   1.0499040e+00   9.6000000e-02
   1.0500000e+00   9.7500000e-02  -9.0152000e-05   0.0000000e+00   1.0499098e+00   9.7500000e-02
   1.0500000e+00   9.9000000e-02  -8.4468000e-05   0.0000000e+00   1.0499155e+00   9.9000000e-02
   1.0500000e+00   1.0050000e-01  -7.8829500e-05   0.0000000e+00   1.0499212e+00   1.0050000e-01
   1.0500000e+00   1.0200000e-01  -7.3398500e-05   0.0000000e+00   1.0499266e+00   1.0200000e-01
   1.0500000e+00   1.0350000e-01  -6.7967500e-05   0.0000000e+00   1.0499320e+00   1.0350000e-01
   1.0500000e+00   1.0500000e-01  -6.2737500e-05   0.0000000e+00   1.0499373e+00   1.0500000e-01
   1.0500000e+00   1.0650000e-01  -5.7543500e-05   0.0000000e+00   1.0499425e+00   1.0650000e-01
   1.0500000e+00   1.0800000e-01  -5.2455000e-05   0.0000000e+00   1.0499475e+00   1.0800000e-01
   1.0500000e+00   1.0950000e-01  -4.7496700e-05   0.0000000e+00   1.0499525e+00   1.0950000e-01
   1.0500000e+00   1.1100000e-01  -4.2538500e-05   0.0000000e+00   1.0499575e+00   1.1100000e-01
   1.0500000e+00   1.1250000e-01  -3.7811750e-05   0.0000000e+00   1.0499622e+00   1.1250000e-01
   1.0500000e+00   1.1400000e-01  -3.3091250e-05   0.0000000e+00   1.0499669e+00   1.1400000e-01
   1.0500000e+00   1.1550000e-01  -2.8465900e-05   0.0000000e+00   1.0499715e+00   1.1550000e-01
   1.0500000e+00   1.1700000e-01  -2.3970000e-05   0.0000000e+00   1.0499760e+00   1.1700000e-01
   1.0500000e+00   1.1850000e-01  -1.9474100e-05   0.0000000e+00   1.0499805e+00   1.1850000e-01
   1.0500000e+00   1.2000000e-01  -1.5142750e-05   0.0000000e+00   1.0499849e+00   1.2000000e-01
   1.0500000e+00   1.2150000e-01  -1.0853750e-05   0.0000000e+00   1.0499891e+00   1.2150000e-01
   1.0500000e+00   1.2300000e-01  -6.5815500e-06   0.0000000e+00   1.0499934e+00   1.2300000e-01
   1.0500000e+00   1.2450000e-01  -2.4861550e-06   0.0000000e+00   1.0499975e+00   1.2450000e-01
   1.0500000e+00   1.2600000e-01  -1.6092550e-06   0.0000000e+00   1.0500016e+00   1.2600000e-01
   1.0500000e+00   1.2750000e-01  -5.6471000e-06   0.0000000e+00   1.0500056e+00   1.2750000e-01
   1.0500000e+00   1.2900000e-01  -9.5480000e-06   0.0000000e+00   1.0500095e+00   1.2900000e-01
   1.0500000e+00   1.3050000e-01  -1.3448950e-05   0.0000000e+00   1.0500134e+00   1.3050000e-01
   1.0500000e+00   1.3200000e-01  -1.7267350e-05   0.0000000e+00   1.0500173e+00   1.3200000e-01
   1.0500000e+00   1.3350000e-01  -2.0971650e-05   0.0000000e+00   1.0500210e+00   1.3350000e-01
   1.0500000e+00   1.3500000e-01  -2.4676000e-05   0.0000000e+00   1.0500247e+00   1.3500000e-01
   1.0500000e+00   1.3650000e-01  -2.8296300e-05   0.0000000e+00   1.0500283e+00   1.3650000e-01
   1.0500000e+00   1.3800000e-01  -3.1816450e-05   0.0000000e+00   1.0500318e+00   1.3800000e-01
   1.0500000e+00   1.3950000e-01  -3.5336650e-05   0.0000000e+00   1.0500353e+00   1.3950000e-01
   1.0500000e+00   1.4100000e-01  -3.8788150e-05   0.0000000e+00   1.0500388e+00   1.4100000e-01
   1.0500000e+00   1.4250000e-01  -4.2137950e-05   0.0000000e+00   1.0500421e+00   1.4250000e-01
   1.0500000e+00   1.4400000e-01  -4.5487750e-05   0.0000000e+00   1.0500455e+00   1.4400000e-01
   1.0500000e+00   1.4550000e-01  -4.8796700e-05   0.0000000e+00   1.0500488e+00   1.4550000e-01
   1.0500000e+00   1.4700000e-01  -5.1987500e-05   0.0000000e+00   1.0500520e+00   1.4700000e-01
   1.0500000e+00   1.4850000e-01  -5.5178000e-05   0.0000000e+00   1.0500552e+00   1.4850000e-01
   1.0500000e+00   1.5000000e-01  -5.8366000e-05   0.0000000e+00   1.0500584e+00   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_2.dat <==
   2.5000000e-01   0.0000000e+00  -4.9986400e-02   0.0000000e+00   2.0001360e-01   0.0000000e+00
   2.5000000e-01   1.5000000e-03  -4.9402400e-02   0.0000000e+00   2.0059760e-01   1.5000000e-03
   2.5000000e-01   3.0000000e-03  -4.8107500e-02   0.0000000e+00   2.0189250e-01   3.0000000e-03
   2.5000000e-01   4.5000000e-03  -4.6134700e-02   0.0000000e+00   2.0386530e-01   4.5000000e-03
   2.5000000e-01   6.0000000e-03  -4.3520900e-02   0.0000000e+00   2.0647910e-01   6.0000000e-03
   2.5000000e-01   7.5000000e-03  -4.0335800e-02   0.0000000e+00   2.0966420e-01   7.5000000e-03
   2.5000000e-01   9.0000000e-03  -3.6701900e-02   0.0000000e+00   2.1329810e-01   9.0000000e-03
   2.5000000e-01   1.0500000e-02  -3.2756700e-02   0.0000000e+00   2.1724330e-01   1.0500000e-02
   2.5000000e-01   1.2000000e-02  -2.8657950e-02   0.0000000e+00   2.2134205e-01   1.2000000e-02
   2.5000000e-01   1.3500000e-02  -2.4568550e-02   0.0000000e+00   2.2543145e-01   1.3500000e-02
   2.5000000e-01   1.5000000e-02  -2.0642100e-02   0.0000000e+00   2.2935790e-01   1.5000000e-02
   2.5000000e-01   1.6500000e-02  -1.6990950e-02   0.0000000e+00   2.3300905e-01   1.6500000e-02
   2.5000000e-01   1.8000000e-02  -1.3696150e-02   0.0000000e+00   2.3630385e-01   1.8000000e-02
   2.5000000e-01   1.9500000e-02  -1.0820950e-02   0.0000000e+00   2.3917905e-01   1.9500000e-02
   2.5000000e-01   2.1000000e-02  -8.3500000e-03   0.0000000e+00   2.4165000e-01   2.1000000e-02
   2.5000000e-01   2.2500000e-02  -6.2673000e-03   0.0000000e+00   2.4373270e-01   2.2500000e-02
   2.5000000e-01   2.4000000e-02  -4.5744250e-03   0.0000000e+00   2.4542558e-01   2.4000000e-02
   2.5000000e-01   2.5500000e-02  -3.1940450e-03   0.0000000e+00   2.4680595e-01   2.5500000e-02
   2.5000000e-01   2.7000000e-02  -2.0966050e-03   0.0000000e+00   2.4790339e-01   2.7000000e-02
   2.5000000e-01   2.8500000e-02  -1.2514300e-03   0.0000000e+00   2.4874857e-01   2.8500000e-02
   2.5000000e-01   3.0000000e-02  -5.9318000e-04   0.0000000e+00   2.4940682e-01   3.0000000e-02
   2.5000000e-01   3.1500000e-02  -9.0671500e-05   0.0000000e+00   2.4990933e-01   3.1500000e-02
   2.5000000e-01   3.3000000e-02  -2.8552850e-04   0.0000000e+00   2.5028553e-01   3.3000000e-02
   2.5000000e-01   3.4500000e-02  -5.5723000e-04   0.0000000e+00   2.5055723e-01   3.4500000e-02
   2.5000000e-01   3.6000000e-02  -7.5394500e-04   0.0000000e+00   2.5075394e-01   3.6000000e-02
   2.5000000e-01   3.7500000e-02  -8.9525500e-04   0.0000000e+00   2.5089525e-01   3.7500000e-02
   2.5000000e-01   3.9000000e-02  -9.9520500e-04   0.0000000e+00   2.5099520e-01   3.9000000e-02
   2.5000000e-01   4.0500000e-02  -1.0648550e-03   0.0000000e+00   2.5106485e-01   4.0500000e-02
   2.5000000e-01   4.2000000e-02  -1.1126650e-03   0.0000000e+00   2.5111267e-01   4.2000000e-02
   2.5000000e-01   4.3500000e-02  -1.1444250e-03   0.0000000e+00   2.5114443e-01   4.3500000e-02
   2.5000000e-01   4.5000000e-02  -1.1649100e-03   0.0000000e+00   2.5116491e-01   4.5000000e-02
   2.5000000e-01   4.6500000e-02  -1.1783700e-03   0.0000000e+00   2.5117837e-01   4.6500000e-02
   2.5000000e-01   4.8000000e-02  -1.1870200e-03   0.0000000e+00   2.5118702e-01   4.8000000e-02
   2.5000000e-01   4.9500000e-02  -1.1923600e-03   0.0000000e+00   2.5119236e-01   4.9500000e-02
   2.5000000e-01   5.1000000e-02  -1.1954100e-03   0.0000000e+00   2.5119541e-01   5.1000000e-02
   2.5000000e-01   5.2500000e-02  -1.1967300e-03   0.0000000e+00   2.5119673e-01   5.2500000e-02
   2.5000000e-01   5.4000000e-02  -1.1969400e-03   0.0000000e+00   2.5119694e-01   5.4000000e-02
   2.5000000e-01   5.5500000e-02  -1.1965600e-03   0.0000000e+00   2.5119656e-01   5.5500000e-02
   2.5000000e-01   5.7000000e-02  -1.1957150e-03   0.0000000e+00   2.5119571e-01   5.7000000e-02
   2.5000000e-01   5.8500000e-02  -1.1944100e-03   0.0000000e+00   2.5119441e-01   5.8500000e-02
   2.5000000e-01   6.0000000e-02  -1.1928200e-03   0.0000000e+00   2.5119282e-01   6.0000000e-02
   2.5000000e-01   6.1500000e-02  -1.1910500e-03   0.0000000e+00   2.5119105e-01   6.1500000e-02
   2.5000000e-01   6.3000000e-02  -1.1890700e-03   0.0000000e+00   2.5118907e-01   6.3000000e-02
   2.5000000e-01   6.4500000e-02  -1.1869150e-03   0.0000000e+00   2.5118692e-01   6.4500000e-02
   2.5000000e-01   6.6000000e-02  -1.1846700e-03   0.0000000e+00   2.5118467e-01   6.6000000e-02
   2.5000000e-01   6.7500000e-02  -1.1822750e-03   0.0000000e+00   2.5118228e-01   6.7500000e-02
   2.5000000e-01   6.9000000e-02  -1.1797850e-03   0.0000000e+00   2.5117978e-01   6.9000000e-02
   2.5000000e-01   7.0500000e-02  -1.1772300e-03   0.0000000e+00   2.5117723e-01   7.0500000e-02
   2.5000000e-01   7.2000000e-02  -1.1745550e-03   0.0000000e+00   2.5117456e-01   7.2000000e-02
   2.5000000e-01   7.3500000e-02  -1.1718500e-03   0.0000000e+00   2.5117185e-01   7.3500000e-02
   2.5000000e-01   7.5000000e-02  -1.1690650e-03   0.0000000e+00   2.5116907e-01   7.5000000e-02
   2.5000000e-01   7.6500000e-02  -1.1662400e-03   0.0000000e+00   2.5116624e-01   7.6500000e-02
   2.5000000e-01   7.8000000e-02  -1.1633700e-03   0.0000000e+00   2.5116337e-01   7.8000000e-02
   2.5000000e-01   7.9500000e-02  -1.1604600e-03   0.0000000e+00   2.5116046e-01   7.9500000e-02
   2.5000000e-01   8.1000000e-02  -1.1575300e-03   0.0000000e+00   2.5115753e-01   8.1000000e-02
   2.5000000e-01   8.2500000e-02  -1.1545650e-03   0.0000000e+00   2.5115456e-01   8.2500000e-02
   2.5000000e-01   8.4000000e-02  -1.1515900e-03   0.0000000e+00   2.5115159e-01   8.4000000e-02
   2.5000000e-01   8.5500000e-02  -1.1485900e-03   0.0000000e+00   2.5114859e-01   8.5500000e-02
   2.5000000e-01   8.7000000e-02  -1.1455850e-03   0.0000000e+00   2.5114559e-01   8.7000000e-02
   2.5000000e-01   8.8500000e-02  -1.1425700e-03   0.0000000e+00   2.5114257e-01   8.8500000e-02
   2.5000000e-01   9.0000000e-02  -1.1395500e-03   0.0000000e+00   2.5113955e-01   9.0000000e-02
   2.5000000e-01   9.1500000e-02  -1.1365200e-03   0.0000000e+00   2.5113652e-01   9.1500000e-02
   2.5000000e-01   9.3000000e-02  -1.1334950e-03   0.0000000e+00   2.5113349e-01   9.3000000e-02
   2.5000000e-01   9.4500000e-02  -1.1304700e-03   0.0000000e+00   2.5113047e-01   9.4500000e-02
   2.5000000e-01   9.6000000e-02  -1.1274400e-03   0.0000000e+00   2.5112744e-01   9.6000000e-02
   2.5000000e-01   9.7500000e-02  -1.1244200e-03   0.0000000e+00   2.5112442e-01   9.7500000e-02
   2.5000000e-01   9.9000000e-02  -1.1214050e-03   0.0000000e+00   2.5112141e-01   9.9000000e-02
   2.5000000e-01   1.0050000e-01  -1.1183900e-03   0.0000000e+00   2.5111839e-01   1.0050000e-01
   2.5000000e-01   1.0200000e-01  -1.1153850e-03   0.0000000e+00   2.5111539e-01   1.0200000e-01
   2.5000000e-01   1.0350000e-01  -1.1123850e-03   0.0000000e+00   2.5111238e-01   1.0350000e-01
   2.5000000e-01   1.0500000e-01  -1.1094000e-03   0.0000000e+00   2.5110940e-01   1.0500000e-01
   2.5000000e-01   1.0650000e-01  -1.1064200e-03   0.0000000e+00   2.5110642e-01   1.0650000e-01
   2.5000000e-01   1.0800000e-01  -1.1034450e-03   0.0000000e+00   2.5110344e-01   1.0800000e-01
   2.5000000e-01   1.0950000e-01  -1.1004900e-03   0.0000000e+00   2.5110049e-01   1.0950000e-01
   2.5000000e-01   1.1100000e-01  -1.0975300e-03   0.0000000e+00   2.5109753e-01   1.1100000e-01
   2.5000000e-01   1.1250000e-01  -1.0946000e-03   0.0000000e+00   2.5109460e-01   1.1250000e-01
   2.5000000e-01   1.1400000e-01  -1.0916700e-03   0.0000000e+00   2.5109167e-01   1.1400000e-01
   2.5000000e-01   1.1550000e-01  -1.0887500e-03   0.0000000e+00   2.5108875e-01   1.1550000e-01
   2.5000000e-01   1.1700000e-01  -1.0858500e-03   0.0000000e+00   2.5108585e-01   1.1700000e-01
   2.5000000e-01   1.1850000e-01  -1.0829500e-03   0.0000000e+00   2.5108295e-01   1.1850000e-01
   2.5000000e-01   1.2000000e-01  -1.0800750e-03   0.0000000e+00   2.5108008e-01   1.2000000e-01
   2.5000000e-01   1.2150000e-01  -1.0772050e-03   0.0000000e+00   2.5107721e-01   1.2150000e-01
   2.5000000e-01   1.2300000e-01  -1.0743400e-03   0.0000000e+00   2.5107434e-01   1.2300000e-01
   2.5000000e-01   1.2450000e-01  -1.0715100e-03   0.0000000e+00   2.5107151e-01   1.2450000e-01
   2.5000000e-01   1.2600000e-01  -1.0686800e-03   0.0000000e+00   2.5106868e-01   1.2600000e-01
   2.5000000e-01   1.2750000e-01  -1.0658600e-03   0.0000000e+00   2.5106586e-01   1.2750000e-01
   2.5000000e-01   1.2900000e-01  -1.0630700e-03   0.0000000e+00   2.5106307e-01   1.2900000e-01
   2.5000000e-01   1.3050000e-01  -1.0602800e-03   0.0000000e+00   2.5106028e-01   1.3050000e-01
   2.5000000e-01   1.3200000e-01  -1.0575050e-03   0.0000000e+00   2.5105751e-01   1.3200000e-01
   2.5000000e-01   1.3350000e-01  -1.0547550e-03   0.0000000e+00   2.5105476e-01   1.3350000e-01
   2.5000000e-01   1.3500000e-01  -1.0520050e-03   0.0000000e+00   2.5105201e-01   1.3500000e-01
   2.5000000e-01   1.3650000e-01  -1.0492700e-03   0.0000000e+00   2.5104927e-01   1.3650000e-01
   2.5000000e-01   1.3800000e-01  -1.0465650e-03   0.0000000e+00   2.5104656e-01   1.3800000e-01
   2.5000000e-01   1.3950000e-01  -1.0438600e-03   0.0000000e+00   2.5104386e-01   1.3950000e-01
   2.5000000e-01   1.4100000e-01  -1.0411700e-03   0.0000000e+00   2.5104117e-01   1.4100000e-01
   2.5000000e-01   1.4250000e-01  -1.0385050e-03   0.0000000e+00   2.5103851e-01   1.4250000e-01
   2.5000000e-01   1.4400000e-01  -1.0358450e-03   0.0000000e+00   2.5103584e-01   1.4400000e-01
   2.5000000e-01   1.4550000e-01  -1.0331950e-03   0.0000000e+00   2.5103319e-01   1.4550000e-01
   2.5000000e-01   1.4700000e-01  -1.0305800e-03   0.0000000e+00   2.5103058e-01   1.4700000e-01
   2.5000000e-01   1.4850000e-01  -1.0279650e-03   0.0000000e+00   2.5102797e-01   1.4850000e-01
   2.5000000e-01   1.5000000e-01  -1.0253500e-03   0.0000000e+00   2.5102535e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_3.dat <==
   3.5000000e-01   0.0000000e+00  -4.9987300e-02   0.0000000e+00   3.0001270e-01   0.0000000e+00
   3.5000000e-01   1.5000000e-03  -4.9448050e-02   0.0000000e+00   3.0055195e-01   1.5000000e-03
   3.5000000e-01   3.0000000e-03  -4.8254100e-02   0.0000000e+00   3.0174590e-01   3.0000000e-03
   3.5000000e-01   4.5000000e-03  -4.6433400e-02   0.0000000e+00   3.0356660e-01   4.5000000e-03
   3.5000000e-01   6.0000000e-03  -4.4012550e-02   0.0000000e+00   3.0598745e-01   6.0000000e-03
   3.5000000e-01   7.5000000e-03  -4.1042700e-02   0.0000000e+00   3.0895730e-01   7.5000000e-03
   3.5000000e-01   9.0000000e-03  -3.7619950e-02   0.0000000e+00   3.1238005e-01   9.0000000e-03
   3.5000000e-01   1.0500000e-02  -3.3852800e-02   0.0000000e+00   3.1614720e-01   1.0500000e-02
   3.5000000e-01   1.2000000e-02  -2.9871350e-02   0.0000000e+00   3.2012865e-01   1.2000000e-02
   3.5000000e-01   1.3500000e-02  -2.5822000e-02   0.0000000e+00   3.2417800e-01   1.3500000e-02
   3.5000000e-01   1.5000000e-02  -2.1849350e-02   0.0000000e+00   3.2815065e-01   1.5000000e-02
   3.5000000e-01   1.6500000e-02  -1.8079100e-02   0.0000000e+00   3.3192090e-01   1.6500000e-02
   3.5000000e-01   1.8000000e-02  -1.4612950e-02   0.0000000e+00   3.3538705e-01   1.8000000e-02
   3.5000000e-01   1.9500000e-02  -1.1539550e-02   0.0000000e+00   3.3846045e-01   1.9500000e-02
   3.5000000e-01   2.1000000e-02  -8.8710000e-03   0.0000000e+00   3.4112900e-01   2.1000000e-02
   3.5000000e-01   2.2500000e-02  -6.6103000e-03   0.0000000e+00   3.4338970e-01   2.2500000e-02
   3.5000000e-01   2.4000000e-02  -4.7726850e-03   0.0000000e+00   3.4522731e-01   2.4000000e-02
   3.5000000e-01   2.5500000e-02  -3.2805650e-03   0.0000000e+00   3.4671943e-01   2.5500000e-02
   3.5000000e-01   2.7000000e-02  -2.1050950e-03   0.0000000e+00   3.4789490e-01   2.7000000e-02
   3.5000000e-01   2.8500000e-02  -1.2131500e-03   0.0000000e+00   3.4878685e-01   2.8500000e-02
   3.5000000e-01   3.0000000e-02  -5.3009000e-04   0.0000000e+00   3.4946991e-01   3.0000000e-02
   3.5000000e-01   3.1500000e-02  -1.8776900e-05   0.0000000e+00   3.4998122e-01   3.1500000e-02
   3.5000000e-01   3.3000000e-02  -3.5539100e-04   0.0000000e+00   3.5035539e-01   3.3000000e-02
   3.5000000e-01   3.4500000e-02  -6.1835000e-04   0.0000000e+00   3.5061835e-01   3.4500000e-02
   3.5000000e-01   3.6000000e-02  -8.0362500e-04   0.0000000e+00   3.5080362e-01   3.6000000e-02
   3.5000000e-01   3.7500000e-02  -9.3311500e-04   0.0000000e+00   3.5093311e-01   3.7500000e-02
   3.5000000e-01   3.9000000e-02  -1.0222000e-03   0.0000000e+00   3.5102220e-01   3.9000000e-02
   3.5000000e-01   4.0500000e-02  -1.0826200e-03   0.0000000e+00   3.5108262e-01   4.0500000e-02
   3.5000000e-01   4.2000000e-02  -1.1230800e-03   0.0000000e+00   3.5112308e-01   4.2000000e-02
   3.5000000e-01   4.3500000e-02  -1.1494200e-03   0.0000000e+00   3.5114942e-01   4.3500000e-02
   3.5000000e-01   4.5000000e-02  -1.1662550e-03   0.0000000e+00   3.5116625e-01   4.5000000e-02
   3.5000000e-01   4.6500000e-02  -1.1773950e-03   0.0000000e+00   3.5117740e-01   4.6500000e-02
   3.5000000e-01   4.8000000e-02  -1.1847900e-03   0.0000000e+00   3.5118479e-01   4.8000000e-02
   3.5000000e-01   4.9500000e-02  -1.1896800e-03   0.0000000e+00   3.5118968e-01   4.9500000e-02
   3.5000000e-01   5.1000000e-02  -1.1929000e-03   0.0000000e+00   3.5119290e-01   5.1000000e-02
   3.5000000e-01   5.2500000e-02  -1.1948750e-03   0.0000000e+00   3.5119487e-01   5.2500000e-02
   3.5000000e-01   5.4000000e-02  -1.1960100e-03   0.0000000e+00   3.5119601e-01   5.4000000e-02
   3.5000000e-01   5.5500000e-02  -1.1966900e-03   0.0000000e+00   3.5119669e-01   5.5500000e-02
   3.5000000e-01   5.7000000e-02  -1.1970100e-03   0.0000000e+00   3.5119701e-01   5.7000000e-02
   3.5000000e-01   5.8500000e-02  -1.1969650e-03   0.0000000e+00   3.5119696e-01   5.8500000e-02
   3.5000000e-01   6.0000000e-02  -1.1966650e-03   0.0000000e+00   3.5119666e-01   6.0000000e-02
   3.5000000e-01   6.1500000e-02  -1.1962000e-03   0.0000000e+00   3.5119620e-01   6.1500000e-02
   3.5000000e-01   6.3000000e-02  -1.1955250e-03   0.0000000e+00   3.5119552e-01   6.3000000e-02
   3.5000000e-01   6.4500000e-02  -1.1946600e-03   0.0000000e+00   3.5119466e-01   6.4500000e-02
   3.5000000e-01   6.6000000e-02  -1.1936950e-03   0.0000000e+00   3.5119369e-01   6.6000000e-02
   3.5000000e-01   6.7500000e-02  -1.1925550e-03   0.0000000e+00   3.5119255e-01   6.7500000e-02
   3.5000000e-01   6.9000000e-02  -1.1912900e-03   0.0000000e+00   3.5119129e-01   6.9000000e-02
   3.5000000e-01   7.0500000e-02  -1.1899400e-03   0.0000000e+00   3.5118994e-01   7.0500000e-02
   3.5000000e-01   7.2000000e-02  -1.1884200e-03   0.0000000e+00   3.5118842e-01   7.2000000e-02
   3.5000000e-01   7.3500000e-02  -1.1868550e-03   0.0000000e+00   3.5118685e-01   7.3500000e-02
   3.5000000e-01   7.5000000e-02  -1.1851900e-03   0.0000000e+00   3.5118519e-01   7.5000000e-02
   3.5000000e-01   7.6500000e-02  -1.1834650e-03   0.0000000e+00   3.5118346e-01   7.6500000e-02
   3.5000000e-01   7.8000000e-02  -1.1816750e-03   0.0000000e+00   3.5118167e-01   7.8000000e-02
   3.5000000e-01   7.9500000e-02  -1.1798150e-03   0.0000000e+00   3.5117981e-01   7.9500000e-02
   3.5000000e-01   8.1000000e-02  -1.1779150e-03   0.0000000e+00   3.5117791e-01   8.1000000e-02
   3.5000000e-01   8.2500000e-02  -1.1759400e-03   0.0000000e+00   3.5117594e-01   8.2500000e-02
   3.5000000e-01   8.4000000e-02  -1.1739500e-03   0.0000000e+00   3.5117395e-01   8.4000000e-02
   3.5000000e-01   8.5500000e-02  -1.1719150e-03   0.0000000e+00   3.5117192e-01   8.5500000e-02
   3.5000000e-01   8.7000000e-02  -1.1698700e-03   0.0000000e+00   3.5116987e-01   8.7000000e-02
   3.5000000e-01   8.8500000e-02  -1.1678000e-03   0.0000000e+00   3.5116780e-01   8.8500000e-02
   3.5000000e-01   9.0000000e-02  -1.1657250e-03   0.0000000e+00   3.5116572e-01   9.0000000e-02
   3.5000000e-01   9.1500000e-02  -1.1636150e-03   0.0000000e+00   3.5116361e-01   9.1500000e-02
   3.5000000e-01   9.3000000e-02  -1.1614900e-03   0.0000000e+00   3.5116149e-01   9.3000000e-02
   3.5000000e-01   9.4500000e-02  -1.1593400e-03   0.0000000e+00   3.5115934e-01   9.4500000e-02
   3.5000000e-01   9.6000000e-02  -1.1571750e-03   0.0000000e+00   3.5115717e-01   9.6000000e-02
   3.5000000e-01   9.7500000e-02  -1.1549900e-03   0.0000000e+00   3.5115499e-01   9.7500000e-02
   3.5000000e-01   9.9000000e-02  -1.1527900e-03   0.0000000e+00   3.5115279e-01   9.9000000e-02
   3.5000000e-01   1.0050000e-01  -1.1505850e-03   0.0000000e+00   3.5115058e-01   1.0050000e-01
   3.5000000e-01   1.0200000e-01  -1.1483650e-03   0.0000000e+00   3.5114836e-01   1.0200000e-01
   3.5000000e-01   1.0350000e-01  -1.1461450e-03   0.0000000e+00   3.5114614e-01   1.0350000e-01
   3.5000000e-01   1.0500000e-01  -1.1439050e-03   0.0000000e+00   3.5114390e-01   1.0500000e-01
   3.5000000e-01   1.0650000e-01  -1.1416650e-03   0.0000000e+00   3.5114166e-01   1.0650000e-01
   3.5000000e-01   1.0800000e-01  -1.1394150e-03   0.0000000e+00   3.5113941e-01   1.0800000e-01
   3.5000000e-01   1.0950000e-01  -1.1371500e-03   0.0000000e+00   3.5113715e-01   1.0950000e-01
   3.5000000e-01   1.1100000e-01  -1.1348900e-03   0.0000000e+00   3.5113489e-01   1.1100000e-01
   3.5000000e-01   1.1250000e-01  -1.1326100e-03   0.0000000e+00   3.5113261e-01   1.1250000e-01
   3.5000000e-01   1.1400000e-01  -1.1303350e-03   0.0000000e+00   3.5113033e-01   1.1400000e-01
   3.5000000e-01   1.1550000e-01  -1.1280500e-03   0.0000000e+00   3.5112805e-01   1.1550000e-01
   3.5000000e-01   1.1700000e-01  -1.1257550e-03   0.0000000e+00   3.5112575e-01   1.1700000e-01
   3.5000000e-01   1.1850000e-01  -1.1234600e-03   0.0000000e+00   3.5112346e-01   1.1850000e-01
   3.5000000e-01   1.2000000e-01  -1.1211550e-03   0.0000000e+00   3.5112115e-01   1.2000000e-01
   3.5000000e-01   1.2150000e-01  -1.1188450e-03   0.0000000e+00   3.5111884e-01   1.2150000e-01
   3.5000000e-01   1.2300000e-01  -1.1165400e-03   0.0000000e+00   3.5111654e-01   1.2300000e-01
   3.5000000e-01   1.2450000e-01  -1.1142250e-03   0.0000000e+00   3.5111423e-01   1.2450000e-01
   3.5000000e-01   1.2600000e-01  -1.1119100e-03   0.0000000e+00   3.5111191e-01   1.2600000e-01
   3.5000000e-01   1.2750000e-01  -1.1095950e-03   0.0000000e+00   3.5110959e-01   1.2750000e-01
   3.5000000e-01   1.2900000e-01  -1.1072800e-03   0.0000000e+00   3.5110728e-01   1.2900000e-01
   3.5000000e-01   1.3050000e-01  -1.1049650e-03   0.0000000e+00   3.5110496e-01   1.3050000e-01
   3.5000000e-01   1.3200000e-01  -1.1026450e-03   0.0000000e+00   3.5110264e-01   1.3200000e-01
   3.5000000e-01   1.3350000e-01  -1.1003250e-03   0.0000000e+00   3.5110032e-01   1.3350000e-01
   3.5000000e-01   1.3500000e-01  -1.0980050e-03   0.0000000e+00   3.5109800e-01   1.3500000e-01
   3.5000000e-01   1.3650000e-01  -1.0956850e-03   0.0000000e+00   3.5109568e-01   1.3650000e-01
   3.5000000e-01   1.3800000e-01  -1.0933650e-03   0.0000000e+00   3.5109336e-01   1.3800000e-01
   3.5000000e-01   1.3950000e-01  -1.0910450e-03   0.0000000e+00   3.5109104e-01   1.3950000e-01
   3.5000000e-01   1.4100000e-01  -1.0887250e-03   0.0000000e+00   3.5108872e-01   1.4100000e-01
   3.5000000e-01   1.4250000e-01  -1.0864100e-03   0.0000000e+00   3.5108641e-01   1.4250000e-01
   3.5000000e-01   1.4400000e-01  -1.0840900e-03   0.0000000e+00   3.5108409e-01   1.4400000e-01
   3.5000000e-01   1.4550000e-01  -1.0817750e-03   0.0000000e+00   3.5108177e-01   1.4550000e-01
   3.5000000e-01   1.4700000e-01  -1.0794600e-03   0.0000000e+00   3.5107946e-01   1.4700000e-01
   3.5000000e-01   1.4850000e-01  -1.0771450e-03   0.0000000e+00   3.5107714e-01   1.4850000e-01
   3.5000000e-01   1.5000000e-01  -1.0748350e-03   0.0000000e+00   3.5107483e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_4.dat <==
   4.5000000e-01   0.0000000e+00  -4.9986850e-02   0.0000000e+00   4.0001315e-01   0.0000000e+00
   4.5000000e-01   1.5000000e-03  -4.9443600e-02   0.0000000e+00   4.0055640e-01   1.5000000e-03
   4.5000000e-01   3.0000000e-03  -4.8251950e-02   0.0000000e+00   4.0174805e-01   3.0000000e-03
   4.5000000e-01   4.5000000e-03  -4.6440200e-02   0.0000000e+00   4.0355980e-01   4.5000000e-03
   4.5000000e-01   6.0000000e-03  -4.4034150e-02   0.0000000e+00   4.0596585e-01   6.0000000e-03
   4.5000000e-01   7.5000000e-03  -4.1081950e-02   0.0000000e+00   4.0891805e-01   7.5000000e-03
   4.5000000e-01   9.0000000e-03  -3.7674750e-02   0.0000000e+00   4.1232525e-01   9.0000000e-03
   4.5000000e-01   1.0500000e-02  -3.3914750e-02   0.0000000e+00   4.1608525e-01   1.0500000e-02
   4.5000000e-01   1.2000000e-02  -2.9925550e-02   0.0000000e+00   4.2007445e-01   1.2000000e-02
   4.5000000e-01   1.3500000e-02  -2.5849950e-02   0.0000000e+00   4.2415005e-01   1.3500000e-02
   4.5000000e-01   1.5000000e-02  -2.1831250e-02   0.0000000e+00   4.2816875e-01   1.5000000e-02
   4.5000000e-01   1.6500000e-02  -1.7999250e-02   0.0000000e+00   4.3200075e-01   1.6500000e-02
   4.5000000e-01   1.8000000e-02  -1.4462200e-02   0.0000000e+00   4.3553780e-01   1.8000000e-02
   4.5000000e-01   1.9500000e-02  -1.1319050e-02   0.0000000e+00   4.3868095e-01   1.9500000e-02
   4.5000000e-01   2.1000000e-02  -8.5908000e-03   0.0000000e+00   4.4140920e-01   2.1000000e-02
   4.5000000e-01   2.2500000e-02  -6.2856000e-03   0.0000000e+00   4.4371440e-01   2.2500000e-02
   4.5000000e-01   2.4000000e-02  -4.4261750e-03   0.0000000e+00   4.4557383e-01   2.4000000e-02
   4.5000000e-01   2.5500000e-02  -2.9339200e-03   0.0000000e+00   4.4706608e-01   2.5500000e-02
   4.5000000e-01   2.7000000e-02  -1.7777000e-03   0.0000000e+00   4.4822230e-01   2.7000000e-02
   4.5000000e-01   2.8500000e-02  -9.1979000e-04   0.0000000e+00   4.4908021e-01   2.8500000e-02
   4.5000000e-01   3.0000000e-02  -2.7856750e-04   0.0000000e+00   4.4972143e-01   3.0000000e-02
   4.5000000e-01   3.1500000e-02  -1.8774650e-04   0.0000000e+00   4.5018775e-01   3.1500000e-02
   4.5000000e-01   3.3000000e-02  -5.1773500e-04   0.0000000e+00   4.5051774e-01   3.3000000e-02
   4.5000000e-01   3.4500000e-02  -7.4063500e-04   0.0000000e+00   4.5074064e-01   3.4500000e-02
   4.5000000e-01   3.6000000e-02  -8.9152000e-04   0.0000000e+00   4.5089152e-01   3.6000000e-02
   4.5000000e-01   3.7500000e-02  -9.9272500e-04   0.0000000e+00   4.5099273e-01   3.7500000e-02
   4.5000000e-01   3.9000000e-02  -1.0594750e-03   0.0000000e+00   4.5105947e-01   3.9000000e-02
   4.5000000e-01   4.0500000e-02  -1.1029000e-03   0.0000000e+00   4.5110290e-01   4.0500000e-02
   4.5000000e-01   4.2000000e-02  -1.1308750e-03   0.0000000e+00   4.5113087e-01   4.2000000e-02
   4.5000000e-01   4.3500000e-02  -1.1485050e-03   0.0000000e+00   4.5114851e-01   4.3500000e-02
   4.5000000e-01   4.5000000e-02  -1.1595900e-03   0.0000000e+00   4.5115959e-01   4.5000000e-02
   4.5000000e-01   4.6500000e-02  -1.1669700e-03   0.0000000e+00   4.5116697e-01   4.6500000e-02
   4.5000000e-01   4.8000000e-02  -1.1720050e-03   0.0000000e+00   4.5117200e-01   4.8000000e-02
   4.5000000e-01   4.9500000e-02  -1.1755300e-03   0.0000000e+00   4.5117553e-01   4.9500000e-02
   4.5000000e-01   5.1000000e-02  -1.1780650e-03   0.0000000e+00   4.5117807e-01   5.1000000e-02
   4.5000000e-01   5.2500000e-02  -1.1798700e-03   0.0000000e+00   4.5117987e-01   5.2500000e-02
   4.5000000e-01   5.4000000e-02  -1.1811450e-03   0.0000000e+00   4.5118115e-01   5.4000000e-02
   4.5000000e-01   5.5500000e-02  -1.1821100e-03   0.0000000e+00   4.5118211e-01   5.5500000e-02
   4.5000000e-01   5.7000000e-02  -1.1828100e-03   0.0000000e+00   4.5118281e-01   5.7000000e-02
   4.5000000e-01   5.8500000e-02  -1.1832000e-03   0.0000000e+00   4.5118320e-01   5.8500000e-02
   4.5000000e-01   6.0000000e-02  -1.1833500e-03   0.0000000e+00   4.5118335e-01   6.0000000e-02
   4.5000000e-01   6.1500000e-02  -1.1833450e-03   0.0000000e+00   4.5118335e-01   6.1500000e-02
   4.5000000e-01   6.3000000e-02  -1.1831300e-03   0.0000000e+00   4.5118313e-01   6.3000000e-02
   4.5000000e-01   6.4500000e-02  -1.1827050e-03   0.0000000e+00   4.5118271e-01   6.4500000e-02
   4.5000000e-01   6.6000000e-02  -1.1821650e-03   0.0000000e+00   4.5118217e-01   6.6000000e-02
   4.5000000e-01   6.7500000e-02  -1.1814300e-03   0.0000000e+00   4.5118143e-01   6.7500000e-02
   4.5000000e-01   6.9000000e-02  -1.1805700e-03   0.0000000e+00   4.5118057e-01   6.9000000e-02
   4.5000000e-01   7.0500000e-02  -1.1796250e-03   0.0000000e+00   4.5117963e-01   7.0500000e-02
   4.5000000e-01   7.2000000e-02  -1.1785050e-03   0.0000000e+00   4.5117851e-01   7.2000000e-02
   4.5000000e-01   7.3500000e-02  -1.1773400e-03   0.0000000e+00   4.5117734e-01   7.3500000e-02
   4.5000000e-01   7.5000000e-02  -1.1760500e-03   0.0000000e+00   4.5117605e-01   7.5000000e-02
   4.5000000e-01   7.6500000e-02  -1.1747000e-03   0.0000000e+00   4.5117470e-01   7.6500000e-02
   4.5000000e-01   7.8000000e-02  -1.1732800e-03   0.0000000e+00   4.5117328e-01   7.8000000e-02
   4.5000000e-01   7.9500000e-02  -1.1717900e-03   0.0000000e+00   4.5117179e-01   7.9500000e-02
   4.5000000e-01   8.1000000e-02  -1.1702600e-03   0.0000000e+00   4.5117026e-01   8.1000000e-02
   4.5000000e-01   8.2500000e-02  -1.1686600e-03   0.0000000e+00   4.5116866e-01   8.2500000e-02
   4.5000000e-01   8.4000000e-02  -1.1670400e-03   0.0000000e+00   4.5116704e-01   8.4000000e-02
   4.5000000e-01   8.5500000e-02  -1.1653600e-03   0.0000000e+00   4.5116536e-01   8.5500000e-02
   4.5000000e-01   8.7000000e-02  -1.1636650e-03   0.0000000e+00   4.5116366e-01   8.7000000e-02
   4.5000000e-01   8.8500000e-02  -1.1619200e-03   0.0000000e+00   4.5116192e-01   8.8500000e-02
   4.5000000e-01   9.0000000e-02  -1.1601600e-03   0.0000000e+00   4.5116016e-01   9.0000000e-02
   4.5000000e-01   9.1500000e-02  -1.1583650e-03   0.0000000e+00   4.5115837e-01   9.1500000e-02
   4.5000000e-01   9.3000000e-02  -1.1565550e-03   0.0000000e+00   4.5115656e-01   9.3000000e-02
   4.5000000e-01   9.4500000e-02  -1.1547200e-03   0.0000000e+00   4.5115472e-01   9.4500000e-02
   4.5000000e-01   9.6000000e-02  -1.1528650e-03   0.0000000e+00   4.5115287e-01   9.6000000e-02
   4.5000000e-01   9.7500000e-02  -1.1509950e-03   0.0000000e+00   4.5115099e-01   9.7500000e-02
   4.5000000e-01   9.9000000e-02  -1.1491000e-03   0.0000000e+00   4.5114910e-01   9.9000000e-02
   4.5000000e-01   1.0050000e-01  -1.1472000e-03   0.0000000e+00   4.5114720e-01   1.0050000e-01
   4.5000000e-01   1.0200000e-01  -1.1452750e-03   0.0000000e+00   4.5114528e-01   1.0200000e-01
   4.5000000e-01   1.0350000e-01  -1.1433450e-03   0.0000000e+00   4.5114335e-01   1.0350000e-01
   4.5000000e-01   1.0500000e-01  -1.1413850e-03   0.0000000e+00   4.5114139e-01   1.0500000e-01
   4.5000000e-01   1.0650000e-01  -1.1394250e-03   0.0000000e+00   4.5113943e-01   1.0650000e-01
   4.5000000e-01   1.0800000e-01  -1.1374500e-03   0.0000000e+00   4.5113745e-01   1.0800000e-01
   4.5000000e-01   1.0950000e-01  -1.1354600e-03   0.0000000e+00   4.5113546e-01   1.0950000e-01
   4.5000000e-01   1.1100000e-01  -1.1334750e-03   0.0000000e+00   4.5113348e-01   1.1100000e-01
   4.5000000e-01   1.1250000e-01  -1.1314600e-03   0.0000000e+00   4.5113146e-01   1.1250000e-01
   4.5000000e-01   1.1400000e-01  -1.1294450e-03   0.0000000e+00   4.5112945e-01   1.1400000e-01
   4.5000000e-01   1.1550000e-01  -1.1274200e-03   0.0000000e+00   4.5112742e-01   1.1550000e-01
   4.5000000e-01   1.1700000e-01  -1.1253800e-03   0.0000000e+00   4.5112538e-01   1.1700000e-01
   4.5000000e-01   1.1850000e-01  -1.1233400e-03   0.0000000e+00   4.5112334e-01   1.1850000e-01
   4.5000000e-01   1.2000000e-01  -1.1212850e-03   0.0000000e+00   4.5112129e-01   1.2000000e-01
   4.5000000e-01   1.2150000e-01  -1.1192250e-03   0.0000000e+00   4.5111923e-01   1.2150000e-01
   4.5000000e-01   1.2300000e-01  -1.1171600e-03   0.0000000e+00   4.5111716e-01   1.2300000e-01
   4.5000000e-01   1.2450000e-01  -1.1150850e-03   0.0000000e+00   4.5111509e-01   1.2450000e-01
   4.5000000e-01   1.2600000e-01  -1.1130100e-03   0.0000000e+00   4.5111301e-01   1.2600000e-01
   4.5000000e-01   1.2750000e-01  -1.1109300e-03   0.0000000e+00   4.5111093e-01   1.2750000e-01
   4.5000000e-01   1.2900000e-01  -1.1088400e-03   0.0000000e+00   4.5110884e-01   1.2900000e-01
   4.5000000e-01   1.3050000e-01  -1.1067450e-03   0.0000000e+00   4.5110675e-01   1.3050000e-01
   4.5000000e-01   1.3200000e-01  -1.1046500e-03   0.0000000e+00   4.5110465e-01   1.3200000e-01
   4.5000000e-01   1.3350000e-01  -1.1025450e-03   0.0000000e+00   4.5110255e-01   1.3350000e-01
   4.5000000e-01   1.3500000e-01  -1.1004400e-03   0.0000000e+00   4.5110044e-01   1.3500000e-01
   4.5000000e-01   1.3650000e-01  -1.0983300e-03   0.0000000e+00   4.5109833e-01   1.3650000e-01
   4.5000000e-01   1.3800000e-01  -1.0962100e-03   0.0000000e+00   4.5109621e-01   1.3800000e-01
   4.5000000e-01   1.3950000e-01  -1.0940900e-03   0.0000000e+00   4.5109409e-01   1.3950000e-01
   4.5000000e-01   1.4100000e-01  -1.0919700e-03   0.0000000e+00   4.5109197e-01   1.4100000e-01
   4.5000000e-01   1.4250000e-01  -1.0898400e-03   0.0000000e+00   4.5108984e-01   1.4250000e-01
   4.5000000e-01   1.4400000e-01  -1.0877150e-03   0.0000000e+00   4.5108772e-01   1.4400000e-01
   4.5000000e-01   1.4550000e-01  -1.0855850e-03   0.0000000e+00   4.5108559e-01   1.4550000e-01
   4.5000000e-01   1.4700000e-01  -1.0834450e-03   0.0000000e+00   4.5108345e-01   1.4700000e-01
   4.5000000e-01   1.4850000e-01  -1.0813100e-03   0.0000000e+00   4.5108131e-01   1.4850000e-01
   4.5000000e-01   1.5000000e-01  -1.0791700e-03   0.0000000e+00   4.5107917e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_5.dat <==
   5.5000000e-01   0.0000000e+00  -4.9984550e-02   0.0000000e+00   5.0001545e-01   0.0000000e+00
   5.5000000e-01   1.5000000e-03  -4.9389750e-02   0.0000000e+00   5.0061025e-01   1.5000000e-03
   5.5000000e-01   3.0000000e-03  -4.8118400e-02   0.0000000e+00   5.0188160e-01   3.0000000e-03
   5.5000000e-01   4.5000000e-03  -4.6203950e-02   0.0000000e+00   5.0379605e-01   4.5000000e-03
   5.5000000e-01   6.0000000e-03  -4.3676750e-02   0.0000000e+00   5.0632325e-01   6.0000000e-03
   5.5000000e-01   7.5000000e-03  -4.0591100e-02   0.0000000e+00   5.0940890e-01   7.5000000e-03
   5.5000000e-01   9.0000000e-03  -3.7045700e-02   0.0000000e+00   5.1295430e-01   9.0000000e-03
   5.5000000e-01   1.0500000e-02  -3.3150800e-02   0.0000000e+00   5.1684920e-01   1.0500000e-02
   5.5000000e-01   1.2000000e-02  -2.9038100e-02   0.0000000e+00   5.2096190e-01   1.2000000e-02
   5.5000000e-01   1.3500000e-02  -2.4857650e-02   0.0000000e+00   5.2514235e-01   1.3500000e-02
   5.5000000e-01   1.5000000e-02  -2.0760700e-02   0.0000000e+00   5.2923930e-01   1.5000000e-02
   5.5000000e-01   1.6500000e-02  -1.6881500e-02   0.0000000e+00   5.3311850e-01   1.6500000e-02
   5.5000000e-01   1.8000000e-02  -1.3331750e-02   0.0000000e+00   5.3666825e-01   1.8000000e-02
   5.5000000e-01   1.9500000e-02  -1.0212850e-02   0.0000000e+00   5.3978715e-01   1.9500000e-02
   5.5000000e-01   2.1000000e-02  -7.5412500e-03   0.0000000e+00   5.4245875e-01   2.1000000e-02
   5.5000000e-01   2.2500000e-02  -5.3204500e-03   0.0000000e+00   5.4467955e-01   2.2500000e-02
   5.5000000e-01   2.4000000e-02  -3.5677350e-03   0.0000000e+00   5.4643227e-01   2.4000000e-02
   5.5000000e-01   2.5500000e-02  -2.1942800e-03   0.0000000e+00   5.4780572e-01   2.5500000e-02
   5.5000000e-01   2.7000000e-02  -1.1610000e-03   0.0000000e+00   5.4883900e-01   2.7000000e-02
   5.5000000e-01   2.8500000e-02  -4.2207350e-04   0.0000000e+00   5.4957793e-01   2.8500000e-02
   5.5000000e-01   3.0000000e-02  -1.0965100e-04   0.0000000e+00   5.5010965e-01   3.0000000e-02
   5.5000000e-01   3.1500000e-02  -4.7971850e-04   0.0000000e+00   5.5047972e-01   3.1500000e-02
   5.5000000e-01   3.3000000e-02  -7.2878500e-04   0.0000000e+00   5.5072878e-01   3.3000000e-02
   5.5000000e-01   3.4500000e-02  -8.8742500e-04   0.0000000e+00   5.5088743e-01   3.4500000e-02
   5.5000000e-01   3.6000000e-02  -9.8867500e-04   0.0000000e+00   5.5098868e-01   3.6000000e-02
   5.5000000e-01   3.7500000e-02  -1.0526550e-03   0.0000000e+00   5.5105266e-01   3.7500000e-02
   5.5000000e-01   3.9000000e-02  -1.0924000e-03   0.0000000e+00   5.5109240e-01   3.9000000e-02
   5.5000000e-01   4.0500000e-02  -1.1168300e-03   0.0000000e+00   5.5111683e-01   4.0500000e-02
   5.5000000e-01   4.2000000e-02  -1.1318700e-03   0.0000000e+00   5.5113187e-01   4.2000000e-02
   5.5000000e-01   4.3500000e-02  -1.1411450e-03   0.0000000e+00   5.5114114e-01   4.3500000e-02
   5.5000000e-01   4.5000000e-02  -1.1470650e-03   0.0000000e+00   5.5114706e-01   4.5000000e-02
   5.5000000e-01   4.6500000e-02  -1.1512200e-03   0.0000000e+00   5.5115122e-01   4.6500000e-02
   5.5000000e-01   4.8000000e-02  -1.1543000e-03   0.0000000e+00   5.5115430e-01   4.8000000e-02
   5.5000000e-01   4.9500000e-02  -1.1566900e-03   0.0000000e+00   5.5115669e-01   4.9500000e-02
   5.5000000e-01   5.1000000e-02  -1.1586150e-03   0.0000000e+00   5.5115862e-01   5.1000000e-02
   5.5000000e-01   5.2500000e-02  -1.1601450e-03   0.0000000e+00   5.5116014e-01   5.2500000e-02
   5.5000000e-01   5.4000000e-02  -1.1613300e-03   0.0000000e+00   5.5116133e-01   5.4000000e-02
   5.5000000e-01   5.5500000e-02  -1.1622750e-03   0.0000000e+00   5.5116228e-01   5.5500000e-02
   5.5000000e-01   5.7000000e-02  -1.1629900e-03   0.0000000e+00   5.5116299e-01   5.7000000e-02
   5.5000000e-01   5.8500000e-02  -1.1634200e-03   0.0000000e+00   5.5116342e-01   5.8500000e-02
   5.5000000e-01   6.0000000e-02  -1.1636050e-03   0.0000000e+00   5.5116361e-01   6.0000000e-02
   5.5000000e-01   6.1500000e-02  -1.1636250e-03   0.0000000e+00   5.5116363e-01   6.1500000e-02
   5.5000000e-01   6.3000000e-02  -1.1634200e-03   0.0000000e+00   5.5116342e-01   6.3000000e-02
   5.5000000e-01   6.4500000e-02  -1.1629950e-03   0.0000000e+00   5.5116300e-01   6.4500000e-02
   5.5000000e-01   6.6000000e-02  -1.1624500e-03   0.0000000e+00   5.5116245e-01   6.6000000e-02
   5.5000000e-01   6.7500000e-02  -1.1617000e-03   0.0000000e+00   5.5116170e-01   6.7500000e-02
   5.5000000e-01   6.9000000e-02  -1.1608150e-03   0.0000000e+00   5.5116082e-01   6.9000000e-02
   5.5000000e-01   7.0500000e-02  -1.1598350e-03   0.0000000e+00   5.5115984e-01   7.0500000e-02
   5.5000000e-01   7.2000000e-02  -1.1586800e-03   0.0000000e+00   5.5115868e-01   7.2000000e-02
   5.5000000e-01   7.3500000e-02  -1.1574750e-03   0.0000000e+00   5.5115748e-01   7.3500000e-02
   5.5000000e-01   7.5000000e-02  -1.1561400e-03   0.0000000e+00   5.5115614e-01   7.5000000e-02
   5.5000000e-01   7.6500000e-02  -1.1547500e-03   0.0000000e+00   5.5115475e-01   7.6500000e-02
   5.5000000e-01   7.8000000e-02  -1.1532800e-03   0.0000000e+00   5.5115328e-01   7.8000000e-02
   5.5000000e-01   7.9500000e-02  -1.1517450e-03   0.0000000e+00   5.5115175e-01   7.9500000e-02
   5.5000000e-01   8.1000000e-02  -1.1501700e-03   0.0000000e+00   5.5115017e-01   8.1000000e-02
   5.5000000e-01   8.2500000e-02  -1.1485200e-03   0.0000000e+00   5.5114852e-01   8.2500000e-02
   5.5000000e-01   8.4000000e-02  -1.1468550e-03   0.0000000e+00   5.5114686e-01   8.4000000e-02
   5.5000000e-01   8.5500000e-02  -1.1451250e-03   0.0000000e+00   5.5114513e-01   8.5500000e-02
   5.5000000e-01   8.7000000e-02  -1.1433850e-03   0.0000000e+00   5.5114339e-01   8.7000000e-02
   5.5000000e-01   8.8500000e-02  -1.1415900e-03   0.0000000e+00   5.5114159e-01   8.8500000e-02
   5.5000000e-01   9.0000000e-02  -1.1397900e-03   0.0000000e+00   5.5113979e-01   9.0000000e-02
   5.5000000e-01   9.1500000e-02  -1.1379450e-03   0.0000000e+00   5.5113795e-01   9.1500000e-02
   5.5000000e-01   9.3000000e-02  -1.1360900e-03   0.0000000e+00   5.5113609e-01   9.3000000e-02
   5.5000000e-01   9.4500000e-02  -1.1342100e-03   0.0000000e+00   5.5113421e-01   9.4500000e-02
   5.5000000e-01   9.6000000e-02  -1.1323100e-03   0.0000000e+00   5.5113231e-01   9.6000000e-02
   5.5000000e-01   9.7500000e-02  -1.1303950e-03   0.0000000e+00   5.5113040e-01   9.7500000e-02
   5.5000000e-01   9.9000000e-02  -1.1284550e-03   0.0000000e+00   5.5112846e-01   9.9000000e-02
   5.5000000e-01   1.0050000e-01  -1.1265100e-03   0.0000000e+00   5.5112651e-01   1.0050000e-01
   5.5000000e-01   1.0200000e-01  -1.1245400e-03   0.0000000e+00   5.5112454e-01   1.0200000e-01
   5.5000000e-01   1.0350000e-01  -1.1225700e-03   0.0000000e+00   5.5112257e-01   1.0350000e-01
   5.5000000e-01   1.0500000e-01  -1.1205750e-03   0.0000000e+00   5.5112058e-01   1.0500000e-01
   5.5000000e-01   1.0650000e-01  -1.1185750e-03   0.0000000e+00   5.5111858e-01   1.0650000e-01
   5.5000000e-01   1.0800000e-01  -1.1165600e-03   0.0000000e+00   5.5111656e-01   1.0800000e-01
   5.5000000e-01   1.0950000e-01  -1.1145350e-03   0.0000000e+00   5.5111454e-01   1.0950000e-01
   5.5000000e-01   1.1100000e-01  -1.1125050e-03   0.0000000e+00   5.5111251e-01   1.1100000e-01
   5.5000000e-01   1.1250000e-01  -1.1104550e-03   0.0000000e+00   5.5111045e-01   1.1250000e-01
   5.5000000e-01   1.1400000e-01  -1.1084000e-03   0.0000000e+00   5.5110840e-01   1.1400000e-01
   5.5000000e-01   1.1550000e-01  -1.1063400e-03   0.0000000e+00   5.5110634e-01   1.1550000e-01
   5.5000000e-01   1.1700000e-01  -1.1042650e-03   0.0000000e+00   5.5110427e-01   1.1700000e-01
   5.5000000e-01   1.1850000e-01  -1.1021950e-03   0.0000000e+00   5.5110220e-01   1.1850000e-01
   5.5000000e-01   1.2000000e-01  -1.1001050e-03   0.0000000e+00   5.5110011e-01   1.2000000e-01
   5.5000000e-01   1.2150000e-01  -1.0980100e-03   0.0000000e+00   5.5109801e-01   1.2150000e-01
   5.5000000e-01   1.2300000e-01  -1.0959150e-03   0.0000000e+00   5.5109591e-01   1.2300000e-01
   5.5000000e-01   1.2450000e-01  -1.0938050e-03   0.0000000e+00   5.5109381e-01   1.2450000e-01
   5.5000000e-01   1.2600000e-01  -1.0916950e-03   0.0000000e+00   5.5109169e-01   1.2600000e-01
   5.5000000e-01   1.2750000e-01  -1.0895750e-03   0.0000000e+00   5.5108957e-01   1.2750000e-01
   5.5000000e-01   1.2900000e-01  -1.0874500e-03   0.0000000e+00   5.5108745e-01   1.2900000e-01
   5.5000000e-01   1.3050000e-01  -1.0853250e-03   0.0000000e+00   5.5108533e-01   1.3050000e-01
   5.5000000e-01   1.3200000e-01  -1.0831900e-03   0.0000000e+00   5.5108319e-01   1.3200000e-01
   5.5000000e-01   1.3350000e-01  -1.0810500e-03   0.0000000e+00   5.5108105e-01   1.3350000e-01
   5.5000000e-01   1.3500000e-01  -1.0789100e-03   0.0000000e+00   5.5107891e-01   1.3500000e-01
   5.5000000e-01   1.3650000e-01  -1.0767650e-03   0.0000000e+00   5.5107677e-01   1.3650000e-01
   5.5000000e-01   1.3800000e-01  -1.0746100e-03   0.0000000e+00   5.5107461e-01   1.3800000e-01
   5.5000000e-01   1.3950000e-01  -1.0724600e-03   0.0000000e+00   5.5107246e-01   1.3950000e-01
   5.5000000e-01   1.4100000e-01  -1.0703050e-03   0.0000000e+00   5.5107031e-01   1.4100000e-01
   5.5000000e-01   1.4250000e-01  -1.0681450e-03   0.0000000e+00   5.5106815e-01   1.4250000e-01
   5.5000000e-01   1.4400000e-01  -1.0659800e-03   0.0000000e+00   5.5106598e-01   1.4400000e-01
   5.5000000e-01   1.4550000e-01  -1.0638200e-03   0.0000000e+00   5.5106382e-01   1.4550000e-01
   5.5000000e-01   1.4700000e-01  -1.0616500e-03   0.0000000e+00   5.5106165e-01   1.4700000e-01
   5.5000000e-01   1.4850000e-01  -1.0594800e-03   0.0000000e+00   5.5105948e-01   1.4850000e-01
   5.5000000e-01   1.5000000e-01  -1.0573150e-03   0.0000000e+00   5.5105731e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_6.dat <==
   6.5000000e-01   0.0000000e+00  -4.9978600e-02   0.0000000e+00   6.0002140e-01   0.0000000e+00
   6.5000000e-01   1.5000000e-03  -4.9253800e-02   0.0000000e+00   6.0074620e-01   1.5000000e-03
   6.5000000e-01   3.0000000e-03  -4.7789150e-02   0.0000000e+00   6.0221085e-01   3.0000000e-03
   6.5000000e-01   4.5000000e-03  -4.5631100e-02   0.0000000e+00   6.0436890e-01   4.5000000e-03
   6.5000000e-01   6.0000000e-03  -4.2821750e-02   0.0000000e+00   6.0717825e-01   6.0000000e-03
   6.5000000e-01   7.5000000e-03  -3.9432500e-02   0.0000000e+00   6.1056750e-01   7.5000000e-03
   6.5000000e-01   9.0000000e-03  -3.5583600e-02   0.0000000e+00   6.1441640e-01   9.0000000e-03
   6.5000000e-01   1.0500000e-02  -3.1407800e-02   0.0000000e+00   6.1859220e-01   1.0500000e-02
   6.5000000e-01   1.2000000e-02  -2.7060250e-02   0.0000000e+00   6.2293975e-01   1.2000000e-02
   6.5000000e-01   1.3500000e-02  -2.2708850e-02   0.0000000e+00   6.2729115e-01   1.3500000e-02
   6.5000000e-01   1.5000000e-02  -1.8522700e-02   0.0000000e+00   6.3147730e-01   1.5000000e-02
   6.5000000e-01   1.6500000e-02  -1.4639100e-02   0.0000000e+00   6.3536090e-01   1.6500000e-02
   6.5000000e-01   1.8000000e-02  -1.1168200e-02   0.0000000e+00   6.3883180e-01   1.8000000e-02
   6.5000000e-01   1.9500000e-02  -8.2039000e-03   0.0000000e+00   6.4179610e-01   1.9500000e-02
   6.5000000e-01   2.1000000e-02  -5.7412000e-03   0.0000000e+00   6.4425880e-01   2.1000000e-02
   6.5000000e-01   2.2500000e-02  -3.7647000e-03   0.0000000e+00   6.4623530e-01   2.2500000e-02
   6.5000000e-01   2.4000000e-02  -2.2711650e-03   0.0000000e+00   6.4772884e-01   2.4000000e-02
   6.5000000e-01   2.5500000e-02  -1.1522900e-03   0.0000000e+00   6.4884771e-01   2.5500000e-02
   6.5000000e-01   2.7000000e-02  -3.5390250e-04   0.0000000e+00   6.4964610e-01   2.7000000e-02
   6.5000000e-01   2.8500000e-02  -1.8172400e-04   0.0000000e+00   6.5018172e-01   2.8500000e-02
   6.5000000e-01   3.0000000e-02  -5.4337500e-04   0.0000000e+00   6.5054338e-01   3.0000000e-02
   6.5000000e-01   3.1500000e-02  -7.7744500e-04   0.0000000e+00   6.5077745e-01   3.1500000e-02
   6.5000000e-01   3.3000000e-02  -9.2255000e-04   0.0000000e+00   6.5092255e-01   3.3000000e-02
   6.5000000e-01   3.4500000e-02  -1.0065750e-03   0.0000000e+00   6.5100658e-01   3.4500000e-02
   6.5000000e-01   3.6000000e-02  -1.0553600e-03   0.0000000e+00   6.5105536e-01   3.6000000e-02
   6.5000000e-01   3.7500000e-02  -1.0834650e-03   0.0000000e+00   6.5108347e-01   3.7500000e-02
   6.5000000e-01   3.9000000e-02  -1.0996000e-03   0.0000000e+00   6.5109960e-01   3.9000000e-02
   6.5000000e-01   4.0500000e-02  -1.1090400e-03   0.0000000e+00   6.5110904e-01   4.0500000e-02
   6.5000000e-01   4.2000000e-02  -1.1148200e-03   0.0000000e+00   6.5111482e-01   4.2000000e-02
   6.5000000e-01   4.3500000e-02  -1.1186300e-03   0.0000000e+00   6.5111863e-01   4.3500000e-02
   6.5000000e-01   4.5000000e-02  -1.1214450e-03   0.0000000e+00   6.5112145e-01   4.5000000e-02
   6.5000000e-01   4.6500000e-02  -1.1237500e-03   0.0000000e+00   6.5112375e-01   4.6500000e-02
   6.5000000e-01   4.8000000e-02  -1.1257200e-03   0.0000000e+00   6.5112572e-01   4.8000000e-02
   6.5000000e-01   4.9500000e-02  -1.1274200e-03   0.0000000e+00   6.5112742e-01   4.9500000e-02
   6.5000000e-01   5.1000000e-02  -1.1288800e-03   0.0000000e+00   6.5112888e-01   5.1000000e-02
   6.5000000e-01   5.2500000e-02  -1.1300700e-03   0.0000000e+00   6.5113007e-01   5.2500000e-02
   6.5000000e-01   5.4000000e-02  -1.1309600e-03   0.0000000e+00   6.5113096e-01   5.4000000e-02
   6.5000000e-01   5.5500000e-02  -1.1316050e-03   0.0000000e+00   6.5113161e-01   5.5500000e-02
   6.5000000e-01   5.7000000e-02  -1.1320200e-03   0.0000000e+00   6.5113202e-01   5.7000000e-02
   6.5000000e-01   5.8500000e-02  -1.1321450e-03   0.0000000e+00   6.5113215e-01   5.8500000e-02
   6.5000000e-01   6.0000000e-02  -1.1320050e-03   0.0000000e+00   6.5113201e-01   6.0000000e-02
   6.5000000e-01   6.1500000e-02  -1.1316850e-03   0.0000000e+00   6.5113169e-01   6.1500000e-02
   6.5000000e-01   6.3000000e-02  -1.1311250e-03   0.0000000e+00   6.5113113e-01   6.3000000e-02
   6.5000000e-01   6.4500000e-02  -1.1303300e-03   0.0000000e+00   6.5113033e-01   6.4500000e-02
   6.5000000e-01   6.6000000e-02  -1.1294100e-03   0.0000000e+00   6.5112941e-01   6.6000000e-02
   6.5000000e-01   6.7500000e-02  -1.1282800e-03   0.0000000e+00   6.5112828e-01   6.7500000e-02
   6.5000000e-01   6.9000000e-02  -1.1270100e-03   0.0000000e+00   6.5112701e-01   6.9000000e-02
   6.5000000e-01   7.0500000e-02  -1.1256450e-03   0.0000000e+00   6.5112565e-01   7.0500000e-02
   6.5000000e-01   7.2000000e-02  -1.1241050e-03   0.0000000e+00   6.5112411e-01   7.2000000e-02
   6.5000000e-01   7.3500000e-02  -1.1225100e-03   0.0000000e+00   6.5112251e-01   7.3500000e-02
   6.5000000e-01   7.5000000e-02  -1.1207950e-03   0.0000000e+00   6.5112079e-01   7.5000000e-02
   6.5000000e-01   7.6500000e-02  -1.1190250e-03   0.0000000e+00   6.5111903e-01   7.6500000e-02
   6.5000000e-01   7.8000000e-02  -1.1171750e-03   0.0000000e+00   6.5111717e-01   7.8000000e-02
   6.5000000e-01   7.9500000e-02  -1.1152650e-03   0.0000000e+00   6.5111527e-01   7.9500000e-02
   6.5000000e-01   8.1000000e-02  -1.1133150e-03   0.0000000e+00   6.5111332e-01   8.1000000e-02
   6.5000000e-01   8.2500000e-02  -1.1113050e-03   0.0000000e+00   6.5111131e-01   8.2500000e-02
   6.5000000e-01   8.4000000e-02  -1.1092750e-03   0.0000000e+00   6.5110928e-01   8.4000000e-02
   6.5000000e-01   8.5500000e-02  -1.1071850e-03   0.0000000e+00   6.5110718e-01   8.5500000e-02
   6.5000000e-01   8.7000000e-02  -1.1050900e-03   0.0000000e+00   6.5110509e-01   8.7000000e-02
   6.5000000e-01   8.8500000e-02  -1.1029450e-03   0.0000000e+00   6.5110294e-01   8.8500000e-02
   6.5000000e-01   9.0000000e-02  -1.1007950e-03   0.0000000e+00   6.5110080e-01   9.0000000e-02
   6.5000000e-01   9.1500000e-02  -1.0986100e-03   0.0000000e+00   6.5109861e-01   9.1500000e-02
   6.5000000e-01   9.3000000e-02  -1.0964200e-03   0.0000000e+00   6.5109642e-01   9.3000000e-02
   6.5000000e-01   9.4500000e-02  -1.0942000e-03   0.0000000e+00   6.5109420e-01   9.4500000e-02
   6.5000000e-01   9.6000000e-02  -1.0919700e-03   0.0000000e+00   6.5109197e-01   9.6000000e-02
   6.5000000e-01   9.7500000e-02  -1.0897300e-03   0.0000000e+00   6.5108973e-01   9.7500000e-02
   6.5000000e-01   9.9000000e-02  -1.0874700e-03   0.0000000e+00   6.5108747e-01   9.9000000e-02
   6.5000000e-01   1.0050000e-01  -1.0852100e-03   0.0000000e+00   6.5108521e-01   1.0050000e-01
   6.5000000e-01   1.0200000e-01  -1.0829250e-03   0.0000000e+00   6.5108292e-01   1.0200000e-01
   6.5000000e-01   1.0350000e-01  -1.0806400e-03   0.0000000e+00   6.5108064e-01   1.0350000e-01
   6.5000000e-01   1.0500000e-01  -1.0783400e-03   0.0000000e+00   6.5107834e-01   1.0500000e-01
   6.5000000e-01   1.0650000e-01  -1.0760350e-03   0.0000000e+00   6.5107603e-01   1.0650000e-01
   6.5000000e-01   1.0800000e-01  -1.0737250e-03   0.0000000e+00   6.5107373e-01   1.0800000e-01
   6.5000000e-01   1.0950000e-01  -1.0714050e-03   0.0000000e+00   6.5107141e-01   1.0950000e-01
   6.5000000e-01   1.1100000e-01  -1.0690800e-03   0.0000000e+00   6.5106908e-01   1.1100000e-01
   6.5000000e-01   1.1250000e-01  -1.0667450e-03   0.0000000e+00   6.5106675e-01   1.1250000e-01
   6.5000000e-01   1.1400000e-01  -1.0644100e-03   0.0000000e+00   6.5106441e-01   1.1400000e-01
   6.5000000e-01   1.1550000e-01  -1.0620650e-03   0.0000000e+00   6.5106206e-01   1.1550000e-01
   6.5000000e-01   1.1700000e-01  -1.0597150e-03   0.0000000e+00   6.5105972e-01   1.1700000e-01
   6.5000000e-01   1.1850000e-01  -1.0573700e-03   0.0000000e+00   6.5105737e-01   1.1850000e-01
   6.5000000e-01   1.2000000e-01  -1.0550100e-03   0.0000000e+00   6.5105501e-01   1.2000000e-01
   6.5000000e-01   1.2150000e-01  -1.0526550e-03   0.0000000e+00   6.5105265e-01   1.2150000e-01
   6.5000000e-01   1.2300000e-01  -1.0502950e-03   0.0000000e+00   6.5105030e-01   1.2300000e-01
   6.5000000e-01   1.2450000e-01  -1.0479300e-03   0.0000000e+00   6.5104793e-01   1.2450000e-01
   6.5000000e-01   1.2600000e-01  -1.0455650e-03   0.0000000e+00   6.5104556e-01   1.2600000e-01
   6.5000000e-01   1.2750000e-01  -1.0431950e-03   0.0000000e+00   6.5104320e-01   1.2750000e-01
   6.5000000e-01   1.2900000e-01  -1.0408250e-03   0.0000000e+00   6.5104083e-01   1.2900000e-01
   6.5000000e-01   1.3050000e-01  -1.0384550e-03   0.0000000e+00   6.5103846e-01   1.3050000e-01
   6.5000000e-01   1.3200000e-01  -1.0360850e-03   0.0000000e+00   6.5103608e-01   1.3200000e-01
   6.5000000e-01   1.3350000e-01  -1.0337100e-03   0.0000000e+00   6.5103371e-01   1.3350000e-01
   6.5000000e-01   1.3500000e-01  -1.0313350e-03   0.0000000e+00   6.5103133e-01   1.3500000e-01
   6.5000000e-01   1.3650000e-01  -1.0289600e-03   0.0000000e+00   6.5102896e-01   1.3650000e-01
   6.5000000e-01   1.3800000e-01  -1.0265850e-03   0.0000000e+00   6.5102658e-01   1.3800000e-01
   6.5000000e-01   1.3950000e-01  -1.0242150e-03   0.0000000e+00   6.5102422e-01   1.3950000e-01
   6.5000000e-01   1.4100000e-01  -1.0218400e-03   0.0000000e+00   6.5102184e-01   1.4100000e-01
   6.5000000e-01   1.4250000e-01  -1.0194650e-03   0.0000000e+00   6.5101947e-01   1.4250000e-01
   6.5000000e-01   1.4400000e-01  -1.0170950e-03   0.0000000e+00   6.5101710e-01   1.4400000e-01
   6.5000000e-01   1.4550000e-01  -1.0147200e-03   0.0000000e+00   6.5101472e-01   1.4550000e-01
   6.5000000e-01   1.4700000e-01  -1.0123550e-03   0.0000000e+00   6.5101235e-01   1.4700000e-01
   6.5000000e-01   1.4850000e-01  -1.0099850e-03   0.0000000e+00   6.5100999e-01   1.4850000e-01
   6.5000000e-01   1.5000000e-01  -1.0076150e-03   0.0000000e+00   6.5100762e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_7.dat <==
   7.5000000e-01   0.0000000e+00  -4.9964300e-02   0.0000000e+00   7.0003570e-01   0.0000000e+00
   7.5000000e-01   1.5000000e-03  -4.8950600e-02   0.0000000e+00   7.0104940e-01   1.5000000e-03
   7.5000000e-01   3.0000000e-03  -4.7089900e-02   0.0000000e+00   7.0291010e-01   3.0000000e-03
   7.5000000e-01   4.5000000e-03  -4.4458400e-02   0.0000000e+00   7.0554160e-01   4.5000000e-03
   7.5000000e-01   6.0000000e-03  -4.1124050e-02   0.0000000e+00   7.0887595e-01   6.0000000e-03
   7.5000000e-01   7.5000000e-03  -3.7194850e-02   0.0000000e+00   7.1280515e-01   7.5000000e-03
   7.5000000e-01   9.0000000e-03  -3.2834100e-02   0.0000000e+00   7.1716590e-01   9.0000000e-03
   7.5000000e-01   1.0500000e-02  -2.8219250e-02   0.0000000e+00   7.2178075e-01   1.0500000e-02
   7.5000000e-01   1.2000000e-02  -2.3547800e-02   0.0000000e+00   7.2645220e-01   1.2000000e-02
   7.5000000e-01   1.3500000e-02  -1.9015700e-02   0.0000000e+00   7.3098430e-01   1.3500000e-02
   7.5000000e-01   1.5000000e-02  -1.4815900e-02   0.0000000e+00   7.3518410e-01   1.5000000e-02
   7.5000000e-01   1.6500000e-02  -1.1076850e-02   0.0000000e+00   7.3892315e-01   1.6500000e-02
   7.5000000e-01   1.8000000e-02  -7.8900500e-03   0.0000000e+00   7.4210995e-01   1.8000000e-02
   7.5000000e-01   1.9500000e-02  -5.3182000e-03   0.0000000e+00   7.4468180e-01   1.9500000e-02
   7.5000000e-01   2.1000000e-02  -3.3063150e-03   0.0000000e+00   7.4669368e-01   2.1000000e-02
   7.5000000e-01   2.2500000e-02  -1.7989400e-03   0.0000000e+00   7.4820106e-01   2.2500000e-02
   7.5000000e-01   2.4000000e-02  -7.5162000e-04   0.0000000e+00   7.4924838e-01   2.4000000e-02
   7.5000000e-01   2.5500000e-02  -3.1840200e-05   0.0000000e+00   7.4996816e-01   2.5500000e-02
   7.5000000e-01   2.7000000e-02  -4.3256750e-04   0.0000000e+00   7.5043257e-01   2.7000000e-02
   7.5000000e-01   2.8500000e-02  -7.0839500e-04   0.0000000e+00   7.5070839e-01   2.8500000e-02
   7.5000000e-01   3.0000000e-02  -8.7331000e-04   0.0000000e+00   7.5087331e-01   3.0000000e-02
   7.5000000e-01   3.1500000e-02  -9.6577500e-04   0.0000000e+00   7.5096577e-01   3.1500000e-02
   7.5000000e-01   3.3000000e-02  -1.0143550e-03   0.0000000e+00   7.5101436e-01   3.3000000e-02
   7.5000000e-01   3.4500000e-02  -1.0378900e-03   0.0000000e+00   7.5103789e-01   3.4500000e-02
   7.5000000e-01   3.6000000e-02  -1.0494150e-03   0.0000000e+00   7.5104941e-01   3.6000000e-02
   7.5000000e-01   3.7500000e-02  -1.0551950e-03   0.0000000e+00   7.5105519e-01   3.7500000e-02
   7.5000000e-01   3.9000000e-02  -1.0583900e-03   0.0000000e+00   7.5105839e-01   3.9000000e-02
   7.5000000e-01   4.0500000e-02  -1.0605450e-03   0.0000000e+00   7.5106054e-01   4.0500000e-02
   7.5000000e-01   4.2000000e-02  -1.0623400e-03   0.0000000e+00   7.5106234e-01   4.2000000e-02
   7.5000000e-01   4.3500000e-02  -1.0640100e-03   0.0000000e+00   7.5106401e-01   4.3500000e-02
   7.5000000e-01   4.5000000e-02  -1.0655950e-03   0.0000000e+00   7.5106560e-01   4.5000000e-02
   7.5000000e-01   4.6500000e-02  -1.0670600e-03   0.0000000e+00   7.5106706e-01   4.6500000e-02
   7.5000000e-01   4.8000000e-02  -1.0683550e-03   0.0000000e+00   7.5106836e-01   4.8000000e-02
   7.5000000e-01   4.9500000e-02  -1.0694500e-03   0.0000000e+00   7.5106945e-01   4.9500000e-02
   7.5000000e-01   5.1000000e-02  -1.0703100e-03   0.0000000e+00   7.5107031e-01   5.1000000e-02
   7.5000000e-01   5.2500000e-02  -1.0708850e-03   0.0000000e+00   7.5107088e-01   5.2500000e-02
   7.5000000e-01   5.4000000e-02  -1.0711300e-03   0.0000000e+00   7.5107113e-01   5.4000000e-02
   7.5000000e-01   5.5500000e-02  -1.0711150e-03   0.0000000e+00   7.5107112e-01   5.5500000e-02
   7.5000000e-01   5.7000000e-02  -1.0708600e-03   0.0000000e+00   7.5107086e-01   5.7000000e-02
   7.5000000e-01   5.8500000e-02  -1.0702750e-03   0.0000000e+00   7.5107028e-01   5.8500000e-02
   7.5000000e-01   6.0000000e-02  -1.0694100e-03   0.0000000e+00   7.5106941e-01   6.0000000e-02
   7.5000000e-01   6.1500000e-02  -1.0683550e-03   0.0000000e+00   7.5106836e-01   6.1500000e-02
   7.5000000e-01   6.3000000e-02  -1.0670550e-03   0.0000000e+00   7.5106706e-01   6.3000000e-02
   7.5000000e-01   6.4500000e-02  -1.0655150e-03   0.0000000e+00   7.5106551e-01   6.4500000e-02
   7.5000000e-01   6.6000000e-02  -1.0638500e-03   0.0000000e+00   7.5106385e-01   6.6000000e-02
   7.5000000e-01   6.7500000e-02  -1.0619800e-03   0.0000000e+00   7.5106198e-01   6.7500000e-02
   7.5000000e-01   6.9000000e-02  -1.0599700e-03   0.0000000e+00   7.5105997e-01   6.9000000e-02
   7.5000000e-01   7.0500000e-02  -1.0578750e-03   0.0000000e+00   7.5105787e-01   7.0500000e-02
   7.5000000e-01   7.2000000e-02  -1.0556100e-03   0.0000000e+00   7.5105561e-01   7.2000000e-02
   7.5000000e-01   7.3500000e-02  -1.0533000e-03   0.0000000e+00   7.5105330e-01   7.3500000e-02
   7.5000000e-01   7.5000000e-02  -1.0508800e-03   0.0000000e+00   7.5105088e-01   7.5000000e-02
   7.5000000e-01   7.6500000e-02  -1.0484050e-03   0.0000000e+00   7.5104841e-01   7.6500000e-02
   7.5000000e-01   7.8000000e-02  -1.0458750e-03   0.0000000e+00   7.5104587e-01   7.8000000e-02
   7.5000000e-01   7.9500000e-02  -1.0432900e-03   0.0000000e+00   7.5104329e-01   7.9500000e-02
   7.5000000e-01   8.1000000e-02  -1.0406700e-03   0.0000000e+00   7.5104067e-01   8.1000000e-02
   7.5000000e-01   8.2500000e-02  -1.0380050e-03   0.0000000e+00   7.5103800e-01   8.2500000e-02
   7.5000000e-01   8.4000000e-02  -1.0353250e-03   0.0000000e+00   7.5103533e-01   8.4000000e-02
   7.5000000e-01   8.5500000e-02  -1.0326100e-03   0.0000000e+00   7.5103261e-01   8.5500000e-02
   7.5000000e-01   8.7000000e-02  -1.0298850e-03   0.0000000e+00   7.5102989e-01   8.7000000e-02
   7.5000000e-01   8.8500000e-02  -1.0271350e-03   0.0000000e+00   7.5102713e-01   8.8500000e-02
   7.5000000e-01   9.0000000e-02  -1.0243750e-03   0.0000000e+00   7.5102437e-01   9.0000000e-02
   7.5000000e-01   9.1500000e-02  -1.0216050e-03   0.0000000e+00   7.5102161e-01   9.1500000e-02
   7.5000000e-01   9.3000000e-02  -1.0188250e-03   0.0000000e+00   7.5101882e-01   9.3000000e-02
   7.5000000e-01   9.4500000e-02  -1.0160350e-03   0.0000000e+00   7.5101604e-01   9.4500000e-02
   7.5000000e-01   9.6000000e-02  -1.0132450e-03   0.0000000e+00   7.5101324e-01   9.6000000e-02
   7.5000000e-01   9.7500000e-02  -1.0104500e-03   0.0000000e+00   7.5101045e-01   9.7500000e-02
   7.5000000e-01   9.9000000e-02  -1.0076500e-03   0.0000000e+00   7.5100765e-01   9.9000000e-02
   7.5000000e-01   1.0050000e-01  -1.0048500e-03   0.0000000e+00   7.5100485e-01   1.0050000e-01
   7.5000000e-01   1.0200000e-01  -1.0020450e-03   0.0000000e+00   7.5100205e-01   1.0200000e-01
   7.5000000e-01   1.0350000e-01  -9.9924500e-04   0.0000000e+00   7.5099925e-01   1.0350000e-01
   7.5000000e-01   1.0500000e-01  -9.9644000e-04   0.0000000e+00   7.5099644e-01   1.0500000e-01
   7.5000000e-01   1.0650000e-01  -9.9364000e-04   0.0000000e+00   7.5099364e-01   1.0650000e-01
   7.5000000e-01   1.0800000e-01  -9.9084000e-04   0.0000000e+00   7.5099084e-01   1.0800000e-01
   7.5000000e-01   1.0950000e-01  -9.8804500e-04   0.0000000e+00   7.5098805e-01   1.0950000e-01
   7.5000000e-01   1.1100000e-01  -9.8525000e-04   0.0000000e+00   7.5098525e-01   1.1100000e-01
   7.5000000e-01   1.1250000e-01  -9.8246000e-04   0.0000000e+00   7.5098246e-01   1.1250000e-01
   7.5000000e-01   1.1400000e-01  -9.7967500e-04   0.0000000e+00   7.5097967e-01   1.1400000e-01
   7.5000000e-01   1.1550000e-01  -9.7689000e-04   0.0000000e+00   7.5097689e-01   1.1550000e-01
   7.5000000e-01   1.1700000e-01  -9.7411500e-04   0.0000000e+00   7.5097411e-01   1.1700000e-01
   7.5000000e-01   1.1850000e-01  -9.7133500e-04   0.0000000e+00   7.5097134e-01   1.1850000e-01
   7.5000000e-01   1.2000000e-01  -9.6857000e-04   0.0000000e+00   7.5096857e-01   1.2000000e-01
   7.5000000e-01   1.2150000e-01  -9.6580500e-04   0.0000000e+00   7.5096580e-01   1.2150000e-01
   7.5000000e-01   1.2300000e-01  -9.6304500e-04   0.0000000e+00   7.5096304e-01   1.2300000e-01
   7.5000000e-01   1.2450000e-01  -9.6030000e-04   0.0000000e+00   7.5096030e-01   1.2450000e-01
   7.5000000e-01   1.2600000e-01  -9.5755500e-04   0.0000000e+00   7.5095756e-01   1.2600000e-01
   7.5000000e-01   1.2750000e-01  -9.5481500e-04   0.0000000e+00   7.5095482e-01   1.2750000e-01
   7.5000000e-01   1.2900000e-01  -9.5209000e-04   0.0000000e+00   7.5095209e-01   1.2900000e-01
   7.5000000e-01   1.3050000e-01  -9.4936000e-04   0.0000000e+00   7.5094936e-01   1.3050000e-01
   7.5000000e-01   1.3200000e-01  -9.4664500e-04   0.0000000e+00   7.5094664e-01   1.3200000e-01
   7.5000000e-01   1.3350000e-01  -9.4394000e-04   0.0000000e+00   7.5094394e-01   1.3350000e-01
   7.5000000e-01   1.3500000e-01  -9.4123000e-04   0.0000000e+00   7.5094123e-01   1.3500000e-01
   7.5000000e-01   1.3650000e-01  -9.3853500e-04   0.0000000e+00   7.5093853e-01   1.3650000e-01
   7.5000000e-01   1.3800000e-01  -9.3585500e-04   0.0000000e+00   7.5093586e-01   1.3800000e-01
   7.5000000e-01   1.3950000e-01  -9.3317000e-04   0.0000000e+00   7.5093317e-01   1.3950000e-01
   7.5000000e-01   1.4100000e-01  -9.3050000e-04   0.0000000e+00   7.5093050e-01   1.4100000e-01
   7.5000000e-01   1.4250000e-01  -9.2784500e-04   0.0000000e+00   7.5092784e-01   1.4250000e-01
   7.5000000e-01   1.4400000e-01  -9.2519000e-04   0.0000000e+00   7.5092519e-01   1.4400000e-01
   7.5000000e-01   1.4550000e-01  -9.2254000e-04   0.0000000e+00   7.5092254e-01   1.4550000e-01
   7.5000000e-01   1.4700000e-01  -9.1991500e-04   0.0000000e+00   7.5091991e-01   1.4700000e-01
   7.5000000e-01   1.4850000e-01  -9.1728500e-04   0.0000000e+00   7.5091728e-01   1.4850000e-01
   7.5000000e-01   1.5000000e-01  -9.1466000e-04   0.0000000e+00   7.5091466e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_8.dat <==
   8.5000000e-01   0.0000000e+00  -4.9928600e-02   0.0000000e+00   8.0007140e-01   0.0000000e+00
   8.5000000e-01   1.5000000e-03  -4.8243050e-02   0.0000000e+00   8.0175695e-01   1.5000000e-03
   8.5000000e-01   3.0000000e-03  -4.5541550e-02   0.0000000e+00   8.0445845e-01   3.0000000e-03
   8.5000000e-01   4.5000000e-03  -4.1973900e-02   0.0000000e+00   8.0802610e-01   4.5000000e-03
   8.5000000e-01   6.0000000e-03  -3.7669100e-02   0.0000000e+00   8.1233090e-01   6.0000000e-03
   8.5000000e-01   7.5000000e-03  -3.2817650e-02   0.0000000e+00   8.1718235e-01   7.5000000e-03
   8.5000000e-01   9.0000000e-03  -2.7670600e-02   0.0000000e+00   8.2232940e-01   9.0000000e-03
   8.5000000e-01   1.0500000e-02  -2.2488850e-02   0.0000000e+00   8.2751115e-01   1.0500000e-02
   8.5000000e-01   1.2000000e-02  -1.7537450e-02   0.0000000e+00   8.3246255e-01   1.2000000e-02
   8.5000000e-01   1.3500000e-02  -1.3035600e-02   0.0000000e+00   8.3696440e-01   1.3500000e-02
   8.5000000e-01   1.5000000e-02  -9.1814500e-03   0.0000000e+00   8.4081855e-01   1.5000000e-02
   8.5000000e-01   1.6500000e-02  -6.0399000e-03   0.0000000e+00   8.4396010e-01   1.6500000e-02
   8.5000000e-01   1.8000000e-02  -3.6244250e-03   0.0000000e+00   8.4637557e-01   1.8000000e-02
   8.5000000e-01   1.9500000e-02  -1.9021400e-03   0.0000000e+00   8.4809786e-01   1.9500000e-02
   8.5000000e-01   2.1000000e-02  -7.2226500e-04   0.0000000e+00   8.4927773e-01   2.1000000e-02
   8.5000000e-01   2.2500000e-02  -3.4751950e-05   0.0000000e+00   8.5003475e-01   2.2500000e-02
   8.5000000e-01   2.4000000e-02  -4.6918700e-04   0.0000000e+00   8.5046919e-01   2.4000000e-02
   8.5000000e-01   2.5500000e-02  -7.1274000e-04   0.0000000e+00   8.5071274e-01   2.5500000e-02
   8.5000000e-01   2.7000000e-02  -8.3526500e-04   0.0000000e+00   8.5083526e-01   2.7000000e-02
   8.5000000e-01   2.8500000e-02  -8.8878000e-04   0.0000000e+00   8.5088878e-01   2.8500000e-02
   8.5000000e-01   3.0000000e-02  -9.1176000e-04   0.0000000e+00   8.5091176e-01   3.0000000e-02
   8.5000000e-01   3.1500000e-02  -9.2009500e-04   0.0000000e+00   8.5092009e-01   3.1500000e-02
   8.5000000e-01   3.3000000e-02  -9.2265500e-04   0.0000000e+00   8.5092265e-01   3.3000000e-02
   8.5000000e-01   3.4500000e-02  -9.2354000e-04   0.0000000e+00   8.5092354e-01   3.4500000e-02
   8.5000000e-01   3.6000000e-02  -9.2438000e-04   0.0000000e+00   8.5092438e-01   3.6000000e-02
   8.5000000e-01   3.7500000e-02  -9.2549000e-04   0.0000000e+00   8.5092549e-01   3.7500000e-02
   8.5000000e-01   3.9000000e-02  -9.2682500e-04   0.0000000e+00   8.5092682e-01   3.9000000e-02
   8.5000000e-01   4.0500000e-02  -9.2825500e-04   0.0000000e+00   8.5092826e-01   4.0500000e-02
   8.5000000e-01   4.2000000e-02  -9.2966500e-04   0.0000000e+00   8.5092967e-01   4.2000000e-02
   8.5000000e-01   4.3500000e-02  -9.3095000e-04   0.0000000e+00   8.5093095e-01   4.3500000e-02
   8.5000000e-01   4.5000000e-02  -9.3202000e-04   0.0000000e+00   8.5093202e-01   4.5000000e-02
   8.5000000e-01   4.6500000e-02  -9.3283500e-04   0.0000000e+00   8.5093283e-01   4.6500000e-02
   8.5000000e-01   4.8000000e-02  -9.3336500e-04   0.0000000e+00   8.5093336e-01   4.8000000e-02
   8.5000000e-01   4.9500000e-02  -9.3360500e-04   0.0000000e+00   8.5093360e-01   4.9500000e-02
   8.5000000e-01   5.1000000e-02  -9.3354500e-04   0.0000000e+00   8.5093354e-01   5.1000000e-02
   8.5000000e-01   5.2500000e-02  -9.3313500e-04   0.0000000e+00   8.5093314e-01   5.2500000e-02
   8.5000000e-01   5.4000000e-02  -9.3234500e-04   0.0000000e+00   8.5093234e-01   5.4000000e-02
   8.5000000e-01   5.5500000e-02  -9.3127000e-04   0.0000000e+00   8.5093127e-01   5.5500000e-02
   8.5000000e-01   5.7000000e-02  -9.2993000e-04   0.0000000e+00   8.5092993e-01   5.7000000e-02
   8.5000000e-01   5.8500000e-02  -9.2825000e-04   0.0000000e+00   8.5092825e-01   5.8500000e-02
   8.5000000e-01   6.0000000e-02  -9.2629000e-04   0.0000000e+00   8.5092629e-01   6.0000000e-02
   8.5000000e-01   6.1500000e-02  -9.2414000e-04   0.0000000e+00   8.5092414e-01   6.1500000e-02
   8.5000000e-01   6.3000000e-02  -9.2175500e-04   0.0000000e+00   8.5092176e-01   6.3000000e-02
   8.5000000e-01   6.4500000e-02  -9.1915000e-04   0.0000000e+00   8.5091915e-01   6.4500000e-02
   8.5000000e-01   6.6000000e-02  -9.1643000e-04   0.0000000e+00   8.5091643e-01   6.6000000e-02
   8.5000000e-01   6.7500000e-02  -9.1352500e-04   0.0000000e+00   8.5091352e-01   6.7500000e-02
   8.5000000e-01   6.9000000e-02  -9.1051000e-04   0.0000000e+00   8.5091051e-01   6.9000000e-02
   8.5000000e-01   7.0500000e-02  -9.0742500e-04   0.0000000e+00   8.5090742e-01   7.0500000e-02
   8.5000000e-01   7.2000000e-02  -9.0421000e-04   0.0000000e+00   8.5090421e-01   7.2000000e-02
   8.5000000e-01   7.3500000e-02  -9.0096500e-04   0.0000000e+00   8.5090097e-01   7.3500000e-02
   8.5000000e-01   7.5000000e-02  -8.9764000e-04   0.0000000e+00   8.5089764e-01   7.5000000e-02
   8.5000000e-01   7.6500000e-02  -8.9429000e-04   0.0000000e+00   8.5089429e-01   7.6500000e-02
   8.5000000e-01   7.8000000e-02  -8.9091000e-04   0.0000000e+00   8.5089091e-01   7.8000000e-02
   8.5000000e-01   7.9500000e-02  -8.8750500e-04   0.0000000e+00   8.5088750e-01   7.9500000e-02
   8.5000000e-01   8.1000000e-02  -8.8408500e-04   0.0000000e+00   8.5088409e-01   8.1000000e-02
   8.5000000e-01   8.2500000e-02  -8.8065500e-04   0.0000000e+00   8.5088065e-01   8.2500000e-02
   8.5000000e-01   8.4000000e-02  -8.7722500e-04   0.0000000e+00   8.5087722e-01   8.4000000e-02
   8.5000000e-01   8.5500000e-02  -8.7380000e-04   0.0000000e+00   8.5087380e-01   8.5500000e-02
   8.5000000e-01   8.7000000e-02  -8.7037000e-04   0.0000000e+00   8.5087037e-01   8.7000000e-02
   8.5000000e-01   8.8500000e-02  -8.6696000e-04   0.0000000e+00   8.5086696e-01   8.8500000e-02
   8.5000000e-01   9.0000000e-02  -8.6355500e-04   0.0000000e+00   8.5086355e-01   9.0000000e-02
   8.5000000e-01   9.1500000e-02  -8.6016500e-04   0.0000000e+00   8.5086016e-01   9.1500000e-02
   8.5000000e-01   9.3000000e-02  -8.5678500e-04   0.0000000e+00   8.5085678e-01   9.3000000e-02
   8.5000000e-01   9.4500000e-02  -8.5343000e-04   0.0000000e+00   8.5085343e-01   9.4500000e-02
   8.5000000e-01   9.6000000e-02  -8.5008500e-04   0.0000000e+00   8.5085008e-01   9.6000000e-02
   8.5000000e-01   9.7500000e-02  -8.4675500e-04   0.0000000e+00   8.5084675e-01   9.7500000e-02
   8.5000000e-01   9.9000000e-02  -8.4345500e-04   0.0000000e+00   8.5084346e-01   9.9000000e-02
   8.5000000e-01   1.0050000e-01  -8.4016000e-04   0.0000000e+00   8.5084016e-01   1.0050000e-01
   8.5000000e-01   1.0200000e-01  -8.3690000e-04   0.0000000e+00   8.5083690e-01   1.0200000e-01
   8.5000000e-01   1.0350000e-01  -8.3364500e-04   0.0000000e+00   8.5083365e-01   1.0350000e-01
   8.5000000e-01   1.0500000e-01  -8.3043000e-04   0.0000000e+00   8.5083043e-01   1.0500000e-01
   8.5000000e-01   1.0650000e-01  -8.2722500e-04   0.0000000e+00   8.5082722e-01   1.0650000e-01
   8.5000000e-01   1.0800000e-01  -8.2404500e-04   0.0000000e+00   8.5082404e-01   1.0800000e-01
   8.5000000e-01   1.0950000e-01  -8.2089500e-04   0.0000000e+00   8.5082090e-01   1.0950000e-01
   8.5000000e-01   1.1100000e-01  -8.1774500e-04   0.0000000e+00   8.5081774e-01   1.1100000e-01
   8.5000000e-01   1.1250000e-01  -8.1464500e-04   0.0000000e+00   8.5081464e-01   1.1250000e-01
   8.5000000e-01   1.1400000e-01  -8.1155000e-04   0.0000000e+00   8.5081155e-01   1.1400000e-01
   8.5000000e-01   1.1550000e-01  -8.0848000e-04   0.0000000e+00   8.5080848e-01   1.1550000e-01
   8.5000000e-01   1.1700000e-01  -8.0544000e-04   0.0000000e+00   8.5080544e-01   1.1700000e-01
   8.5000000e-01   1.1850000e-01  -8.0240500e-04   0.0000000e+00   8.5080240e-01   1.1850000e-01
   8.5000000e-01   1.2000000e-01  -7.9941500e-04   0.0000000e+00   8.5079942e-01   1.2000000e-01
   8.5000000e-01   1.2150000e-01  -7.9644000e-04   0.0000000e+00   8.5079644e-01   1.2150000e-01
   8.5000000e-01   1.2300000e-01  -7.9347000e-04   0.0000000e+00   8.5079347e-01   1.2300000e-01
   8.5000000e-01   1.2450000e-01  -7.9056000e-04   0.0000000e+00   8.5079056e-01   1.2450000e-01
   8.5000000e-01   1.2600000e-01  -7.8765000e-04   0.0000000e+00   8.5078765e-01   1.2600000e-01
   8.5000000e-01   1.2750000e-01  -7.8476000e-04   0.0000000e+00   8.5078476e-01   1.2750000e-01
   8.5000000e-01   1.2900000e-01  -7.8191000e-04   0.0000000e+00   8.5078191e-01   1.2900000e-01
   8.5000000e-01   1.3050000e-01  -7.7906500e-04   0.0000000e+00   8.5077907e-01   1.3050000e-01
   8.5000000e-01   1.3200000e-01  -7.7625000e-04   0.0000000e+00   8.5077625e-01   1.3200000e-01
   8.5000000e-01   1.3350000e-01  -7.7347000e-04   0.0000000e+00   8.5077347e-01   1.3350000e-01
   8.5000000e-01   1.3500000e-01  -7.7068500e-04   0.0000000e+00   8.5077068e-01   1.3500000e-01
   8.5000000e-01   1.3650000e-01  -7.6793500e-04   0.0000000e+00   8.5076794e-01   1.3650000e-01
   8.5000000e-01   1.3800000e-01  -7.6522500e-04   0.0000000e+00   8.5076522e-01   1.3800000e-01
   8.5000000e-01   1.3950000e-01  -7.6251000e-04   0.0000000e+00   8.5076251e-01   1.3950000e-01
   8.5000000e-01   1.4100000e-01  -7.5982000e-04   0.0000000e+00   8.5075982e-01   1.4100000e-01
   8.5000000e-01   1.4250000e-01  -7.5718000e-04   0.0000000e+00   8.5075718e-01   1.4250000e-01
   8.5000000e-01   1.4400000e-01  -7.5453500e-04   0.0000000e+00   8.5075453e-01   1.4400000e-01
   8.5000000e-01   1.4550000e-01  -7.5191000e-04   0.0000000e+00   8.5075191e-01   1.4550000e-01
   8.5000000e-01   1.4700000e-01  -7.4933500e-04   0.0000000e+00   8.5074933e-01   1.4700000e-01
   8.5000000e-01   1.4850000e-01  -7.4676500e-04   0.0000000e+00   8.5074677e-01   1.4850000e-01
   8.5000000e-01   1.5000000e-01  -7.4419000e-04   0.0000000e+00   8.5074419e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Internal_Pos_9.dat <==
   9.5000000e-01   0.0000000e+00  -4.9825500e-02   0.0000000e+00   9.0017450e-01   0.0000000e+00
   9.5000000e-01   1.5000000e-03  -4.6315500e-02   0.0000000e+00   9.0368450e-01   1.5000000e-03
   9.5000000e-01   3.0000000e-03  -4.1540100e-02   0.0000000e+00   9.0845990e-01   3.0000000e-03
   9.5000000e-01   4.5000000e-03  -3.5879500e-02   0.0000000e+00   9.1412050e-01   4.5000000e-03
   9.5000000e-01   6.0000000e-03  -2.9658600e-02   0.0000000e+00   9.2034140e-01   6.0000000e-03
   9.5000000e-01   7.5000000e-03  -2.3303950e-02   0.0000000e+00   9.2669605e-01   7.5000000e-03
   9.5000000e-01   9.0000000e-03  -1.7264800e-02   0.0000000e+00   9.3273520e-01   9.0000000e-03
   9.5000000e-01   1.0500000e-02  -1.1933600e-02   0.0000000e+00   9.3806640e-01   1.0500000e-02
   9.5000000e-01   1.2000000e-02  -7.5969500e-03   0.0000000e+00   9.4240305e-01   1.2000000e-02
   9.5000000e-01   1.3500000e-02  -4.3369800e-03   0.0000000e+00   9.4566302e-01   1.3500000e-02
   9.5000000e-01   1.5000000e-02  -2.1469550e-03   0.0000000e+00   9.4785305e-01   1.5000000e-02
   9.5000000e-01   1.6500000e-02  -8.0028500e-04   0.0000000e+00   9.4919971e-01   1.6500000e-02
   9.5000000e-01   1.8000000e-02  -6.9042000e-05   0.0000000e+00   9.4993096e-01   1.8000000e-02
   9.5000000e-01   1.9500000e-02  -2.6480000e-04   0.0000000e+00   9.5026480e-01   1.9500000e-02
   9.5000000e-01   2.1000000e-02  -4.0511050e-04   0.0000000e+00   9.5040511e-01   2.1000000e-02
   9.5000000e-01   2.2500000e-02  -4.5269700e-04   0.0000000e+00   9.5045270e-01   2.2500000e-02
   9.5000000e-01   2.4000000e-02  -4.6641650e-04   0.0000000e+00   9.5046642e-01   2.4000000e-02
   9.5000000e-01   2.5500000e-02  -4.7451900e-04   0.0000000e+00   9.5047452e-01   2.5500000e-02
   9.5000000e-01   2.7000000e-02  -4.8445000e-04   0.0000000e+00   9.5048445e-01   2.7000000e-02
   9.5000000e-01   2.8500000e-02  -4.9674400e-04   0.0000000e+00   9.5049674e-01   2.8500000e-02
   9.5000000e-01   3.0000000e-02  -5.0973500e-04   0.0000000e+00   9.5050973e-01   3.0000000e-02
   9.5000000e-01   3.1500000e-02  -5.2222500e-04   0.0000000e+00   9.5052222e-01   3.1500000e-02
   9.5000000e-01   3.3000000e-02  -5.3350500e-04   0.0000000e+00   9.5053351e-01   3.3000000e-02
   9.5000000e-01   3.4500000e-02  -5.4317500e-04   0.0000000e+00   9.5054317e-01   3.4500000e-02
   9.5000000e-01   3.6000000e-02  -5.5132000e-04   0.0000000e+00   9.5055132e-01   3.6000000e-02
   9.5000000e-01   3.7500000e-02  -5.5809500e-04   0.0000000e+00   9.5055809e-01   3.7500000e-02
   9.5000000e-01   3.9000000e-02  -5.6365500e-04   0.0000000e+00   9.5056365e-01   3.9000000e-02
   9.5000000e-01   4.0500000e-02  -5.6815500e-04   0.0000000e+00   9.5056815e-01   4.0500000e-02
   9.5000000e-01   4.2000000e-02  -5.7173000e-04   0.0000000e+00   9.5057173e-01   4.2000000e-02
   9.5000000e-01   4.3500000e-02  -5.7445500e-04   0.0000000e+00   9.5057445e-01   4.3500000e-02
   9.5000000e-01   4.5000000e-02  -5.7641000e-04   0.0000000e+00   9.5057641e-01   4.5000000e-02
   9.5000000e-01   4.6500000e-02  -5.7772000e-04   0.0000000e+00   9.5057772e-01   4.6500000e-02
   9.5000000e-01   4.8000000e-02  -5.7845500e-04   0.0000000e+00   9.5057845e-01   4.8000000e-02
   9.5000000e-01   4.9500000e-02  -5.7867500e-04   0.0000000e+00   9.5057867e-01   4.9500000e-02
   9.5000000e-01   5.1000000e-02  -5.7844000e-04   0.0000000e+00   9.5057844e-01   5.1000000e-02
   9.5000000e-01   5.2500000e-02  -5.7773000e-04   0.0000000e+00   9.5057773e-01   5.2500000e-02
   9.5000000e-01   5.4000000e-02  -5.7657000e-04   0.0000000e+00   9.5057657e-01   5.4000000e-02
   9.5000000e-01   5.5500000e-02  -5.7510000e-04   0.0000000e+00   9.5057510e-01   5.5500000e-02
   9.5000000e-01   5.7000000e-02  -5.7335500e-04   0.0000000e+00   9.5057335e-01   5.7000000e-02
   9.5000000e-01   5.8500000e-02  -5.7129000e-04   0.0000000e+00   9.5057129e-01   5.8500000e-02
   9.5000000e-01   6.0000000e-02  -5.6899000e-04   0.0000000e+00   9.5056899e-01   6.0000000e-02
   9.5000000e-01   6.1500000e-02  -5.6654000e-04   0.0000000e+00   9.5056654e-01   6.1500000e-02
   9.5000000e-01   6.3000000e-02  -5.6391000e-04   0.0000000e+00   9.5056391e-01   6.3000000e-02
   9.5000000e-01   6.4500000e-02  -5.6114000e-04   0.0000000e+00   9.5056114e-01   6.4500000e-02
   9.5000000e-01   6.6000000e-02  -5.5830500e-04   0.0000000e+00   9.5055830e-01   6.6000000e-02
   9.5000000e-01   6.7500000e-02  -5.5537500e-04   0.0000000e+00   9.5055537e-01   6.7500000e-02
   9.5000000e-01   6.9000000e-02  -5.5240500e-04   0.0000000e+00   9.5055240e-01   6.9000000e-02
   9.5000000e-01   7.0500000e-02  -5.4941000e-04   0.0000000e+00   9.5054941e-01   7.0500000e-02
   9.5000000e-01   7.2000000e-02  -5.4640000e-04   0.0000000e+00   9.5054640e-01   7.2000000e-02
   9.5000000e-01   7.3500000e-02  -5.4339500e-04   0.0000000e+00   9.5054339e-01   7.3500000e-02
   9.5000000e-01   7.5000000e-02  -5.4041000e-04   0.0000000e+00   9.5054041e-01   7.5000000e-02
   9.5000000e-01   7.6500000e-02  -5.3745000e-04   0.0000000e+00   9.5053745e-01   7.6500000e-02
   9.5000000e-01   7.8000000e-02  -5.3451500e-04   0.0000000e+00   9.5053451e-01   7.8000000e-02
   9.5000000e-01   7.9500000e-02  -5.3163000e-04   0.0000000e+00   9.5053163e-01   7.9500000e-02
   9.5000000e-01   8.1000000e-02  -5.2877500e-04   0.0000000e+00   9.5052877e-01   8.1000000e-02
   9.5000000e-01   8.2500000e-02  -5.2599000e-04   0.0000000e+00   9.5052599e-01   8.2500000e-02
   9.5000000e-01   8.4000000e-02  -5.2322500e-04   0.0000000e+00   9.5052322e-01   8.4000000e-02
   9.5000000e-01   8.5500000e-02  -5.2055000e-04   0.0000000e+00   9.5052055e-01   8.5500000e-02
   9.5000000e-01   8.7000000e-02  -5.1789000e-04   0.0000000e+00   9.5051789e-01   8.7000000e-02
   9.5000000e-01   8.8500000e-02  -5.1532500e-04   0.0000000e+00   9.5051532e-01   8.8500000e-02
   9.5000000e-01   9.0000000e-02  -5.1278500e-04   0.0000000e+00   9.5051278e-01   9.0000000e-02
   9.5000000e-01   9.1500000e-02  -5.1033000e-04   0.0000000e+00   9.5051033e-01   9.1500000e-02
   9.5000000e-01   9.3000000e-02  -5.0790500e-04   0.0000000e+00   9.5050790e-01   9.3000000e-02
   9.5000000e-01   9.4500000e-02  -5.0555500e-04   0.0000000e+00   9.5050556e-01   9.4500000e-02
   9.5000000e-01   9.6000000e-02  -5.0325000e-04   0.0000000e+00   9.5050325e-01   9.6000000e-02
   9.5000000e-01   9.7500000e-02  -5.0099000e-04   0.0000000e+00   9.5050099e-01   9.7500000e-02
   9.5000000e-01   9.9000000e-02  -4.9879900e-04   0.0000000e+00   9.5049880e-01   9.9000000e-02
   9.5000000e-01   1.0050000e-01  -4.9662850e-04   0.0000000e+00   9.5049663e-01   1.0050000e-01
   9.5000000e-01   1.0200000e-01  -4.9455550e-04   0.0000000e+00   9.5049456e-01   1.0200000e-01
   9.5000000e-01   1.0350000e-01  -4.9248250e-04   0.0000000e+00   9.5049248e-01   1.0350000e-01
   9.5000000e-01   1.0500000e-01  -4.9051000e-04   0.0000000e+00   9.5049051e-01   1.0500000e-01
   9.5000000e-01   1.0650000e-01  -4.8855600e-04   0.0000000e+00   9.5048856e-01   1.0650000e-01
   9.5000000e-01   1.0800000e-01  -4.8665250e-04   0.0000000e+00   9.5048665e-01   1.0800000e-01
   9.5000000e-01   1.0950000e-01  -4.8481150e-04   0.0000000e+00   9.5048481e-01   1.0950000e-01
   9.5000000e-01   1.1100000e-01  -4.8297050e-04   0.0000000e+00   9.5048297e-01   1.1100000e-01
   9.5000000e-01   1.1250000e-01  -4.8123250e-04   0.0000000e+00   9.5048123e-01   1.1250000e-01
   9.5000000e-01   1.1400000e-01  -4.7949800e-04   0.0000000e+00   9.5047950e-01   1.1400000e-01
   9.5000000e-01   1.1550000e-01  -4.7780650e-04   0.0000000e+00   9.5047781e-01   1.1550000e-01
   9.5000000e-01   1.1700000e-01  -4.7617400e-04   0.0000000e+00   9.5047617e-01   1.1700000e-01
   9.5000000e-01   1.1850000e-01  -4.7454200e-04   0.0000000e+00   9.5047454e-01   1.1850000e-01
   9.5000000e-01   1.2000000e-01  -4.7299200e-04   0.0000000e+00   9.5047299e-01   1.2000000e-01
   9.5000000e-01   1.2150000e-01  -4.7146300e-04   0.0000000e+00   9.5047146e-01   1.2150000e-01
   9.5000000e-01   1.2300000e-01  -4.6994300e-04   0.0000000e+00   9.5046994e-01   1.2300000e-01
   9.5000000e-01   1.2450000e-01  -4.6851550e-04   0.0000000e+00   9.5046852e-01   1.2450000e-01
   9.5000000e-01   1.2600000e-01  -4.6708850e-04   0.0000000e+00   9.5046709e-01   1.2600000e-01
   9.5000000e-01   1.2750000e-01  -4.6568850e-04   0.0000000e+00   9.5046569e-01   1.2750000e-01
   9.5000000e-01   1.2900000e-01  -4.6435500e-04   0.0000000e+00   9.5046435e-01   1.2900000e-01
   9.5000000e-01   1.3050000e-01  -4.6302150e-04   0.0000000e+00   9.5046302e-01   1.3050000e-01
   9.5000000e-01   1.3200000e-01  -4.6172350e-04   0.0000000e+00   9.5046172e-01   1.3200000e-01
   9.5000000e-01   1.3350000e-01  -4.6047500e-04   0.0000000e+00   9.5046047e-01   1.3350000e-01
   9.5000000e-01   1.3500000e-01  -4.5922650e-04   0.0000000e+00   9.5045923e-01   1.3500000e-01
   9.5000000e-01   1.3650000e-01  -4.5801550e-04   0.0000000e+00   9.5045802e-01   1.3650000e-01
   9.5000000e-01   1.3800000e-01  -4.5684850e-04   0.0000000e+00   9.5045685e-01   1.3800000e-01
   9.5000000e-01   1.3950000e-01  -4.5568150e-04   0.0000000e+00   9.5045568e-01   1.3950000e-01
   9.5000000e-01   1.4100000e-01  -4.5454750e-04   0.0000000e+00   9.5045455e-01   1.4100000e-01
   9.5000000e-01   1.4250000e-01  -4.5346200e-04   0.0000000e+00   9.5045346e-01   1.4250000e-01
   9.5000000e-01   1.4400000e-01  -4.5237650e-04   0.0000000e+00   9.5045238e-01   1.4400000e-01
   9.5000000e-01   1.4550000e-01  -4.5131150e-04   0.0000000e+00   9.5045131e-01   1.4550000e-01
   9.5000000e-01   1.4700000e-01  -4.5030500e-04   0.0000000e+00   9.5045030e-01   1.4700000e-01
   9.5000000e-01   1.4850000e-01  -4.4929850e-04   0.0000000e+00   9.5044930e-01   1.4850000e-01
   9.5000000e-01   1.5000000e-01  -4.4829350e-04   0.0000000e+00   9.5044829e-01   1.5000000e-01


==> data/Plate_Adjoint_Profile_Thickness_Blasius.dat <==
   0.0000000e+00   5.0000000e-02   6.0000000e-02
   1.0101010e-02   4.9746834e-02   5.9696201e-02
   2.0202020e-02   4.9492373e-02   5.9390847e-02
   3.0303030e-02   4.9236596e-02   5.9083916e-02
   4.0404040e-02   4.8979484e-02   5.8775381e-02
   5.0505051e-02   4.8721016e-02   5.8465219e-02
   6.0606061e-02   4.8461168e-02   5.8153402e-02
   7.0707071e-02   4.8199920e-02   5.7839904e-02
   8.0808081e-02   4.7937249e-02   5.7524698e-02
   9.0909091e-02   4.7673129e-02   5.7207755e-02
   1.0101010e-01   4.7407539e-02   5.6889047e-02
   1.1111111e-01   4.7140452e-02   5.6568542e-02
   1.2121212e-01   4.6871843e-02   5.6246212e-02
   1.3131313e-01   4.6601686e-02   5.5922024e-02
   1.4141414e-01   4.6329954e-02   5.5595945e-02
   1.5151515e-01   4.6056619e-02   5.5267942e-02
   1.6161616e-01   4.5781651e-02   5.4937982e-02
   1.7171717e-01   4.5505022e-02   5.4606027e-02
   1.8181818e-01   4.5226702e-02   5.4272042e-02
   1.9191919e-01   4.4946657e-02   5.3935989e-02
   2.0202020e-01   4.4664857e-02   5.3597829e-02
   2.1212121e-01   4.4381268e-02   5.3257522e-02
   2.2222222e-01   4.4095855e-02   5.2915026e-02
   2.3232323e-01   4.3808583e-02   5.2570299e-02
   2.4242424e-01   4.3519414e-02   5.2223297e-02
   2.5252525e-01   4.3228311e-02   5.1873973e-02
   2.6262626e-01   4.2935234e-02   5.1522281e-02
   2.7272727e-01   4.2640143e-02   5.1168172e-02
   2.8282828e-01   4.2342996e-02   5.0811595e-02
   2.9292929e-01   4.2043748e-02   5.0452498e-02
   3.0303030e-01   4.1742355e-02   5.0090827e-02
   3.1313131e-01   4.1438771e-02   4.9726525e-02
   3.2323232e-01   4.1132945e-02   4.9359534e-02
   3.3333333e-01   4.0824829e-02   4.8989795e-02
   3.4343434e-01   4.0514370e-02   4.8617243e-02
   3.5353535e-01   4.0201513e-02   4.8241815e-02
   3.6363636e-01   3.9886202e-02   4.7863442e-02
   3.7373737e-01   3.9568378e-02   4.7482054e-02
   3.8383838e-01   3.9247981e-02   4.7097578e-02
   3.9393939e-01   3.8924947e-02   4.6709937e-02
   4.0404040e-01   3.8599210e-02   4.6319052e-02
   4.1414141e-01   3.8270700e-02   4.5924840e-02
   4.2424242e-01   3.7939346e-02   4.5527215e-02
   4.3434343e-01   3.7605072e-02   4.5126086e-02
   4.4444444e-01   3.7267800e-02   4.4721360e-02
   4.5454545e-01   3.6927447e-02   4.4312937e-02
   4.6464646e-01   3.6583929e-02   4.3900714e-02
   4.7474747e-01   3.6237154e-02   4.3484585e-02
   4.8484848e-01   3.5887028e-02   4.3064434e-02
   4.9494949e-01   3.5533453e-02   4.2640143e-02
   5.0505051e-01   3.5176324e-02   4.2211588e-02
   5.1515152e-01   3.4815531e-02   4.1778637e-02
   5.2525253e-01   3.4450961e-02   4.1341153e-02
   5.3535354e-01   3.4082491e-02   4.0898989e-02
   5.4545455e-01   3.3709993e-02   4.0451992e-02
   5.5555556e-01   3.3333333e-02   4.0000000e-02
   5.6565657e-01   3.2952368e-02   3.9542842e-02
   5.7575758e-01   3.2566947e-02   3.9080337e-02
   5.8585859e-01   3.2176910e-02   3.8612292e-02
   5.9595960e-01   3.1782086e-02   3.8138504e-02
   6.0606061e-01   3.1382296e-02   3.7658755e-02
   6.1616162e-01   3.0977346e-02   3.7172815e-02
   6.2626263e-01   3.0567032e-02   3.6680438e-02
   6.3636364e-01   3.0151134e-02   3.6181361e-02
   6.4646465e-01   2.9729420e-02   3.5675303e-02
   6.5656566e-01   2.9301636e-02   3.5161963e-02
   6.6666667e-01   2.8867513e-02   3.4641016e-02
   6.7676768e-01   2.8426762e-02   3.4112115e-02
   6.8686869e-01   2.7979069e-02   3.3574882e-02
   6.9696970e-01   2.7524094e-02   3.3028913e-02
   7.0707071e-01   2.7061471e-02   3.2473766e-02
   7.1717172e-01   2.6590801e-02   3.1908961e-02
   7.2727273e-01   2.6111648e-02   3.1333978e-02
   7.3737374e-01   2.5623537e-02   3.0748245e-02
   7.4747475e-01   2.5125945e-02   3.0151134e-02
   7.5757576e-01   2.4618298e-02   2.9541958e-02
   7.6767677e-01   2.4099960e-02   2.8919952e-02
   7.7777778e-01   2.3570226e-02   2.8284271e-02
   7.8787879e-01   2.3028309e-02   2.7633971e-02
   7.9797980e-01   2.2473329e-02   2.6967994e-02
   8.0808081e-01   2.1904291e-02   2.6285150e-02
   8.1818182e-01   2.1320072e-02   2.5584086e-02
   8.2828283e-01   2.0719385e-02   2.4863262e-02
   8.3838384e-01   2.0100756e-02   2.4120908e-02
   8.4848485e-01   1.9462474e-02   2.3354968e-02
   8.5858586e-01   1.8802536e-02   2.2563043e-02
   8.6868687e-01   1.8118577e-02   2.1742292e-02
   8.7878788e-01   1.7407766e-02   2.0889319e-02
   8.8888889e-01   1.6666667e-02   2.0000000e-02
   8.9898990e-01   1.5891043e-02   1.9069252e-02
   9.0909091e-01   1.5075567e-02   1.8090681e-02
   9.1919192e-01   1.4213381e-02   1.7056057e-02
   9.2929293e-01   1.3295401e-02   1.5954481e-02
   9.3939394e-01   1.2309149e-02   1.4770979e-02
   9.4949495e-01   1.1236664e-02   1.3483997e-02
   9.5959596e-01   1.0050378e-02   1.2060454e-02
   9.6969697e-01   8.7038828e-03   1.0444659e-02
   9.7979798e-01   7.1066905e-03   8.5280287e-03
   9.8989899e-01   5.0251891e-03   6.0302269e-03
   1.0000000e+00   0.0000000e+00   0.0000000e+00


==> data/Plate_Adjoint_Profile_Thickness_External.dat <==
   6.8523600e-21   3.4723100e-02
   6.8523600e-21   3.4723100e-02
   2.9802300e-08   3.4723100e-02
   2.9802300e-08   3.4723100e-02
   1.6936300e-04   3.4690700e-02
   1.6936300e-04   3.4690700e-02
   3.3886500e-04   3.4657700e-02
   3.3886500e-04   3.4657700e-02
   5.0957100e-04   3.4624400e-02
   5.0957100e-04   3.4624400e-02
   6.8247100e-04   3.4590300e-02
   6.8247100e-04   3.4590300e-02
   8.5856600e-04   3.4555300e-02
   8.5856600e-04   3.4555300e-02
   1.0388700e-03   3.4519200e-02
   1.0388700e-03   3.4519200e-02
   1.2244300e-03   3.4481800e-02
   1.2244300e-03   3.4481800e-02
   1.4163300e-03   3.4442700e-02
   1.4163300e-03   3.4442700e-02
   1.6157200e-03   3.4401800e-02
   1.6157200e-03   3.4401800e-02
   1.6218300e-03   3.4400500e-02
   1.6218300e-03   3.4400500e-02
   1.8238100e-03   3.4367100e-02
   1.8238100e-03   3.4367100e-02
   2.0419000e-03   3.4330700e-02
   2.0419000e-03   3.4330700e-02
   2.2714100e-03   3.4292200e-02
   2.2714100e-03   3.4292200e-02
   2.5138600e-03   3.4251000e-02
   2.5138600e-03   3.4251000e-02
   2.7709000e-03   3.4207000e-02
   2.7709000e-03   3.4207000e-02
   3.0443600e-03   3.4159700e-02
   3.0443600e-03   3.4159700e-02
   3.3362200e-03   3.4108700e-02
   3.3362200e-03   3.4108700e-02
   3.6486900e-03   3.4053500e-02
   3.6486900e-03   3.4053500e-02
   3.9841700e-03   3.3993600e-02
   3.9841700e-03   3.3993600e-02
   4.3453200e-03   3.3928500e-02
   4.3453200e-03   3.3928500e-02
   4.7350700e-03   3.3857300e-02
   4.7350700e-03   3.3857300e-02
   5.1566800e-03   3.3779500e-02
   5.1566800e-03   3.3779500e-02
   5.6137100e-03   3.3694100e-02
   5.6137100e-03   3.3694100e-02
   6.1101100e-03   3.3600200e-02
   6.1101100e-03   3.3600200e-02
   6.6502600e-03   3.3496700e-02
   6.6502600e-03   3.3496700e-02
   7.2389500e-03   3.3382600e-02
   7.2389500e-03   3.3382600e-02
   7.8814800e-03   3.3256600e-02
   7.8814800e-03   3.3256600e-02
   8.5837000e-03   3.3117300e-02
   8.5837000e-03   3.3117300e-02
   8.9775700e-03   3.3038600e-02
   8.9775700e-03   3.3038600e-02
   9.3520200e-03   3.2978700e-02
   9.3520200e-03   3.2978700e-02
   1.0193500e-02   3.2843500e-02
   1.0193500e-02   3.2843500e-02
   1.1115800e-02   3.2694800e-02
   1.1115800e-02   3.2694800e-02
   1.2127500e-02   3.2531900e-02
   1.2127500e-02   3.2531900e-02
   1.3237800e-02   3.2354000e-02
   1.3237800e-02   3.2354000e-02
   1.4456700e-02   3.2160200e-02
   1.4456700e-02   3.2160200e-02
   1.5795300e-02   3.1950600e-02
   1.5795300e-02   3.1950600e-02
   1.7265400e-02   3.1727100e-02
   1.7265400e-02   3.1727100e-02
   1.7310600e-02   3.1720500e-02
   1.7310600e-02   3.1720500e-02
   1.8879900e-02   3.1537200e-02
   1.8879900e-02   3.1537200e-02
   2.0652700e-02   3.1340800e-02
   2.0652700e-02   3.1340800e-02
   2.2598700e-02   3.1139800e-02
   2.2598700e-02   3.1139800e-02
   2.4734100e-02   3.0937500e-02
   2.4734100e-02   3.0937500e-02
   2.7076000e-02   3.0738300e-02
   2.7076000e-02   3.0738300e-02
   2.9642600e-02   3.0546700e-02
   2.9642600e-02   3.0546700e-02
   3.1229700e-02   3.0444900e-02
   3.1229700e-02   3.0444900e-02
   3.2453300e-02   3.0382700e-02
   3.2453300e-02   3.0382700e-02
   3.5528600e-02   3.0252000e-02
   3.5528600e-02   3.0252000e-02
   3.8889900e-02   3.0137400e-02
   3.8889900e-02   3.0137400e-02
   4.2559900e-02   3.0040600e-02
   4.2559900e-02   3.0040600e-02
   4.6562000e-02   2.9962800e-02
   4.6562000e-02   2.9962800e-02
   5.0920500e-02   2.9904500e-02
   5.0920500e-02   2.9904500e-02
   5.5660300e-02   2.9865100e-02
   5.5660300e-02   2.9865100e-02
   6.0806900e-02   2.9843400e-02
   6.0806900e-02   2.9843400e-02
   6.6386400e-02   2.9836900e-02
   6.6386400e-02   2.9836900e-02
   7.2424700e-02   2.9844800e-02
   7.2424700e-02   2.9844800e-02
   7.8947800e-02   2.9864700e-02
   7.8947800e-02   2.9864700e-02
   8.5981600e-02   2.9894400e-02
   8.5981600e-02   2.9894400e-02
   9.3551000e-02   2.9932200e-02
   9.3551000e-02   2.9932200e-02
   1.0168000e-01   2.9975300e-02
   1.0168000e-01   2.9975300e-02
   1.1039200e-01   3.0021900e-02
   1.1039200e-01   3.0021900e-02
   1.1970900e-01   3.0070100e-02
   1.1970900e-01   3.0070100e-02
   1.2964800e-01   3.0118100e-02
   1.2964800e-01   3.0118100e-02
   1.4022900e-01   3.0164100e-02
   1.4022900e-01   3.0164100e-02
   1.5146400e-01   3.0206700e-02
   1.5146400e-01   3.0206700e-02
   1.6336500e-01   3.0244500e-02
   1.6336500e-01   3.0244500e-02
   1.7594000e-01   3.0276000e-02
   1.7594000e-01   3.0276000e-02
   1.8919300e-01   3.0300000e-02
   1.8919300e-01   3.0300000e-02
   2.0312400e-01   3.0315100e-02
   2.0312400e-01   3.0315100e-02
   2.1772900e-01   3.0321000e-02
   2.1772900e-01   3.0321000e-02
   2.3299700e-01   3.0317000e-02
   2.3299700e-01   3.0317000e-02
   2.4891700e-01   3.0301100e-02
   2.4891700e-01   3.0301100e-02
   2.6546800e-01   3.0272000e-02
   2.6546800e-01   3.0272000e-02
   2.8262700e-01   3.0228800e-02
   2.8262700e-01   3.0228800e-02
   3.0036500e-01   3.0170200e-02
   3.0036500e-01   3.0170200e-02
   3.1864800e-01   3.0095100e-02
   3.1864800e-01   3.0095100e-02
   3.3743700e-01   3.0000600e-02
   3.3743700e-01   3.0000600e-02
   3.5669000e-01   2.9884100e-02
   3.5669000e-01   2.9884100e-02
   3.7635900e-01   2.9746000e-02
   3.7635900e-01   2.9746000e-02
   3.9639200e-01   2.9583100e-02
   3.9639200e-01   2.9583100e-02
   4.1673400e-01   2.9390700e-02
   4.1673400e-01   2.9390700e-02
   4.3331900e-01   2.9210600e-02
   4.3331900e-01   2.9210600e-02
   4.3732700e-01   2.9176000e-02
   4.3732700e-01   2.9176000e-02
   4.5811100e-01   2.8975500e-02
   4.5811100e-01   2.8975500e-02
   4.7902300e-01   2.8744300e-02
   4.7902300e-01   2.8744300e-02
   5.0000000e-01   2.8477900e-02
   5.0000000e-01   2.8477900e-02
   5.2097700e-01   2.8169900e-02
   5.2097700e-01   2.8169900e-02
   5.3029500e-01   2.8016400e-02
   5.3029500e-01   2.8016400e-02
   5.4188900e-01   2.7862100e-02
   5.4188900e-01   2.7862100e-02
   5.6267300e-01   2.7550900e-02
   5.6267300e-01   2.7550900e-02
   5.8326600e-01   2.7192600e-02
   5.8326600e-01   2.7192600e-02
   5.9974800e-01   2.6861000e-02
   5.9974800e-01   2.6861000e-02
   6.0360900e-01   2.6797400e-02
   6.0360900e-01   2.6797400e-02
   6.2364100e-01   2.6434900e-02
   6.2364100e-01   2.6434900e-02
   6.4331000e-01   2.6016100e-02
   6.4331000e-01   2.6016100e-02
   6.5452600e-01   2.5743400e-02
   6.5452600e-01   2.5743400e-02
   6.6256300e-01   2.5581300e-02
   6.6256300e-01   2.5581300e-02
   6.8135300e-01   2.5156500e-02
   6.8135300e-01   2.5156500e-02
   6.9957700e-01   2.4662400e-02
   6.9957700e-01   2.4662400e-02
   6.9963600e-01   2.4661100e-02
   6.9963600e-01   2.4661100e-02
   7.1737300e-01   2.4228300e-02
   7.1737300e-01   2.4228300e-02
   7.3453200e-01   2.3723000e-02
   7.3453200e-01   2.3723000e-02
   7.3781200e-01   2.3617000e-02
   7.3781200e-01   2.3617000e-02
   7.5108300e-01   2.3254100e-02
   7.5108300e-01   2.3254100e-02
   7.6700300e-01   2.2737500e-02
   7.6700300e-01   2.2737500e-02
   7.7067800e-01   2.2606100e-02
   7.7067800e-01   2.2606100e-02
   7.8227200e-01   2.2252600e-02
   7.8227200e-01   2.2252600e-02
   7.9687600e-01   2.1723800e-02
   7.9687600e-01   2.1723800e-02
   7.9929500e-01   2.1628600e-02
   7.9929500e-01   2.1628600e-02
   8.1080700e-01   2.1239600e-02
   8.1080700e-01   2.1239600e-02
   8.2406000e-01   2.0699300e-02
   8.2406000e-01   2.0699300e-02
   8.2442300e-01   2.0683700e-02
   8.2442300e-01   2.0683700e-02
   8.3663500e-01   2.0230600e-02
   8.3663500e-01   2.0230600e-02
   8.4691600e-01   1.9770200e-02
   8.4691600e-01   1.9770200e-02
   8.4853600e-01   1.9707100e-02
   8.4853600e-01   1.9707100e-02
   8.5977200e-01   1.9243500e-02
   8.5977200e-01   1.9243500e-02
   8.6713000e-01   1.8887400e-02
   8.6713000e-01   1.8887400e-02
   8.7035200e-01   1.8751400e-02
   8.7035200e-01   1.8751400e-02
   8.8029100e-01   1.8298700e-02
   8.8029100e-01   1.8298700e-02
   8.8544700e-01   1.8034200e-02
   8.8544700e-01   1.8034200e-02
   8.8960800e-01   1.7848000e-02
   8.8960800e-01   1.7848000e-02
   8.9832000e-01   1.7423600e-02
   8.9832000e-01   1.7423600e-02
   9.0236600e-01   1.7209700e-02
   9.0236600e-01   1.7209700e-02
   9.0644900e-01   1.7022100e-02
   9.0644900e-01   1.7022100e-02
   9.1401800e-01   1.6655900e-02
   9.1401800e-01   1.6655900e-02
   9.1876600e-01   1.6413200e-02
   9.1876600e-01   1.6413200e-02
   9.2105200e-01   1.6312200e-02
   9.2105200e-01   1.6312200e-02
   9.2757500e-01   1.6058600e-02
   9.2757500e-01   1.6058600e-02
   9.3361400e-01   1.5850100e-02
   9.3361400e-01   1.5850100e-02
   9.3919300e-01   1.5777600e-02
   9.3919300e-01   1.5777600e-02
   9.4434000e-01   1.6079300e-02
   9.4434000e-01   1.6079300e-02
   9.4600500e-01   1.6413200e-02
   9.4600500e-01   1.6413200e-02
   9.4734300e-01   1.7209700e-02
   9.4734300e-01   1.7209700e-02
   9.4791300e-01   1.8034200e-02
   9.4791300e-01   1.8034200e-02
   9.4845300e-01   1.8887400e-02
   9.4845300e-01   1.8887400e-02
   9.4908000e-01   1.9550200e-02
   9.4908000e-01   1.9550200e-02
   9.4928100e-01   1.9770200e-02
   9.4928100e-01   1.9770200e-02
   9.5053300e-01   2.0683700e-02
   9.5053300e-01   2.0683700e-02
   9.5234700e-01   2.1628600e-02
   9.5234700e-01   2.1628600e-02
   9.5343800e-01   2.2096800e-02
   9.5343800e-01   2.2096800e-02
   9.5464000e-01   2.2606100e-02
   9.5464000e-01   2.2606100e-02
   9.5732200e-01   2.3617000e-02
   9.5732200e-01   2.3617000e-02
   9.5744000e-01   2.3660000e-02
   9.5744000e-01   2.3660000e-02
   9.6018700e-01   2.4662400e-02
   9.6018700e-01   2.4662400e-02
   9.6111000e-01   2.4994700e-02
   9.6111000e-01   2.4994700e-02
   9.6317800e-01   2.5743400e-02
   9.6317800e-01   2.5743400e-02
   9.6447200e-01   2.6219800e-02
   9.6447200e-01   2.6219800e-02
   9.6620600e-01   2.6861000e-02
   9.6620600e-01   2.6861000e-02
   9.6754700e-01   2.7374500e-02
   9.6754700e-01   2.7374500e-02
   9.6922400e-01   2.8016400e-02
   9.6922400e-01   2.8016400e-02
   9.7035700e-01   2.8471300e-02
   9.7035700e-01   2.8471300e-02
   9.7221100e-01   2.9210600e-02
   9.7221100e-01   2.9210600e-02
   9.7292400e-01   2.9511500e-02
   9.7292400e-01   2.9511500e-02
   9.7516500e-01   3.0444900e-02
   9.7516500e-01   3.0444900e-02
   9.7526600e-01   3.0489700e-02
   9.7526600e-01   3.0489700e-02
   9.7740100e-01   3.1426200e-02
   9.7740100e-01   3.1426200e-02
   9.7809000e-01   3.1720500e-02
   9.7809000e-01   3.1720500e-02
   9.7934700e-01   3.2299900e-02
   9.7934700e-01   3.2299900e-02
   9.8100900e-01   3.3038600e-02
   9.8100900e-01   3.3038600e-02
   9.8112000e-01   3.3092300e-02
   9.8112000e-01   3.3092300e-02
   9.8273500e-01   3.3855900e-02
   9.8273500e-01   3.3855900e-02
   9.8393800e-01   3.4400500e-02
   9.8393800e-01   3.4400500e-02
   9.8420500e-01   3.4532500e-02
   9.8420500e-01   3.4532500e-02
   9.8554300e-01   3.5179500e-02
   9.8554300e-01   3.5179500e-02
   9.8676200e-01   3.5742300e-02
   9.8676200e-01   3.5742300e-02
   9.8690700e-01   3.5807500e-02
   9.8690700e-01   3.5807500e-02
   9.8787300e-01   3.6289000e-02
   9.8787300e-01   3.6289000e-02
   9.8888400e-01   3.6774500e-02
   9.8888400e-01   3.6774500e-02
   9.8980700e-01   3.7200500e-02
   9.8980700e-01   3.7200500e-02
   9.8994100e-01   3.7261000e-02
   9.8994100e-01   3.7261000e-02
   9.9064800e-01   3.7618300e-02
   9.9064800e-01   3.7618300e-02
   9.9141600e-01   3.7994600e-02
   9.9141600e-01   3.7994600e-02
   9.9211900e-01   3.8328000e-02
   9.9211900e-01   3.8328000e-02
   9.9276100e-01   3.8624400e-02
   9.9276100e-01   3.8624400e-02
   9.9306600e-01   3.8762300e-02
   9.9306600e-01   3.8762300e-02
   9.9335000e-01   3.8906900e-02
   9.9335000e-01   3.8906900e-02
   9.9389000e-01   3.9177200e-02
   9.9389000e-01   3.9177200e-02
   9.9438600e-01   3.9420100e-02
   9.9438600e-01   3.9420100e-02
   9.9484300e-01   3.9639000e-02
   9.9484300e-01   3.9639000e-02
   9.9526500e-01   3.9837000e-02
   9.9526500e-01   3.9837000e-02
   9.9565500e-01   4.0016800e-02
   9.9565500e-01   4.0016800e-02
   9.9601600e-01   4.0180700e-02
   9.9601600e-01   4.0180700e-02
   9.9631200e-01   4.0312900e-02
   9.9631200e-01   4.0312900e-02
   9.9635100e-01   4.0332900e-02
   9.9635100e-01   4.0332900e-02
   9.9666400e-01   4.0490600e-02
   9.9666400e-01   4.0490600e-02
   9.9695600e-01   4.0635900e-02
   9.9695600e-01   4.0635900e-02
   9.9722900e-01   4.0770300e-02
   9.9722900e-01   4.0770300e-02
   9.9748600e-01   4.0895000e-02
   9.9748600e-01   4.0895000e-02
   9.9772900e-01   4.1011300e-02
   9.9772900e-01   4.1011300e-02
   9.9795800e-01   4.1120300e-02
   9.9795800e-01   4.1120300e-02
   9.9817600e-01   4.1222900e-02
   9.9817600e-01   4.1222900e-02
   9.9838400e-01   4.1319600e-02
   9.9838400e-01   4.1319600e-02
   9.9858400e-01   4.1411600e-02
   9.9858400e-01   4.1411600e-02
   9.9877600e-01   4.1499200e-02
   9.9877600e-01   4.1499200e-02
   9.9896100e-01   4.1583300e-02
   9.9896100e-01   4.1583300e-02
   9.9914100e-01   4.1664300e-02
   9.9914100e-01   4.1664300e-02
   9.9931800e-01   4.1742700e-02
   9.9931800e-01   4.1742700e-02
   9.9949000e-01   4.1819200e-02
   9.9949000e-01   4.1819200e-02
   9.9966100e-01   4.1894000e-02
   9.9966100e-01   4.1894000e-02
   9.9970800e-01   4.1914300e-02
   9.9970800e-01   4.1914300e-02
   9.9983100e-01   4.1975700e-02
   9.9983100e-01   4.1975700e-02
   1.0000000e+00   4.2060100e-02
   1.0000000e+00   4.2060100e-02


==> data/Plate_Adjoint_Profile_Thickness_External_Without_Advection.dat <==
   6.8523600e-21   3.0995900e-02
   6.8523600e-21   3.0995900e-02
   2.9802300e-08   3.0995900e-02
   2.9802300e-08   3.0995900e-02
   1.6936300e-04   3.0970700e-02
   1.6936300e-04   3.0970700e-02
   3.3886500e-04   3.0945200e-02
   3.3886500e-04   3.0945200e-02
   5.0957100e-04   3.0919300e-02
   5.0957100e-04   3.0919300e-02
   6.8247100e-04   3.0893000e-02
   6.8247100e-04   3.0893000e-02
   8.5856600e-04   3.0866000e-02
   8.5856600e-04   3.0866000e-02
   1.0388700e-03   3.0838100e-02
   1.0388700e-03   3.0838100e-02
   1.2244300e-03   3.0809300e-02
   1.2244300e-03   3.0809300e-02
   1.4163300e-03   3.0779300e-02
   1.4163300e-03   3.0779300e-02
   1.6157200e-03   3.0747800e-02
   1.6157200e-03   3.0747800e-02
   1.8238100e-03   3.0714800e-02
   1.8238100e-03   3.0714800e-02
   2.0419000e-03   3.0680000e-02
   2.0419000e-03   3.0680000e-02
   2.2714100e-03   3.0643100e-02
   2.2714100e-03   3.0643100e-02
   2.5138600e-03   3.0603800e-02
   2.5138600e-03   3.0603800e-02
   2.7709000e-03   3.0561800e-02
   2.7709000e-03   3.0561800e-02
   3.0443600e-03   3.0516800e-02
   3.0443600e-03   3.0516800e-02
   3.3362200e-03   3.0468400e-02
   3.3362200e-03   3.0468400e-02
   3.4765800e-03   3.0444900e-02
   3.4765800e-03   3.0444900e-02
   3.6486900e-03   3.0421500e-02
   3.6486900e-03   3.0421500e-02
   3.9841700e-03   3.0375600e-02
   3.9841700e-03   3.0375600e-02
   4.3453200e-03   3.0325700e-02
   4.3453200e-03   3.0325700e-02
   4.7350700e-03   3.0271600e-02
   4.7350700e-03   3.0271600e-02
   5.1566800e-03   3.0212500e-02
   5.1566800e-03   3.0212500e-02
   5.6137100e-03   3.0148000e-02
   5.6137100e-03   3.0148000e-02
   6.1101100e-03   3.0077500e-02
   6.1101100e-03   3.0077500e-02
   6.6502600e-03   3.0000300e-02
   6.6502600e-03   3.0000300e-02
   7.2389500e-03   2.9915700e-02
   7.2389500e-03   2.9915700e-02
   7.8814800e-03   2.9823000e-02
   7.8814800e-03   2.9823000e-02
   8.5837000e-03   2.9721400e-02
   8.5837000e-03   2.9721400e-02
   9.3520200e-03   2.9610100e-02
   9.3520200e-03   2.9610100e-02
   1.0193500e-02   2.9488700e-02
   1.0193500e-02   2.9488700e-02
   1.1115800e-02   2.9356400e-02
   1.1115800e-02   2.9356400e-02
   1.2127500e-02   2.9212400e-02
   1.2127500e-02   2.9212400e-02
   1.2140100e-02   2.9210600e-02
   1.2140100e-02   2.9210600e-02
   1.3237800e-02   2.9085500e-02
   1.3237800e-02   2.9085500e-02
   1.4456700e-02   2.8950400e-02
   1.4456700e-02   2.8950400e-02
   1.5795300e-02   2.8806900e-02
   1.5795300e-02   2.8806900e-02
   1.7265400e-02   2.8656200e-02
   1.7265400e-02   2.8656200e-02
   1.8879900e-02   2.8500100e-02
   1.8879900e-02   2.8500100e-02
   2.0652700e-02   2.8340800e-02
   2.0652700e-02   2.8340800e-02
   2.2598700e-02   2.8180900e-02
   2.2598700e-02   2.8180900e-02
   2.4734100e-02   2.8023800e-02
   2.4734100e-02   2.8023800e-02
   2.4847900e-02   2.8016400e-02
   2.4847900e-02   2.8016400e-02
   2.7076000e-02   2.7899200e-02
   2.7076000e-02   2.7899200e-02
   2.9642600e-02   2.7784300e-02
   2.9642600e-02   2.7784300e-02
   3.2453300e-02   2.7680200e-02
   3.2453300e-02   2.7680200e-02
   3.5528600e-02   2.7589400e-02
   3.5528600e-02   2.7589400e-02
   3.8889900e-02   2.7513700e-02
   3.8889900e-02   2.7513700e-02
   4.2559900e-02   2.7454400e-02
   4.2559900e-02   2.7454400e-02
   4.6562000e-02   2.7412100e-02
   4.6562000e-02   2.7412100e-02
   5.0920500e-02   2.7386100e-02
   5.0920500e-02   2.7386100e-02
   5.5660300e-02   2.7375900e-02
   5.5660300e-02   2.7375900e-02
   6.0806900e-02   2.7380700e-02
   6.0806900e-02   2.7380700e-02
   6.6386400e-02   2.7398300e-02
   6.6386400e-02   2.7398300e-02
   7.2424700e-02   2.7428000e-02
   7.2424700e-02   2.7428000e-02
   7.8947800e-02   2.7467900e-02
   7.8947800e-02   2.7467900e-02
   8.5981600e-02   2.7515700e-02
   8.5981600e-02   2.7515700e-02
   9.3551000e-02   2.7569700e-02
   9.3551000e-02   2.7569700e-02
   1.0168000e-01   2.7627900e-02
   1.0168000e-01   2.7627900e-02
   1.1039200e-01   2.7688600e-02
   1.1039200e-01   2.7688600e-02
   1.1970900e-01   2.7749900e-02
   1.1970900e-01   2.7749900e-02
   1.2964800e-01   2.7810400e-02
   1.2964800e-01   2.7810400e-02
   1.4022900e-01   2.7868500e-02
   1.4022900e-01   2.7868500e-02
   1.5146400e-01   2.7922900e-02
   1.5146400e-01   2.7922900e-02
   1.6336500e-01   2.7972200e-02
   1.6336500e-01   2.7972200e-02
   1.7594000e-01   2.8015400e-02
   1.7594000e-01   2.8015400e-02
   1.7630200e-01   2.8016400e-02
   1.7630200e-01   2.8016400e-02
   1.8919300e-01   2.8059300e-02
   1.8919300e-01   2.8059300e-02
   2.0312400e-01   2.8093100e-02
   2.0312400e-01   2.8093100e-02
   2.1772900e-01   2.8114900e-02
   2.1772900e-01   2.8114900e-02
   2.3299700e-01   2.8124800e-02
   2.3299700e-01   2.8124800e-02
   2.4891700e-01   2.8122000e-02
   2.4891700e-01   2.8122000e-02
   2.6546800e-01   2.8103900e-02
   2.6546800e-01   2.8103900e-02
   2.8262700e-01   2.8069200e-02
   2.8262700e-01   2.8069200e-02
   3.0035700e-01   2.8016400e-02
   3.0035700e-01   2.8016400e-02
   3.0036500e-01   2.8016400e-02
   3.0036500e-01   2.8016400e-02
   3.1864800e-01   2.7958800e-02
   3.1864800e-01   2.7958800e-02
   3.3743700e-01   2.7884800e-02
   3.3743700e-01   2.7884800e-02
   3.5669000e-01   2.7792300e-02
   3.5669000e-01   2.7792300e-02
   3.7635900e-01   2.7679800e-02
   3.7635900e-01   2.7679800e-02
   3.9639200e-01   2.7546400e-02
   3.9639200e-01   2.7546400e-02
   4.1673400e-01   2.7389400e-02
   4.1673400e-01   2.7389400e-02
   4.3732700e-01   2.7205600e-02
   4.3732700e-01   2.7205600e-02
   4.5811100e-01   2.6992100e-02
   4.5811100e-01   2.6992100e-02
   4.6935900e-01   2.6861000e-02
   4.6935900e-01   2.6861000e-02
   4.7902300e-01   2.6769400e-02
   4.7902300e-01   2.6769400e-02
   5.0000000e-01   2.6545800e-02
   5.0000000e-01   2.6545800e-02
   5.2097700e-01   2.6290100e-02
   5.2097700e-01   2.6290100e-02
   5.4188900e-01   2.5997400e-02
   5.4188900e-01   2.5997400e-02
   5.5777800e-01   2.5743400e-02
   5.5777800e-01   2.5743400e-02
   5.6267300e-01   2.5678900e-02
   5.6267300e-01   2.5678900e-02
   5.8326600e-01   2.5378200e-02
   5.8326600e-01   2.5378200e-02
   6.0360900e-01   2.5035200e-02
   6.0360900e-01   2.5035200e-02
   6.2264100e-01   2.4662400e-02
   6.2264100e-01   2.4662400e-02
   6.2364100e-01   2.4646100e-02
   6.2364100e-01   2.4646100e-02
   6.4331000e-01   2.4294100e-02
   6.4331000e-01   2.4294100e-02
   6.6256300e-01   2.3891600e-02
   6.6256300e-01   2.3891600e-02
   6.7402500e-01   2.3617000e-02
   6.7402500e-01   2.3617000e-02
   6.8135300e-01   2.3469400e-02
   6.8135300e-01   2.3469400e-02
   6.9963600e-01   2.3055300e-02
   6.9963600e-01   2.3055300e-02
   7.1639100e-01   2.2606100e-02
   7.1639100e-01   2.2606100e-02
   7.1737300e-01   2.2583700e-02
   7.1737300e-01   2.2583700e-02
   7.3453200e-01   2.2155500e-02
   7.3453200e-01   2.2155500e-02
   7.5108300e-01   2.1660700e-02
   7.5108300e-01   2.1660700e-02
   7.5205500e-01   2.1628600e-02
   7.5205500e-01   2.1628600e-02
   7.6700300e-01   2.1208800e-02
   7.6700300e-01   2.1208800e-02
   7.8227200e-01   2.0693600e-02
   7.8227200e-01   2.0693600e-02
   7.8253800e-01   2.0683700e-02
   7.8253800e-01   2.0683700e-02
   7.9687600e-01   2.0228000e-02
   7.9687600e-01   2.0228000e-02
   8.0889700e-01   1.9770200e-02
   8.0889700e-01   1.9770200e-02
   8.1080700e-01   1.9707300e-02
   8.1080700e-01   1.9707300e-02
   8.2406000e-01   1.9223100e-02
   8.2406000e-01   1.9223100e-02
   8.3187700e-01   1.8887400e-02
   8.3187700e-01   1.8887400e-02
   8.3663500e-01   1.8709800e-02
   8.3663500e-01   1.8709800e-02
   8.4853600e-01   1.8202600e-02
   8.4853600e-01   1.8202600e-02
   8.5201000e-01   1.8034200e-02
   8.5201000e-01   1.8034200e-02
   8.5977200e-01   1.7706600e-02
   8.5977200e-01   1.7706600e-02
   8.6971800e-01   1.7209700e-02
   8.6971800e-01   1.7209700e-02
   8.7035200e-01   1.7182000e-02
   8.7035200e-01   1.7182000e-02
   8.8029100e-01   1.6704600e-02
   8.8029100e-01   1.6704600e-02
   8.8546200e-01   1.6413200e-02
   8.8546200e-01   1.6413200e-02
   8.8960800e-01   1.6208500e-02
   8.8960800e-01   1.6208500e-02
   8.9832000e-01   1.5710700e-02
   8.9832000e-01   1.5710700e-02
   8.9937400e-01   1.5643800e-02
   8.9937400e-01   1.5643800e-02
   9.0644900e-01   1.5250900e-02
   9.0644900e-01   1.5250900e-02
   9.1180300e-01   1.4900600e-02
   9.1180300e-01   1.4900600e-02
   9.1401800e-01   1.4773200e-02
   9.1401800e-01   1.4773200e-02
   9.2105200e-01   1.4316600e-02
   9.2105200e-01   1.4316600e-02
   9.2287500e-01   1.4183000e-02
   9.2287500e-01   1.4183000e-02
   9.2757500e-01   1.3880900e-02
   9.2757500e-01   1.3880900e-02
   9.3274600e-01   1.3490000e-02
   9.3274600e-01   1.3490000e-02
   9.3361400e-01   1.3432300e-02
   9.3361400e-01   1.3432300e-02
   9.3919300e-01   1.3025400e-02
   9.3919300e-01   1.3025400e-02
   9.4162000e-01   1.2821000e-02
   9.4162000e-01   1.2821000e-02
   9.4434000e-01   1.2620700e-02
   9.4434000e-01   1.2620700e-02
   9.4908000e-01   1.2215400e-02
   9.4908000e-01   1.2215400e-02
   9.4951200e-01   1.2175200e-02
   9.4951200e-01   1.2175200e-02
   9.5343800e-01   1.1858100e-02
   9.5343800e-01   1.1858100e-02
   9.5663200e-01   1.1551900e-02
   9.5663200e-01   1.1551900e-02
   9.5744000e-01   1.1484500e-02
   9.5744000e-01   1.1484500e-02
   9.6111000e-01   1.1151800e-02
   9.6111000e-01   1.1151800e-02
   9.6303000e-01   1.0950500e-02
   9.6303000e-01   1.0950500e-02
   9.6447200e-01   1.0820000e-02
   9.6447200e-01   1.0820000e-02
   9.6754700e-01   1.0509200e-02
   9.6754700e-01   1.0509200e-02
   9.6877500e-01   1.0370300e-02
   9.6877500e-01   1.0370300e-02
   9.7035700e-01   1.0217500e-02
   9.7035700e-01   1.0217500e-02
   9.7292400e-01   9.9387000e-03
   9.7292400e-01   9.9387000e-03
   9.7399300e-01   9.8105400e-03
   9.7399300e-01   9.8105400e-03
   9.7526600e-01   9.6818000e-03
   9.7526600e-01   9.6818000e-03
   9.7740100e-01   9.4455700e-03
   9.7740100e-01   9.4455700e-03
   9.7880600e-01   9.2707200e-03
   9.7880600e-01   9.2707200e-03
   9.7934700e-01   9.2146400e-03
   9.7934700e-01   9.2146400e-03
   9.8112000e-01   9.0337600e-03
   9.8112000e-01   9.0337600e-03
   9.8273500e-01   8.8508800e-03
   9.8273500e-01   8.8508800e-03
   9.8365300e-01   8.7501900e-03
   9.8365300e-01   8.7501900e-03
   9.8420500e-01   8.7017700e-03
   9.8420500e-01   8.7017700e-03
   9.8554300e-01   8.6096300e-03
   9.8554300e-01   8.6096300e-03
   9.8678200e-01   1.7209700e-02
   9.8678200e-01   1.7209700e-02
   9.8681600e-01   1.8034200e-02
   9.8681600e-01   1.8034200e-02
   9.8690100e-01   1.8887400e-02
   9.8690100e-01   1.8887400e-02
   9.8703600e-01   1.9770200e-02
   9.8703600e-01   1.9770200e-02
   9.8722100e-01   2.0683700e-02
   9.8722100e-01   2.0683700e-02
   9.8745600e-01   2.1628600e-02
   9.8745600e-01   2.1628600e-02
   9.8774200e-01   2.2606100e-02
   9.8774200e-01   2.2606100e-02
   9.8787300e-01   2.3012800e-02
   9.8787300e-01   2.3012800e-02
   9.8807400e-01   2.3617000e-02
   9.8807400e-01   2.3617000e-02
   9.8845600e-01   2.4662400e-02
   9.8845600e-01   2.4662400e-02
   9.8888400e-01   2.5722100e-02
   9.8888400e-01   2.5722100e-02
   9.8889300e-01   2.5743400e-02
   9.8889300e-01   2.5743400e-02
   9.8938000e-01   2.6861000e-02
   9.8938000e-01   2.6861000e-02
   9.8980700e-01   2.7781500e-02
   9.8980700e-01   2.7781500e-02
   9.8992200e-01   2.8016400e-02
   9.8992200e-01   2.8016400e-02
   9.9052000e-01   2.9210600e-02
   9.9052000e-01   2.9210600e-02
   9.9064800e-01   2.9463700e-02
   9.9064800e-01   2.9463700e-02
   9.9117700e-01   3.0444900e-02
   9.9117700e-01   3.0444900e-02
   9.9141600e-01   3.0888200e-02
   9.9141600e-01   3.0888200e-02
   9.9189700e-01   3.1720500e-02
   9.9189700e-01   3.1720500e-02
   9.9211900e-01   3.2112000e-02
   9.9211900e-01   3.2112000e-02
   9.9268100e-01   3.3038600e-02
   9.9268100e-01   3.3038600e-02
   9.9276100e-01   3.3174700e-02
   9.9276100e-01   3.3174700e-02
   9.9335000e-01   3.4122000e-02
   9.9335000e-01   3.4122000e-02
   9.9353400e-01   3.4400500e-02
   9.9353400e-01   3.4400500e-02
   9.9389000e-01   3.4964200e-02
   9.9389000e-01   3.4964200e-02
   9.9438600e-01   3.5702000e-02
   9.9438600e-01   3.5702000e-02
   9.9446100e-01   3.5807500e-02
   9.9446100e-01   3.5807500e-02
   9.9484300e-01   3.6386000e-02
   9.9484300e-01   3.6386000e-02
   9.9526500e-01   3.6988200e-02
   9.9526500e-01   3.6988200e-02
   9.9546500e-01   3.7261000e-02
   9.9546500e-01   3.7261000e-02
   9.9565500e-01   3.7539200e-02
   9.9565500e-01   3.7539200e-02
   9.9601600e-01   3.8048700e-02
   9.9601600e-01   3.8048700e-02
   9.9635100e-01   3.8501000e-02
   9.9635100e-01   3.8501000e-02
   9.9655200e-01   3.8762300e-02
   9.9655200e-01   3.8762300e-02
   9.9666400e-01   3.8919200e-02
   9.9666400e-01   3.8919200e-02
   9.9695600e-01   3.9318800e-02
   9.9695600e-01   3.9318800e-02
   9.9722900e-01   3.9680600e-02
   9.9722900e-01   3.9680600e-02
   9.9748600e-01   4.0010100e-02
   9.9748600e-01   4.0010100e-02
   9.9772900e-01   4.0311900e-02
   9.9772900e-01   4.0311900e-02
   9.9772900e-01   4.0312900e-02
   9.9772900e-01   4.0312900e-02
   9.9795800e-01   4.0616600e-02
   9.9795800e-01   4.0616600e-02
   9.9817600e-01   4.0899500e-02
   9.9817600e-01   4.0899500e-02
   9.9838400e-01   4.1162700e-02
   9.9838400e-01   4.1162700e-02
   9.9858400e-01   4.1409500e-02
   9.9858400e-01   4.1409500e-02
   9.9877600e-01   4.1641700e-02
   9.9877600e-01   4.1641700e-02
   9.9896100e-01   4.1862100e-02
   9.9896100e-01   4.1862100e-02
   9.9900600e-01   4.1914300e-02
   9.9900600e-01   4.1914300e-02
   9.9914100e-01   4.2087000e-02
   9.9914100e-01   4.2087000e-02
   9.9931800e-01   4.2307700e-02
   9.9931800e-01   4.2307700e-02
   9.9949000e-01   4.2520600e-02
   9.9949000e-01   4.2520600e-02
   9.9966100e-01   4.2727000e-02
   9.9966100e-01   4.2727000e-02
   9.9983100e-01   4.2927900e-02
   9.9983100e-01   4.2927900e-02
   1.0000000e+00   4.3126400e-02
   1.0000000e+00   4.3126400e-02


==> data/Plate_Grid_Study.dat <==
   3.0000000e+02   1.6681883e-02
   8.0000000e+02   1.4633106e-02
   2.4000000e+03   1.4439027e-02
   8.0000000e+03   1.4398697e-02
   2.8000000e+04   1.4391773e-02


==> data/Plate_Primal_Blasius_FreSCo_Results.dat <==
   0.0000000e+00   9.0968023e-03   0.0000000e+00   6.4231471e-03   0.0000000e+00   5.2595829e-03   0.0000000e+00   4.5805144e-03   0.0000000e+00   4.1292586e-03   0.0000000e+00   3.8142650e-03   0.0000000e+00   3.5959958e-03   0.0000000e+00   3.4699524e-03   0.0000000e+00
   4.7434165e-01   1.6113968e-01   3.3541020e-01   1.1383756e-01   2.7386128e-01   9.3205430e-02   2.3717082e-01   8.1147647e-02   2.1213203e-01   7.3119933e-02   1.9364917e-01   6.7494652e-02   1.7928429e-01   6.3559500e-02   1.6770510e-01   6.1204347e-02   1.5811388e-01
   9.4868330e-01   3.1998042e-01   6.7082039e-01   2.2687409e-01   5.4772256e-01   1.8587613e-01   4.7434165e-01   1.6183462e-01   4.2426407e-01   1.4578391e-01   3.8729833e-01   1.3448888e-01   3.5856858e-01   1.2651406e-01   3.3541020e-01   1.2158403e-01   3.1622777e-01
   1.4230249e+00   4.7248502e-01   1.0062306e+00   3.3818031e-01   8.2158384e-01   2.7765715e-01   7.1151247e-01   2.4189936e-01   6.3639610e-01   2.1791972e-01   5.8094750e-01   2.0096061e-01   5.3785287e-01   1.8887583e-01   5.0311529e-01   1.8118373e-01   4.7434165e-01
   1.8973666e+00   6.1233413e-01   1.3416408e+00   4.4601801e-01   1.0954451e+00   3.6776443e-01   9.4868330e-01   3.2090344e-01   8.4852814e-01   2.8924974e-01   7.7459667e-01   2.6672292e-01   7.1713717e-01   2.5051767e-01   6.7082039e-01   2.3993022e-01   6.3245553e-01
   2.3717082e+00   7.3252121e-01   1.6770510e+00   5.4807683e-01   1.3693064e+00   4.5511038e-01   1.1858541e+00   3.9822107e-01   1.0606602e+00   3.5937601e-01   9.6824584e-01   3.3150499e-01   8.9642146e-01   3.1125444e-01   8.3852549e-01   2.9770526e-01   7.9056942e-01
   2.8460499e+00   8.2855024e-01   2.0124612e+00   6.4207993e-01   1.6431677e+00   5.3853156e-01   1.4230249e+00   4.7316548e-01   1.2727922e+00   4.2785437e-01   1.1618950e+00   3.9500461e-01   1.0757057e+00   3.7087851e-01   1.0062306e+00   3.5438278e-01   9.4868330e-01
   3.3203915e+00   8.9884510e-01   2.3478714e+00   7.2579092e-01   1.9170290e+00   6.1672955e-01   1.6601958e+00   5.4492886e-01   1.4849242e+00   4.9414435e-01   1.3555442e+00   4.5684401e-01   1.2549900e+00   4.2912247e-01   1.1739357e+00   4.0977903e-01   1.1067972e+00
   3.7947332e+00   9.4534578e-01   2.6832816e+00   7.9737296e-01   2.1908902e+00   6.8837936e-01   1.8973666e+00   6.1262570e-01   1.6970563e+00   5.5763278e-01   1.5491933e+00   5.1657967e-01   1.4342743e+00   4.8565817e-01   1.3416408e+00   4.6365946e-01   1.2649111e+00
   4.2690748e+00   9.7348073e-01   3.0186918e+00   8.5629926e-01   2.4647515e+00   7.5261504e-01   2.1345374e+00   6.7557313e-01   1.9091883e+00   6.1781162e-01   1.7428425e+00   5.7383480e-01   1.6135586e+00   5.4020844e-01   1.5093459e+00   5.1582666e-01   1.4230249e+00
   4.7434165e+00   9.8834121e-01   3.3541020e+00   9.0206967e-01   2.7386128e+00   8.0829483e-01   2.3717082e+00   7.3279710e-01   2.1213203e+00   6.7392719e-01   1.9364917e+00   6.2802657e-01   1.7928429e+00   5.9231779e-01   1.6770510e+00   5.6592391e-01   1.5811388e+00
   5.2177581e+00   9.9557023e-01   3.6895122e+00   9.3626552e-01   3.0124741e+00   8.5542858e-01   2.6088791e+00   7.8398764e-01   2.3334524e+00   7.2563946e-01   2.1301408e+00   6.7885766e-01   1.9721272e+00   6.4174429e-01   1.8447561e+00   6.1376746e-01   1.7392527e+00
   5.6920998e+00   9.9864536e-01   4.0249224e+00   9.6048792e-01   3.2863353e+00   8.9406752e-01   2.8460499e+00   8.2879056e-01   2.5455844e+00   7.7253476e-01   2.3237900e+00   7.2595031e-01   2.1514115e+00   6.8816373e-01   2.0124612e+00   6.5909149e-01   1.8973666e+00
   6.1664414e+00   9.9971325e-01   4.3603326e+00   9.7648689e-01   3.5601966e+00   9.2438799e-01   3.0832207e+00   8.6683098e-01   2.7577164e+00   8.1411487e-01   2.5174392e+00   7.6881586e-01   2.3306958e+00   7.3114317e-01   2.1801663e+00   7.0152364e-01   2.0554805e+00
   6.6407831e+00   1.0000000e+00   4.6957428e+00   9.8680070e-01   3.8340579e+00   9.4775242e-01   3.3203915e+00   8.9869237e-01   2.9698485e+00   8.5059402e-01   2.7110883e+00   8.0751025e-01   2.5099801e+00   7.7067086e-01   2.3478714e+00   7.4103166e-01   2.2135944e+00
   7.1151247e+00   9.9997034e-01   5.0311529e+00   9.9307481e-01   4.1079192e+00   9.6516762e-01   3.5575624e+00   9.2477714e-01   3.1819805e+00   8.8206161e-01   2.9047375e+00   8.4198246e-01   2.6892644e+00   8.0663904e-01   2.5155765e+00   7.7749533e-01   2.3717082e+00
   7.5894664e+00   9.9982202e-01   5.3665631e+00   9.9653740e-01   4.3817805e+00   9.7735275e-01   3.7947332e+00   9.4518271e-01   3.3941125e+00   9.0828084e-01   3.0983867e+00   8.7185764e-01   2.8685487e+00   8.3863536e-01   2.6832816e+00   8.1051104e-01   2.5298221e+00
   8.0638080e+00   9.9965392e-01   5.7019733e+00   9.9843147e-01   4.6556417e+00   9.8587317e-01   4.0319040e+00   9.6112718e-01   3.6062446e+00   9.3009581e-01   3.2920358e+00   8.9771572e-01   3.0478330e+00   8.6706728e-01   2.8509867e+00   8.4038076e-01   2.6879360e+00
   8.5381497e+00   9.9947594e-01   6.0373835e+00   9.9938837e-01   4.9295030e+00   9.9153770e-01   4.2690748e+00   9.7313497e-01   3.8183766e+00   9.4773743e-01   3.4856850e+00   9.1959103e-01   3.2271172e+00   8.9185938e-01   3.0186918e+00   8.6697550e-01   2.8460499e+00
   9.0124913e+00   9.9929796e-01   6.3727937e+00   9.9980270e-01   5.2033643e+00   9.9505463e-01   4.5062457e+00   9.8175709e-01   4.0305087e+00   9.6149265e-01   3.6793342e+00   9.3756402e-01   3.4064015e+00   9.1296171e-01   3.1863969e+00   8.9017308e-01   3.0041638e+00
   9.4868330e+00   9.9911998e-01   6.7082039e+00   9.9996054e-01   5.4772256e+00   9.9727118e-01   4.7434165e+00   9.8799614e-01   4.2426407e+00   9.7226060e-01   3.8729833e+00   9.5236670e-01   3.5856858e+00   9.3095217e-01   3.3541020e+00   9.1043285e-01   3.1622777e+00
   9.9611746e+00   9.9895189e-01   7.0436141e+00   1.0000000e+00   5.7510869e+00   9.9859126e-01   4.9805873e+00   9.9235492e-01   4.4547727e+00   9.8047855e-01   4.0666325e+00   9.6431305e-01   3.7649701e+00   9.4603254e-01   3.5218071e+00   9.2787307e-01   3.3203915e+00
   1.0435516e+01   9.9878379e-01   7.3790243e+00   9.9997041e-01   6.0249481e+00   9.9933996e-01   5.2177581e+00   9.9530669e-01   4.6669048e+00   9.8658674e-01   4.2602817e+00   9.7375042e-01   3.9442544e+00   9.5845063e-01   3.6895122e+00   9.4265986e-01   3.4785054e+00
   1.0909858e+01   9.9861570e-01   7.7144345e+00   9.9991122e-01   6.2988094e+00   9.9971431e-01   5.4549290e+00   9.9717614e-01   4.8790368e+00   9.9092026e-01   4.4539308e+00   9.8093589e-01   4.1235387e+00   9.6836512e-01   3.8572173e+00   9.5486850e-01   3.6366193e+00
   1.1384200e+01   9.9844760e-01   8.0498447e+00   9.9985203e-01   6.5726707e+00   9.9990149e-01   5.6920998e+00   9.9836669e-01   5.0911688e+00   9.9398614e-01   4.6475800e+00   9.8638067e-01   4.3028230e+00   9.7624519e-01   4.0249224e+00   9.6490554e-01   3.7947332e+00
   1.1858541e+01   9.9828940e-01   8.3852549e+00   9.9978297e-01   6.8465320e+00   9.9998030e-01   5.9292706e+00   9.9910463e-01   5.3033009e+00   9.9612833e-01   4.8412292e+00   9.9045273e-01   4.4821073e+00   9.8243758e-01   4.1926275e+00   9.7307591e-01   3.9528471e+00
   1.2332883e+01   9.9813119e-01   8.7206651e+00   9.9971392e-01   7.1203932e+00   1.0000000e+00   6.1664414e+00   9.9954740e-01   5.5154329e+00   9.9757284e-01   5.0348784e+00   9.9344545e-01   4.6613916e+00   9.8722733e-01   4.3603326e+00   9.7963272e-01   4.1109610e+00
   1.2807225e+01   9.9798287e-01   9.0560753e+00   9.9964486e-01   7.3942545e+00   9.9999015e-01   6.4036123e+00   9.9979338e-01   5.7275649e+00   9.9853584e-01   5.2285275e+00   9.9560414e-01   4.8406759e+00   9.9087107e-01   4.5280377e+00   9.8482227e-01   4.2690748e+00
   1.3281566e+01   9.9782467e-01   9.3914855e+00   9.9957581e-01   7.6681158e+00   9.9996059e-01   6.6407831e+00   9.9992129e-01   5.9396970e+00   9.9915492e-01   5.4221767e+00   9.9712503e-01   5.0199602e+00   9.9360387e-01   4.6957428e+00   9.8887814e-01   4.4271887e+00
   1.3755908e+01   9.9767635e-01   9.7268957e+00   9.9951662e-01   7.9419771e+00   9.9993104e-01   6.8779539e+00   9.9999016e-01   6.1518290e+00   9.9953815e-01   5.6158259e+00   9.9815531e-01   5.1992445e+00   9.9559225e-01   4.8634479e+00   9.9196646e-01   4.5853026e+00
   1.4230249e+01   9.9753792e-01   1.0062306e+01   9.9944756e-01   8.2158384e+00   9.9989164e-01   7.1151247e+00   1.0000000e+00   6.3639610e+00   9.9976416e-01   5.8094750e+00   9.9884216e-01   5.3785287e+00   9.9699294e-01   5.0311529e+00   9.9425338e-01   4.7434165e+00
   1.4704591e+01   9.9738960e-01   1.0397716e+01   9.9937851e-01   8.4896996e+00   9.9985223e-01   7.3522956e+00   1.0000000e+00   6.5760931e+00   9.9989191e-01   6.0031242e+00   9.9929352e-01   5.5578130e+00   9.9800182e-01   5.1988580e+00   9.9597346e-01   4.9015304e+00
   1.5178933e+01   9.9726106e-01   1.0733126e+01   9.9930945e-01   8.7635609e+00   9.9981282e-01   7.5894664e+00   9.9999016e-01   6.7882251e+00   9.9996069e-01   6.1967734e+00   9.9959770e-01   5.7370973e+00   9.9870706e-01   5.3665631e+00   9.9724397e-01   5.0596443e+00
   1.5653274e+01   9.9712263e-01   1.1068536e+01   9.9924040e-01   9.0374222e+00   9.9977342e-01   7.8266372e+00   9.9997048e-01   7.0003571e+00   9.9999017e-01   6.3904225e+00   9.9978413e-01   5.9163816e+00   9.9919681e-01   5.5342682e+00   9.9817242e-01   5.2177581e+00
   1.6127616e+01   9.9699409e-01   1.1403947e+01   9.9918121e-01   9.3112835e+00   9.9973401e-01   8.0638080e+00   9.9994096e-01   7.2124892e+00   1.0000000e+00   6.5840717e+00   9.9990188e-01   6.0956659e+00   9.9953964e-01   5.7019733e+00   9.9883699e-01   5.3758720e+00
   1.6601958e+01   9.9686554e-01   1.1739357e+01   9.9911215e-01   9.5851448e+00   9.9969461e-01   8.3009789e+00   9.9991145e-01   7.4246212e+00   1.0000000e+00   6.7777209e+00   9.9996075e-01   6.2749502e+00   9.9974533e-01   5.8696784e+00   9.9928656e-01   5.5339859e+00
   1.7076299e+01   9.9673700e-01   1.2074767e+01   9.9904310e-01   9.8590060e+00   9.9965520e-01   8.5381497e+00   9.9989177e-01   7.6367532e+00   9.9999017e-01   6.9713700e+00   9.9999019e-01   6.4542345e+00   9.9986287e-01   6.0373835e+00   9.9956998e-01   5.6920998e+00
   1.7550641e+01   9.9661835e-01   1.2410177e+01   9.9898391e-01   1.0132867e+01   9.9961580e-01   8.7753205e+00   9.9986225e-01   7.8488853e+00   9.9997052e-01   7.1650192e+00   1.0000000e+00   6.6335188e+00   9.9994123e-01   6.2050886e+00   9.9977522e-01   5.8502137e+00
   1.8024983e+01   9.9649969e-01   1.2745587e+01   9.9891486e-01   1.0406729e+01   9.9957639e-01   9.0124913e+00   9.9983273e-01   8.0610173e+00   9.9995087e-01   7.3586684e+00   9.9999019e-01   6.8128031e+00   9.9998041e-01   6.3727937e+00   9.9990227e-01   6.0083276e+00
   1.8499324e+01   9.9638104e-01   1.3080998e+01   9.9885567e-01   1.0680590e+01   9.9953699e-01   9.2496622e+00   9.9980322e-01   8.2731493e+00   9.9992139e-01   7.5523175e+00   9.9998038e-01   6.9920874e+00   1.0000000e+00   6.5404988e+00   9.9996091e-01   6.1664414e+00
   1.8973666e+01   9.9626238e-01   1.3416408e+01   9.9878661e-01   1.0954451e+01   9.9949758e-01   9.4868330e+00   9.9977370e-01   8.4852814e+00   9.9990173e-01   7.7459667e+00   9.9996075e-01   7.1713717e+00   1.0000000e+00   6.7082039e+00   9.9999023e-01   6.3245553e+00
   1.9448008e+01   9.9615362e-01   1.3751818e+01   9.9872742e-01   1.1228312e+01   9.9945818e-01   9.7240038e+00   9.9974418e-01   8.6974134e+00   9.9988208e-01   7.9396159e+00   9.9995094e-01   7.3506559e+00   9.9999021e-01   6.8759090e+00   1.0000000e+00   6.4826692e+00
   1.9922349e+01   9.9605474e-01   1.4087228e+01   9.9866823e-01   1.1502174e+01   9.9941877e-01   9.9611746e+00   9.9972450e-01   8.9095454e+00   9.9985260e-01   8.1332650e+00   9.9992150e-01   7.5299402e+00   9.9997062e-01   7.0436141e+00   9.9999023e-01   6.6407831e+00
   2.0396691e+01   9.9594597e-01   1.4422638e+01   9.9859918e-01   1.1776035e+01   9.9937937e-01   1.0198345e+01   9.9969498e-01   9.1216775e+00   9.9983295e-01   8.3269142e+00   9.9990188e-01   7.7092245e+00   9.9995103e-01   7.2113192e+00   9.9997068e-01   6.7988970e+00
   2.0871033e+01   9.9584709e-01   1.4758049e+01   9.9853999e-01   1.2049896e+01   9.9933996e-01   1.0435516e+01   9.9966547e-01   9.3338095e+00   9.9981330e-01   8.5205634e+00   9.9988225e-01   7.8885088e+00   9.9992164e-01   7.3790243e+00   9.9994136e-01   6.9570109e+00
   2.1345374e+01   9.9574822e-01   1.5093459e+01   9.9848080e-01   1.2323758e+01   9.9930055e-01   1.0672687e+01   9.9963595e-01   9.5459415e+00   9.9978382e-01   8.7142125e+00   9.9986263e-01   8.0677931e+00   9.9990205e-01   7.5467294e+00   9.9991204e-01   7.1151247e+00
   2.1819716e+01   9.9564934e-01   1.5428869e+01   9.9842161e-01   1.2597619e+01   9.9926115e-01   1.0909858e+01   9.9960643e-01   9.7580736e+00   9.9976416e-01   8.9078617e+00   9.9983319e-01   8.2470774e+00   9.9987267e-01   7.7144345e+00   9.9987295e-01   7.2732386e+00
   2.2294058e+01   9.9556035e-01   1.5764279e+01   9.9836242e-01   1.2871480e+01   9.9923160e-01   1.1147029e+01   9.9957691e-01   9.9702056e+00   9.9974451e-01   9.1015109e+00   9.9981357e-01   8.4263617e+00   9.9984328e-01   7.8821396e+00   9.9983386e-01   7.4313525e+00
   2.2768399e+01   9.9547135e-01   1.6099689e+01   9.9830323e-01   1.3145341e+01   9.9919219e-01   1.1384200e+01   9.9954740e-01   1.0182338e+01   9.9971503e-01   9.2951600e+00   9.9979394e-01   8.6056460e+00   9.9982369e-01   8.0498447e+00   9.9979476e-01   7.5894664e+00
   2.3242741e+01   9.9538236e-01   1.6435100e+01   9.9824404e-01   1.3419203e+01   9.9915278e-01   1.1621370e+01   9.9951788e-01   1.0394470e+01   9.9969538e-01   9.4888092e+00   9.9976451e-01   8.7849303e+00   9.9979431e-01   8.2175498e+00   9.9975567e-01   7.7475803e+00
   2.3717082e+01   9.9530326e-01   1.6770510e+01   9.9818485e-01   1.3693064e+01   9.9911338e-01   1.1858541e+01   9.9949820e-01   1.0606602e+01   9.9966590e-01   9.6824584e+00   9.9974488e-01   8.9642146e+00   9.9976492e-01   8.3852549e+00   9.9970681e-01   7.9056942e+00
   2.4191424e+01   9.9521427e-01   1.7105920e+01   9.9812566e-01   1.3966925e+01   9.9907397e-01   1.2095712e+01   9.9946868e-01   1.0818734e+01   9.9964624e-01   9.8761075e+00   9.9972526e-01   9.1434989e+00   9.9973554e-01   8.5529600e+00   9.9966771e-01   8.0638080e+00
   2.4665766e+01   9.9513517e-01   1.7441330e+01   9.9806647e-01   1.4240786e+01   9.9903457e-01   1.2332883e+01   9.9943916e-01   1.1030866e+01   9.9961676e-01   1.0069757e+01   9.9969582e-01   9.3227832e+00   9.9970615e-01   8.7206651e+00   9.9962862e-01   8.2219219e+00
   2.5140107e+01   9.9506595e-01   1.7776740e+01   9.9800728e-01   1.4514648e+01   9.9899516e-01   1.2570054e+01   9.9940965e-01   1.1242998e+01   9.9959711e-01   1.0263406e+01   9.9967620e-01   9.5020674e+00   9.9967677e-01   8.8883702e+00   9.9958953e-01   8.3800358e+00
   2.5614449e+01   9.9498685e-01   1.8112151e+01   9.9794809e-01   1.4788509e+01   9.9895576e-01   1.2807225e+01   9.9938013e-01   1.1455130e+01   9.9957746e-01   1.0457055e+01   9.9964676e-01   9.6813517e+00   9.9965718e-01   9.0560753e+00   9.9954066e-01   8.5381497e+00
   2.6088791e+01   9.9491763e-01   1.8447561e+01   9.9789877e-01   1.5062370e+01   9.9892620e-01   1.3044395e+01   9.9935061e-01   1.1667262e+01   9.9954798e-01   1.0650704e+01   9.9962714e-01   9.8606360e+00   9.9962779e-01   9.2237804e+00   9.9950157e-01   8.6962636e+00
   2.6563132e+01   9.9484842e-01   1.8782971e+01   9.9783958e-01   1.5336232e+01   9.9888680e-01   1.3281566e+01   9.9932109e-01   1.1879394e+01   9.9952833e-01   1.0844353e+01   9.9960751e-01   1.0039920e+01   9.9959841e-01   9.3914855e+00   9.9945270e-01   8.8543774e+00
   2.7037474e+01   9.9477920e-01   1.9118381e+01   9.9778039e-01   1.5610093e+01   9.9884739e-01   1.3518737e+01   9.9929158e-01   1.2091526e+01   9.9949885e-01   1.1038003e+01   9.9957808e-01   1.0219205e+01   9.9956902e-01   9.5591906e+00   9.9941361e-01   9.0124913e+00
   2.7511816e+01   9.9471988e-01   1.9453791e+01   9.9773106e-01   1.5883954e+01   9.9880799e-01   1.3755908e+01   9.9927190e-01   1.2303658e+01   9.9947919e-01   1.1231652e+01   9.9955845e-01   1.0398489e+01   9.9953964e-01   9.7268957e+00   9.9937452e-01   9.1706052e+00
   2.7986157e+01   9.9465066e-01   1.9789202e+01   9.9767187e-01   1.6157815e+01   9.9876858e-01   1.3993079e+01   9.9924238e-01   1.2515790e+01   9.9944971e-01   1.1425301e+01   9.9952901e-01   1.0577773e+01   9.9951025e-01   9.8946008e+00   9.9932565e-01   9.3287191e+00
   2.8460499e+01   9.9459133e-01   2.0124612e+01   9.9762255e-01   1.6431677e+01   9.9873903e-01   1.4230249e+01   9.9921286e-01   1.2727922e+01   9.9943006e-01   1.1618950e+01   9.9950939e-01   1.0757057e+01   9.9948087e-01   1.0062306e+01   9.9928656e-01   9.4868330e+00
   2.8934841e+01   9.9453201e-01   2.0460022e+01   9.9757322e-01   1.6705538e+01   9.9869962e-01   1.4467420e+01   9.9918334e-01   1.2940054e+01   9.9940058e-01   1.1812599e+01   9.9947995e-01   1.0936342e+01   9.9945148e-01   1.0230011e+01   9.9923769e-01   9.6449469e+00
   2.9409182e+01   9.9447268e-01   2.0795432e+01   9.9751403e-01   1.6979399e+01   9.9866022e-01   1.4704591e+01   9.9915383e-01   1.3152186e+01   9.9938093e-01   1.2006248e+01   9.9946033e-01   1.1115626e+01   9.9942210e-01   1.0397716e+01   9.9919860e-01   9.8030607e+00
   2.9883524e+01   9.9442324e-01   2.1130842e+01   9.9746471e-01   1.7253261e+01   9.9863066e-01   1.4941762e+01   9.9912431e-01   1.3364318e+01   9.9936127e-01   1.2199898e+01   9.9943089e-01   1.1294910e+01   9.9939271e-01   1.0565421e+01   9.9914973e-01   9.9611746e+00
   3.0357866e+01   9.9436391e-01   2.1466253e+01   9.9741538e-01   1.7527122e+01   9.9859126e-01   1.5178933e+01   9.9910463e-01   1.3576450e+01   9.9933179e-01   1.2393547e+01   9.9941127e-01   1.1474195e+01   9.9936333e-01   1.0733126e+01   9.9911064e-01   1.0119289e+01
   3.0832207e+01   9.9431447e-01   2.1801663e+01   9.9736606e-01   1.7800983e+01   9.9855185e-01   1.5416104e+01   9.9907511e-01   1.3788582e+01   9.9931214e-01   1.2587196e+01   9.9939164e-01   1.1653479e+01   9.9933394e-01   1.0900831e+01   9.9907155e-01   1.0277402e+01
   3.1306549e+01   9.9426503e-01   2.2137073e+01   9.9731673e-01   1.8074844e+01   9.9851245e-01   1.5653274e+01   9.9904559e-01   1.4000714e+01   9.9928266e-01   1.2780845e+01   9.9936221e-01   1.1832763e+01   9.9930456e-01   1.1068536e+01   9.9902268e-01   1.0435516e+01
   3.1780890e+01   9.9421560e-01   2.2472483e+01   9.9726741e-01   1.8348706e+01   9.9848289e-01   1.5890445e+01   9.9901608e-01   1.4212846e+01   9.9926301e-01   1.2974494e+01   9.9934258e-01   1.2012048e+01   9.9927517e-01   1.1236242e+01   9.9898359e-01   1.0593630e+01
   3.2255232e+01   9.9417604e-01   2.2807893e+01   9.9721808e-01   1.8622567e+01   9.9844349e-01   1.6127616e+01   9.9898656e-01   1.4424978e+01   9.9923353e-01   1.3168143e+01   9.9931315e-01   1.2191332e+01   9.9924579e-01   1.1403947e+01   9.9893473e-01   1.0751744e+01
   3.2729574e+01   9.9412660e-01   2.3143304e+01   9.9716876e-01   1.8896428e+01   9.9841393e-01   1.6364787e+01   9.9895704e-01   1.4637110e+01   9.9921388e-01   1.3361793e+01   9.9929352e-01   1.2370616e+01   9.9921640e-01   1.1571652e+01   9.9889563e-01   1.0909858e+01
   3.3203915e+01   9.9408705e-01   2.3478714e+01   9.9711943e-01   1.9170290e+01   9.9837453e-01   1.6601958e+01   9.9892752e-01   1.4849242e+01   9.9918440e-01   1.3555442e+01   9.9926409e-01   1.2549900e+01   9.9918702e-01   1.1739357e+01   9.9884677e-01   1.1067972e+01
   3.3678257e+01   9.9404750e-01   2.3814124e+01   9.9707011e-01   1.9444151e+01   9.9833512e-01   1.6839129e+01   9.9890785e-01   1.5061374e+01   9.9916474e-01   1.3749091e+01   9.9924446e-01   1.2729185e+01   9.9915763e-01   1.1907062e+01   9.9880767e-01   1.1226086e+01
   3.4152599e+01   9.9400795e-01   2.4149534e+01   9.9702079e-01   1.9718012e+01   9.9830557e-01   1.7076299e+01   9.9887833e-01   1.5273506e+01   9.9913526e-01   1.3942740e+01   9.9921502e-01   1.2908469e+01   9.9912825e-01   1.2074767e+01   9.9875881e-01   1.1384200e+01
   3.4626940e+01   9.9396840e-01   2.4484944e+01   9.9698133e-01   1.9991873e+01   9.9826616e-01   1.7313470e+01   9.9884881e-01   1.5485639e+01   9.9911561e-01   1.4136389e+01   9.9919540e-01   1.3087753e+01   9.9909886e-01   1.2242472e+01   9.9871972e-01   1.1542313e+01
   3.5101282e+01   9.9392885e-01   2.4820355e+01   9.9693200e-01   2.0265735e+01   9.9823661e-01   1.7550641e+01   9.9881929e-01   1.5697771e+01   9.9908613e-01   1.4330038e+01   9.9916596e-01   1.3267038e+01   9.9906948e-01   1.2410177e+01   9.9867085e-01   1.1700427e+01
   3.5575624e+01   9.9389918e-01   2.5155765e+01   9.9688268e-01   2.0539596e+01   9.9819720e-01   1.7787812e+01   9.9878978e-01   1.5909903e+01   9.9906648e-01   1.4523688e+01   9.9913653e-01   1.3446322e+01   9.9904009e-01   1.2577882e+01   9.9863176e-01   1.1858541e+01
   3.6049965e+01   9.9385963e-01   2.5491175e+01   9.9684322e-01   2.0813457e+01   9.9816765e-01   1.8024983e+01   9.9877010e-01   1.6122035e+01   9.9903700e-01   1.4717337e+01   9.9911690e-01   1.3625606e+01   9.9901071e-01   1.2745587e+01   9.9858289e-01   1.2016655e+01
   3.6524307e+01   9.9382997e-01   2.5826585e+01   9.9679389e-01   2.1087318e+01   9.9812824e-01   1.8262153e+01   9.9874058e-01   1.6334167e+01   9.9901734e-01   1.4910986e+01   9.9908747e-01   1.3804890e+01   9.9898132e-01   1.2913293e+01   9.9854380e-01   1.2174769e+01
   3.6998649e+01   9.9380030e-01   2.6161995e+01   9.9675443e-01   2.1361180e+01   9.9809869e-01   1.8499324e+01   9.9871106e-01   1.6546299e+01   9.9898786e-01   1.5104635e+01   9.9906784e-01   1.3984175e+01   9.9895194e-01   1.3080998e+01   9.9849493e-01   1.2332883e+01
   3.7472990e+01   9.9377064e-01   2.6497406e+01   9.9670511e-01   2.1635041e+01   9.9805929e-01   1.8736495e+01   9.9868154e-01   1.6758431e+01   9.9896821e-01   1.5298284e+01   9.9903840e-01   1.4163459e+01   9.9892255e-01   1.3248703e+01   9.9845584e-01   1.2490997e+01
   3.7947332e+01   9.9374098e-01   2.6832816e+01   9.9666565e-01   2.1908902e+01   9.9802973e-01   1.8973666e+01   9.9865203e-01   1.6970563e+01   9.9893873e-01   1.5491933e+01   9.9901878e-01   1.4342743e+01   9.9889317e-01   1.3416408e+01   9.9841675e-01   1.2649111e+01
   3.8421674e+01   9.9371131e-01   2.7168226e+01   9.9662619e-01   2.2182764e+01   9.9799033e-01   1.9210837e+01   9.9863235e-01   1.7182695e+01   9.9891908e-01   1.5685583e+01   9.9898934e-01   1.4522028e+01   9.9886378e-01   1.3584113e+01   9.9836788e-01   1.2807225e+01
   3.8896015e+01   9.9368165e-01   2.7503636e+01   9.9658673e-01   2.2456625e+01   9.9796077e-01   1.9448008e+01   9.9860283e-01   1.7394827e+01   9.9888960e-01   1.5879232e+01   9.9896972e-01   1.4701312e+01   9.9883440e-01   1.3751818e+01   9.9832879e-01   1.2965338e+01
   3.9370357e+01   9.9366187e-01   2.7839046e+01   9.9653740e-01   2.2730486e+01   9.9792137e-01   1.9685178e+01   9.9857331e-01   1.7606959e+01   9.9886995e-01   1.6072881e+01   9.9894028e-01   1.4880596e+01   9.9880501e-01   1.3919523e+01   9.9827992e-01   1.3123452e+01
   3.9844699e+01   9.9364210e-01   2.8174457e+01   9.9649794e-01   2.3004347e+01   9.9789181e-01   1.9922349e+01   9.9854379e-01   1.7819091e+01   9.9884047e-01   1.6266530e+01   9.9892066e-01   1.5059880e+01   9.9877563e-01   1.4087228e+01   9.9824083e-01   1.3281566e+01
   4.0319040e+01   9.9361243e-01   2.8509867e+01   9.9645848e-01   2.3278209e+01   9.9786226e-01   2.0159520e+01   9.9852412e-01   1.8031223e+01   9.9882081e-01   1.6460179e+01   9.9889122e-01   1.5239165e+01   9.9873645e-01   1.4254933e+01   9.9819196e-01   1.3439680e+01
   4.0793382e+01   9.9359266e-01   2.8845277e+01   9.9641902e-01   2.3552070e+01   9.9782285e-01   2.0396691e+01   9.9849460e-01   1.8243355e+01   9.9879133e-01   1.6653828e+01   9.9886179e-01   1.5418449e+01   9.9870706e-01   1.4422638e+01   9.9815287e-01   1.3597794e+01
   4.1267723e+01   9.9357288e-01   2.9180687e+01   9.9637956e-01   2.3825931e+01   9.9779330e-01   2.0633862e+01   9.9846508e-01   1.8455487e+01   9.9877168e-01   1.6847478e+01   9.9884216e-01   1.5597733e+01   9.9867768e-01   1.4590344e+01   9.9810401e-01   1.3755908e+01
   4.1742065e+01   9.9355311e-01   2.9516097e+01   9.9634010e-01   2.4099793e+01   9.9776375e-01   2.0871033e+01   9.9843556e-01   1.8667619e+01   9.9874220e-01   1.7041127e+01   9.9881272e-01   1.5777018e+01   9.9864829e-01   1.4758049e+01   9.9806491e-01   1.3914022e+01
   4.2216407e+01   9.9353333e-01   2.9851507e+01   9.9630064e-01   2.4373654e+01   9.9772434e-01   2.1108203e+01   9.9840605e-01   1.8879751e+01   9.9872255e-01   1.7234776e+01   9.9879310e-01   1.5956302e+01   9.9861891e-01   1.4925754e+01   9.9801605e-01   1.4072136e+01
   4.2690748e+01   9.9351356e-01   3.0186918e+01   9.9626118e-01   2.4647515e+01   9.9769479e-01   2.1345374e+01   9.9838637e-01   1.9091883e+01   9.9869307e-01   1.7428425e+01   9.9876366e-01   1.6135586e+01   9.9858952e-01   1.5093459e+01   9.9797695e-01   1.4230249e+01
   4.3165090e+01   9.9349378e-01   3.0522328e+01   9.9623159e-01   2.4921376e+01   9.9766523e-01   2.1582545e+01   9.9835685e-01   1.9304015e+01   9.9867341e-01   1.7622074e+01   9.9873423e-01   1.6314871e+01   9.9856014e-01   1.5261164e+01   9.9793786e-01   1.4388363e+01
   4.3639432e+01   9.9347400e-01   3.0857738e+01   9.9619213e-01   2.5195238e+01   9.9763568e-01   2.1819716e+01   9.9832733e-01   1.9516147e+01   9.9864393e-01   1.7815723e+01   9.9871460e-01   1.6494155e+01   9.9853075e-01   1.5428869e+01   9.9788900e-01   1.4546477e+01
   4.4113773e+01   9.9346412e-01   3.1193148e+01   9.9615267e-01   2.5469099e+01   9.9759627e-01   2.2056887e+01   9.9829781e-01   1.9728279e+01   9.9862428e-01   1.8009373e+01   9.9868517e-01   1.6673439e+01   9.9850137e-01   1.5596574e+01   9.9784990e-01   1.4704591e+01
   4.4588115e+01   9.9344434e-01   3.1528558e+01   9.9612308e-01   2.5742960e+01   9.9756672e-01   2.2294058e+01   9.9827814e-01   1.9940411e+01   9.9859480e-01   1.8203022e+01   9.9866554e-01   1.6852723e+01   9.9846219e-01   1.5764279e+01   9.9780104e-01   1.4862705e+01
   4.5062457e+01   9.9343445e-01   3.1863969e+01   9.9608362e-01   2.6016821e+01   9.9753716e-01   2.2531228e+01   9.9824862e-01   2.0152543e+01   9.9857515e-01   1.8396671e+01   9.9863610e-01   1.7032008e+01   9.9843280e-01   1.5931984e+01   9.9776195e-01   1.5020819e+01
   4.5536798e+01   9.9341468e-01   3.2199379e+01   9.9604416e-01   2.6290683e+01   9.9750761e-01   2.2768399e+01   9.9821910e-01   2.0364675e+01   9.9854567e-01   1.8590320e+01   9.9860667e-01   1.7211292e+01   9.9840342e-01   1.6099689e+01   9.9771308e-01   1.5178933e+01
   4.6011140e+01   9.9340479e-01   3.2534789e+01   9.9601456e-01   2.6564544e+01   9.9747806e-01   2.3005570e+01   9.9819942e-01   2.0576807e+01   9.9852602e-01   1.8783969e+01   9.9858704e-01   1.7390576e+01   9.9837403e-01   1.6267395e+01   9.9767399e-01   1.5337047e+01
   4.6485482e+01   9.9339490e-01   3.2870199e+01   9.9597510e-01   2.6838405e+01   9.9744850e-01   2.3242741e+01   9.9816990e-01   2.0788939e+01   9.9849654e-01   1.8977618e+01   9.9855761e-01   1.7569861e+01   9.9834465e-01   1.6435100e+01   9.9763489e-01   1.5495161e+01
   4.6959823e+01   9.9337513e-01   3.3205609e+01   9.9594551e-01   2.7112267e+01   9.9740910e-01   2.3479912e+01   9.9814039e-01   2.1001071e+01   9.9847688e-01   1.9171268e+01   9.9853798e-01   1.7749145e+01   9.9831526e-01   1.6602805e+01   9.9758603e-01   1.5653274e+01
   4.7434165e+01   9.9336524e-01   3.3541020e+01   9.9591591e-01   2.7386128e+01   9.9737954e-01   2.3717082e+01   9.9812071e-01   2.1213203e+01   9.9844740e-01   1.9364917e+01   9.9850855e-01   1.7928429e+01   9.9828588e-01   1.6770510e+01   9.9754694e-01   1.5811388e+01


==> data/Plate_Primal_Blasius_FreSCo_V1_Results.dat <==
   0.0000000e+00   9.0968023e-03   0.0000000e+00   6.4231471e-03   0.0000000e+00   5.2595829e-03   0.0000000e+00   4.5805144e-03   0.0000000e+00   4.1292586e-03   0.0000000e+00   3.8142650e-03   0.0000000e+00   3.5959958e-03   0.0000000e+00   3.4699524e-03   0.0000000e+00   3.4816150e-03
   4.7434165e-01   1.6113968e-01   3.3541020e-01   1.1383756e-01   2.7386128e-01   9.3205430e-02   2.3717082e-01   8.1147647e-02   2.1213203e-01   7.3119933e-02   1.9364917e-01   6.7494652e-02   1.7928429e-01   6.3559500e-02   1.6770510e-01   6.1204347e-02   1.5811388e-01   6.1131945e-02
   9.4868330e-01   3.1998042e-01   6.7082039e-01   2.2687409e-01   5.4772256e-01   1.8587613e-01   4.7434165e-01   1.6183462e-01   4.2426407e-01   1.4578391e-01   3.8729833e-01   1.3448888e-01   3.5856858e-01   1.2651406e-01   3.3541020e-01   1.2158403e-01   3.1622777e-01   1.2090614e-01
   1.4230249e+00   4.7248502e-01   1.0062306e+00   3.3818031e-01   8.2158384e-01   2.7765715e-01   7.1151247e-01   2.4189936e-01   6.3639610e-01   2.1791972e-01   5.8094750e-01   2.0096061e-01   5.3785287e-01   1.8887583e-01   5.0311529e-01   1.8118373e-01   4.7434165e-01   1.7942716e-01
   1.8973666e+00   6.1233413e-01   1.3416408e+00   4.4601801e-01   1.0954451e+00   3.6776443e-01   9.4868330e-01   3.2090344e-01   8.4852814e-01   2.8924974e-01   7.7459667e-01   2.6672292e-01   7.1713717e-01   2.5051767e-01   6.7082039e-01   2.3993022e-01   6.3245553e-01   2.3669587e-01
   2.3717082e+00   7.3252121e-01   1.6770510e+00   5.4807683e-01   1.3693064e+00   4.5511038e-01   1.1858541e+00   3.9822107e-01   1.0606602e+00   3.5937601e-01   9.6824584e-01   3.3150499e-01   8.9642146e-01   3.1125444e-01   8.3852549e-01   2.9770526e-01   7.9056942e-01   2.9268597e-01
   2.8460499e+00   8.2855024e-01   2.0124612e+00   6.4207993e-01   1.6431677e+00   5.3853156e-01   1.4230249e+00   4.7316548e-01   1.2727922e+00   4.2785437e-01   1.1618950e+00   3.9500461e-01   1.0757057e+00   3.7087851e-01   1.0062306e+00   3.5438278e-01   9.4868330e-01   3.4737406e-01
   3.3203915e+00   8.9884510e-01   2.3478714e+00   7.2579092e-01   1.9170290e+00   6.1672955e-01   1.6601958e+00   5.4492886e-01   1.4849242e+00   4.9414435e-01   1.3555442e+00   4.5684401e-01   1.2549900e+00   4.2912247e-01   1.1739357e+00   4.0977903e-01   1.1067972e+00   4.0067244e-01
   3.7947332e+00   9.4534578e-01   2.6832816e+00   7.9737296e-01   2.1908902e+00   6.8837936e-01   1.8973666e+00   6.1262570e-01   1.6970563e+00   5.5763278e-01   1.5491933e+00   5.1657967e-01   1.4342743e+00   4.8565817e-01   1.3416408e+00   4.6365946e-01   1.2649111e+00   4.5244077e-01
   4.2690748e+00   9.7348073e-01   3.0186918e+00   8.5629926e-01   2.4647515e+00   7.5261504e-01   2.1345374e+00   6.7557313e-01   1.9091883e+00   6.1781162e-01   1.7428425e+00   5.7383480e-01   1.6135586e+00   5.4020844e-01   1.5093459e+00   5.1582666e-01   1.4230249e+00   5.0256698e-01
   4.7434165e+00   9.8834121e-01   3.3541020e+00   9.0206967e-01   2.7386128e+00   8.0829483e-01   2.3717082e+00   7.3279710e-01   2.1213203e+00   6.7392719e-01   1.9364917e+00   6.2802657e-01   1.7928429e+00   5.9231779e-01   1.6770510e+00   5.6592391e-01   1.5811388e+00   5.5078500e-01
   5.2177581e+00   9.9557023e-01   3.6895122e+00   9.3626552e-01   3.0124741e+00   8.5542858e-01   2.6088791e+00   7.8398764e-01   2.3334524e+00   7.2563946e-01   2.1301408e+00   6.7885766e-01   1.9721272e+00   6.4174429e-01   1.8447561e+00   6.1376746e-01   1.7392527e+00   5.9697693e-01
   5.6920998e+00   9.9864536e-01   4.0249224e+00   9.6048792e-01   3.2863353e+00   8.9406752e-01   2.8460499e+00   8.2879056e-01   2.5455844e+00   7.7253476e-01   2.3237900e+00   7.2595031e-01   2.1514115e+00   6.8816373e-01   2.0124612e+00   6.5909149e-01   1.8973666e+00   6.4093518e-01
   6.1664414e+00   9.9971325e-01   4.3603326e+00   9.7648689e-01   3.5601966e+00   9.2438799e-01   3.0832207e+00   8.6683098e-01   2.7577164e+00   8.1411487e-01   2.5174392e+00   7.6881586e-01   2.3306958e+00   7.3114317e-01   2.1801663e+00   7.0152364e-01   2.0554805e+00   6.8235179e-01
   6.6407831e+00   1.0000000e+00   4.6957428e+00   9.8680070e-01   3.8340579e+00   9.4775242e-01   3.3203915e+00   8.9869237e-01   2.9698485e+00   8.5059402e-01   2.7110883e+00   8.0751025e-01   2.5099801e+00   7.7067086e-01   2.3478714e+00   7.4103166e-01   2.2135944e+00   7.2120435e-01
   7.1151247e+00   9.9997034e-01   5.0311529e+00   9.9307481e-01   4.1079192e+00   9.6516762e-01   3.5575624e+00   9.2477714e-01   3.1819805e+00   8.8206161e-01   2.9047375e+00   8.4198246e-01   2.6892644e+00   8.0663904e-01   2.5155765e+00   7.7749533e-01   2.3717082e+00   7.5738274e-01
   7.5894664e+00   9.9982202e-01   5.3665631e+00   9.9653740e-01   4.3817805e+00   9.7735275e-01   3.7947332e+00   9.4518271e-01   3.3941125e+00   9.0828084e-01   3.0983867e+00   8.7185764e-01   2.8685487e+00   8.3863536e-01   2.6832816e+00   8.1051104e-01   2.5298221e+00   7.9051564e-01
   8.0638080e+00   9.9965392e-01   5.7019733e+00   9.9843147e-01   4.6556417e+00   9.8587317e-01   4.0319040e+00   9.6112718e-01   3.6062446e+00   9.3009581e-01   3.2920358e+00   8.9771572e-01   3.0478330e+00   8.6706728e-01   2.8509867e+00   8.4038076e-01   2.6879360e+00   8.2084474e-01
   8.5381497e+00   9.9947594e-01   6.0373835e+00   9.9938837e-01   4.9295030e+00   9.9153770e-01   4.2690748e+00   9.7313497e-01   3.8183766e+00   9.4773743e-01   3.4856850e+00   9.1959103e-01   3.2271172e+00   8.9185938e-01   3.0186918e+00   8.6697550e-01   2.8460499e+00   8.4822387e-01
   9.0124913e+00   9.9929796e-01   6.3727937e+00   9.9980270e-01   5.2033643e+00   9.9505463e-01   4.5062457e+00   9.8175709e-01   4.0305087e+00   9.6149265e-01   3.6793342e+00   9.3756402e-01   3.4064015e+00   9.1296171e-01   3.1863969e+00   8.9017308e-01   3.0041638e+00   8.7250197e-01
   9.4868330e+00   9.9911998e-01   6.7082039e+00   9.9996054e-01   5.4772256e+00   9.9727118e-01   4.7434165e+00   9.8799614e-01   4.2426407e+00   9.7226060e-01   3.8729833e+00   9.5236670e-01   3.5856858e+00   9.3095217e-01   3.3541020e+00   9.1043285e-01   3.1622777e+00   8.9405424e-01
   9.9611746e+00   9.9895189e-01   7.0436141e+00   1.0000000e+00   5.7510869e+00   9.9859126e-01   4.9805873e+00   9.9235492e-01   4.4547727e+00   9.8047855e-01   4.0666325e+00   9.6431305e-01   3.7649701e+00   9.4603254e-01   3.5218071e+00   9.2787307e-01   3.3203915e+00   9.1294598e-01
   1.0435516e+01   9.9878379e-01   7.3790243e+00   9.9997041e-01   6.0249481e+00   9.9933996e-01   5.2177581e+00   9.9530669e-01   4.6669048e+00   9.8658674e-01   4.2602817e+00   9.7375042e-01   3.9442544e+00   9.5845063e-01   3.6895122e+00   9.4265986e-01   3.4785054e+00   9.2928633e-01
   1.0909858e+01   9.9861570e-01   7.7144345e+00   9.9991122e-01   6.2988094e+00   9.9971431e-01   5.4549290e+00   9.9717614e-01   4.8790368e+00   9.9092026e-01   4.4539308e+00   9.8093589e-01   4.1235387e+00   9.6836512e-01   3.8572173e+00   9.5486850e-01   3.6366193e+00   9.4309382e-01
   1.1384200e+01   9.9844760e-01   8.0498447e+00   9.9985203e-01   6.5726707e+00   9.9990149e-01   5.6920998e+00   9.9836669e-01   5.0911688e+00   9.9398614e-01   4.6475800e+00   9.8638067e-01   4.3028230e+00   9.7624519e-01   4.0249224e+00   9.6490554e-01   3.7947332e+00   9.5471246e-01
   1.1858541e+01   9.9828940e-01   8.3852549e+00   9.9978297e-01   6.8465320e+00   9.9998030e-01   5.9292706e+00   9.9910463e-01   5.3033009e+00   9.9612833e-01   4.8412292e+00   9.9045273e-01   4.4821073e+00   9.8243758e-01   4.1926275e+00   9.7307591e-01   3.9528471e+00   9.6440440e-01
   1.2332883e+01   9.9813119e-01   8.7206651e+00   9.9971392e-01   7.1203932e+00   1.0000000e+00   6.1664414e+00   9.9954740e-01   5.5154329e+00   9.9757284e-01   5.0348784e+00   9.9344545e-01   4.6613916e+00   9.8722733e-01   4.3603326e+00   9.7963272e-01   4.1109610e+00   9.7238600e-01
   1.2807225e+01   9.9798287e-01   9.0560753e+00   9.9964486e-01   7.3942545e+00   9.9999015e-01   6.4036123e+00   9.9979338e-01   5.7275649e+00   9.9853584e-01   5.2285275e+00   9.9560414e-01   4.8406759e+00   9.9087107e-01   4.5280377e+00   9.8482227e-01   4.2690748e+00   9.7888141e-01
   1.3281566e+01   9.9782467e-01   9.3914855e+00   9.9957581e-01   7.6681158e+00   9.9996059e-01   6.6407831e+00   9.9992129e-01   5.9396970e+00   9.9915492e-01   5.4221767e+00   9.9712503e-01   5.0199602e+00   9.9360387e-01   4.6957428e+00   9.8887814e-01   4.4271887e+00   9.8409527e-01
   1.3755908e+01   9.9767635e-01   9.7268957e+00   9.9951662e-01   7.9419771e+00   9.9993104e-01   6.8779539e+00   9.9999016e-01   6.1518290e+00   9.9953815e-01   5.6158259e+00   9.9815531e-01   5.1992445e+00   9.9559225e-01   4.8634479e+00   9.9196646e-01   4.5853026e+00   9.8818840e-01
   1.4230249e+01   9.9753792e-01   1.0062306e+01   9.9944756e-01   8.2158384e+00   9.9989164e-01   7.1151247e+00   1.0000000e+00   6.3639610e+00   9.9976416e-01   5.8094750e+00   9.9884216e-01   5.3785287e+00   9.9699294e-01   5.0311529e+00   9.9425338e-01   4.7434165e+00   9.9132647e-01
   1.4704591e+01   9.9738960e-01   1.0397716e+01   9.9937851e-01   8.4896996e+00   9.9985223e-01   7.3522956e+00   1.0000000e+00   6.5760931e+00   9.9989191e-01   6.0031242e+00   9.9929352e-01   5.5578130e+00   9.9800182e-01   5.1988580e+00   9.9597346e-01   4.9015304e+00   9.9375311e-01
   1.5178933e+01   9.9726106e-01   1.0733126e+01   9.9930945e-01   8.7635609e+00   9.9981282e-01   7.5894664e+00   9.9999016e-01   6.7882251e+00   9.9996069e-01   6.1967734e+00   9.9959770e-01   5.7370973e+00   9.9870706e-01   5.3665631e+00   9.9724397e-01   5.0596443e+00   9.9560476e-01
   1.5653274e+01   9.9712263e-01   1.1068536e+01   9.9924040e-01   9.0374222e+00   9.9977342e-01   7.8266372e+00   9.9997048e-01   7.0003571e+00   9.9999017e-01   6.3904225e+00   9.9978413e-01   5.9163816e+00   9.9919681e-01   5.5342682e+00   9.9817242e-01   5.2177581e+00   9.9699837e-01
   1.6127616e+01   9.9699409e-01   1.1403947e+01   9.9918121e-01   9.3112835e+00   9.9973401e-01   8.0638080e+00   9.9994096e-01   7.2124892e+00   1.0000000e+00   6.5840717e+00   9.9990188e-01   6.0956659e+00   9.9953964e-01   5.7019733e+00   9.9883699e-01   5.3758720e+00   9.9804115e-01
   1.6601958e+01   9.9686554e-01   1.1739357e+01   9.9911215e-01   9.5851448e+00   9.9969461e-01   8.3009789e+00   9.9991145e-01   7.4246212e+00   1.0000000e+00   6.7777209e+00   9.9996075e-01   6.2749502e+00   9.9974533e-01   5.8696784e+00   9.9928656e-01   5.5339859e+00   9.9876232e-01
   1.7076299e+01   9.9673700e-01   1.2074767e+01   9.9904310e-01   9.8590060e+00   9.9965520e-01   8.5381497e+00   9.9989177e-01   7.6367532e+00   9.9999017e-01   6.9713700e+00   9.9999019e-01   6.4542345e+00   9.9986287e-01   6.0373835e+00   9.9956998e-01   5.6920998e+00   9.9923985e-01
   1.7550641e+01   9.9661835e-01   1.2410177e+01   9.9898391e-01   1.0132867e+01   9.9961580e-01   8.7753205e+00   9.9986225e-01   7.8488853e+00   9.9997052e-01   7.1650192e+00   1.0000000e+00   6.6335188e+00   9.9994123e-01   6.2050886e+00   9.9977522e-01   5.8502137e+00   9.9958094e-01
   1.8024983e+01   9.9649969e-01   1.2745587e+01   9.9891486e-01   1.0406729e+01   9.9957639e-01   9.0124913e+00   9.9983273e-01   8.0610173e+00   9.9995087e-01   7.3586684e+00   9.9999019e-01   6.8128031e+00   9.9998041e-01   6.3727937e+00   9.9990227e-01   6.0083276e+00   9.9980509e-01
   1.8499324e+01   9.9638104e-01   1.3080998e+01   9.9885567e-01   1.0680590e+01   9.9953699e-01   9.2496622e+00   9.9980322e-01   8.2731493e+00   9.9992139e-01   7.5523175e+00   9.9998038e-01   6.9920874e+00   1.0000000e+00   6.5404988e+00   9.9996091e-01   6.1664414e+00   9.9993178e-01
   1.8973666e+01   9.9626238e-01   1.3416408e+01   9.9878661e-01   1.0954451e+01   9.9949758e-01   9.4868330e+00   9.9977370e-01   8.4852814e+00   9.9990173e-01   7.7459667e+00   9.9996075e-01   7.1713717e+00   1.0000000e+00   6.7082039e+00   9.9999023e-01   6.3245553e+00   9.9998051e-01
   1.9448008e+01   9.9615362e-01   1.3751818e+01   9.9872742e-01   1.1228312e+01   9.9945818e-01   9.7240038e+00   9.9974418e-01   8.6974134e+00   9.9988208e-01   7.9396159e+00   9.9995094e-01   7.3506559e+00   9.9999021e-01   6.8759090e+00   1.0000000e+00   6.4826692e+00   1.0000000e+00
   1.9922349e+01   9.9605474e-01   1.4087228e+01   9.9866823e-01   1.1502174e+01   9.9941877e-01   9.9611746e+00   9.9972450e-01   8.9095454e+00   9.9985260e-01   8.1332650e+00   9.9992150e-01   7.5299402e+00   9.9997062e-01   7.0436141e+00   9.9999023e-01   6.6407831e+00   9.9998051e-01
   2.0396691e+01   9.9594597e-01   1.4422638e+01   9.9859918e-01   1.1776035e+01   9.9937937e-01   1.0198345e+01   9.9969498e-01   9.1216775e+00   9.9983295e-01   8.3269142e+00   9.9990188e-01   7.7092245e+00   9.9995103e-01   7.2113192e+00   9.9997068e-01   6.7988970e+00   9.9994153e-01
   2.0871033e+01   9.9584709e-01   1.4758049e+01   9.9853999e-01   1.2049896e+01   9.9933996e-01   1.0435516e+01   9.9966547e-01   9.3338095e+00   9.9981330e-01   8.5205634e+00   9.9988225e-01   7.8885088e+00   9.9992164e-01   7.3790243e+00   9.9994136e-01   6.9570109e+00   9.9988305e-01
   2.1345374e+01   9.9574822e-01   1.5093459e+01   9.9848080e-01   1.2323758e+01   9.9930055e-01   1.0672687e+01   9.9963595e-01   9.5459415e+00   9.9978382e-01   8.7142125e+00   9.9986263e-01   8.0677931e+00   9.9990205e-01   7.5467294e+00   9.9991204e-01   7.1151247e+00   9.9981483e-01
   2.1819716e+01   9.9564934e-01   1.5428869e+01   9.9842161e-01   1.2597619e+01   9.9926115e-01   1.0909858e+01   9.9960643e-01   9.7580736e+00   9.9976416e-01   8.9078617e+00   9.9983319e-01   8.2470774e+00   9.9987267e-01   7.7144345e+00   9.9987295e-01   7.2732386e+00   9.9974662e-01
   2.2294058e+01   9.9556035e-01   1.5764279e+01   9.9836242e-01   1.2871480e+01   9.9923160e-01   1.1147029e+01   9.9957691e-01   9.9702056e+00   9.9974451e-01   9.1015109e+00   9.9981357e-01   8.4263617e+00   9.9984328e-01   7.8821396e+00   9.9983386e-01   7.4313525e+00   9.9966865e-01
   2.2768399e+01   9.9547135e-01   1.6099689e+01   9.9830323e-01   1.3145341e+01   9.9919219e-01   1.1384200e+01   9.9954740e-01   1.0182338e+01   9.9971503e-01   9.2951600e+00   9.9979394e-01   8.6056460e+00   9.9982369e-01   8.0498447e+00   9.9979476e-01   7.5894664e+00   9.9958094e-01
   2.3242741e+01   9.9538236e-01   1.6435100e+01   9.9824404e-01   1.3419203e+01   9.9915278e-01   1.1621370e+01   9.9951788e-01   1.0394470e+01   9.9969538e-01   9.4888092e+00   9.9976451e-01   8.7849303e+00   9.9979431e-01   8.2175498e+00   9.9975567e-01   7.7475803e+00   9.9950298e-01
   2.3717082e+01   9.9530326e-01   1.6770510e+01   9.9818485e-01   1.3693064e+01   9.9911338e-01   1.1858541e+01   9.9949820e-01   1.0606602e+01   9.9966590e-01   9.6824584e+00   9.9974488e-01   8.9642146e+00   9.9976492e-01   8.3852549e+00   9.9970681e-01   7.9056942e+00   9.9941527e-01
   2.4191424e+01   9.9521427e-01   1.7105920e+01   9.9812566e-01   1.3966925e+01   9.9907397e-01   1.2095712e+01   9.9946868e-01   1.0818734e+01   9.9964624e-01   9.8761075e+00   9.9972526e-01   9.1434989e+00   9.9973554e-01   8.5529600e+00   9.9966771e-01   8.0638080e+00   9.9933730e-01
   2.4665766e+01   9.9513517e-01   1.7441330e+01   9.9806647e-01   1.4240786e+01   9.9903457e-01   1.2332883e+01   9.9943916e-01   1.1030866e+01   9.9961676e-01   1.0069757e+01   9.9969582e-01   9.3227832e+00   9.9970615e-01   8.7206651e+00   9.9962862e-01   8.2219219e+00   9.9924959e-01
   2.5140107e+01   9.9506595e-01   1.7776740e+01   9.9800728e-01   1.4514648e+01   9.9899516e-01   1.2570054e+01   9.9940965e-01   1.1242998e+01   9.9959711e-01   1.0263406e+01   9.9967620e-01   9.5020674e+00   9.9967677e-01   8.8883702e+00   9.9958953e-01   8.3800358e+00   9.9916188e-01
   2.5614449e+01   9.9498685e-01   1.8112151e+01   9.9794809e-01   1.4788509e+01   9.9895576e-01   1.2807225e+01   9.9938013e-01   1.1455130e+01   9.9957746e-01   1.0457055e+01   9.9964676e-01   9.6813517e+00   9.9965718e-01   9.0560753e+00   9.9954066e-01   8.5381497e+00   9.9907417e-01
   2.6088791e+01   9.9491763e-01   1.8447561e+01   9.9789877e-01   1.5062370e+01   9.9892620e-01   1.3044395e+01   9.9935061e-01   1.1667262e+01   9.9954798e-01   1.0650704e+01   9.9962714e-01   9.8606360e+00   9.9962779e-01   9.2237804e+00   9.9950157e-01   8.6962636e+00   9.9899621e-01
   2.6563132e+01   9.9484842e-01   1.8782971e+01   9.9783958e-01   1.5336232e+01   9.9888680e-01   1.3281566e+01   9.9932109e-01   1.1879394e+01   9.9952833e-01   1.0844353e+01   9.9960751e-01   1.0039920e+01   9.9959841e-01   9.3914855e+00   9.9945270e-01   8.8543774e+00   9.9890850e-01
   2.7037474e+01   9.9477920e-01   1.9118381e+01   9.9778039e-01   1.5610093e+01   9.9884739e-01   1.3518737e+01   9.9929158e-01   1.2091526e+01   9.9949885e-01   1.1038003e+01   9.9957808e-01   1.0219205e+01   9.9956902e-01   9.5591906e+00   9.9941361e-01   9.0124913e+00   9.9883053e-01
   2.7511816e+01   9.9471988e-01   1.9453791e+01   9.9773106e-01   1.5883954e+01   9.9880799e-01   1.3755908e+01   9.9927190e-01   1.2303658e+01   9.9947919e-01   1.1231652e+01   9.9955845e-01   1.0398489e+01   9.9953964e-01   9.7268957e+00   9.9937452e-01   9.1706052e+00   9.9874282e-01
   2.7986157e+01   9.9465066e-01   1.9789202e+01   9.9767187e-01   1.6157815e+01   9.9876858e-01   1.3993079e+01   9.9924238e-01   1.2515790e+01   9.9944971e-01   1.1425301e+01   9.9952901e-01   1.0577773e+01   9.9951025e-01   9.8946008e+00   9.9932565e-01   9.3287191e+00   9.9866486e-01
   2.8460499e+01   9.9459133e-01   2.0124612e+01   9.9762255e-01   1.6431677e+01   9.9873903e-01   1.4230249e+01   9.9921286e-01   1.2727922e+01   9.9943006e-01   1.1618950e+01   9.9950939e-01   1.0757057e+01   9.9948087e-01   1.0062306e+01   9.9928656e-01   9.4868330e+00   9.9857715e-01
   2.8934841e+01   9.9453201e-01   2.0460022e+01   9.9757322e-01   1.6705538e+01   9.9869962e-01   1.4467420e+01   9.9918334e-01   1.2940054e+01   9.9940058e-01   1.1812599e+01   9.9947995e-01   1.0936342e+01   9.9945148e-01   1.0230011e+01   9.9923769e-01   9.6449469e+00   9.9849919e-01
   2.9409182e+01   9.9447268e-01   2.0795432e+01   9.9751403e-01   1.6979399e+01   9.9866022e-01   1.4704591e+01   9.9915383e-01   1.3152186e+01   9.9938093e-01   1.2006248e+01   9.9946033e-01   1.1115626e+01   9.9942210e-01   1.0397716e+01   9.9919860e-01   9.8030607e+00   9.9842122e-01
   2.9883524e+01   9.9442324e-01   2.1130842e+01   9.9746471e-01   1.7253261e+01   9.9863066e-01   1.4941762e+01   9.9912431e-01   1.3364318e+01   9.9936127e-01   1.2199898e+01   9.9943089e-01   1.1294910e+01   9.9939271e-01   1.0565421e+01   9.9914973e-01   9.9611746e+00   9.9833351e-01
   3.0357866e+01   9.9436391e-01   2.1466253e+01   9.9741538e-01   1.7527122e+01   9.9859126e-01   1.5178933e+01   9.9910463e-01   1.3576450e+01   9.9933179e-01   1.2393547e+01   9.9941127e-01   1.1474195e+01   9.9936333e-01   1.0733126e+01   9.9911064e-01   1.0119289e+01   9.9825555e-01
   3.0832207e+01   9.9431447e-01   2.1801663e+01   9.9736606e-01   1.7800983e+01   9.9855185e-01   1.5416104e+01   9.9907511e-01   1.3788582e+01   9.9931214e-01   1.2587196e+01   9.9939164e-01   1.1653479e+01   9.9933394e-01   1.0900831e+01   9.9907155e-01   1.0277402e+01   9.9817758e-01
   3.1306549e+01   9.9426503e-01   2.2137073e+01   9.9731673e-01   1.8074844e+01   9.9851245e-01   1.5653274e+01   9.9904559e-01   1.4000714e+01   9.9928266e-01   1.2780845e+01   9.9936221e-01   1.1832763e+01   9.9930456e-01   1.1068536e+01   9.9902268e-01   1.0435516e+01   9.9809962e-01
   3.1780890e+01   9.9421560e-01   2.2472483e+01   9.9726741e-01   1.8348706e+01   9.9848289e-01   1.5890445e+01   9.9901608e-01   1.4212846e+01   9.9926301e-01   1.2974494e+01   9.9934258e-01   1.2012048e+01   9.9927517e-01   1.1236242e+01   9.9898359e-01   1.0593630e+01   9.9802165e-01
   3.2255232e+01   9.9417604e-01   2.2807893e+01   9.9721808e-01   1.8622567e+01   9.9844349e-01   1.6127616e+01   9.9898656e-01   1.4424978e+01   9.9923353e-01   1.3168143e+01   9.9931315e-01   1.2191332e+01   9.9924579e-01   1.1403947e+01   9.9893473e-01   1.0751744e+01   9.9794369e-01
   3.2729574e+01   9.9412660e-01   2.3143304e+01   9.9716876e-01   1.8896428e+01   9.9841393e-01   1.6364787e+01   9.9895704e-01   1.4637110e+01   9.9921388e-01   1.3361793e+01   9.9929352e-01   1.2370616e+01   9.9921640e-01   1.1571652e+01   9.9889563e-01   1.0909858e+01   9.9786573e-01
   3.3203915e+01   9.9408705e-01   2.3478714e+01   9.9711943e-01   1.9170290e+01   9.9837453e-01   1.6601958e+01   9.9892752e-01   1.4849242e+01   9.9918440e-01   1.3555442e+01   9.9926409e-01   1.2549900e+01   9.9918702e-01   1.1739357e+01   9.9884677e-01   1.1067972e+01   9.9778776e-01
   3.3678257e+01   9.9404750e-01   2.3814124e+01   9.9707011e-01   1.9444151e+01   9.9833512e-01   1.6839129e+01   9.9890785e-01   1.5061374e+01   9.9916474e-01   1.3749091e+01   9.9924446e-01   1.2729185e+01   9.9915763e-01   1.1907062e+01   9.9880767e-01   1.1226086e+01   9.9770980e-01
   3.4152599e+01   9.9400795e-01   2.4149534e+01   9.9702079e-01   1.9718012e+01   9.9830557e-01   1.7076299e+01   9.9887833e-01   1.5273506e+01   9.9913526e-01   1.3942740e+01   9.9921502e-01   1.2908469e+01   9.9912825e-01   1.2074767e+01   9.9875881e-01   1.1384200e+01   9.9763183e-01
   3.4626940e+01   9.9396840e-01   2.4484944e+01   9.9698133e-01   1.9991873e+01   9.9826616e-01   1.7313470e+01   9.9884881e-01   1.5485639e+01   9.9911561e-01   1.4136389e+01   9.9919540e-01   1.3087753e+01   9.9909886e-01   1.2242472e+01   9.9871972e-01   1.1542313e+01   9.9755387e-01
   3.5101282e+01   9.9392885e-01   2.4820355e+01   9.9693200e-01   2.0265735e+01   9.9823661e-01   1.7550641e+01   9.9881929e-01   1.5697771e+01   9.9908613e-01   1.4330038e+01   9.9916596e-01   1.3267038e+01   9.9906948e-01   1.2410177e+01   9.9867085e-01   1.1700427e+01   9.9747590e-01
   3.5575624e+01   9.9389918e-01   2.5155765e+01   9.9688268e-01   2.0539596e+01   9.9819720e-01   1.7787812e+01   9.9878978e-01   1.5909903e+01   9.9906648e-01   1.4523688e+01   9.9913653e-01   1.3446322e+01   9.9904009e-01   1.2577882e+01   9.9863176e-01   1.1858541e+01   9.9740769e-01
   3.6049965e+01   9.9385963e-01   2.5491175e+01   9.9684322e-01   2.0813457e+01   9.9816765e-01   1.8024983e+01   9.9877010e-01   1.6122035e+01   9.9903700e-01   1.4717337e+01   9.9911690e-01   1.3625606e+01   9.9901071e-01   1.2745587e+01   9.9858289e-01   1.2016655e+01   9.9732972e-01
   3.6524307e+01   9.9382997e-01   2.5826585e+01   9.9679389e-01   2.1087318e+01   9.9812824e-01   1.8262153e+01   9.9874058e-01   1.6334167e+01   9.9901734e-01   1.4910986e+01   9.9908747e-01   1.3804890e+01   9.9898132e-01   1.2913293e+01   9.9854380e-01   1.2174769e+01   9.9726150e-01
   3.6998649e+01   9.9380030e-01   2.6161995e+01   9.9675443e-01   2.1361180e+01   9.9809869e-01   1.8499324e+01   9.9871106e-01   1.6546299e+01   9.9898786e-01   1.5104635e+01   9.9906784e-01   1.3984175e+01   9.9895194e-01   1.3080998e+01   9.9849493e-01   1.2332883e+01   9.9718354e-01
   3.7472990e+01   9.9377064e-01   2.6497406e+01   9.9670511e-01   2.1635041e+01   9.9805929e-01   1.8736495e+01   9.9868154e-01   1.6758431e+01   9.9896821e-01   1.5298284e+01   9.9903840e-01   1.4163459e+01   9.9892255e-01   1.3248703e+01   9.9845584e-01   1.2490997e+01   9.9711532e-01
   3.7947332e+01   9.9374098e-01   2.6832816e+01   9.9666565e-01   2.1908902e+01   9.9802973e-01   1.8973666e+01   9.9865203e-01   1.6970563e+01   9.9893873e-01   1.5491933e+01   9.9901878e-01   1.4342743e+01   9.9889317e-01   1.3416408e+01   9.9841675e-01   1.2649111e+01   9.9703735e-01
   3.8421674e+01   9.9371131e-01   2.7168226e+01   9.9662619e-01   2.2182764e+01   9.9799033e-01   1.9210837e+01   9.9863235e-01   1.7182695e+01   9.9891908e-01   1.5685583e+01   9.9898934e-01   1.4522028e+01   9.9886378e-01   1.3584113e+01   9.9836788e-01   1.2807225e+01   9.9696914e-01
   3.8896015e+01   9.9368165e-01   2.7503636e+01   9.9658673e-01   2.2456625e+01   9.9796077e-01   1.9448008e+01   9.9860283e-01   1.7394827e+01   9.9888960e-01   1.5879232e+01   9.9896972e-01   1.4701312e+01   9.9883440e-01   1.3751818e+01   9.9832879e-01   1.2965338e+01   9.9689117e-01
   3.9370357e+01   9.9366187e-01   2.7839046e+01   9.9653740e-01   2.2730486e+01   9.9792137e-01   1.9685178e+01   9.9857331e-01   1.7606959e+01   9.9886995e-01   1.6072881e+01   9.9894028e-01   1.4880596e+01   9.9880501e-01   1.3919523e+01   9.9827992e-01   1.3123452e+01   9.9682295e-01
   3.9844699e+01   9.9364210e-01   2.8174457e+01   9.9649794e-01   2.3004347e+01   9.9789181e-01   1.9922349e+01   9.9854379e-01   1.7819091e+01   9.9884047e-01   1.6266530e+01   9.9892066e-01   1.5059880e+01   9.9877563e-01   1.4087228e+01   9.9824083e-01   1.3281566e+01   9.9675473e-01
   4.0319040e+01   9.9361243e-01   2.8509867e+01   9.9645848e-01   2.3278209e+01   9.9786226e-01   2.0159520e+01   9.9852412e-01   1.8031223e+01   9.9882081e-01   1.6460179e+01   9.9889122e-01   1.5239165e+01   9.9873645e-01   1.4254933e+01   9.9819196e-01   1.3439680e+01   9.9668652e-01
   4.0793382e+01   9.9359266e-01   2.8845277e+01   9.9641902e-01   2.3552070e+01   9.9782285e-01   2.0396691e+01   9.9849460e-01   1.8243355e+01   9.9879133e-01   1.6653828e+01   9.9886179e-01   1.5418449e+01   9.9870706e-01   1.4422638e+01   9.9815287e-01   1.3597794e+01   9.9661830e-01
   4.1267723e+01   9.9357288e-01   2.9180687e+01   9.9637956e-01   2.3825931e+01   9.9779330e-01   2.0633862e+01   9.9846508e-01   1.8455487e+01   9.9877168e-01   1.6847478e+01   9.9884216e-01   1.5597733e+01   9.9867768e-01   1.4590344e+01   9.9810401e-01   1.3755908e+01   9.9655008e-01
   4.1742065e+01   9.9355311e-01   2.9516097e+01   9.9634010e-01   2.4099793e+01   9.9776375e-01   2.0871033e+01   9.9843556e-01   1.8667619e+01   9.9874220e-01   1.7041127e+01   9.9881272e-01   1.5777018e+01   9.9864829e-01   1.4758049e+01   9.9806491e-01   1.3914022e+01   9.9648186e-01
   4.2216407e+01   9.9353333e-01   2.9851507e+01   9.9630064e-01   2.4373654e+01   9.9772434e-01   2.1108203e+01   9.9840605e-01   1.8879751e+01   9.9872255e-01   1.7234776e+01   9.9879310e-01   1.5956302e+01   9.9861891e-01   1.4925754e+01   9.9801605e-01   1.4072136e+01   9.9641364e-01
   4.2690748e+01   9.9351356e-01   3.0186918e+01   9.9626118e-01   2.4647515e+01   9.9769479e-01   2.1345374e+01   9.9838637e-01   1.9091883e+01   9.9869307e-01   1.7428425e+01   9.9876366e-01   1.6135586e+01   9.9858952e-01   1.5093459e+01   9.9797695e-01   1.4230249e+01   9.9634542e-01
   4.3165090e+01   9.9349378e-01   3.0522328e+01   9.9623159e-01   2.4921376e+01   9.9766523e-01   2.1582545e+01   9.9835685e-01   1.9304015e+01   9.9867341e-01   1.7622074e+01   9.9873423e-01   1.6314871e+01   9.9856014e-01   1.5261164e+01   9.9793786e-01   1.4388363e+01   9.9627720e-01
   4.3639432e+01   9.9347400e-01   3.0857738e+01   9.9619213e-01   2.5195238e+01   9.9763568e-01   2.1819716e+01   9.9832733e-01   1.9516147e+01   9.9864393e-01   1.7815723e+01   9.9871460e-01   1.6494155e+01   9.9853075e-01   1.5428869e+01   9.9788900e-01   1.4546477e+01   9.9620898e-01
   4.4113773e+01   9.9346412e-01   3.1193148e+01   9.9615267e-01   2.5469099e+01   9.9759627e-01   2.2056887e+01   9.9829781e-01   1.9728279e+01   9.9862428e-01   1.8009373e+01   9.9868517e-01   1.6673439e+01   9.9850137e-01   1.5596574e+01   9.9784990e-01   1.4704591e+01   9.9615051e-01
   4.4588115e+01   9.9344434e-01   3.1528558e+01   9.9612308e-01   2.5742960e+01   9.9756672e-01   2.2294058e+01   9.9827814e-01   1.9940411e+01   9.9859480e-01   1.8203022e+01   9.9866554e-01   1.6852723e+01   9.9846219e-01   1.5764279e+01   9.9780104e-01   1.4862705e+01   9.9608229e-01
   4.5062457e+01   9.9343445e-01   3.1863969e+01   9.9608362e-01   2.6016821e+01   9.9753716e-01   2.2531228e+01   9.9824862e-01   2.0152543e+01   9.9857515e-01   1.8396671e+01   9.9863610e-01   1.7032008e+01   9.9843280e-01   1.5931984e+01   9.9776195e-01   1.5020819e+01   9.9601407e-01
   4.5536798e+01   9.9341468e-01   3.2199379e+01   9.9604416e-01   2.6290683e+01   9.9750761e-01   2.2768399e+01   9.9821910e-01   2.0364675e+01   9.9854567e-01   1.8590320e+01   9.9860667e-01   1.7211292e+01   9.9840342e-01   1.6099689e+01   9.9771308e-01   1.5178933e+01   9.9595560e-01
   4.6011140e+01   9.9340479e-01   3.2534789e+01   9.9601456e-01   2.6564544e+01   9.9747806e-01   2.3005570e+01   9.9819942e-01   2.0576807e+01   9.9852602e-01   1.8783969e+01   9.9858704e-01   1.7390576e+01   9.9837403e-01   1.6267395e+01   9.9767399e-01   1.5337047e+01   9.9588738e-01
   4.6485482e+01   9.9339490e-01   3.2870199e+01   9.9597510e-01   2.6838405e+01   9.9744850e-01   2.3242741e+01   9.9816990e-01   2.0788939e+01   9.9849654e-01   1.8977618e+01   9.9855761e-01   1.7569861e+01   9.9834465e-01   1.6435100e+01   9.9763489e-01   1.5495161e+01   9.9582891e-01
   4.6959823e+01   9.9337513e-01   3.3205609e+01   9.9594551e-01   2.7112267e+01   9.9740910e-01   2.3479912e+01   9.9814039e-01   2.1001071e+01   9.9847688e-01   1.9171268e+01   9.9853798e-01   1.7749145e+01   9.9831526e-01   1.6602805e+01   9.9758603e-01   1.5653274e+01   9.9576069e-01
   4.7434165e+01   9.9336524e-01   3.3541020e+01   9.9591591e-01   2.7386128e+01   9.9737954e-01   2.3717082e+01   9.9812071e-01   2.1213203e+01   9.9844740e-01   1.9364917e+01   9.9850855e-01   1.7928429e+01   9.9828588e-01   1.6770510e+01   9.9754694e-01   1.5811388e+01   9.9570222e-01


==> data/Plate_Primal_Blasius_FreSCo_V2_Results.dat <==
   0.0000000e+00   2.2273123e-04   0.0000000e+00   1.0920867e-04   0.0000000e+00   7.1456433e-05   0.0000000e+00   5.2325197e-05   0.0000000e+00   4.0089843e-05   0.0000000e+00   3.0691999e-05   0.0000000e+00   2.1439413e-05   0.0000000e+00   8.4879888e-06   0.0000000e+00  -2.1910031e-05
   4.7434165e-01   3.9358530e-02   3.3541020e-01   1.9334385e-02   2.7386128e-01   1.2662031e-02   2.3717082e-01   9.2830432e-03   2.1213203e-01   7.1285415e-03   1.9364917e-01   5.4865457e-03   1.7928429e-01   3.8932468e-03   1.6770510e-01   1.7115276e-03   1.5811388e-01  -3.2739440e-03
   9.4868330e-01   1.5512743e-01   6.7082039e-01   7.6731925e-02   5.4772256e-01   5.0352463e-02   4.7434165e-01   3.6968038e-02   4.2426407e-01   2.8444077e-02   3.8729833e-01   2.1980575e-02   3.5856858e-01   1.5775559e-02   3.3541020e-01   7.4219389e-03   3.1622777e-01  -1.1258366e-02
   1.4230249e+00   3.3964696e-01   1.0062306e+00   1.7077298e-01   8.2158384e-01   1.1255260e-01   7.1151247e-01   8.2830804e-02   6.3639610e-01   6.3885825e-02   5.8094750e-01   4.9573102e-02   5.3785287e-01   3.5964835e-02   5.0311529e-01   1.7943641e-02   4.7434165e-01  -2.1487297e-02
   1.8973666e+00   5.7626059e-01   1.3416408e+00   2.9852491e-01   1.0954451e+00   1.9830514e-01   9.4868330e-01   1.4649567e-01   8.4852814e-01   1.1334215e-01   7.7459667e-01   8.8337483e-02   7.1713717e-01   6.4758323e-02   6.7082039e-01   3.4013635e-02   6.3245553e-01  -3.1823391e-02
   2.3717082e+00   8.3749129e-01   1.6770510e+00   4.5444325e-01   1.3693064e+00   3.0568177e-01   1.1858541e+00   2.2712364e-01   1.0606602e+00   1.7644718e-01   9.6824584e-01   1.3818789e-01   8.9642146e-01   1.0233256e-01   8.3852549e-01   5.6234784e-02   7.9056942e-01  -4.0449579e-02
   2.8460499e+00   1.0906759e+00   2.0124612e+00   6.2950143e-01   1.6431677e+00   4.3091415e-01   1.4230249e+00   3.2272435e-01   1.2727922e+00   2.5202417e-01   1.1618950e+00   1.9842688e-01   1.0757057e+00   1.4837680e-01   1.0062306e+00   8.4791161e-02   9.4868330e-01  -4.6041688e-02
   3.3203915e+00   1.3079497e+00   2.3478714e+00   8.1337509e-01   1.9170290e+00   5.6964132e-01   1.6601958e+00   4.3107790e-01   1.4849242e+00   3.3883284e-01   1.3555442e+00   2.6835127e-01   1.2549900e+00   2.0257715e-01   1.1739357e+00   1.1979564e-01   1.1067972e+00  -4.7621435e-02
   3.7947332e+00   1.4722743e+00   2.6832816e+00   9.9464776e-01   2.1908902e+00   7.1650107e-01   1.8973666e+00   5.4935214e-01   1.6970563e+00   4.3525109e-01   1.5491933e+00   3.4700537e-01   1.4342743e+00   2.6443477e-01   1.3416408e+00   1.6118544e-01   1.2649111e+00  -4.4503682e-02
   4.2690748e+00   1.5829982e+00   3.0186918e+00   1.1629342e+00   2.4647515e+00   8.6533920e-01   2.1345374e+00   6.7385481e-01   1.9091883e+00   5.3892143e-01   1.7428425e+00   4.3282448e-01   1.6135586e+00   3.3292878e-01   1.5093459e+00   2.0843195e-01   1.4230249e+00  -3.6503626e-02
   4.7434165e+00   1.6468257e+00   3.3541020e+00   1.3089316e+00   2.7386128e+00   1.0098766e+00   2.3717082e+00   8.0085947e-01   2.1213203e+00   6.4760375e-01   1.9364917e+00   5.2444532e-01   1.7928429e+00   4.0727439e-01   1.6770510e+00   2.6121567e-01   1.5811388e+00  -2.3345388e-02
   5.2177581e+00   1.6792770e+00   3.6895122e+00   1.4286417e+00   3.0124741e+00   1.1446854e+00   2.6088791e+00   9.2625390e-01   2.3334524e+00   7.5834515e-01   2.1301408e+00   6.1973156e-01   1.9721272e+00   4.8593884e-01   1.8447561e+00   3.1851089e-01   1.7392527e+00  -5.4543408e-03
   5.6920998e+00   1.6924763e+00   4.0249224e+00   1.5207767e+00   3.2863353e+00   1.2653815e+00   2.8460499e+00   1.0463230e+00   2.5455844e+00   8.6840632e-01   2.3237900e+00   7.1671106e-01   2.1514115e+00   5.6752658e-01   2.0124612e+00   3.7940528e-01   1.8973666e+00   1.6783346e-02
   6.1664414e+00   1.6952275e+00   4.3603326e+00   1.5862935e+00   3.5601966e+00   1.3682000e+00   3.0832207e+00   1.1572697e+00   2.7577164e+00   9.7480751e-01   2.5174392e+00   8.1319172e-01   2.3306958e+00   6.5047974e-01   2.1801663e+00   4.4286847e-01   2.0554805e+00   4.2918622e-02
   6.6407831e+00   1.6934060e+00   4.6957428e+00   1.6309254e+00   3.8340579e+00   1.4530532e+00   3.3203915e+00   1.2571028e+00   2.9698485e+00   1.0753029e+00   2.7110883e+00   9.0714875e-01   2.5099801e+00   7.3310160e-01   2.3478714e+00   5.0754986e-01   2.2135944e+00   7.1978120e-02
   7.1151247e+00   1.6894532e+00   5.0311529e+00   1.6592698e+00   4.1079192e+00   1.5203792e+00   3.5575624e+00   1.3444234e+00   3.1819805e+00   1.1680966e+00   2.9047375e+00   9.9690281e-01   2.6892644e+00   8.1397650e-01   2.5155765e+00   5.7233323e-01   2.3717082e+00   1.0319549e-01
   7.5894664e+00   1.6845390e+00   5.3665631e+00   1.6751101e+00   4.3817805e+00   1.5702768e+00   3.7947332e+00   1.4172443e+00   3.3941125e+00   1.2507616e+00   3.0983867e+00   1.0802432e+00   2.8685487e+00   8.9129727e-01   2.6832816e+00   6.3586797e-01   2.5298221e+00   1.3578770e-01
   8.0638080e+00   1.6791947e+00   5.7019733e+00   1.6834372e+00   4.6556417e+00   1.6067222e+00   4.0319040e+00   1.4771884e+00   3.6062446e+00   1.3234366e+00   3.2920358e+00   1.1566030e+00   3.0478330e+00   9.6420383e-01   2.8509867e+00   6.9720600e-01   2.6879360e+00   1.6878044e-01
   8.5381497e+00   1.6735659e+00   6.0373835e+00   1.6868450e+00   4.9295030e+00   1.6317203e+00   4.2690748e+00   1.5244961e+00   3.8183766e+00   1.3853226e+00   3.4856850e+00   1.2247799e+00   3.2271172e+00   1.0314479e+00   3.0186918e+00   7.5523643e-01   2.8460499e+00   2.0134475e-01
   9.0124913e+00   1.6676967e+00   6.3727937e+00   1.6872117e+00   5.2033643e+00   1.6474509e+00   4.5062457e+00   1.5599010e+00   4.0305087e+00   1.4359783e+00   3.6793342e+00   1.2837499e+00   3.4064015e+00   1.0918346e+00   3.1863969e+00   8.0882872e-01   3.0041638e+00   2.3259627e-01
   9.4868330e+00   1.6616251e+00   6.7082039e+00   1.6860936e+00   5.4772256e+00   1.6571127e+00   4.7434165e+00   1.5861985e+00   4.2426407e+00   1.4771036e+00   3.8729833e+00   1.3343140e+00   3.5856858e+00   1.1455365e+00   3.3541020e+00   8.5775031e-01   3.1622777e+00   2.6197889e-01
   9.9611746e+00   1.6553701e+00   7.0436141e+00   1.6841348e+00   5.7510869e+00   1.6623927e+00   4.9805873e+00   1.6048433e+00   4.4547727e+00   1.5094326e+00   4.0666325e+00   1.3765791e+00   3.7649701e+00   1.1922623e+00   3.5218071e+00   9.0150927e-01   3.3203915e+00   2.8894047e-01
   1.0435516e+01   1.6489317e+00   7.3790243e+00   1.6817199e+00   6.0249481e+00   1.6646603e+00   5.2177581e+00   1.6173279e+00   4.6669048e+00   1.5339692e+00   4.2602817e+00   1.4109309e+00   3.9442544e+00   1.2319568e+00   3.6895122e+00   9.3978002e-01   3.4785054e+00   3.1301805e-01
   1.0909858e+01   1.6423099e+00   7.7144345e+00   1.6790456e+00   6.2988094e+00   1.6649013e+00   5.4549290e+00   1.6248668e+00   4.8790368e+00   1.5514771e+00   4.4539308e+00   1.4376003e+00   4.1235387e+00   1.2644092e+00   3.8572173e+00   9.7209030e-01   3.6366193e+00   3.3366330e-01
   1.1384200e+01   1.6355174e+00   8.0498447e+00   1.6762460e+00   6.5726707e+00   1.6639811e+00   5.6920998e+00   1.6290284e+00   5.0911688e+00   1.5636111e+00   4.6475800e+00   1.4578901e+00   4.3028230e+00   1.2904711e+00   4.0249224e+00   9.9886588e-01   3.7947332e+00   3.5087621e-01
   1.1858541e+01   1.6285667e+00   8.3852549e+00   1.6733481e+00   6.8465320e+00   1.6624037e+00   5.9292706e+00   1.6308498e+00   5.3033009e+00   1.5715731e+00   4.8412292e+00   1.4728398e+00   4.4821073e+00   1.3108639e+00   4.1926275e+00   1.0204878e+00   3.9528471e+00   3.6469663e-01
   1.2332883e+01   1.6214705e+00   8.7206651e+00   1.6703786e+00   7.1203932e+00   1.6604209e+00   6.1664414e+00   1.6310649e+00   5.5154329e+00   1.5763249e+00   5.0348784e+00   1.4833278e+00   4.6613916e+00   1.3262400e+00   4.3603326e+00   1.0373334e+00   4.1109610e+00   3.7520235e-01
   1.2807225e+01   1.6142352e+00   9.0560753e+00   1.6673375e+00   7.3942545e+00   1.6582081e+00   6.4036123e+00   1.6302174e+00   5.7275649e+00   1.5786725e+00   5.2285275e+00   1.4901954e+00   4.8406759e+00   1.3372906e+00   4.5280377e+00   1.0498625e+00   4.2690748e+00   3.8257551e-01
   1.3281566e+01   1.6068671e+00   9.3914855e+00   1.6642428e+00   7.6681158e+00   1.6558639e+00   6.6407831e+00   1.6286615e+00   5.9396970e+00   1.5792664e+00   5.4221767e+00   1.4941970e+00   5.0199602e+00   1.3447068e+00   4.6957428e+00   1.0585921e+00   4.4271887e+00   3.8706279e-01
   1.3755908e+01   1.5993725e+00   9.7268957e+00   1.6610855e+00   7.9419771e+00   1.6534429e+00   6.8779539e+00   1.6266630e+00   6.1518290e+00   1.5785876e+00   5.6158259e+00   1.4958980e+00   5.1992445e+00   1.3490089e+00   4.8634479e+00   1.0639015e+00   4.5853026e+00   3.8885010e-01
   1.4230249e+01   1.5917578e+00   1.0062306e+01   1.6578655e+00   8.2158384e+00   1.6509563e+00   7.1151247e+00   1.6243861e+00   6.3639610e+00   1.5770037e+00   5.8094750e+00   1.4958422e+00   5.3785287e+00   1.3507558e+00   5.0311529e+00   1.0662502e+00   4.7434165e+00   3.8819741e-01
   1.4704591e+01   1.5840355e+00   1.0397716e+01   1.6545830e+00   8.4896996e+00   1.6484368e+00   7.3522956e+00   1.6219575e+00   6.5760931e+00   1.5748824e+00   6.0031242e+00   1.4946168e+00   5.5578130e+00   1.3506755e+00   5.1988580e+00   1.0663611e+00   4.9015304e+00   3.8563976e-01
   1.5178933e+01   1.5762183e+00   1.0733126e+01   1.6512468e+00   8.7635609e+00   1.6458844e+00   7.5894664e+00   1.6194403e+00   6.7882251e+00   1.5724075e+00   6.1967734e+00   1.4925517e+00   5.7370973e+00   1.3492013e+00   5.3665631e+00   1.0646868e+00   5.0596443e+00   3.8151678e-01
   1.5653274e+01   1.5683126e+00   1.1068536e+01   1.6478569e+00   9.0374222e+00   1.6432991e+00   7.8266372e+00   1.6168599e+00   7.0003571e+00   1.5696922e+00   6.3904225e+00   1.4898933e+00   5.9163816e+00   1.3466763e+00   5.5342682e+00   1.0616046e+00   5.2177581e+00   3.7613395e-01
   1.6127616e+01   1.5603310e+00   1.1403947e+01   1.6444133e+00   9.3112835e+00   1.6406920e+00   8.0638080e+00   1.6142416e+00   7.2124892e+00   1.5668213e+00   6.5840717e+00   1.4868135e+00   6.0956659e+00   1.3433597e+00   5.7019733e+00   1.0574169e+00   5.3758720e+00   3.6975311e-01
   1.6601958e+01   1.5522672e+00   1.1739357e+01   1.6409161e+00   9.5851448e+00   1.6380519e+00   8.3009789e+00   1.6115979e+00   7.4246212e+00   1.5638515e+00   6.7777209e+00   1.4834130e+00   6.2749502e+00   1.3393973e+00   5.8696784e+00   1.0522739e+00   5.5339859e+00   3.6249948e-01
   1.7076299e+01   1.5441212e+00   1.2074767e+01   1.6373563e+00   9.8590060e+00   1.6353900e+00   8.5381497e+00   1.6089289e+00   7.6367532e+00   1.5608251e+00   6.9713700e+00   1.4798050e+00   6.4542345e+00   1.3349781e+00   6.0373835e+00   1.0464190e+00   5.6920998e+00   3.5461023e-01
   1.7550641e+01   1.5359246e+00   1.2410177e+01   1.6337518e+00   1.0132867e+01   1.6326952e+00   8.7753205e+00   1.6062347e+00   7.8488853e+00   1.5577562e+00   7.1650192e+00   1.4760993e+00   6.6335188e+00   1.3303246e+00   6.2050886e+00   1.0401777e+00   5.8502137e+00   3.4639842e-01
   1.8024983e+01   1.5276837e+00   1.2745587e+01   1.6300936e+00   1.0406729e+01   1.6299785e+00   9.0124913e+00   1.6035404e+00   8.0610173e+00   1.5546733e+00   7.3586684e+00   1.4723208e+00   6.8128031e+00   1.3254954e+00   6.3727937e+00   1.0336430e+00   6.0083276e+00   3.3795514e-01
   1.8499324e+01   1.5193795e+00   1.3080998e+01   1.6263906e+00   1.0680590e+01   1.6272289e+00   9.2496622e+00   1.6008208e+00   8.2731493e+00   1.5515620e+00   7.5523175e+00   1.4684835e+00   6.9920874e+00   1.3205139e+00   6.5404988e+00   1.0268453e+00   6.1664414e+00   3.2934869e-01
   1.8973666e+01   1.5110311e+00   1.3416408e+01   1.6226251e+00   1.0954451e+01   1.6244465e+00   9.4868330e+00   1.5980760e+00   8.4852814e+00   1.5484366e+00   7.7459667e+00   1.4646229e+00   7.1713717e+00   1.3154622e+00   6.7082039e+00   1.0199243e+00   6.3245553e+00   3.2073275e-01
   1.9448008e+01   1.5026574e+00   1.3751818e+01   1.6188238e+00   1.1228312e+01   1.6216531e+00   9.7240038e+00   1.5953311e+00   8.6974134e+00   1.5453112e+00   7.9396159e+00   1.4607483e+00   7.3506559e+00   1.3103786e+00   6.8759090e+00   1.0129459e+00   6.4826692e+00   3.1214906e-01
   1.9922349e+01   1.4942521e+00   1.4087228e+01   1.6149777e+00   1.1502174e+01   1.6188269e+00   9.9611746e+00   1.5925736e+00   8.9095454e+00   1.5421857e+00   8.1332650e+00   1.4568661e+00   7.5299402e+00   1.3052666e+00   7.0436141e+00   1.0059247e+00   6.6407831e+00   3.0365455e-01
   2.0396691e+01   1.4858151e+00   1.4422638e+01   1.6110691e+00   1.1776035e+01   1.6159678e+00   1.0198345e+01   1.5898035e+00   9.1216775e+00   1.5390462e+00   8.3269142e+00   1.4529791e+00   7.7092245e+00   1.3001529e+00   7.2113192e+00   9.9891418e-01   6.7988970e+00   2.9533460e-01
   2.0871033e+01   1.4773655e+00   1.4758049e+01   1.6071336e+00   1.2049896e+01   1.6130977e+00   1.0435516e+01   1.5870080e+00   9.3338095e+00   1.5358925e+00   8.5205634e+00   1.4490938e+00   7.8885088e+00   1.2950410e+00   7.3790243e+00   9.9191797e-01   6.9570109e+00   2.8712469e-01
   2.1345374e+01   1.4689033e+00   1.5093459e+01   1.6031445e+00   1.2323758e+01   1.6101948e+00   1.0672687e+01   1.5841999e+00   9.5459415e+00   1.5327529e+00   8.7142125e+00   1.4452084e+00   8.0677931e+00   1.2899407e+00   7.5467294e+00   9.8496469e-01   7.1151247e+00   2.7914247e-01
   2.1819716e+01   1.4604284e+00   1.5428869e+01   1.5991106e+00   1.2597619e+01   1.6072590e+00   1.0909858e+01   1.5813918e+00   9.7580736e+00   1.5295851e+00   8.9078617e+00   1.4413261e+00   8.2470774e+00   1.2848555e+00   7.7144345e+00   9.7806329e-01   7.2732386e+00   2.7135947e-01
   2.2294058e+01   1.4519471e+00   1.5764279e+01   1.5950499e+00   1.2871480e+01   1.6043232e+00   1.1147029e+01   1.5785584e+00   9.9702056e+00   1.5264314e+00   9.1015109e+00   1.4374454e+00   8.4263617e+00   1.2797819e+00   7.8821396e+00   9.7119409e-01   7.4313525e+00   2.6370739e-01
   2.2768399e+01   1.4434722e+00   1.6099689e+01   1.5909266e+00   1.3145341e+01   1.6013326e+00   1.1384200e+01   1.5757124e+00   1.0182338e+01   1.5232494e+00   9.2951600e+00   1.4335708e+00   8.6056460e+00   1.2747369e+00   8.0498447e+00   9.6441791e-01   7.5894664e+00   2.5638925e-01
   2.3242741e+01   1.4349973e+00   1.6435100e+01   1.5867854e+00   1.3419203e+01   1.5983421e+00   1.1621370e+01   1.5728537e+00   1.0394470e+01   1.5200816e+00   9.4888092e+00   1.4296979e+00   8.7849303e+00   1.2697002e+00   8.2175498e+00   9.5767393e-01   7.7475803e+00   2.4917357e-01
   2.3717082e+01   1.4265288e+00   1.6770510e+01   1.5825905e+00   1.3693064e+01   1.5953077e+00   1.1858541e+01   1.5699823e+00   1.0606602e+01   1.5168996e+00   9.6824584e+00   1.4258295e+00   8.9642146e+00   1.2646919e+00   8.3852549e+00   9.5101223e-01   7.9056942e+00   2.4224438e-01
   2.4191424e+01   1.4180791e+00   1.7105920e+01   1.5783599e+00   1.3966925e+01   1.5922623e+00   1.2095712e+01   1.5670983e+00   1.0818734e+01   1.5137176e+00   9.8761075e+00   1.4219643e+00   9.1434989e+00   1.2597004e+00   8.5529600e+00   9.4440420e-01   8.0638080e+00   2.3548407e-01
   2.4665766e+01   1.4096359e+00   1.7441330e+01   1.5741024e+00   1.4240786e+01   1.5891951e+00   1.2332883e+01   1.5642143e+00   1.1030866e+01   1.5105356e+00   1.0069757e+01   1.4181021e+00   9.3227832e+00   1.2547290e+00   8.7206651e+00   9.3786058e-01   8.2219219e+00   2.2892487e-01
   2.5140107e+01   1.4012242e+00   1.7776740e+01   1.5698002e+00   1.4514648e+01   1.5861059e+00   1.2570054e+01   1.5612924e+00   1.1242998e+01   1.5073395e+00   1.0263406e+01   1.4142462e+00   9.5020674e+00   1.2497810e+00   8.8883702e+00   9.3139029e-01   8.3800358e+00   2.2260284e-01
   2.5614449e+01   1.3928189e+00   1.8112151e+01   1.5654712e+00   1.4788509e+01   1.5829949e+00   1.2807225e+01   1.5583831e+00   1.1455130e+01   1.5041434e+00   1.0457055e+01   1.4103934e+00   9.6813517e+00   1.2448480e+00   9.0560753e+00   9.2496651e-01   8.5381497e+00   2.1641933e-01
   2.6088791e+01   1.3844578e+00   1.8447561e+01   1.5611064e+00   1.5062370e+01   1.5798509e+00   1.3044395e+01   1.5554358e+00   1.1667262e+01   1.5009331e+00   1.0650704e+01   1.4065452e+00   9.8606360e+00   1.2399452e+00   9.2237804e+00   9.1863397e-01   8.6962636e+00   2.1051282e-01
   2.6563132e+01   1.3761094e+00   1.8782971e+01   1.5567147e+00   1.5336232e+01   1.5766961e+00   1.3281566e+01   1.5525012e+00   1.1879394e+01   1.4977229e+00   1.0844353e+01   1.4027001e+00   1.0039920e+01   1.2350524e+00   9.3914855e+00   9.1233362e-01   8.8543774e+00   2.0469740e-01
   2.7037474e+01   1.3678053e+00   1.9118381e+01   1.5522784e+00   1.5610093e+01   1.5735083e+00   1.3518737e+01   1.5495414e+00   1.2091526e+01   1.4945126e+00   1.1038003e+01   1.3988627e+00   1.0219205e+01   1.2301931e+00   9.5591906e+00   9.0613524e-01   9.0124913e+00   1.9917985e-01
   2.7511816e+01   1.3595201e+00   1.9453791e+01   1.5478331e+00   1.5883954e+01   1.5703206e+00   1.3755908e+01   1.5465688e+00   1.2303658e+01   1.4912882e+00   1.1231652e+01   1.3950254e+00   1.0398489e+01   1.2253422e+00   9.7268957e+00   8.9996012e-01   9.1706052e+00   1.9373062e-01
   2.7986157e+01   1.3512918e+00   1.9789202e+01   1.5433341e+00   1.6157815e+01   1.5670890e+00   1.3993079e+01   1.5435836e+00   1.2515790e+01   1.4880638e+00   1.1425301e+01   1.3911958e+00   1.0577773e+01   1.2205263e+00   9.8946008e+00   8.9389232e-01   9.3287191e+00   1.8857585e-01
   2.8460499e+01   1.3430762e+00   2.0124612e+01   1.5388262e+00   1.6431677e+01   1.5638574e+00   1.4230249e+01   1.5405858e+00   1.2727922e+01   1.4848394e+00   1.1618950e+01   1.3873692e+00   1.0757057e+01   1.2157172e+00   1.0062306e+01   8.8784778e-01   9.4868330e+00   1.8348730e-01
   2.8934841e+01   1.3349239e+00   2.0460022e+01   1.5342825e+00   1.6705538e+01   1.5605821e+00   1.4467420e+01   1.5375879e+00   1.2940054e+01   1.4816150e+00   1.1812599e+01   1.3835489e+00   1.0936342e+01   1.2109432e+00   1.0230011e+01   8.8190342e-01   9.6449469e+00   1.7866477e-01
   2.9409182e+01   1.3267968e+00   2.0795432e+01   1.5297209e+00   1.6979399e+01   1.5573067e+00   1.4704591e+01   1.5345648e+00   1.3152186e+01   1.4783764e+00   1.2006248e+01   1.3797317e+00   1.1115626e+01   1.2061810e+00   1.0397716e+01   8.7599305e-01   9.8030607e+00   1.7392970e-01
   2.9883524e+01   1.3187267e+00   2.1130842e+01   1.5251236e+00   1.7253261e+01   1.5539984e+00   1.4941762e+01   1.5315290e+00   1.3364318e+01   1.4751379e+00   1.2199898e+01   1.3759207e+00   1.1294910e+01   1.2014471e+00   1.0565421e+01   8.7016675e-01   9.9611746e+00   1.6941150e-01
   3.0357866e+01   1.3106945e+00   2.1466253e+01   1.5205173e+00   1.7527122e+01   1.5506792e+00   1.5178933e+01   1.5284932e+00   1.3576450e+01   1.4718852e+00   1.2393547e+01   1.3721143e+00   1.1474195e+01   1.1967317e+00   1.0733126e+01   8.6439054e-01   1.0119289e+01   1.6502232e-01
   3.0832207e+01   1.3027066e+00   2.1801663e+01   1.5158752e+00   1.7800983e+01   1.5473381e+00   1.5416104e+01   1.5254448e+00   1.3788582e+01   1.4686466e+00   1.2587196e+01   1.3683126e+00   1.1653479e+01   1.1920364e+00   1.0900831e+01   8.5867515e-01   1.0277402e+01   1.6078000e-01
   3.1306549e+01   1.2947756e+00   2.2137073e+01   1.5112152e+00   1.8074844e+01   1.5439751e+00   1.5653274e+01   1.5223837e+00   1.4000714e+01   1.4653940e+00   1.2780845e+01   1.3645171e+00   1.1832763e+01   1.1873678e+00   1.1068536e+01   8.5303847e-01   1.0435516e+01   1.5672779e-01
   3.1780890e+01   1.2868699e+00   2.2472483e+01   1.5065463e+00   1.8348706e+01   1.5406121e+00   1.5890445e+01   1.5193100e+00   1.4212846e+01   1.4621413e+00   1.2974494e+01   1.3607231e+00   1.2012048e+01   1.1827093e+00   1.1236242e+01   8.4742504e-01   1.0593630e+01   1.5273365e-01
   3.2255232e+01   1.2790591e+00   2.2807893e+01   1.5018416e+00   1.8622567e+01   1.5372053e+00   1.6127616e+01   1.5162236e+00   1.4424978e+01   1.4588744e+00   1.3168143e+01   1.3569400e+00   1.2191332e+01   1.1780909e+00   1.1403947e+01   8.4192789e-01   1.0751744e+01   1.4900931e-01
   3.2729574e+01   1.2712419e+00   2.3143304e+01   1.4971280e+00   1.8896428e+01   1.5338094e+00   1.6364787e+01   1.5131246e+00   1.4637110e+01   1.4556076e+00   1.3361793e+01   1.3531553e+00   1.2370616e+01   1.1734726e+00   1.1571652e+01   8.3643074e-01   1.0909858e+01   1.4528478e-01
   3.3203915e+01   1.2635386e+00   2.3478714e+01   1.4923875e+00   1.9170290e+01   1.5303697e+00   1.6601958e+01   1.5100129e+00   1.4849242e+01   1.4523408e+00   1.3555442e+01   1.3493830e+00   1.2549900e+01   1.1688977e+00   1.1739357e+01   8.3105524e-01   1.1067972e+01   1.4182986e-01
   3.3678257e+01   1.2558480e+00   2.3814124e+01   1.4876381e+00   1.9444151e+01   1.5269190e+00   1.6839129e+01   1.5069012e+00   1.5061374e+01   1.4490739e+00   1.3749091e+01   1.3456123e+00   1.2729185e+01   1.1643312e+00   1.1907062e+01   8.2569941e-01   1.1226086e+01   1.3842333e-01
   3.4152599e+01   1.2482206e+00   2.4149534e+01   1.4828708e+00   1.9718012e+01   1.5234574e+00   1.7076299e+01   1.5037769e+00   1.5273506e+01   1.4458071e+00   1.3942740e+01   1.3418478e+00   1.2908469e+01   1.1597882e+00   1.2074767e+01   8.2040976e-01   1.1384200e+01   1.3515398e-01
   3.4626940e+01   1.2406690e+00   2.4484944e+01   1.4780767e+00   1.9991873e+01   1.5199739e+00   1.7313470e+01   1.5006399e+00   1.5485639e+01   1.4425261e+00   1.4136389e+01   1.3380894e+00   1.3087753e+01   1.1552752e+00   1.2242472e+01   8.1520062e-01   1.1542313e+01   1.3205425e-01
   3.5101282e+01   1.2331112e+00   2.4820355e+01   1.4732915e+00   2.0265735e+01   1.5164904e+00   1.7550641e+01   1.4975029e+00   1.5697771e+01   1.4392451e+00   1.4330038e+01   1.3343326e+00   1.3267038e+01   1.1507606e+00   1.2410177e+01   8.0998969e-01   1.1700427e+01   1.2895433e-01
   3.5575624e+01   1.2256925e+00   2.5155765e+01   1.4684706e+00   2.0539596e+01   1.5129740e+00   1.7787812e+01   1.4943406e+00   1.5909903e+01   1.4359642e+00   1.4523688e+01   1.3305882e+00   1.3446322e+01   1.1463012e+00   1.2577882e+01   8.0492186e-01   1.1858541e+01   1.2614243e-01
   3.6049965e+01   1.2182801e+00   2.5491175e+01   1.4636496e+00   2.0813457e+01   1.5094467e+00   1.8024983e+01   1.4911784e+00   1.6122035e+01   1.4326690e+00   1.4717337e+01   1.3268454e+00   1.3625606e+01   1.1418418e+00   1.2745587e+01   7.9985762e-01   1.2016655e+01   1.2333813e-01
   3.6524307e+01   1.2109247e+00   2.5826585e+01   1.4588107e+00   2.1087318e+01   1.5059084e+00   1.8262153e+01   1.4880034e+00   1.6334167e+01   1.4293881e+00   1.4910986e+01   1.3231087e+00   1.3804890e+01   1.1374075e+00   1.2913293e+01   7.9485777e-01   1.2174769e+01   1.2065411e-01
   3.6998649e+01   1.2036577e+00   2.6161995e+01   1.4539540e+00   2.1361180e+01   1.5023482e+00   1.8499324e+01   1.4848159e+00   1.6546299e+01   1.4260930e+00   1.5104635e+01   1.3193798e+00   1.3984175e+01   1.1330050e+00   1.3080998e+01   7.8994021e-01   1.2332883e+01   1.1813365e-01
   3.7472990e+01   1.1963908e+00   2.6497406e+01   1.4491062e+00   2.1635041e+01   1.4987880e+00   1.8736495e+01   1.4816283e+00   1.6758431e+01   1.4227978e+00   1.5298284e+01   1.3156524e+00   1.4163459e+01   1.1286025e+00   1.3248703e+01   7.8502443e-01   1.2490997e+01   1.1561300e-01
   3.7947332e+01   1.1892441e+00   2.6832816e+01   1.4442316e+00   2.1908902e+01   1.4951949e+00   1.8973666e+01   1.4784154e+00   1.6970563e+01   1.4195027e+00   1.5491933e+01   1.3119359e+00   1.4342743e+01   1.1242452e+00   1.3416408e+01   7.8022673e-01   1.2649111e+01   1.1330846e-01
   3.8421674e+01   1.1821290e+00   2.7168226e+01   1.4393570e+00   2.2182764e+01   1.4916019e+00   1.9210837e+01   1.4752025e+00   1.7182695e+01   1.4161935e+00   1.5685583e+01   1.3082241e+00   1.4522028e+01   1.1199012e+00   1.3584113e+01   7.7545943e-01   1.2807225e+01   1.1105932e-01
   3.8896015e+01   1.1750328e+00   2.7503636e+01   1.4344734e+00   2.2456625e+01   1.4879979e+00   1.9448008e+01   1.4719897e+00   1.7394827e+01   1.4128969e+00   1.5879232e+01   1.3045122e+00   1.4701312e+01   1.1155623e+00   1.3751818e+01   7.7070466e-01   1.2965338e+01   1.0883257e-01
   3.9370357e+01   1.1680758e+00   2.7839046e+01   1.4295809e+00   2.2730486e+01   1.4843610e+00   1.9685178e+01   1.4687515e+00   1.7606959e+01   1.4095891e+00   1.6072881e+01   1.3008174e+00   1.4880596e+01   1.1112769e+00   1.3919523e+01   7.6608762e-01   1.3123452e+01   1.0684223e-01
   3.9844699e+01   1.1611188e+00   2.8174457e+01   1.4246794e+00   2.3004347e+01   1.4807351e+00   1.9922349e+01   1.4655260e+00   1.7819091e+01   1.4062812e+00   1.6266530e+01   1.2971210e+00   1.5059880e+01   1.1069916e+00   1.4087228e+01   7.6147059e-01   1.3281566e+01   1.0485189e-01
   4.0319040e+01   1.1542124e+00   2.8509867e+01   1.4197779e+00   2.3278209e+01   1.4770872e+00   2.0159520e+01   1.4622751e+00   1.8031223e+01   1.4029720e+00   1.6460179e+01   1.2934308e+00   1.5239165e+01   1.1027246e+00   1.4254933e+01   7.5689828e-01   1.3439680e+01   1.0293422e-01
   4.0793382e+01   1.1474135e+00   2.8845277e+01   1.4148675e+00   2.3552070e+01   1.4734175e+00   2.0396691e+01   1.4590243e+00   1.8243355e+01   1.3996571e+00   1.6653828e+01   1.2897530e+00   1.5418449e+01   1.0985011e+00   1.4422638e+01   7.5242972e-01   1.3597794e+01   1.0118960e-01
   4.1267723e+01   1.1406209e+00   2.9180687e+01   1.4099571e+00   2.3825931e+01   1.4697478e+00   2.0633862e+01   1.4557608e+00   1.8455487e+01   1.3963436e+00   1.6847478e+01   1.2860752e+00   1.5597733e+01   1.0942777e+00   1.4590344e+01   7.4796295e-01   1.3755908e+01   9.9444968e-02
   4.1742065e+01   1.1338979e+00   2.9516097e+01   1.4050378e+00   2.4099793e+01   1.4660671e+00   2.0871033e+01   1.4524974e+00   1.8667619e+01   1.3930272e+00   1.7041127e+01   1.2824037e+00   1.5777018e+01   1.0900793e+00   1.4758049e+01   7.4355879e-01   1.3914022e+01   9.7797864e-02
   4.2216407e+01   1.1272698e+00   2.9851507e+01   1.4001184e+00   2.4373654e+01   1.4623645e+00   2.1108203e+01   1.4492086e+00   1.8879751e+01   1.3897067e+00   1.7234776e+01   1.2787445e+00   1.5956302e+01   1.0859178e+00   1.4925754e+01   7.3924228e-01   1.4072136e+01   9.6285852e-02
   4.2690748e+01   1.1206480e+00   3.0186918e+01   1.3951901e+00   2.4647515e+01   1.4586619e+00   2.1345374e+01   1.4459325e+00   1.9091883e+01   1.3863861e+00   1.7428425e+01   1.2750853e+00   1.6135586e+01   1.0817562e+00   1.5093459e+01   7.3492578e-01   1.4230249e+01   9.4773841e-02
   4.3165090e+01   1.1140957e+00   3.0522328e+01   1.3902708e+00   2.4921376e+01   1.4549483e+00   2.1582545e+01   1.4426437e+00   1.9304015e+01   1.3830641e+00   1.7622074e+01   1.2714338e+00   1.6314871e+01   1.0776248e+00   1.5261164e+01   7.3067904e-01   1.4388363e+01   9.3362010e-02
   4.3639432e+01   1.1076383e+00   3.0857738e+01   1.3853425e+00   2.5195238e+01   1.4512128e+00   2.1819716e+01   1.4393297e+00   1.9516147e+01   1.3797379e+00   1.7815723e+01   1.2677948e+00   1.6494155e+01   1.0735268e+00   1.5428869e+01   7.2651280e-01   1.4546477e+01   9.2069145e-02
   4.4113773e+01   1.1011810e+00   3.1193148e+01   1.3804142e+00   2.5469099e+01   1.4474883e+00   2.2056887e+01   1.4360282e+00   1.9728279e+01   1.3764116e+00   1.8009373e+01   1.2641542e+00   1.6673439e+01   1.0694306e+00   1.5596574e+01   7.2234655e-01   1.4704591e+01   9.0776469e-02
   4.4588115e+01   1.0947932e+00   3.1528558e+01   1.3754859e+00   2.5742960e+01   1.4437419e+00   2.2294058e+01   1.4327142e+00   1.9940411e+01   1.3730840e+00   1.8203022e+01   1.2605228e+00   1.6852723e+01   1.0653594e+00   1.5764279e+01   7.1824113e-01   1.4862705e+01   8.9566708e-02
   4.5062457e+01   1.0885066e+00   3.1863969e+01   1.3705576e+00   2.6016821e+01   1.4399845e+00   2.2531228e+01   1.4293874e+00   2.0152543e+01   1.3697535e+00   1.8396671e+01   1.2569024e+00   1.7032008e+01   1.0613267e+00   1.5931984e+01   7.1422516e-01   1.5020819e+01   8.8479896e-02
   4.5536798e+01   1.0822200e+00   3.2199379e+01   1.3656383e+00   2.6290683e+01   1.4362162e+00   2.2768399e+01   1.4260734e+00   2.0364675e+01   1.3664230e+00   1.8590320e+01   1.2532819e+00   1.7211292e+01   1.0572956e+00   1.6099689e+01   7.1020918e-01   1.5178933e+01   8.7393085e-02
   4.6011140e+01   1.0759776e+00   3.2534789e+01   1.3607100e+00   2.6564544e+01   1.4324479e+00   2.3005570e+01   1.4227340e+00   2.0576807e+01   1.3630926e+00   1.8783969e+01   1.2496692e+00   1.7390576e+01   1.0532797e+00   1.6267395e+01   7.0623077e-01   1.5337047e+01   8.6355795e-02
   4.6485482e+01   1.0698681e+00   3.2870199e+01   1.3557906e+00   2.6838405e+01   1.4286576e+00   2.3242741e+01   1.4193947e+00   2.0788939e+01   1.3597579e+00   1.8977618e+01   1.2460704e+00   1.7569861e+01   1.0493156e+00   1.6435100e+01   7.0236505e-01   1.5495161e+01   8.5461755e-02
   4.6959823e+01   1.0637523e+00   3.3205609e+01   1.3508713e+00   2.7112267e+01   1.4248674e+00   2.3479912e+01   1.4160426e+00   2.1001071e+01   1.3564217e+00   1.9171268e+01   1.2424716e+00   1.7749145e+01   1.0453498e+00   1.6602805e+01   6.9849755e-01   1.5653274e+01   8.4567527e-02
   4.7434165e+01   1.0576427e+00   3.3541020e+01   1.3459519e+00   2.7386128e+01   1.4210881e+00   2.3717082e+01   1.4127033e+00   2.1213203e+01   1.3530870e+00   1.9364917e+01   1.2388729e+00   1.7928429e+01   1.0413857e+00   1.6770510e+01   6.9463362e-01   1.5811388e+01   8.3676144e-02


==> data/Plate_Primal_Drag_Coefficient.dat <==
   1.0000000e+03   4.0553049e-02   5.0496896e-02
   5.0000000e+03   1.8135875e-02   2.0739417e-02
   1.0000000e+04   1.2824000e-02   1.4325390e-02
   1.5000000e+04   1.0470752e-02   1.1567623e-02
   2.0000000e+04   9.0679374e-03   9.9491295e-03
   2.5000000e+04   8.1106097e-03   8.8558271e-03
   3.0000000e+04   7.4039399e-03   8.0547372e-03
   3.5000000e+04   6.8547163e-03   7.4356898e-03
   4.0000000e+04   6.4120000e-03   6.9389834e-03
   4.5000000e+04   6.0452916e-03   6.5291254e-03
   5.0000000e+04   5.7350671e-03   6.1835194e-03
   5.5000000e+04   5.4681720e-03   5.8870143e-03
   6.0000000e+04   5.2353761e-03   5.6290262e-03
   6.5000000e+04   5.0299866e-03   5.4019044e-03
   7.0000000e+04   4.8470164e-03   5.1999660e-03
   7.5000000e+04   4.6826627e-03   5.0188919e-03
   8.0000000e+04   4.5339687e-03   4.8553358e-03
   8.5000000e+04   4.3985957e-03   4.7066503e-03
   9.0000000e+04   4.2746667e-03   4.5707167e-03
   9.5000000e+04   4.1606550e-03   4.4458142e-03
   1.0000000e+05   4.0553049e-03   4.3305310e-03


==> data/Plate_Primal_Integral_Thicknesses.dat <==
   1.0000000e+03   1.1858541e-01   9.3590600e-02
   5.0000000e+03   5.3033009e-02   4.8182300e-02
   1.0000000e+04   3.7500000e-02   3.5647500e-02
   1.5000000e+04   3.0618622e-02   2.9816700e-02
   2.0000000e+04   2.6516504e-02   2.6217900e-02
   2.5000000e+04   2.3717082e-02   2.3688000e-02
   3.0000000e+04   2.1650635e-02   2.1820100e-02
   3.5000000e+04   2.0044593e-02   2.0349700e-02
   4.0000000e+04   1.8750000e-02   1.9142300e-02
   4.5000000e+04   1.7677670e-02   1.8123100e-02
   5.0000000e+04   1.6770510e-02   1.7261700e-02
   5.5000000e+04   1.5990054e-02   1.6526300e-02
   6.0000000e+04   1.5309311e-02   1.5885500e-02
   6.5000000e+04   1.4708710e-02   1.5311300e-02
   7.0000000e+04   1.4173668e-02   1.4781300e-02
   7.5000000e+04   1.3693064e-02   1.4317400e-02
   8.0000000e+04   1.3258252e-02   1.3903500e-02
   8.5000000e+04   1.2862394e-02   1.3491100e-02
   9.0000000e+04   1.2500000e-02   1.3162200e-02
   9.5000000e+04   1.2166607e-02   1.2809200e-02
   1.0000000e+05   1.1858541e-02   1.2530000e-02


==> data/Plate_drag_Linear_Regime.dat <==
   1.0000000e-02  -1.0537555e-08   1.0000000e-03  -2.7433045e-10   1.0000000e-04   6.1044900e-13   1.0000000e-05   3.3222400e-13   1.0000000e-06   3.3719000e-14   1.0000000e-07   3.5070000e-15
  -1.0000000e-02  -3.0171894e-08  -1.0000000e-03  -4.4827083e-10  -1.0000000e-04  -6.1187500e-12  -1.0000000e-05  -3.4036600e-13  -1.0000000e-06  -3.4071000e-14  -1.0000000e-07  -3.3650000e-15


==> data/Plate_drag_fd.dat <==
   4.8741000e-02  -7.4449628e-06  -7.5193356e-06  -7.4582989e-06
   9.7616000e-02  -4.2929951e-06  -4.3371134e-06  -4.3873287e-06
   1.4585000e-01  -3.0613445e-06  -3.0721098e-06  -3.0971243e-06
   1.9616000e-01  -2.4330604e-06  -2.4140022e-06  -2.4151862e-06
   2.5719000e-01  -1.9583677e-06  -1.9530478e-06  -1.9354419e-06
   2.9150000e-01  -1.7823751e-06  -1.7854025e-06  -1.7591276e-06
   3.4706000e-01  -1.5939446e-06  -1.5971779e-06  -1.5650388e-06
   4.0656000e-01  -1.4921455e-06  -1.4923396e-06  -1.4601683e-06
   4.4772000e-01  -1.4733170e-06  -1.4733435e-06  -1.4469629e-06
   4.8951000e-01  -1.6077233e-06  -1.5072680e-06  -1.4873125e-06
   5.5228000e-01  -2.1012461e-06  -1.6799346e-06  -1.6794304e-06
   5.9344000e-01  -1.9012461e-06  -1.9012486e-06  -1.9196696e-06
   6.5294000e-01  -2.9586475e-06  -2.4570243e-06  -2.4851503e-06
   7.0850000e-01  -3.6683066e-06  -3.3661952e-06  -3.3417382e-06
   7.4281000e-01  -4.5313392e-06  -4.2264271e-06  -4.0779898e-06
   8.0384000e-01  -7.1212983e-06  -6.7507722e-06  -6.1017429e-06
   8.5415000e-01  -1.0816649e-05  -1.0171603e-05  -9.4065606e-06
   9.0238000e-01  -1.7786126e-05  -1.7304503e-05  -1.6086644e-05
   9.5126000e-01  -3.3666315e-05  -3.3656426e-05  -3.1677361e-05


==> data/Plate_drag_sensitivity.dat <==
   8.2460000e-02  -5.0350000e-06  -7.9050000e-05  -1.4290000e-04  -5.2940000e-06  -7.9050000e-05  -1.4340000e-04
   8.9770000e-02  -4.6680000e-06  -7.4640000e-05  -1.3120000e-04  -4.8980000e-06  -7.4640000e-05  -1.3170000e-04
   9.7620000e-02  -4.3360000e-06  -7.0540000e-05  -1.2060000e-04  -4.5390000e-06  -7.0540000e-05  -1.2100000e-04
   1.0600000e-01  -4.0340000e-06  -6.6730000e-05  -1.1100000e-04  -4.2140000e-06  -6.6730000e-05  -1.1130000e-04
   1.1510000e-01  -3.7610000e-06  -6.3190000e-05  -1.0220000e-04  -3.9190000e-06  -6.3190000e-05  -1.0260000e-04
   1.2470000e-01  -3.5130000e-06  -5.9900000e-05  -9.4340000e-05  -3.6520000e-06  -5.9900000e-05  -9.4620000e-05
   1.3490000e-01  -3.2890000e-06  -5.6860000e-05  -8.7170000e-05  -3.4100000e-06  -5.6860000e-05  -8.7420000e-05
   1.4580000e-01  -3.0860000e-06  -5.4030000e-05  -8.0670000e-05  -3.1910000e-06  -5.4030000e-05  -8.0900000e-05
   1.5740000e-01  -2.9020000e-06  -5.1420000e-05  -7.4770000e-05  -2.9940000e-06  -5.1420000e-05  -7.4970000e-05
   1.6970000e-01  -2.7360000e-06  -4.9000000e-05  -6.9410000e-05  -2.8150000e-06  -4.9000000e-05  -6.9600000e-05
   1.8260000e-01  -2.5860000e-06  -4.6760000e-05  -6.4540000e-05  -2.6540000e-06  -4.6760000e-05  -6.4710000e-05
   1.9620000e-01  -2.4510000e-06  -4.4700000e-05  -6.0120000e-05  -2.5090000e-06  -4.4700000e-05  -6.0270000e-05
   2.1040000e-01  -2.3290000e-06  -4.2790000e-05  -5.6100000e-05  -2.3790000e-06  -4.2790000e-05  -5.6240000e-05
   2.2540000e-01  -2.2210000e-06  -4.1040000e-05  -5.2450000e-05  -2.2630000e-06  -4.1040000e-05  -5.2570000e-05
   2.4100000e-01  -2.1230000e-06  -3.9420000e-05  -4.9120000e-05  -2.1590000e-06  -3.9420000e-05  -4.9230000e-05
   2.5720000e-01  -2.0370000e-06  -3.7930000e-05  -4.6090000e-05  -2.0670000e-06  -3.7930000e-05  -4.6190000e-05
   2.7400000e-01  -1.9620000e-06  -3.6570000e-05  -4.3330000e-05  -1.9860000e-06  -3.6570000e-05  -4.3420000e-05
   2.9150000e-01  -1.8960000e-06  -3.5320000e-05  -4.0810000e-05  -1.9160000e-06  -3.5320000e-05  -4.0890000e-05
   3.0950000e-01  -1.8500000e-06  -3.4170000e-05  -3.8520000e-05  -1.8650000e-06  -3.4170000e-05  -3.8590000e-05
   3.2800000e-01  -1.7880000e-06  -3.3130000e-05  -3.6420000e-05  -1.8000000e-06  -3.3130000e-05  -3.6490000e-05
   3.4710000e-01  -1.7510000e-06  -3.2170000e-05  -3.4510000e-05  -1.7620000e-06  -3.2170000e-05  -3.4580000e-05
   3.6650000e-01  -1.7360000e-06  -3.1310000e-05  -3.2770000e-05  -1.7440000e-06  -3.1310000e-05  -3.2830000e-05
   3.8640000e-01  -1.7100000e-06  -3.0530000e-05  -3.1180000e-05  -1.7150000e-06  -3.0530000e-05  -3.1230000e-05
   4.0660000e-01  -1.7010000e-06  -2.9840000e-05  -2.9720000e-05  -1.7050000e-06  -2.9840000e-05  -2.9770000e-05
   4.2700000e-01  -1.7010000e-06  -2.9210000e-05  -2.8400000e-05  -1.7040000e-06  -2.9210000e-05  -2.8440000e-05
   4.4770000e-01  -1.7160000e-06  -2.8660000e-05  -2.7190000e-05  -1.7170000e-06  -2.8660000e-05  -2.7230000e-05
   4.6860000e-01  -1.7420000e-06  -2.8180000e-05  -2.6080000e-05  -1.7420000e-06  -2.8180000e-05  -2.6120000e-05
   4.8950000e-01  -1.7830000e-06  -2.7760000e-05  -2.5070000e-05  -1.7820000e-06  -2.7760000e-05  -2.5110000e-05
   5.1050000e-01  -1.8390000e-06  -2.7410000e-05  -2.4150000e-05  -1.8380000e-06  -2.7410000e-05  -2.4190000e-05
   5.3140000e-01  -1.9130000e-06  -2.7110000e-05  -2.3320000e-05  -1.9120000e-06  -2.7110000e-05  -2.3350000e-05
   5.5230000e-01  -2.0070000e-06  -2.6880000e-05  -2.2560000e-05  -2.0060000e-06  -2.6880000e-05  -2.2590000e-05
   5.7300000e-01  -2.1230000e-06  -2.6710000e-05  -2.1870000e-05  -2.1220000e-06  -2.6710000e-05  -2.1900000e-05
   5.9340000e-01  -2.2650000e-06  -2.6590000e-05  -2.1250000e-05  -2.2640000e-06  -2.6590000e-05  -2.1270000e-05
   6.1360000e-01  -2.4340000e-06  -2.6530000e-05  -2.0680000e-05  -2.4330000e-06  -2.6530000e-05  -2.0710000e-05
   6.3350000e-01  -2.6350000e-06  -2.6530000e-05  -2.0180000e-05  -2.6350000e-06  -2.6530000e-05  -2.0200000e-05
   6.5290000e-01  -2.8710000e-06  -2.6590000e-05  -1.9720000e-05  -2.8710000e-06  -2.6590000e-05  -1.9740000e-05
   6.7200000e-01  -3.1450000e-06  -2.6700000e-05  -1.9320000e-05  -3.1470000e-06  -2.6700000e-05  -1.9340000e-05
   6.9050000e-01  -3.4630000e-06  -2.6870000e-05  -1.8960000e-05  -3.4650000e-06  -2.6870000e-05  -1.8980000e-05
   7.0850000e-01  -3.8280000e-06  -2.7100000e-05  -1.8650000e-05  -3.8310000e-06  -2.7100000e-05  -1.8670000e-05
   7.2600000e-01  -4.2440000e-06  -2.7390000e-05  -1.8380000e-05  -4.2490000e-06  -2.7390000e-05  -1.8390000e-05
   7.4280000e-01  -4.7160000e-06  -2.7750000e-05  -1.8140000e-05  -4.7230000e-06  -2.7740000e-05  -1.8160000e-05
   7.5900000e-01  -5.2490000e-06  -2.8160000e-05  -1.7950000e-05  -5.2570000e-06  -2.8160000e-05  -1.7960000e-05
   7.7460000e-01  -5.8460000e-06  -2.8640000e-05  -1.7790000e-05  -5.8570000e-06  -2.8640000e-05  -1.7800000e-05
   7.8960000e-01  -6.5130000e-06  -2.9190000e-05  -1.7660000e-05  -6.5260000e-06  -2.9190000e-05  -1.7670000e-05
   8.0380000e-01  -7.2530000e-06  -2.9810000e-05  -1.7560000e-05  -7.2690000e-06  -2.9810000e-05  -1.7580000e-05
   8.1740000e-01  -8.0720000e-06  -3.0500000e-05  -1.7490000e-05  -8.0900000e-06  -3.0500000e-05  -1.7510000e-05
   8.3030000e-01  -8.9720000e-06  -3.1260000e-05  -1.7460000e-05  -8.9930000e-06  -3.1260000e-05  -1.7470000e-05
   8.4260000e-01  -9.9560000e-06  -3.2110000e-05  -1.7440000e-05  -9.9810000e-06  -3.2110000e-05  -1.7460000e-05
   8.5420000e-01  -1.1030000e-05  -3.3030000e-05  -1.7460000e-05  -1.1060000e-05  -3.3030000e-05  -1.7470000e-05
   8.6510000e-01  -1.2190000e-05  -3.4040000e-05  -1.7490000e-05  -1.2220000e-05  -3.4040000e-05  -1.7510000e-05
   8.7530000e-01  -1.3450000e-05  -3.5140000e-05  -1.7550000e-05  -1.3480000e-05  -3.5140000e-05  -1.7570000e-05
   8.8490000e-01  -1.4800000e-05  -3.6330000e-05  -1.7630000e-05  -1.4840000e-05  -3.6330000e-05  -1.7650000e-05
   8.9400000e-01  -1.6240000e-05  -3.7610000e-05  -1.7730000e-05  -1.6290000e-05  -3.7610000e-05  -1.7750000e-05
   9.0240000e-01  -1.7790000e-05  -3.8980000e-05  -1.7850000e-05  -1.7840000e-05  -3.8980000e-05  -1.7860000e-05
   9.1020000e-01  -1.9430000e-05  -4.0450000e-05  -1.7990000e-05  -1.9490000e-05  -4.0450000e-05  -1.8000000e-05
   9.1750000e-01  -2.1170000e-05  -4.2020000e-05  -1.8140000e-05  -2.1230000e-05  -4.2020000e-05  -1.8150000e-05


==> data/T.dat <==
i		p		t
0.00000000000   0.00000000048   20.00000000000
3.70000000000   0.00000071700   20.00000000000
7.70000000000   0.00000421500   20.00000000000
11.70000000000  0.00010260000   20.00000000000
15.70000000000  0.00021430000   20.00000000000
20.40000000000  0.00035000000   20.00000000000
23.70000000000  0.00044890000   20.00000000000
27.70000000000  0.00056890000   20.00000000000
31.70000000000  0.00069180000   20.00000000000
35.70000000000  0.00081000000   20.00000000000
39.70000000000  0.00092700000   20.00000000000
43.70000000000  0.00104500000   20.00000000000
47.70000000000  0.00116250000   20.00000000000
52.00000000000  0.00128870000   20.00000000000
56.40000000000  0.00141900000   20.00000000000
60.00000000000  0.00151870000   20.00000000000
0.00000000000   0.00000000198   25.00000000000
3.80000000000   0.00000055010   25.00000000000
7.90000000000   0.00000303500   25.00000000000
11.80000000000  0.00006550000   25.00000000000
15.80000000000  0.00016590000   25.00000000000
19.80000000000  0.00027250000   25.00000000000
23.70000000000  0.00037900000   25.00000000000
27.70000000000  0.00049200000   25.00000000000
32.20000000000  0.00061850000   25.00000000000
36.10000000000  0.00072100000   25.00000000000
39.60000000000  0.00082600000   25.00000000000
43.90000000000  0.00094800000   25.00000000000
47.90000000000  0.00105380000   25.00000000000
52.20000000000  0.00116800000   25.00000000000
55.80000000000  0.00126300000   25.00000000000
59.90000000000  0.00137300000   25.00000000000
0.00000000000   0.00000000240   30.00000000000
3.80000000000   0.00000048110   30.00000000000
7.80000000000   0.00000219400   30.00000000000
12.10000000000  0.00003436000   30.00000000000
15.60000000000  0.00011038000   30.00000000000
19.80000000000  0.00021080000   30.00000000000
23.70000000000  0.00030800000   30.00000000000
28.00000000000  0.00041900000   30.00000000000
31.80000000000  0.00051630000   30.00000000000
36.20000000000  0.00063220000   30.00000000000
39.60000000000  0.00072000000   30.00000000000
43.80000000000  0.00083130000   30.00000000000
47.60000000000  0.00092500000   30.00000000000
51.50000000000  0.00102200000   30.00000000000
56.00000000000  0.00113660000   30.00000000000
60.10000000000  0.00123200000   30.00000000000
0.00000000000   0.00000000266   35.00000000000
4.20000000000   0.00000048290   35.00000000000
7.80000000000   0.00000170700   35.00000000000
11.80000000000  0.00000442700   35.00000000000
16.20000000000  0.00007540000   35.00000000000
19.40000000000  0.00014090000   35.00000000000
23.70000000000  0.00023560000   35.00000000000
28.20000000000  0.00034000000   35.00000000000
32.00000000000  0.00043900000   35.00000000000
35.70000000000  0.00051930000   35.00000000000
40.40000000000  0.00063000000   35.00000000000
44.20000000000  0.00072000000   35.00000000000
47.60000000000  0.00079990000   35.00000000000
52.00000000000  0.00090100000   35.00000000000
56.10000000000  0.00098000000   35.00000000000
59.50000000000  0.00106600000   35.00000000000
0.00000000000   0.00000000290   40.00000000000
3.70000000000   0.00000032200   40.00000000000
7.80000000000   0.00000134000   40.00000000000
11.50000000000  0.00000311000   40.00000000000
16.10000000000  0.00003190000   40.00000000000
19.70000000000  0.00008932000   40.00000000000
23.90000000000  0.00016930000   40.00000000000
27.60000000000  0.00024300000   40.00000000000
32.20000000000  0.00033300000   40.00000000000
35.90000000000  0.00041800000   40.00000000000
39.90000000000  0.00050400000   40.00000000000
44.20000000000  0.00059600000   40.00000000000
47.80000000000  0.00067100000   40.00000000000
52.20000000000  0.00075750000   40.00000000000
55.90000000000  0.00083830000   40.00000000000
59.70000000000  0.00091200000   40.00000000000


==> data/blasius_result_adeta_equals_eta.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.3205776e-01   0.0000000e+00  -1.0000000e+00   1.2493517e-01   0.0000000e+00   0.0000000e+00   7.0239097e-01
   1.0000000e-02   1.6602888e-05   3.3205775e-03   3.3205775e-01  -9.9937532e-03  -9.9875062e-01   1.2494346e-01   3.5119548e-05   7.0239096e-03   7.0239093e-01
   2.0000000e-02   6.6411550e-05   6.6411548e-03   3.3205768e-01  -1.9975012e-02  -9.9750108e-01   1.2496830e-01   1.4047819e-04   1.4047817e-02   7.0239054e-01
   3.0000000e-02   1.4942598e-04   9.9617308e-03   3.3205751e-01  -2.9943774e-02  -9.9625120e-01   1.2500961e-01   3.1607587e-04   2.1071718e-02   7.0238945e-01
   4.0000000e-02   2.6564616e-04   1.3282304e-02   3.3205717e-01  -3.9900034e-02  -9.9500083e-01   1.2506734e-01   5.6191249e-04   2.8095603e-02   7.0238732e-01
   5.0000000e-02   4.1507205e-04   1.6602873e-02   3.3205661e-01  -4.9843788e-02  -9.9374980e-01   1.2514142e-01   8.7798784e-04   3.5119460e-02   7.0238378e-01
   6.0000000e-02   5.9770361e-04   1.9923436e-02   3.3205577e-01  -5.9775027e-02  -9.9249795e-01   1.2523180e-01   1.2643015e-03   4.2143273e-02   7.0237849e-01
   7.0000000e-02   8.1354073e-04   2.3243988e-02   3.3205461e-01  -6.9693744e-02  -9.9124511e-01   1.2533840e-01   1.7208531e-03   4.9167022e-02   7.0237111e-01
   8.0000000e-02   1.0625833e-03   2.6564526e-02   3.3205305e-01  -7.9599926e-02  -9.8999112e-01   1.2546117e-01   2.2476417e-03   5.6190686e-02   7.0236127e-01
   9.0000000e-02   1.3448312e-03   2.9885047e-02   3.3205106e-01  -8.9493562e-02  -9.8873583e-01   1.2560004e-01   2.8446664e-03   6.3214238e-02   7.0234864e-01
   1.0000000e-01   1.6602842e-03   3.3205546e-02   3.3204857e-01  -9.9374638e-02  -9.8747907e-01   1.2575494e-01   3.5119260e-03   7.0237649e-02   7.0233286e-01
   1.1000000e-01   2.0089420e-03   3.6526017e-02   3.3204553e-01  -1.0924314e-01  -9.8622068e-01   1.2592583e-01   4.2494188e-03   7.7260884e-02   7.0231358e-01
   1.2000000e-01   2.3908044e-03   3.9846454e-02   3.3204188e-01  -1.1909905e-01  -9.8496050e-01   1.2611262e-01   5.0571430e-03   8.4283907e-02   7.0229045e-01
   1.3000000e-01   2.8058710e-03   4.3166852e-02   3.3203757e-01  -1.2894234e-01  -9.8369837e-01   1.2631526e-01   5.9350961e-03   9.1306679e-02   7.0226313e-01
   1.4000000e-01   3.2541413e-03   4.6487203e-02   3.3203254e-01  -1.3877301e-01  -9.8243414e-01   1.2653368e-01   6.8832756e-03   9.8329155e-02   7.0223126e-01
   1.5000000e-01   3.7356149e-03   4.9807501e-02   3.3202675e-01  -1.4859102e-01  -9.8116765e-01   1.2676781e-01   7.9016781e-03   1.0535129e-01   7.0219449e-01
   1.6000000e-01   4.2502911e-03   5.3127736e-02   3.3202012e-01  -1.5839635e-01  -9.7989873e-01   1.2701759e-01   8.9903000e-03   1.1237303e-01   7.0215248e-01
   1.7000000e-01   4.7981694e-03   5.6447900e-02   3.3201262e-01  -1.6818898e-01  -9.7862724e-01   1.2728295e-01   1.0149137e-02   1.1939432e-01   7.0210487e-01
   1.8000000e-01   5.3792489e-03   5.9767985e-02   3.3200417e-01  -1.7796889e-01  -9.7735302e-01   1.2756383e-01   1.1378185e-02   1.2641510e-01   7.0205132e-01
   1.9000000e-01   5.9935288e-03   6.3087980e-02   3.3199474e-01  -1.8773603e-01  -9.7607592e-01   1.2786016e-01   1.2677437e-02   1.3343532e-01   7.0199148e-01
   2.0000000e-01   6.6410081e-03   6.6407876e-02   3.3198426e-01  -1.9749039e-01  -9.7479577e-01   1.2817186e-01   1.4046889e-02   1.4045491e-01   7.0192500e-01
   2.1000000e-01   7.3216859e-03   6.9727662e-02   3.3197267e-01  -2.0723194e-01  -9.7351243e-01   1.2849887e-01   1.5486533e-02   1.4747380e-01   7.0185153e-01
   2.2000000e-01   8.0355610e-03   7.3047326e-02   3.3195993e-01  -2.1696063e-01  -9.7222574e-01   1.2884113e-01   1.6996362e-02   1.5449192e-01   7.0177072e-01
   2.3000000e-01   8.7826320e-03   7.6366856e-02   3.3194598e-01  -2.2667644e-01  -9.7093556e-01   1.2919855e-01   1.8576369e-02   1.6150919e-01   7.0168223e-01
   2.4000000e-01   9.5628976e-03   7.9686241e-02   3.3193076e-01  -2.3637933e-01  -9.6964172e-01   1.2957106e-01   2.0226543e-02   1.6852554e-01   7.0158571e-01
   2.5000000e-01   1.0376356e-02   8.3005467e-02   3.3191422e-01  -2.4606926e-01  -9.6834408e-01   1.2995861e-01   2.1946876e-02   1.7554088e-01   7.0148081e-01
   2.6000000e-01   1.1223006e-02   8.6324521e-02   3.3189630e-01  -2.5574620e-01  -9.6704250e-01   1.3036110e-01   2.3737357e-02   1.8255512e-01   7.0136718e-01
   2.7000000e-01   1.2102846e-02   8.9643388e-02   3.3187695e-01  -2.6541010e-01  -9.6573681e-01   1.3077847e-01   2.5597975e-02   1.8956819e-01   7.0124448e-01
   2.8000000e-01   1.3015873e-02   9.2962055e-02   3.3185612e-01  -2.7506092e-01  -9.6442688e-01   1.3121065e-01   2.7528717e-02   1.9657998e-01   7.0111236e-01
   2.9000000e-01   1.3962086e-02   9.6280506e-02   3.3183374e-01  -2.8469862e-01  -9.6311255e-01   1.3165755e-01   2.9529570e-02   2.0359040e-01   7.0097048e-01
   3.0000000e-01   1.4941483e-02   9.9598725e-02   3.3180977e-01  -2.9432316e-01  -9.6179368e-01   1.3211910e-01   3.1600520e-02   2.1059936e-01   7.0081849e-01
   3.1000000e-01   1.5954060e-02   1.0291670e-01   3.3178415e-01  -3.0393448e-01  -9.6047012e-01   1.3259522e-01   3.3741552e-02   2.1760674e-01   7.0065605e-01
   3.2000000e-01   1.6999816e-02   1.0623440e-01   3.3175682e-01  -3.1353254e-01  -9.5914173e-01   1.3308584e-01   3.5952649e-02   2.2461244e-01   7.0048281e-01
   3.3000000e-01   1.8078747e-02   1.0955183e-01   3.3172773e-01  -3.2311730e-01  -9.5780836e-01   1.3359087e-01   3.8233794e-02   2.3161636e-01   7.0029843e-01
   3.4000000e-01   1.9190851e-02   1.1286895e-01   3.3169683e-01  -3.3268869e-01  -9.5646986e-01   1.3411023e-01   4.0584970e-02   2.3861837e-01   7.0010256e-01
   3.5000000e-01   2.0336125e-02   1.1618576e-01   3.3166406e-01  -3.4224668e-01  -9.5512610e-01   1.3464384e-01   4.3006155e-02   2.4561837e-01   6.9989488e-01
   3.6000000e-01   2.1514565e-02   1.1950223e-01   3.3162936e-01  -3.5179120e-01  -9.5377694e-01   1.3519161e-01   4.5497330e-02   2.5261623e-01   6.9967502e-01
   3.7000000e-01   2.2726168e-02   1.2281834e-01   3.3159269e-01  -3.6132220e-01  -9.5242222e-01   1.3575347e-01   4.8058472e-02   2.5961183e-01   6.9944266e-01
   3.8000000e-01   2.3970931e-02   1.2613407e-01   3.3155398e-01  -3.7083962e-01  -9.5106182e-01   1.3632933e-01   5.0689559e-02   2.6660504e-01   6.9919746e-01
   3.9000000e-01   2.5248849e-02   1.2944941e-01   3.3151319e-01  -3.8034342e-01  -9.4969559e-01   1.3691909e-01   5.3390565e-02   2.7359573e-01   6.9893907e-01
   4.0000000e-01   2.6559918e-02   1.3276433e-01   3.3147026e-01  -3.8983352e-01  -9.4832339e-01   1.3752268e-01   5.6161464e-02   2.8058378e-01   6.9866716e-01
   4.1000000e-01   2.7904134e-02   1.3607881e-01   3.3142514e-01  -3.9930986e-01  -9.4694509e-01   1.3813999e-01   5.9002231e-02   2.8756903e-01   6.9838138e-01
   4.2000000e-01   2.9281492e-02   1.3939282e-01   3.3137776e-01  -4.0877240e-01  -9.4556055e-01   1.3877094e-01   6.1912835e-02   2.9455136e-01   6.9808142e-01
   4.3000000e-01   3.0691989e-02   1.4270636e-01   3.3132809e-01  -4.1822105e-01  -9.4416963e-01   1.3941545e-01   6.4893248e-02   3.0153061e-01   6.9776692e-01
   4.4000000e-01   3.2135618e-02   1.4601938e-01   3.3127605e-01  -4.2765577e-01  -9.4277220e-01   1.4007340e-01   6.7943437e-02   3.0850664e-01   6.9743756e-01
   4.5000000e-01   3.3612374e-02   1.4933187e-01   3.3122161e-01  -4.3707647e-01  -9.4136812e-01   1.4074472e-01   7.1063369e-02   3.1547931e-01   6.9709300e-01
   4.6000000e-01   3.5122253e-02   1.5264380e-01   3.3116471e-01  -4.4648311e-01  -9.3995726e-01   1.4142929e-01   7.4253011e-02   3.2244845e-01   6.9673292e-01
   4.7000000e-01   3.6665248e-02   1.5595515e-01   3.3110528e-01  -4.5587560e-01  -9.3853949e-01   1.4212704e-01   7.7512326e-02   3.2941392e-01   6.9635698e-01
   4.8000000e-01   3.8241354e-02   1.5926590e-01   3.3104329e-01  -4.6525387e-01  -9.3711467e-01   1.4283784e-01   8.0841277e-02   3.3637554e-01   6.9596485e-01
   4.9000000e-01   3.9850564e-02   1.6257601e-01   3.3097867e-01  -4.7461787e-01  -9.3568269e-01   1.4356161e-01   8.4239824e-02   3.4333316e-01   6.9555620e-01
   5.0000000e-01   4.1492872e-02   1.6588546e-01   3.3091137e-01  -4.8396750e-01  -9.3424340e-01   1.4429824e-01   8.7707926e-02   3.5028661e-01   6.9513072e-01
   5.1000000e-01   4.3168271e-02   1.6919423e-01   3.3084135e-01  -4.9330271e-01  -9.3279668e-01   1.4504763e-01   9.1245541e-02   3.5723571e-01   6.9468808e-01
   5.2000000e-01   4.4876754e-02   1.7250228e-01   3.3076854e-01  -5.0262341e-01  -9.3134240e-01   1.4580967e-01   9.4852625e-02   3.6418031e-01   6.9422794e-01
   5.3000000e-01   4.6618314e-02   1.7580959e-01   3.3069289e-01  -5.1192953e-01  -9.2988044e-01   1.4658425e-01   9.8529132e-02   3.7112021e-01   6.9375000e-01
   5.4000000e-01   4.8392944e-02   1.7911613e-01   3.3061436e-01  -5.2122099e-01  -9.2841068e-01   1.4737127e-01   1.0227501e-01   3.7805525e-01   6.9325393e-01
   5.5000000e-01   5.0200634e-02   1.8242187e-01   3.3053288e-01  -5.3049772e-01  -9.2693298e-01   1.4817061e-01   1.0609022e-01   3.8498523e-01   6.9273942e-01
   5.6000000e-01   5.2041378e-02   1.8572678e-01   3.3044841e-01  -5.3975963e-01  -9.2544723e-01   1.4898217e-01   1.0997470e-01   3.9190997e-01   6.9220614e-01
   5.7000000e-01   5.3915167e-02   1.8903083e-01   3.3036089e-01  -5.4900664e-01  -9.2395330e-01   1.4980582e-01   1.1392840e-01   3.9882929e-01   6.9165379e-01
   5.8000000e-01   5.5821992e-02   1.9233398e-01   3.3027028e-01  -5.5823866e-01  -9.2245107e-01   1.5064146e-01   1.1795127e-01   4.0574299e-01   6.9108205e-01
   5.9000000e-01   5.7761844e-02   1.9563622e-01   3.3017651e-01  -5.6745563e-01  -9.2094043e-01   1.5148896e-01   1.2204324e-01   4.1265087e-01   6.9049061e-01
   6.0000000e-01   5.9734713e-02   1.9893750e-01   3.3007954e-01  -5.7665744e-01  -9.1942125e-01   1.5234821e-01   1.2620426e-01   4.1955273e-01   6.8987917e-01
   6.1000000e-01   6.1740590e-02   2.0223780e-01   3.2997932e-01  -5.8584403e-01  -9.1789342e-01   1.5321909e-01   1.3043428e-01   4.2644838e-01   6.8924741e-01
   6.2000000e-01   6.3779466e-02   2.0553708e-01   3.2987579e-01  -5.9501528e-01  -9.1635683e-01   1.5410147e-01   1.3473321e-01   4.3333761e-01   6.8859504e-01
   6.3000000e-01   6.5851329e-02   2.0883531e-01   3.2976891e-01  -6.0417113e-01  -9.1481136e-01   1.5499523e-01   1.3910101e-01   4.4022021e-01   6.8792175e-01
   6.4000000e-01   6.7956168e-02   2.1213245e-01   3.2965862e-01  -6.1331148e-01  -9.1325689e-01   1.5590024e-01   1.4353759e-01   4.4709598e-01   6.8722725e-01
   6.5000000e-01   7.0093974e-02   2.1542847e-01   3.2954487e-01  -6.2243624e-01  -9.1169332e-01   1.5681638e-01   1.4804290e-01   4.5396469e-01   6.8651123e-01
   6.6000000e-01   7.2264734e-02   2.1872333e-01   3.2942761e-01  -6.3154532e-01  -9.1012053e-01   1.5774352e-01   1.5261686e-01   4.6082613e-01   6.8577340e-01
   6.7000000e-01   7.4468436e-02   2.2201701e-01   3.2930679e-01  -6.4063862e-01  -9.0853841e-01   1.5868151e-01   1.5725940e-01   4.6768008e-01   6.8501348e-01
   6.8000000e-01   7.6705070e-02   2.2530946e-01   3.2918237e-01  -6.4971605e-01  -9.0694686e-01   1.5963024e-01   1.6197044e-01   4.7452632e-01   6.8423116e-01
   6.9000000e-01   7.8974621e-02   2.2860064e-01   3.2905428e-01  -6.5877752e-01  -9.0534577e-01   1.6058957e-01   1.6674990e-01   4.8136463e-01   6.8342618e-01
   7.0000000e-01   8.1277078e-02   2.3189053e-01   3.2892248e-01  -6.6782294e-01  -9.0373504e-01   1.6155935e-01   1.7159770e-01   4.8819477e-01   6.8259823e-01
   7.1000000e-01   8.3612427e-02   2.3517908e-01   3.2878692e-01  -6.7685219e-01  -9.0211455e-01   1.6253945e-01   1.7651377e-01   4.9501652e-01   6.8174705e-01
   7.2000000e-01   8.5980655e-02   2.3846625e-01   3.2864756e-01  -6.8586519e-01  -9.0048421e-01   1.6352973e-01   1.8149800e-01   5.0182963e-01   6.8087235e-01
   7.3000000e-01   8.8381748e-02   2.4175202e-01   3.2850433e-01  -6.9486184e-01  -8.9884392e-01   1.6453005e-01   1.8655033e-01   5.0863388e-01   6.7997386e-01
   7.4000000e-01   9.0815691e-02   2.4503633e-01   3.2835720e-01  -7.0384204e-01  -8.9719358e-01   1.6554026e-01   1.9167065e-01   5.1542903e-01   6.7905131e-01
   7.5000000e-01   9.3282469e-02   2.4831915e-01   3.2820612e-01  -7.1280568e-01  -8.9553309e-01   1.6656021e-01   1.9685888e-01   5.2221483e-01   6.7810443e-01
   7.6000000e-01   9.5782069e-02   2.5160044e-01   3.2805103e-01  -7.2175267e-01  -8.9386234e-01   1.6758975e-01   2.0211492e-01   5.2899104e-01   6.7713295e-01
   7.7000000e-01   9.8314473e-02   2.5488016e-01   3.2789189e-01  -7.3068289e-01  -8.9218126e-01   1.6862874e-01   2.0743867e-01   5.3575741e-01   6.7613662e-01
   7.8000000e-01   1.0087967e-01   2.5815826e-01   3.2772865e-01  -7.3959626e-01  -8.9048974e-01   1.6967703e-01   2.1283003e-01   5.4251369e-01   6.7511517e-01
   7.9000000e-01   1.0347763e-01   2.6143471e-01   3.2756126e-01  -7.4849265e-01  -8.8878769e-01   1.7073445e-01   2.1828891e-01   5.4925963e-01   6.7406835e-01
   8.0000000e-01   1.0610836e-01   2.6470947e-01   3.2738968e-01  -7.5737198e-01  -8.8707502e-01   1.7180085e-01   2.2381519e-01   5.5599497e-01   6.7299590e-01
   8.1000000e-01   1.0877182e-01   2.6798249e-01   3.2721386e-01  -7.6623412e-01  -8.8535164e-01   1.7287608e-01   2.2940877e-01   5.6271946e-01   6.7189759e-01
   8.2000000e-01   1.1146800e-01   2.7125374e-01   3.2703375e-01  -7.7507897e-01  -8.8361747e-01   1.7395997e-01   2.3506954e-01   5.6943283e-01   6.7077317e-01
   8.3000000e-01   1.1419688e-01   2.7452315e-01   3.2684930e-01  -7.8390643e-01  -8.8187242e-01   1.7505236e-01   2.4079739e-01   5.7613483e-01   6.6962239e-01
   8.4000000e-01   1.1695846e-01   2.7779071e-01   3.2666048e-01  -7.9271639e-01  -8.8011640e-01   1.7615309e-01   2.4659220e-01   5.8282519e-01   6.6844503e-01
   8.5000000e-01   1.1975269e-01   2.8105635e-01   3.2646723e-01  -8.0150872e-01  -8.7834933e-01   1.7726198e-01   2.5245385e-01   5.8950365e-01   6.6724084e-01
   8.6000000e-01   1.2257958e-01   2.8432004e-01   3.2626951e-01  -8.1028333e-01  -8.7657113e-01   1.7837889e-01   2.5838223e-01   5.9616992e-01   6.6600960e-01
   8.7000000e-01   1.2543909e-01   2.8758172e-01   3.2606728e-01  -8.1904011e-01  -8.7478173e-01   1.7950362e-01   2.6437721e-01   6.0282375e-01   6.6475109e-01
   8.8000000e-01   1.2833120e-01   2.9084137e-01   3.2586048e-01  -8.2777893e-01  -8.7298104e-01   1.8063601e-01   2.7043866e-01   6.0946485e-01   6.6346509e-01
   8.9000000e-01   1.3125591e-01   2.9409892e-01   3.2564908e-01  -8.3649969e-01  -8.7116898e-01   1.8177590e-01   2.7656646e-01   6.1609296e-01   6.6215138e-01
   9.0000000e-01   1.3421318e-01   2.9735433e-01   3.2543303e-01  -8.4520227e-01  -8.6934550e-01   1.8292309e-01   2.8276048e-01   6.2270779e-01   6.6080975e-01
   9.1000000e-01   1.3720299e-01   3.0060756e-01   3.2521229e-01  -8.5388656e-01  -8.6751050e-01   1.8407742e-01   2.8902057e-01   6.2930906e-01   6.5944000e-01
   9.2000000e-01   1.4022532e-01   3.0385856e-01   3.2498682e-01  -8.6255244e-01  -8.6566393e-01   1.8523870e-01   2.9534661e-01   6.3589649e-01   6.5804191e-01
   9.3000000e-01   1.4328015e-01   3.0710728e-01   3.2475656e-01  -8.7119980e-01  -8.6380571e-01   1.8640675e-01   3.0173846e-01   6.4246980e-01   6.5661531e-01
   9.4000000e-01   1.4636746e-01   3.1035368e-01   3.2452149e-01  -8.7982852e-01  -8.6193577e-01   1.8758139e-01   3.0819596e-01   6.4902871e-01   6.5515998e-01
   9.5000000e-01   1.4948722e-01   3.1359770e-01   3.2428156e-01  -8.8843848e-01  -8.6005406e-01   1.8876244e-01   3.1471898e-01   6.5557291e-01   6.5367575e-01
   9.6000000e-01   1.5263940e-01   3.1683929e-01   3.2403672e-01  -8.9702956e-01  -8.5816050e-01   1.8994970e-01   3.2130737e-01   6.6210212e-01   6.5216243e-01
   9.7000000e-01   1.5582399e-01   3.2007842e-01   3.2378694e-01  -9.0560165e-01  -8.5625505e-01   1.9114299e-01   3.2796097e-01   6.6861606e-01   6.5061985e-01
   9.8000000e-01   1.5904096e-01   3.2331502e-01   3.2353217e-01  -9.1415462e-01  -8.5433763e-01   1.9234211e-01   3.3467964e-01   6.7511442e-01   6.4904783e-01
   9.9000000e-01   1.6229029e-01   3.2654904e-01   3.2327237e-01  -9.2268836e-01  -8.5240819e-01   1.9354688e-01   3.4146321e-01   6.8159692e-01   6.4744620e-01
   1.0000000e+00   1.6557193e-01   3.2978045e-01   3.2300751e-01  -9.3120275e-01  -8.5046667e-01   1.9475710e-01   3.4831152e-01   6.8806325e-01   6.4581480e-01
   1.0100000e+00   1.6888589e-01   3.3300918e-01   3.2273755e-01  -9.3969765e-01  -8.4851303e-01   1.9597257e-01   3.5522442e-01   6.9451312e-01   6.4415348e-01
   1.0200000e+00   1.7223211e-01   3.3623518e-01   3.2246244e-01  -9.4817297e-01  -8.4654721e-01   1.9719309e-01   3.6220173e-01   7.0094622e-01   6.4246207e-01
   1.0300000e+00   1.7561058e-01   3.3945841e-01   3.2218215e-01  -9.5662856e-01  -8.4456915e-01   1.9841847e-01   3.6924329e-01   7.0736226e-01   6.4074045e-01
   1.0400000e+00   1.7902127e-01   3.4267881e-01   3.2189664e-01  -9.6506431e-01  -8.4257882e-01   1.9964850e-01   3.7634892e-01   7.1376093e-01   6.3898846e-01
   1.0500000e+00   1.8246415e-01   3.4589632e-01   3.2160588e-01  -9.7348009e-01  -8.4057617e-01   2.0088298e-01   3.8351845e-01   7.2014193e-01   6.3720597e-01
   1.0600000e+00   1.8593918e-01   3.4911091e-01   3.2130982e-01  -9.8187579e-01  -8.3856115e-01   2.0212171e-01   3.9075170e-01   7.2650495e-01   6.3539285e-01
   1.0700000e+00   1.8944635e-01   3.5232250e-01   3.2100843e-01  -9.9025127e-01  -8.3653372e-01   2.0336447e-01   3.9804848e-01   7.3284969e-01   6.3354898e-01
   1.0800000e+00   1.9298562e-01   3.5553106e-01   3.2070167e-01  -9.9860642e-01  -8.3449385e-01   2.0461106e-01   4.0540863e-01   7.3917583e-01   6.3167423e-01
   1.0900000e+00   1.9655697e-01   3.5873652e-01   3.2038951e-01  -1.0069411e+00  -8.3244149e-01   2.0586127e-01   4.1283194e-01   7.4548307e-01   6.2976851e-01
   1.1000000e+00   2.0016034e-01   3.6193883e-01   3.2007191e-01  -1.0152552e+00  -8.3037662e-01   2.0711488e-01   4.2031822e-01   7.5177110e-01   6.2783169e-01
   1.1100000e+00   2.0379573e-01   3.6513794e-01   3.1974884e-01  -1.0235486e+00  -8.2829919e-01   2.0837169e-01   4.2786729e-01   7.5803960e-01   6.2586368e-01
   1.1200000e+00   2.0746309e-01   3.6833379e-01   3.1942026e-01  -1.0318212e+00  -8.2620918e-01   2.0963147e-01   4.3547895e-01   7.6428827e-01   6.2386439e-01
   1.1300000e+00   2.1116240e-01   3.7152632e-01   3.1908615e-01  -1.0400727e+00  -8.2410655e-01   2.1089402e-01   4.4315299e-01   7.7051679e-01   6.2183373e-01
   1.1400000e+00   2.1489361e-01   3.7471549e-01   3.1874646e-01  -1.0483032e+00  -8.2199129e-01   2.1215911e-01   4.5088922e-01   7.7672484e-01   6.1977162e-01
   1.1500000e+00   2.1865669e-01   3.7790123e-01   3.1840117e-01  -1.0565125e+00  -8.1986336e-01   2.1342652e-01   4.5868742e-01   7.8291212e-01   6.1767798e-01
   1.1600000e+00   2.2245162e-01   3.8108350e-01   3.1805024e-01  -1.0647005e+00  -8.1772275e-01   2.1469604e-01   4.6654739e-01   7.8907830e-01   6.1555275e-01
   1.1700000e+00   2.2627835e-01   3.8426222e-01   3.1769365e-01  -1.0728669e+00  -8.1556944e-01   2.1596743e-01   4.7446892e-01   7.9522307e-01   6.1339586e-01
   1.1800000e+00   2.3013685e-01   3.8743735e-01   3.1733136e-01  -1.0810118e+00  -8.1340340e-01   2.1724048e-01   4.8245178e-01   8.0134611e-01   6.1120725e-01
   1.1900000e+00   2.3402709e-01   3.9060883e-01   3.1696335e-01  -1.0891350e+00  -8.1122463e-01   2.1851496e-01   4.9049576e-01   8.0744711e-01   6.0898689e-01
   1.2000000e+00   2.3794902e-01   3.9377660e-01   3.1658957e-01  -1.0972363e+00  -8.0903310e-01   2.1979065e-01   4.9860065e-01   8.1352575e-01   6.0673472e-01
   1.2100000e+00   2.4190261e-01   3.9694060e-01   3.1621001e-01  -1.1053156e+00  -8.0682882e-01   2.2106731e-01   5.0676620e-01   8.1958170e-01   6.0445071e-01
   1.2200000e+00   2.4588782e-01   4.0010078e-01   3.1582464e-01  -1.1133728e+00  -8.0461176e-01   2.2234472e-01   5.1499220e-01   8.2561466e-01   6.0213483e-01
   1.2300000e+00   2.4990461e-01   4.0325707e-01   3.1543343e-01  -1.1214078e+00  -8.0238192e-01   2.2362265e-01   5.2327842e-01   8.3162429e-01   5.9978706e-01
   1.2400000e+00   2.5395294e-01   4.0640943e-01   3.1503635e-01  -1.1294204e+00  -8.0013931e-01   2.2490086e-01   5.3162461e-01   8.3761030e-01   5.9740738e-01
   1.2500000e+00   2.5803278e-01   4.0955778e-01   3.1463338e-01  -1.1374105e+00  -7.9788391e-01   2.2617913e-01   5.4003054e-01   8.4357234e-01   5.9499579e-01
   1.2600000e+00   2.6214409e-01   4.1270208e-01   3.1422449e-01  -1.1453780e+00  -7.9561573e-01   2.2745721e-01   5.4849598e-01   8.4951011e-01   5.9255229e-01
   1.2700000e+00   2.6628681e-01   4.1584225e-01   3.1380965e-01  -1.1533228e+00  -7.9333477e-01   2.2873488e-01   5.5702066e-01   8.5542328e-01   5.9007687e-01
   1.2800000e+00   2.7046092e-01   4.1897825e-01   3.1338884e-01  -1.1612447e+00  -7.9104104e-01   2.3001190e-01   5.6560436e-01   8.6131154e-01   5.8756957e-01
   1.2900000e+00   2.7466636e-01   4.2211001e-01   3.1296205e-01  -1.1691436e+00  -7.8873454e-01   2.3128803e-01   5.7424681e-01   8.6717457e-01   5.8503038e-01
   1.3000000e+00   2.7890310e-01   4.2523747e-01   3.1252924e-01  -1.1770193e+00  -7.8641528e-01   2.3256303e-01   5.8294777e-01   8.7301205e-01   5.8245936e-01
   1.3100000e+00   2.8317110e-01   4.2836057e-01   3.1209039e-01  -1.1848718e+00  -7.8408328e-01   2.3383667e-01   5.9170697e-01   8.7882366e-01   5.7985651e-01
   1.3200000e+00   2.8747030e-01   4.3147926e-01   3.1164548e-01  -1.1927010e+00  -7.8173856e-01   2.3510871e-01   6.0052415e-01   8.8460908e-01   5.7722190e-01
   1.3300000e+00   2.9180067e-01   4.3459346e-01   3.1119449e-01  -1.2005066e+00  -7.7938112e-01   2.3637890e-01   6.0939906e-01   8.9036799e-01   5.7455557e-01
   1.3400000e+00   2.9616215e-01   4.3770313e-01   3.1073740e-01  -1.2082885e+00  -7.7701099e-01   2.3764700e-01   6.1833142e-01   8.9610009e-01   5.7185757e-01
   1.3500000e+00   3.0055472e-01   4.4080819e-01   3.1027420e-01  -1.2160467e+00  -7.7462819e-01   2.3891278e-01   6.2732097e-01   9.0180504e-01   5.6912798e-01
   1.3600000e+00   3.0497830e-01   4.4390859e-01   3.0980485e-01  -1.2237811e+00  -7.7223275e-01   2.4017599e-01   6.3636743e-01   9.0748255e-01   5.6636686e-01
   1.3700000e+00   3.0943287e-01   4.4700427e-01   3.0932935e-01  -1.2314914e+00  -7.6982469e-01   2.4143639e-01   6.4547053e-01   9.1313228e-01   5.6357428e-01
   1.3800000e+00   3.1391837e-01   4.5009516e-01   3.0884768e-01  -1.2391775e+00  -7.6740403e-01   2.4269373e-01   6.5462998e-01   9.1875393e-01   5.6075035e-01
   1.3900000e+00   3.1843476e-01   4.5318120e-01   3.0835982e-01  -1.2468394e+00  -7.6497083e-01   2.4394778e-01   6.6384551e-01   9.2434719e-01   5.5789515e-01
   1.4000000e+00   3.2298198e-01   4.5626233e-01   3.0786575e-01  -1.2544769e+00  -7.6252510e-01   2.4519828e-01   6.7311683e-01   9.2991174e-01   5.5500879e-01
   1.4100000e+00   3.2755999e-01   4.5933849e-01   3.0736546e-01  -1.2620899e+00  -7.6006688e-01   2.4644499e-01   6.8244365e-01   9.3544727e-01   5.5209137e-01
   1.4200000e+00   3.3216873e-01   4.6240962e-01   3.0685894e-01  -1.2696782e+00  -7.5759621e-01   2.4768766e-01   6.9182568e-01   9.4095347e-01   5.4914302e-01
   1.4300000e+00   3.3680816e-01   4.6547565e-01   3.0634617e-01  -1.2772417e+00  -7.5511314e-01   2.4892606e-01   7.0126262e-01   9.4643003e-01   5.4616385e-01
   1.4400000e+00   3.4147823e-01   4.6853652e-01   3.0582714e-01  -1.2847804e+00  -7.5261771e-01   2.5015994e-01   7.1075418e-01   9.5187665e-01   5.4315400e-01
   1.4500000e+00   3.4617888e-01   4.7159217e-01   3.0530183e-01  -1.2922940e+00  -7.5010997e-01   2.5138904e-01   7.2030005e-01   9.5729301e-01   5.4011361e-01
   1.4600000e+00   3.5091005e-01   4.7464254e-01   3.0477024e-01  -1.2997826e+00  -7.4758995e-01   2.5261313e-01   7.2989994e-01   9.6267882e-01   5.3704283e-01
   1.4700000e+00   3.5567171e-01   4.7768756e-01   3.0423236e-01  -1.3072458e+00  -7.4505773e-01   2.5383195e-01   7.3955353e-01   9.6803378e-01   5.3394182e-01
   1.4800000e+00   3.6046379e-01   4.8072716e-01   3.0368817e-01  -1.3146837e+00  -7.4251334e-01   2.5504527e-01   7.4926051e-01   9.7335757e-01   5.3081073e-01
   1.4900000e+00   3.6528623e-01   4.8376130e-01   3.0313767e-01  -1.3220960e+00  -7.3995684e-01   2.5625283e-01   7.5902057e-01   9.7864990e-01   5.2764974e-01
   1.5000000e+00   3.7013900e-01   4.8678990e-01   3.0258085e-01  -1.3294828e+00  -7.3738831e-01   2.5745439e-01   7.6883340e-01   9.8391047e-01   5.2445903e-01
   1.5100000e+00   3.7502201e-01   4.8981290e-01   3.0201770e-01  -1.3368438e+00  -7.3480778e-01   2.5864971e-01   7.7869868e-01   9.8913899e-01   5.2123878e-01
   1.5200000e+00   3.7993523e-01   4.9283023e-01   3.0144822e-01  -1.3441789e+00  -7.3221534e-01   2.5983854e-01   7.8861607e-01   9.9433515e-01   5.1798919e-01
   1.5300000e+00   3.8487860e-01   4.9584184e-01   3.0087239e-01  -1.3514880e+00  -7.2961104e-01   2.6102063e-01   7.9858527e-01   9.9949868e-01   5.1471047e-01
   1.5400000e+00   3.8985205e-01   4.9884766e-01   3.0029022e-01  -1.3587711e+00  -7.2699495e-01   2.6219574e-01   8.0860594e-01   1.0046293e+00   5.1140281e-01
   1.5500000e+00   3.9485553e-01   5.0184762e-01   2.9970170e-01  -1.3660279e+00  -7.2436715e-01   2.6336362e-01   8.1867775e-01   1.0097266e+00   5.0806644e-01
   1.5600000e+00   3.9988898e-01   5.0484167e-01   2.9910683e-01  -1.3732584e+00  -7.2172771e-01   2.6452404e-01   8.2880036e-01   1.0147905e+00   5.0470159e-01
   1.5700000e+00   4.0495235e-01   5.0782974e-01   2.9850561e-01  -1.3804624e+00  -7.1907670e-01   2.6567674e-01   8.3897344e-01   1.0198206e+00   5.0130849e-01
   1.5800000e+00   4.1004556e-01   5.1081176e-01   2.9789802e-01  -1.3876399e+00  -7.1641421e-01   2.6682150e-01   8.4919666e-01   1.0248166e+00   4.9788737e-01
   1.5900000e+00   4.1516856e-01   5.1378768e-01   2.9728409e-01  -1.3947906e+00  -7.1374031e-01   2.6795805e-01   8.5946966e-01   1.0297783e+00   4.9443849e-01
   1.6000000e+00   4.2032129e-01   5.1675742e-01   2.9666380e-01  -1.4019146e+00  -7.1105508e-01   2.6908617e-01   8.6979211e-01   1.0347053e+00   4.9096210e-01
   1.6100000e+00   4.2550369e-01   5.1972093e-01   2.9603715e-01  -1.4090117e+00  -7.0835862e-01   2.7020561e-01   8.8016365e-01   1.0395974e+00   4.8745847e-01
   1.6200000e+00   4.3071569e-01   5.2267814e-01   2.9540415e-01  -1.4160818e+00  -7.0565101e-01   2.7131613e-01   8.9058394e-01   1.0444544e+00   4.8392786e-01
   1.6300000e+00   4.3595723e-01   5.2562899e-01   2.9476480e-01  -1.4231247e+00  -7.0293233e-01   2.7241750e-01   9.0105262e-01   1.0492759e+00   4.8037056e-01
   1.6400000e+00   4.4122825e-01   5.2857342e-01   2.9411910e-01  -1.4301404e+00  -7.0020269e-01   2.7350948e-01   9.1156934e-01   1.0540617e+00   4.7678685e-01
   1.6500000e+00   4.4652868e-01   5.3151135e-01   2.9346706e-01  -1.4371287e+00  -6.9746218e-01   2.7459182e-01   9.2213373e-01   1.0588116e+00   4.7317703e-01
   1.6600000e+00   4.5185845e-01   5.3444274e-01   2.9280869e-01  -1.4440896e+00  -6.9471090e-01   2.7566430e-01   9.3274545e-01   1.0635252e+00   4.6954140e-01
   1.6700000e+00   4.5721751e-01   5.3736751e-01   2.9214398e-01  -1.4510229e+00  -6.9194894e-01   2.7672669e-01   9.4340412e-01   1.0682023e+00   4.6588026e-01
   1.6800000e+00   4.6260578e-01   5.4028560e-01   2.9147296e-01  -1.4579285e+00  -6.8917640e-01   2.7777874e-01   9.5410937e-01   1.0728427e+00   4.6219393e-01
   1.6900000e+00   4.6802320e-01   5.4319694e-01   2.9079562e-01  -1.4648064e+00  -6.8639340e-01   2.7882022e-01   9.6486085e-01   1.0774461e+00   4.5848273e-01
   1.7000000e+00   4.7346970e-01   5.4610149e-01   2.9011197e-01  -1.4716564e+00  -6.8360004e-01   2.7985092e-01   9.7565817e-01   1.0820123e+00   4.5474701e-01
   1.7100000e+00   4.7894521e-01   5.4899916e-01   2.8942203e-01  -1.4784784e+00  -6.8079643e-01   2.8087059e-01   9.8650097e-01   1.0865410e+00   4.5098708e-01
   1.7200000e+00   4.8444966e-01   5.5188991e-01   2.8872580e-01  -1.4852723e+00  -6.7798267e-01   2.8187901e-01   9.9738886e-01   1.0910320e+00   4.4720330e-01
   1.7300000e+00   4.8998298e-01   5.5477366e-01   2.8802330e-01  -1.4920380e+00  -6.7515889e-01   2.8287596e-01   1.0083215e+00   1.0954850e+00   4.4339602e-01
   1.7400000e+00   4.9554511e-01   5.5765035e-01   2.8731454e-01  -1.4987754e+00  -6.7232520e-01   2.8386121e-01   1.0192984e+00   1.0998998e+00   4.3956560e-01
   1.7500000e+00   5.0113596e-01   5.6051993e-01   2.8659953e-01  -1.5054844e+00  -6.6948172e-01   2.8483454e-01   1.0303193e+00   1.1042762e+00   4.3571241e-01
   1.7600000e+00   5.0675548e-01   5.6338232e-01   2.8587829e-01  -1.5121650e+00  -6.6662856e-01   2.8579572e-01   1.0413838e+00   1.1086140e+00   4.3183681e-01
   1.7700000e+00   5.1240359e-01   5.6623747e-01   2.8515083e-01  -1.5188170e+00  -6.6376585e-01   2.8674455e-01   1.0524915e+00   1.1129129e+00   4.2793918e-01
   1.7800000e+00   5.1808021e-01   5.6908532e-01   2.8441717e-01  -1.5254403e+00  -6.6089372e-01   2.8768080e-01   1.0636420e+00   1.1171727e+00   4.2401992e-01
   1.7900000e+00   5.2378527e-01   5.7192580e-01   2.8367733e-01  -1.5320348e+00  -6.5801228e-01   2.8860426e-01   1.0748348e+00   1.1213932e+00   4.2007942e-01
   1.8000000e+00   5.2951870e-01   5.7475884e-01   2.8293132e-01  -1.5386005e+00  -6.5512168e-01   2.8951472e-01   1.0860697e+00   1.1255743e+00   4.1611806e-01
   1.8100000e+00   5.3528042e-01   5.7758440e-01   2.8217916e-01  -1.5451372e+00  -6.5222204e-01   2.9041197e-01   1.0973462e+00   1.1297155e+00   4.1213627e-01
   1.8200000e+00   5.4107036e-01   5.8040241e-01   2.8142088e-01  -1.5516449e+00  -6.4931349e-01   2.9129579e-01   1.1086639e+00   1.1338169e+00   4.0813445e-01
   1.8300000e+00   5.4688844e-01   5.8321280e-01   2.8065648e-01  -1.5581235e+00  -6.4639618e-01   2.9216598e-01   1.1200224e+00   1.1378782e+00   4.0411303e-01
   1.8400000e+00   5.5273459e-01   5.8601552e-01   2.7988601e-01  -1.5645728e+00  -6.4347023e-01   2.9302235e-01   1.1314213e+00   1.1418991e+00   4.0007241e-01
   1.8500000e+00   5.5860873e-01   5.8881050e-01   2.7910946e-01  -1.5709928e+00  -6.4053578e-01   2.9386468e-01   1.1428602e+00   1.1458796e+00   3.9601305e-01
   1.8600000e+00   5.6451078e-01   5.9159769e-01   2.7832688e-01  -1.5773835e+00  -6.3759299e-01   2.9469278e-01   1.1543388e+00   1.1498193e+00   3.9193537e-01
   1.8700000e+00   5.7044066e-01   5.9437702e-01   2.7753829e-01  -1.5837447e+00  -6.3464199e-01   2.9550645e-01   1.1658565e+00   1.1537182e+00   3.8783982e-01
   1.8800000e+00   5.7639829e-01   5.9714843e-01   2.7674370e-01  -1.5900763e+00  -6.3168292e-01   2.9630551e-01   1.1774130e+00   1.1575761e+00   3.8372684e-01
   1.8900000e+00   5.8238360e-01   5.9991187e-01   2.7594315e-01  -1.5963783e+00  -6.2871593e-01   2.9708975e-01   1.1890079e+00   1.1613927e+00   3.7959689e-01
   1.9000000e+00   5.8839650e-01   6.0266727e-01   2.7513666e-01  -1.6026506e+00  -6.2574118e-01   2.9785899e-01   1.2006407e+00   1.1651680e+00   3.7545043e-01
   1.9100000e+00   5.9443692e-01   6.0541458e-01   2.7432426e-01  -1.6088931e+00  -6.2275881e-01   2.9861304e-01   1.2123111e+00   1.1689017e+00   3.7128793e-01
   1.9200000e+00   6.0050476e-01   6.0815374e-01   2.7350599e-01  -1.6151058e+00  -6.1976898e-01   2.9935172e-01   1.2240186e+00   1.1725937e+00   3.6710986e-01
   1.9300000e+00   6.0659996e-01   6.1088468e-01   2.7268186e-01  -1.6212885e+00  -6.1677184e-01   3.0007486e-01   1.2357628e+00   1.1762439e+00   3.6291669e-01
   1.9400000e+00   6.1272243e-01   6.1360736e-01   2.7185191e-01  -1.6274412e+00  -6.1376754e-01   3.0078226e-01   1.2475433e+00   1.1798520e+00   3.5870890e-01
   1.9500000e+00   6.1887208e-01   6.1632170e-01   2.7101617e-01  -1.6335638e+00  -6.1075625e-01   3.0147377e-01   1.2593597e+00   1.1834180e+00   3.5448699e-01
   1.9600000e+00   6.2504884e-01   6.1902766e-01   2.7017468e-01  -1.6396563e+00  -6.0773813e-01   3.0214921e-01   1.2712116e+00   1.1869417e+00   3.5025143e-01
   1.9700000e+00   6.3125261e-01   6.2172518e-01   2.6932746e-01  -1.6457185e+00  -6.0471333e-01   3.0280841e-01   1.2830984e+00   1.1904230e+00   3.4600274e-01
   1.9800000e+00   6.3748331e-01   6.2441419e-01   2.6847455e-01  -1.6517505e+00  -6.0168202e-01   3.0345120e-01   1.2950199e+00   1.1938618e+00   3.4174140e-01
   1.9900000e+00   6.4374086e-01   6.2709465e-01   2.6761599e-01  -1.6577522e+00  -5.9864437e-01   3.0407743e-01   1.3069755e+00   1.1972578e+00   3.3746793e-01
   2.0000000e+00   6.5002518e-01   6.2976649e-01   2.6675181e-01  -1.6637234e+00  -5.9560054e-01   3.0468693e-01   1.3189649e+00   1.2006111e+00   3.3318283e-01
   2.0100000e+00   6.5633616e-01   6.3242967e-01   2.6588205e-01  -1.6696641e+00  -5.9255070e-01   3.0527956e-01   1.3309876e+00   1.2039215e+00   3.2888662e-01
   2.0200000e+00   6.6267374e-01   6.3508412e-01   2.6500674e-01  -1.6755744e+00  -5.8949501e-01   3.0585516e-01   1.3430432e+00   1.2071888e+00   3.2457982e-01
   2.0300000e+00   6.6903782e-01   6.3772978e-01   2.6412593e-01  -1.6814540e+00  -5.8643366e-01   3.0641358e-01   1.3551312e+00   1.2104130e+00   3.2026295e-01
   2.0400000e+00   6.7542831e-01   6.4036662e-01   2.6323965e-01  -1.6873030e+00  -5.8336681e-01   3.0695467e-01   1.3672513e+00   1.2135941e+00   3.1593653e-01
   2.0500000e+00   6.8184512e-01   6.4299456e-01   2.6234795e-01  -1.6931213e+00  -5.8029463e-01   3.0747830e-01   1.3794030e+00   1.2167318e+00   3.1160109e-01
   2.0600000e+00   6.8828817e-01   6.4561356e-01   2.6145086e-01  -1.6989089e+00  -5.7721731e-01   3.0798433e-01   1.3915858e+00   1.2198261e+00   3.0725717e-01
   2.0700000e+00   6.9475736e-01   6.4822356e-01   2.6054843e-01  -1.7046657e+00  -5.7413501e-01   3.0847263e-01   1.4037993e+00   1.2228769e+00   3.0290531e-01
   2.0800000e+00   7.0125261e-01   6.5082451e-01   2.5964070e-01  -1.7103916e+00  -5.7104793e-01   3.0894306e-01   1.4160432e+00   1.2258842e+00   2.9854604e-01
   2.0900000e+00   7.0777382e-01   6.5341635e-01   2.5872771e-01  -1.7160866e+00  -5.6795622e-01   3.0939549e-01   1.4283169e+00   1.2288478e+00   2.9417991e-01
   2.1000000e+00   7.1432091e-01   6.5599904e-01   2.5780950e-01  -1.7217507e+00  -5.6486009e-01   3.0982981e-01   1.4406200e+00   1.2317678e+00   2.8980746e-01
   2.1100000e+00   7.2089377e-01   6.5857253e-01   2.5688613e-01  -1.7273838e+00  -5.6175970e-01   3.1024590e-01   1.4529521e+00   1.2346440e+00   2.8542924e-01
   2.1200000e+00   7.2749233e-01   6.6113675e-01   2.5595764e-01  -1.7329859e+00  -5.5865524e-01   3.1064363e-01   1.4653127e+00   1.2374764e+00   2.8104580e-01
   2.1300000e+00   7.3411647e-01   6.6369166e-01   2.5502408e-01  -1.7385569e+00  -5.5554689e-01   3.1102291e-01   1.4777015e+00   1.2402649e+00   2.7665770e-01
   2.1400000e+00   7.4076613e-01   6.6623722e-01   2.5408549e-01  -1.7440968e+00  -5.5243485e-01   3.1138362e-01   1.4901179e+00   1.2430095e+00   2.7226550e-01
   2.1500000e+00   7.4744119e-01   6.6877336e-01   2.5314191e-01  -1.7496056e+00  -5.4931929e-01   3.1172565e-01   1.5025615e+00   1.2457102e+00   2.6786975e-01
   2.1600000e+00   7.5414156e-01   6.7130004e-01   2.5219342e-01  -1.7550832e+00  -5.4620041e-01   3.1204891e-01   1.5150319e+00   1.2483669e+00   2.6347101e-01
   2.1700000e+00   7.6086716e-01   6.7381721e-01   2.5124004e-01  -1.7605296e+00  -5.4307839e-01   3.1235331e-01   1.5275287e+00   1.2509796e+00   2.5906984e-01
   2.1800000e+00   7.6761788e-01   6.7632482e-01   2.5028183e-01  -1.7659447e+00  -5.3995342e-01   3.1263875e-01   1.5400514e+00   1.2535483e+00   2.5466682e-01
   2.1900000e+00   7.7439362e-01   6.7882283e-01   2.4931885e-01  -1.7713286e+00  -5.3682569e-01   3.1290514e-01   1.5525995e+00   1.2560730e+00   2.5026250e-01
   2.2000000e+00   7.8119430e-01   6.8131118e-01   2.4835114e-01  -1.7766812e+00  -5.3369539e-01   3.1315240e-01   1.5651727e+00   1.2585536e+00   2.4585745e-01
   2.2100000e+00   7.8801981e-01   6.8378984e-01   2.4737876e-01  -1.7820025e+00  -5.3056271e-01   3.1338045e-01   1.5777704e+00   1.2609902e+00   2.4145224e-01
   2.2200000e+00   7.9487006e-01   6.8625874e-01   2.4640176e-01  -1.7872925e+00  -5.2742785e-01   3.1358922e-01   1.5903923e+00   1.2633827e+00   2.3704744e-01
   2.2300000e+00   8.0174495e-01   6.8871786e-01   2.4542020e-01  -1.7925511e+00  -5.2429100e-01   3.1377864e-01   1.6030379e+00   1.2657311e+00   2.3264362e-01
   2.2400000e+00   8.0864439e-01   6.9116713e-01   2.4443414e-01  -1.7977783e+00  -5.2115235e-01   3.1394864e-01   1.6157068e+00   1.2680356e+00   2.2824135e-01
   2.2500000e+00   8.1556826e-01   6.9360652e-01   2.4344362e-01  -1.8029741e+00  -5.1801210e-01   3.1409915e-01   1.6283985e+00   1.2702960e+00   2.2384120e-01
   2.2600000e+00   8.2251649e-01   6.9603599e-01   2.4244871e-01  -1.8081385e+00  -5.1487044e-01   3.1423012e-01   1.6411126e+00   1.2725124e+00   2.1944375e-01
   2.2700000e+00   8.2948895e-01   6.9845548e-01   2.4144946e-01  -1.8132715e+00  -5.1172757e-01   3.1434150e-01   1.6538486e+00   1.2746849e+00   2.1504956e-01
   2.2800000e+00   8.3648556e-01   7.0086496e-01   2.4044593e-01  -1.8183731e+00  -5.0858369e-01   3.1443324e-01   1.6666061e+00   1.2768135e+00   2.1065921e-01
   2.2900000e+00   8.4350622e-01   7.0326439e-01   2.3943818e-01  -1.8234432e+00  -5.0543899e-01   3.1450528e-01   1.6793847e+00   1.2788981e+00   2.0627327e-01
   2.3000000e+00   8.5055082e-01   7.0565371e-01   2.3842627e-01  -1.8284819e+00  -5.0229366e-01   3.1455760e-01   1.6921840e+00   1.2809390e+00   2.0189231e-01
   2.3100000e+00   8.5761926e-01   7.0803290e-01   2.3741027e-01  -1.8334891e+00  -4.9914791e-01   3.1459015e-01   1.7050034e+00   1.2829360e+00   1.9751690e-01
   2.3200000e+00   8.6471144e-01   7.1040191e-01   2.3639022e-01  -1.8384648e+00  -4.9600193e-01   3.1460290e-01   1.7178425e+00   1.2848893e+00   1.9314761e-01
   2.3300000e+00   8.7182726e-01   7.1276069e-01   2.3536619e-01  -1.8434091e+00  -4.9285593e-01   3.1459582e-01   1.7307010e+00   1.2867990e+00   1.8878502e-01
   2.3400000e+00   8.7896662e-01   7.1510922e-01   2.3433825e-01  -1.8483219e+00  -4.8971009e-01   3.1456890e-01   1.7435784e+00   1.2886651e+00   1.8442969e-01
   2.3500000e+00   8.8612941e-01   7.1744744e-01   2.3330646e-01  -1.8532033e+00  -4.8656463e-01   3.1452210e-01   1.7564742e+00   1.2904877e+00   1.8008218e-01
   2.3600000e+00   8.9331553e-01   7.1977533e-01   2.3227088e-01  -1.8580532e+00  -4.8341973e-01   3.1445543e-01   1.7693880e+00   1.2922668e+00   1.7574307e-01
   2.3700000e+00   9.0052488e-01   7.2209285e-01   2.3123157e-01  -1.8628717e+00  -4.8027559e-01   3.1436886e-01   1.7823194e+00   1.2940026e+00   1.7141292e-01
   2.3800000e+00   9.0775736e-01   7.2439995e-01   2.3018860e-01  -1.8676588e+00  -4.7713242e-01   3.1426240e-01   1.7952679e+00   1.2956951e+00   1.6709229e-01
   2.3900000e+00   9.1501285e-01   7.2669661e-01   2.2914204e-01  -1.8724144e+00  -4.7399042e-01   3.1413603e-01   1.8082331e+00   1.2973445e+00   1.6278174e-01
   2.4000000e+00   9.2229125e-01   7.2898278e-01   2.2809194e-01  -1.8771386e+00  -4.7084978e-01   3.1398977e-01   1.8212146e+00   1.2989508e+00   1.5848184e-01
   2.4100000e+00   9.2959247e-01   7.3125844e-01   2.2703839e-01  -1.8818314e+00  -4.6771070e-01   3.1382362e-01   1.8342120e+00   1.3005142e+00   1.5419313e-01
   2.4200000e+00   9.3691639e-01   7.3352354e-01   2.2598143e-01  -1.8864928e+00  -4.6457338e-01   3.1363759e-01   1.8472248e+00   1.3020347e+00   1.4991618e-01
   2.4300000e+00   9.4426290e-01   7.3577805e-01   2.2492115e-01  -1.8911228e+00  -4.6143803e-01   3.1343170e-01   1.8602525e+00   1.3035126e+00   1.4565153e-01
   2.4400000e+00   9.5163191e-01   7.3802195e-01   2.2385761e-01  -1.8957216e+00  -4.5830483e-01   3.1320597e-01   1.8732949e+00   1.3049478e+00   1.4139974e-01
   2.4500000e+00   9.5902331e-01   7.4025520e-01   2.2279087e-01  -1.9002889e+00  -4.5517398e-01   3.1296042e-01   1.8863514e+00   1.3063406e+00   1.3716135e-01
   2.4600000e+00   9.6643698e-01   7.4247776e-01   2.2172102e-01  -1.9048250e+00  -4.5204569e-01   3.1269509e-01   1.8994215e+00   1.3076911e+00   1.3293690e-01
   2.4700000e+00   9.7387283e-01   7.4468961e-01   2.2064810e-01  -1.9093299e+00  -4.4892016e-01   3.1241001e-01   1.9125050e+00   1.3089995e+00   1.2872694e-01
   2.4800000e+00   9.8133074e-01   7.4689071e-01   2.1957221e-01  -1.9138035e+00  -4.4579757e-01   3.1210522e-01   1.9256014e+00   1.3102658e+00   1.2453200e-01
   2.4900000e+00   9.8881060e-01   7.4908104e-01   2.1849340e-01  -1.9182458e+00  -4.4267813e-01   3.1178075e-01   1.9387102e+00   1.3114902e+00   1.2035261e-01
   2.5000000e+00   9.9631232e-01   7.5126057e-01   2.1741175e-01  -1.9226570e+00  -4.3956203e-01   3.1143666e-01   1.9518311e+00   1.3126729e+00   1.1618932e-01
   2.5100000e+00   1.0038358e+00   7.5342927e-01   2.1632732e-01  -1.9270371e+00  -4.3644947e-01   3.1107300e-01   1.9649635e+00   1.3138141e+00   1.1204263e-01
   2.5200000e+00   1.0113809e+00   7.5558711e-01   2.1524020e-01  -1.9313860e+00  -4.3334064e-01   3.1068982e-01   1.9781072e+00   1.3149138e+00   1.0791308e-01
   2.5300000e+00   1.0189475e+00   7.5773406e-01   2.1415045e-01  -1.9357039e+00  -4.3023575e-01   3.1028718e-01   1.9912617e+00   1.3159724e+00   1.0380118e-01
   2.5400000e+00   1.0265355e+00   7.5987011e-01   2.1305814e-01  -1.9399908e+00  -4.2713498e-01   3.0986514e-01   2.0044265e+00   1.3169899e+00   9.9707440e-02
   2.5500000e+00   1.0341449e+00   7.6199522e-01   2.1196335e-01  -1.9442466e+00  -4.2403852e-01   3.0942378e-01   2.0176013e+00   1.3179666e+00   9.5632378e-02
   2.5600000e+00   1.0417754e+00   7.6410936e-01   2.1086616e-01  -1.9484715e+00  -4.2094657e-01   3.0896317e-01   2.0307857e+00   1.3189027e+00   9.1576496e-02
   2.5700000e+00   1.0494270e+00   7.6621253e-01   2.0976663e-01  -1.9526656e+00  -4.1785933e-01   3.0848338e-01   2.0439793e+00   1.3197983e+00   8.7540294e-02
   2.5800000e+00   1.0570996e+00   7.6830469e-01   2.0866484e-01  -1.9568288e+00  -4.1477698e-01   3.0798449e-01   2.0571815e+00   1.3206536e+00   8.3524266e-02
   2.5900000e+00   1.0647931e+00   7.7038582e-01   2.0756086e-01  -1.9609611e+00  -4.1169971e-01   3.0746659e-01   2.0703922e+00   1.3214689e+00   7.9528902e-02
   2.6000000e+00   1.0725073e+00   7.7245590e-01   2.0645477e-01  -1.9650628e+00  -4.0862772e-01   3.0692977e-01   2.0836108e+00   1.3222443e+00   7.5554689e-02
   2.6100000e+00   1.0802421e+00   7.7451491e-01   2.0534664e-01  -1.9691337e+00  -4.0556119e-01   3.0637411e-01   2.0968369e+00   1.3229801e+00   7.1602104e-02
   2.6200000e+00   1.0879975e+00   7.7656283e-01   2.0423655e-01  -1.9731740e+00  -4.0250031e-01   3.0579972e-01   2.1100703e+00   1.3236764e+00   6.7671624e-02
   2.6300000e+00   1.0957734e+00   7.7859963e-01   2.0312458e-01  -1.9771837e+00  -3.9944527e-01   3.0520670e-01   2.1233103e+00   1.3243336e+00   6.3763715e-02
   2.6400000e+00   1.1035695e+00   7.8062531e-01   2.0201079e-01  -1.9811629e+00  -3.9639625e-01   3.0459515e-01   2.1365568e+00   1.3249518e+00   5.9878842e-02
   2.6500000e+00   1.1113858e+00   7.8263984e-01   2.0089527e-01  -1.9851117e+00  -3.9335344e-01   3.0396517e-01   2.1498092e+00   1.3255313e+00   5.6017462e-02
   2.6600000e+00   1.1192223e+00   7.8464321e-01   1.9977810e-01  -1.9890300e+00  -3.9031702e-01   3.0331689e-01   2.1630673e+00   1.3260723e+00   5.2180026e-02
   2.6700000e+00   1.1270787e+00   7.8663540e-01   1.9865934e-01  -1.9929180e+00  -3.8728717e-01   3.0265042e-01   2.1763306e+00   1.3265750e+00   4.8366979e-02
   2.6800000e+00   1.1349549e+00   7.8861639e-01   1.9753907e-01  -1.9967758e+00  -3.8426408e-01   3.0196587e-01   2.1895987e+00   1.3270397e+00   4.4578760e-02
   2.6900000e+00   1.1428509e+00   7.9058618e-01   1.9641738e-01  -2.0006033e+00  -3.8124792e-01   3.0126338e-01   2.2028712e+00   1.3274667e+00   4.0815802e-02
   2.7000000e+00   1.1507666e+00   7.9254474e-01   1.9529434e-01  -2.0044008e+00  -3.7823888e-01   3.0054306e-01   2.2161479e+00   1.3278562e+00   3.7078531e-02
   2.7100000e+00   1.1587018e+00   7.9449206e-01   1.9417003e-01  -2.0081681e+00  -3.7523713e-01   2.9980506e-01   2.2294282e+00   1.3282084e+00   3.3367367e-02
   2.7200000e+00   1.1666564e+00   7.9642813e-01   1.9304452e-01  -2.0119055e+00  -3.7224285e-01   2.9904949e-01   2.2427119e+00   1.3285236e+00   2.9682723e-02
   2.7300000e+00   1.1746303e+00   7.9835295e-01   1.9191789e-01  -2.0156130e+00  -3.6925621e-01   2.9827651e-01   2.2559986e+00   1.3288022e+00   2.6025005e-02
   2.7400000e+00   1.1826234e+00   8.0026649e-01   1.9079022e-01  -2.0192907e+00  -3.6627738e-01   2.9748625e-01   2.2692878e+00   1.3290442e+00   2.2394613e-02
   2.7500000e+00   1.1906356e+00   8.0216875e-01   1.8966158e-01  -2.0229386e+00  -3.6330655e-01   2.9667886e-01   2.2825793e+00   1.3292502e+00   1.8791939e-02
   2.7600000e+00   1.1986668e+00   8.0405972e-01   1.8853206e-01  -2.0265568e+00  -3.6034387e-01   2.9585448e-01   2.2958727e+00   1.3294202e+00   1.5217368e-02
   2.7700000e+00   1.2067168e+00   8.0593939e-01   1.8740174e-01  -2.0301455e+00  -3.5738952e-01   2.9501327e-01   2.3091676e+00   1.3295547e+00   1.1671279e-02
   2.7800000e+00   1.2147855e+00   8.0780775e-01   1.8627068e-01  -2.0337047e+00  -3.5444367e-01   2.9415539e-01   2.3224637e+00   1.3296538e+00   8.1540434e-03
   2.7900000e+00   1.2228729e+00   8.0966480e-01   1.8513897e-01  -2.0372344e+00  -3.5150648e-01   2.9328098e-01   2.3357606e+00   1.3297179e+00   4.6660236e-03
   2.8000000e+00   1.2309788e+00   8.1151053e-01   1.8400669e-01  -2.0407348e+00  -3.4857812e-01   2.9239021e-01   2.3490579e+00   1.3297472e+00   1.2075763e-03
   2.8100000e+00   1.2391031e+00   8.1334493e-01   1.8287392e-01  -2.0442060e+00  -3.4565874e-01   2.9148325e-01   2.3623554e+00   1.3297422e+00  -2.2209499e-03
   2.8200000e+00   1.2472456e+00   8.1516800e-01   1.8174072e-01  -2.0476480e+00  -3.4274851e-01   2.9056026e-01   2.3756527e+00   1.3297029e+00  -5.6192141e-03
   2.8300000e+00   1.2554064e+00   8.1697974e-01   1.8060719e-01  -2.0510610e+00  -3.3984760e-01   2.8962141e-01   2.3889494e+00   1.3296299e+00  -8.9868829e-03
   2.8400000e+00   1.2635852e+00   8.1878015e-01   1.7947339e-01  -2.0544450e+00  -3.3695615e-01   2.8866687e-01   2.4022452e+00   1.3295233e+00  -1.2323631e-02
   2.8500000e+00   1.2717820e+00   8.2056921e-01   1.7833942e-01  -2.0578002e+00  -3.3407432e-01   2.8769683e-01   2.4155397e+00   1.3293836e+00  -1.5629140e-02
   2.8600000e+00   1.2799965e+00   8.2234693e-01   1.7720533e-01  -2.0611265e+00  -3.3120227e-01   2.8671146e-01   2.4288327e+00   1.3292109e+00  -1.8903101e-02
   2.8700000e+00   1.2882289e+00   8.2411332e-01   1.7607122e-01  -2.0644242e+00  -3.2834015e-01   2.8571093e-01   2.4421238e+00   1.3290057e+00  -2.2145211e-02
   2.8800000e+00   1.2964788e+00   8.2586836e-01   1.7493716e-01  -2.0676934e+00  -3.2548811e-01   2.8469544e-01   2.4554127e+00   1.3287681e+00  -2.5355178e-02
   2.8900000e+00   1.3047462e+00   8.2761206e-01   1.7380322e-01  -2.0709340e+00  -3.2264630e-01   2.8366518e-01   2.4686991e+00   1.3284987e+00  -2.8532714e-02
   2.9000000e+00   1.3130310e+00   8.2934442e-01   1.7266949e-01  -2.0741463e+00  -3.1981486e-01   2.8262032e-01   2.4819826e+00   1.3281976e+00  -3.1677544e-02
   2.9100000e+00   1.3213330e+00   8.3106545e-01   1.7153604e-01  -2.0773304e+00  -3.1699395e-01   2.8156106e-01   2.4952629e+00   1.3278653e+00  -3.4789396e-02
   2.9200000e+00   1.3296522e+00   8.3277515e-01   1.7040296e-01  -2.0804862e+00  -3.1418370e-01   2.8048760e-01   2.5085398e+00   1.3275020e+00  -3.7868011e-02
   2.9300000e+00   1.3379885e+00   8.3447351e-01   1.6927030e-01  -2.0836141e+00  -3.1138425e-01   2.7940013e-01   2.5218129e+00   1.3271081e+00  -4.0913136e-02
   2.9400000e+00   1.3463417e+00   8.3616055e-01   1.6813816e-01  -2.0867140e+00  -3.0859575e-01   2.7829884e-01   2.5350819e+00   1.3266839e+00  -4.3924525e-02
   2.9500000e+00   1.3547117e+00   8.3783628e-01   1.6700661e-01  -2.0897860e+00  -3.0581833e-01   2.7718395e-01   2.5483465e+00   1.3262297e+00  -4.6901943e-02
   2.9600000e+00   1.3630984e+00   8.3950069e-01   1.6587573e-01  -2.0928304e+00  -3.0305213e-01   2.7605565e-01   2.5616064e+00   1.3257460e+00  -4.9845163e-02
   2.9700000e+00   1.3715017e+00   8.4115379e-01   1.6474559e-01  -2.0958471e+00  -3.0029727e-01   2.7491415e-01   2.5748613e+00   1.3252330e+00  -5.2753964e-02
   2.9800000e+00   1.3799214e+00   8.4279560e-01   1.6361627e-01  -2.0988364e+00  -2.9755389e-01   2.7375966e-01   2.5881109e+00   1.3246911e+00  -5.5628137e-02
   2.9900000e+00   1.3883575e+00   8.4442612e-01   1.6248784e-01  -2.1017982e+00  -2.9482213e-01   2.7259237e-01   2.6013550e+00   1.3241206e+00  -5.8467479e-02
   3.0000000e+00   1.3968099e+00   8.4604536e-01   1.6136038e-01  -2.1047328e+00  -2.9210210e-01   2.7141251e-01   2.6145932e+00   1.3235219e+00  -6.1271796e-02
   3.0100000e+00   1.4052784e+00   8.4765333e-01   1.6023397e-01  -2.1076403e+00  -2.8939393e-01   2.7022028e-01   2.6278253e+00   1.3228953e+00  -6.4040903e-02
   3.0200000e+00   1.4137629e+00   8.4925005e-01   1.5910867e-01  -2.1105208e+00  -2.8669774e-01   2.6901591e-01   2.6410511e+00   1.3222412e+00  -6.6774623e-02
   3.0300000e+00   1.4222634e+00   8.5083551e-01   1.5798457e-01  -2.1133743e+00  -2.8401366e-01   2.6779959e-01   2.6542701e+00   1.3215600e+00  -6.9472789e-02
   3.0400000e+00   1.4307796e+00   8.5240974e-01   1.5686174e-01  -2.1162011e+00  -2.8134180e-01   2.6657156e-01   2.6674822e+00   1.3208519e+00  -7.2135241e-02
   3.0500000e+00   1.4393115e+00   8.5397275e-01   1.5574025e-01  -2.1190012e+00  -2.7868227e-01   2.6533203e-01   2.6806870e+00   1.3201174e+00  -7.4761828e-02
   3.0600000e+00   1.4478590e+00   8.5552455e-01   1.5462018e-01  -2.1217748e+00  -2.7603520e-01   2.6408121e-01   2.6938844e+00   1.3193568e+00  -7.7352407e-02
   3.0700000e+00   1.4564220e+00   8.5706516e-01   1.5350159e-01  -2.1245219e+00  -2.7340069e-01   2.6281934e-01   2.7070741e+00   1.3185705e+00  -7.9906845e-02
   3.0800000e+00   1.4650003e+00   8.5859459e-01   1.5238457e-01  -2.1272428e+00  -2.7077886e-01   2.6154663e-01   2.7202557e+00   1.3177588e+00  -8.2425017e-02
   3.0900000e+00   1.4735938e+00   8.6011286e-01   1.5126918e-01  -2.1299375e+00  -2.6816980e-01   2.6026331e-01   2.7334292e+00   1.3169222e+00  -8.4906807e-02
   3.1000000e+00   1.4822025e+00   8.6161998e-01   1.5015550e-01  -2.1326062e+00  -2.6557363e-01   2.5896959e-01   2.7465941e+00   1.3160609e+00  -8.7352105e-02
   3.1100000e+00   1.4908262e+00   8.6311597e-01   1.4904360e-01  -2.1352491e+00  -2.6299045e-01   2.5766571e-01   2.7597503e+00   1.3151753e+00  -8.9760813e-02
   3.1200000e+00   1.4994648e+00   8.6460086e-01   1.4793354e-01  -2.1378661e+00  -2.6042036e-01   2.5635190e-01   2.7728975e+00   1.3142658e+00  -9.2132840e-02
   3.1300000e+00   1.5081182e+00   8.6607465e-01   1.4682541e-01  -2.1404575e+00  -2.5786345e-01   2.5502837e-01   2.7860355e+00   1.3133328e+00  -9.4468103e-02
   3.1400000e+00   1.5167862e+00   8.6753737e-01   1.4571927e-01  -2.1430234e+00  -2.5531983e-01   2.5369537e-01   2.7991641e+00   1.3123766e+00  -9.6766528e-02
   3.1500000e+00   1.5254689e+00   8.6898904e-01   1.4461518e-01  -2.1455639e+00  -2.5278959e-01   2.5235311e-01   2.8122830e+00   1.3113976e+00  -9.9028049e-02
   3.1600000e+00   1.5341660e+00   8.7042968e-01   1.4351323e-01  -2.1480792e+00  -2.5027281e-01   2.5100183e-01   2.8253920e+00   1.3103962e+00  -1.0125261e-01
   3.1700000e+00   1.5428774e+00   8.7185931e-01   1.4241348e-01  -2.1505695e+00  -2.4776959e-01   2.4964175e-01   2.8384909e+00   1.3093727e+00  -1.0344016e-01
   3.1800000e+00   1.5516031e+00   8.7327796e-01   1.4131599e-01  -2.1530347e+00  -2.4528001e-01   2.4827312e-01   2.8515794e+00   1.3083276e+00  -1.0559067e-01
   3.1900000e+00   1.5603430e+00   8.7468564e-01   1.4022083e-01  -2.1554751e+00  -2.4280416e-01   2.4689615e-01   2.8646573e+00   1.3072611e+00  -1.0770409e-01
   3.2000000e+00   1.5690968e+00   8.7608238e-01   1.3912808e-01  -2.1578908e+00  -2.4034212e-01   2.4551109e-01   2.8777245e+00   1.3061737e+00  -1.0978040e-01
   3.2100000e+00   1.5778646e+00   8.7746821e-01   1.3803780e-01  -2.1602820e+00  -2.3789397e-01   2.4411816e-01   2.8907807e+00   1.3050656e+00  -1.1181960e-01
   3.2200000e+00   1.5866461e+00   8.7884315e-01   1.3695006e-01  -2.1626487e+00  -2.3545979e-01   2.4271759e-01   2.9038258e+00   1.3039374e+00  -1.1382166e-01
   3.2300000e+00   1.5954414e+00   8.8020722e-01   1.3586491e-01  -2.1649912e+00  -2.3303965e-01   2.4130962e-01   2.9168594e+00   1.3027894e+00  -1.1578660e-01
   3.2400000e+00   1.6042502e+00   8.8156045e-01   1.3478243e-01  -2.1673096e+00  -2.3063363e-01   2.3989448e-01   2.9298815e+00   1.3016219e+00  -1.1771442e-01
   3.2500000e+00   1.6130726e+00   8.8290288e-01   1.3370269e-01  -2.1696039e+00  -2.2824179e-01   2.3847240e-01   2.9428918e+00   1.3004352e+00  -1.1960514e-01
   3.2600000e+00   1.6219083e+00   8.8423452e-01   1.3262573e-01  -2.1718745e+00  -2.2586421e-01   2.3704362e-01   2.9558901e+00   1.2992299e+00  -1.2145879e-01
   3.2700000e+00   1.6307572e+00   8.8555540e-01   1.3155164e-01  -2.1741213e+00  -2.2350095e-01   2.3560836e-01   2.9688763e+00   1.2980062e+00  -1.2327538e-01
   3.2800000e+00   1.6396193e+00   8.8686556e-01   1.3048047e-01  -2.1763445e+00  -2.2115207e-01   2.3416687e-01   2.9818502e+00   1.2967646e+00  -1.2505498e-01
   3.2900000e+00   1.6484945e+00   8.8816502e-01   1.2941228e-01  -2.1785444e+00  -2.1881763e-01   2.3271936e-01   2.9948116e+00   1.2955053e+00  -1.2679762e-01
   3.3000000e+00   1.6573826e+00   8.8945382e-01   1.2834713e-01  -2.1807209e+00  -2.1649771e-01   2.3126608e-01   3.0077603e+00   1.2942288e+00  -1.2850336e-01
   3.3100000e+00   1.6662835e+00   8.9073197e-01   1.2728509e-01  -2.1828744e+00  -2.1419234e-01   2.2980725e-01   3.0206961e+00   1.2929354e+00  -1.3017226e-01
   3.3200000e+00   1.6751972e+00   8.9199953e-01   1.2622622e-01  -2.1850048e+00  -2.1190158e-01   2.2834310e-01   3.0336189e+00   1.2916255e+00  -1.3180440e-01
   3.3300000e+00   1.6841235e+00   8.9325651e-01   1.2517058e-01  -2.1871125e+00  -2.0962550e-01   2.2687387e-01   3.0465285e+00   1.2902995e+00  -1.3339986e-01
   3.3400000e+00   1.6930623e+00   8.9450295e-01   1.2411821e-01  -2.1891974e+00  -2.0736413e-01   2.2539978e-01   3.0594248e+00   1.2889577e+00  -1.3495871e-01
   3.3500000e+00   1.7020135e+00   8.9573888e-01   1.2306920e-01  -2.1912598e+00  -2.0511752e-01   2.2392107e-01   3.0723076e+00   1.2876004e+00  -1.3648106e-01
   3.3600000e+00   1.7109770e+00   8.9696435e-01   1.2202358e-01  -2.1932998e+00  -2.0288573e-01   2.2243796e-01   3.0851768e+00   1.2862282e+00  -1.3796700e-01
   3.3700000e+00   1.7199528e+00   8.9817937e-01   1.2098142e-01  -2.1953175e+00  -2.0066879e-01   2.2095068e-01   3.0980322e+00   1.2848413e+00  -1.3941665e-01
   3.3800000e+00   1.7289406e+00   8.9938399e-01   1.1994277e-01  -2.1973132e+00  -1.9846673e-01   2.1945945e-01   3.1108736e+00   1.2834400e+00  -1.4083012e-01
   3.3900000e+00   1.7379404e+00   9.0057824e-01   1.1890770e-01  -2.1992869e+00  -1.9627961e-01   2.1796451e-01   3.1237009e+00   1.2820248e+00  -1.4220752e-01
   3.4000000e+00   1.7469521e+00   9.0176215e-01   1.1787625e-01  -2.2012389e+00  -1.9410746e-01   2.1646608e-01   3.1365140e+00   1.2805960e+00  -1.4354899e-01
   3.4100000e+00   1.7559756e+00   9.0293577e-01   1.1684848e-01  -2.2031691e+00  -1.9195031e-01   2.1496437e-01   3.1493128e+00   1.2791540e+00  -1.4485467e-01
   3.4200000e+00   1.7650108e+00   9.0409913e-01   1.1582443e-01  -2.2050779e+00  -1.8980819e-01   2.1345963e-01   3.1620971e+00   1.2776991e+00  -1.4612469e-01
   3.4300000e+00   1.7740576e+00   9.0525227e-01   1.1480418e-01  -2.2069653e+00  -1.8768113e-01   2.1195205e-01   3.1748667e+00   1.2762317e+00  -1.4735921e-01
   3.4400000e+00   1.7831158e+00   9.0639523e-01   1.1378776e-01  -2.2088316e+00  -1.8556916e-01   2.1044188e-01   3.1876217e+00   1.2747521e+00  -1.4855837e-01
   3.4500000e+00   1.7921854e+00   9.0752804e-01   1.1277523e-01  -2.2106768e+00  -1.8347231e-01   2.0892932e-01   3.2003617e+00   1.2732606e+00  -1.4972235e-01
   3.4600000e+00   1.8012663e+00   9.0865075e-01   1.1176663e-01  -2.2125011e+00  -1.8139059e-01   2.0741460e-01   3.2130868e+00   1.2717578e+00  -1.5085131e-01
   3.4700000e+00   1.8103584e+00   9.0976339e-01   1.1076203e-01  -2.2143046e+00  -1.7932403e-01   2.0589793e-01   3.2257968e+00   1.2702438e+00  -1.5194543e-01
   3.4800000e+00   1.8194616e+00   9.1086600e-01   1.0976146e-01  -2.2160876e+00  -1.7727264e-01   2.0437953e-01   3.2384917e+00   1.2687190e+00  -1.5300488e-01
   3.4900000e+00   1.8285757e+00   9.1195863e-01   1.0876498e-01  -2.2178501e+00  -1.7523645e-01   2.0285961e-01   3.2511712e+00   1.2671838e+00  -1.5402985e-01
   3.5000000e+00   1.8377007e+00   9.1304132e-01   1.0777263e-01  -2.2195924e+00  -1.7321546e-01   2.0133838e-01   3.2638353e+00   1.2656386e+00  -1.5502054e-01
   3.5100000e+00   1.8468365e+00   9.1411410e-01   1.0678446e-01  -2.2213145e+00  -1.7120969e-01   1.9981607e-01   3.2764839e+00   1.2640836e+00  -1.5597714e-01
   3.5200000e+00   1.8559830e+00   9.1517702e-01   1.0580051e-01  -2.2230166e+00  -1.6921915e-01   1.9829286e-01   3.2891170e+00   1.2625192e+00  -1.5689986e-01
   3.5300000e+00   1.8651400e+00   9.1623012e-01   1.0482083e-01  -2.2246989e+00  -1.6724384e-01   1.9676898e-01   3.3017343e+00   1.2609457e+00  -1.5778890e-01
   3.5400000e+00   1.8743075e+00   9.1727345e-01   1.0384547e-01  -2.2263616e+00  -1.6528377e-01   1.9524464e-01   3.3143358e+00   1.2593635e+00  -1.5864448e-01
   3.5500000e+00   1.8834854e+00   9.1830705e-01   1.0287446e-01  -2.2280047e+00  -1.6333895e-01   1.9372003e-01   3.3269215e+00   1.2577730e+00  -1.5946682e-01
   3.5600000e+00   1.8926736e+00   9.1933095e-01   1.0190786e-01  -2.2296284e+00  -1.6140938e-01   1.9219535e-01   3.3394913e+00   1.2561743e+00  -1.6025615e-01
   3.5700000e+00   1.9018720e+00   9.2034522e-01   1.0094569e-01  -2.2312329e+00  -1.5949505e-01   1.9067082e-01   3.3520450e+00   1.2545680e+00  -1.6101269e-01
   3.5800000e+00   1.9110805e+00   9.2134988e-01   9.9988012e-02  -2.2328183e+00  -1.5759596e-01   1.8914662e-01   3.3645826e+00   1.2529542e+00  -1.6173669e-01
   3.5900000e+00   1.9202990e+00   9.2234499e-01   9.9034854e-02  -2.2343849e+00  -1.5571212e-01   1.8762297e-01   3.3771041e+00   1.2513334e+00  -1.6242838e-01
   3.6000000e+00   1.9295274e+00   9.2333059e-01   9.8086259e-02  -2.2359326e+00  -1.5384351e-01   1.8610004e-01   3.3896093e+00   1.2497058e+00  -1.6308801e-01
   3.6100000e+00   1.9387656e+00   9.2430673e-01   9.7142266e-02  -2.2374618e+00  -1.5199012e-01   1.8457804e-01   3.4020981e+00   1.2480718e+00  -1.6371583e-01
   3.6200000e+00   1.9480135e+00   9.2527346e-01   9.6202911e-02  -2.2389725e+00  -1.5015195e-01   1.8305716e-01   3.4145707e+00   1.2464316e+00  -1.6431209e-01
   3.6300000e+00   1.9572710e+00   9.2623081e-01   9.5268232e-02  -2.2404649e+00  -1.4832898e-01   1.8153759e-01   3.4270268e+00   1.2447857e+00  -1.6487705e-01
   3.6400000e+00   1.9665381e+00   9.2717884e-01   9.4338265e-02  -2.2419391e+00  -1.4652119e-01   1.8001951e-01   3.4394664e+00   1.2431342e+00  -1.6541097e-01
   3.6500000e+00   1.9758146e+00   9.2811759e-01   9.3413046e-02  -2.2433954e+00  -1.4472858e-01   1.7850312e-01   3.4518894e+00   1.2414776e+00  -1.6591413e-01
   3.6600000e+00   1.9851004e+00   9.2904711e-01   9.2492608e-02  -2.2448337e+00  -1.4295113e-01   1.7698859e-01   3.4642959e+00   1.2398161e+00  -1.6638679e-01
   3.6700000e+00   1.9943955e+00   9.2996746e-01   9.1576986e-02  -2.2462544e+00  -1.4118881e-01   1.7547611e-01   3.4766857e+00   1.2381500e+00  -1.6682923e-01
   3.6800000e+00   2.0036997e+00   9.3087867e-01   9.0666212e-02  -2.2476576e+00  -1.3944160e-01   1.7396585e-01   3.4890589e+00   1.2364796e+00  -1.6724172e-01
   3.6900000e+00   2.0130130e+00   9.3178080e-01   8.9760318e-02  -2.2490433e+00  -1.3770949e-01   1.7245800e-01   3.5014153e+00   1.2348053e+00  -1.6762456e-01
   3.7000000e+00   2.0223353e+00   9.3267389e-01   8.8859335e-02  -2.2504118e+00  -1.3599244e-01   1.7095272e-01   3.5137550e+00   1.2331273e+00  -1.6797803e-01
   3.7100000e+00   2.0316665e+00   9.3355800e-01   8.7963294e-02  -2.2517632e+00  -1.3429043e-01   1.6945020e-01   3.5260778e+00   1.2314459e+00  -1.6830241e-01
   3.7200000e+00   2.0410064e+00   9.3443317e-01   8.7072224e-02  -2.2530977e+00  -1.3260343e-01   1.6795059e-01   3.5383839e+00   1.2297614e+00  -1.6859800e-01
   3.7300000e+00   2.0503551e+00   9.3529946e-01   8.6186154e-02  -2.2544153e+00  -1.3093141e-01   1.6645408e-01   3.5506731e+00   1.2280740e+00  -1.6886510e-01
   3.7400000e+00   2.0597124e+00   9.3615691e-01   8.5305111e-02  -2.2557163e+00  -1.2927434e-01   1.6496082e-01   3.5629454e+00   1.2263842e+00  -1.6910401e-01
   3.7500000e+00   2.0690782e+00   9.3700558e-01   8.4429122e-02  -2.2570009e+00  -1.2763219e-01   1.6347098e-01   3.5752007e+00   1.2246921e+00  -1.6931502e-01
   3.7600000e+00   2.0784525e+00   9.3784551e-01   8.3558215e-02  -2.2582690e+00  -1.2600491e-01   1.6198472e-01   3.5874392e+00   1.2229980e+00  -1.6949846e-01
   3.7700000e+00   2.0878351e+00   9.3867676e-01   8.2692413e-02  -2.2595210e+00  -1.2439248e-01   1.6050220e-01   3.5996607e+00   1.2213022e+00  -1.6965461e-01
   3.7800000e+00   2.0972260e+00   9.3949938e-01   8.1831742e-02  -2.2607569e+00  -1.2279486e-01   1.5902358e-01   3.6118652e+00   1.2196050e+00  -1.6978380e-01
   3.7900000e+00   2.1066251e+00   9.4031341e-01   8.0976224e-02  -2.2619770e+00  -1.2121200e-01   1.5754900e-01   3.6240528e+00   1.2179067e+00  -1.6988634e-01
   3.8000000e+00   2.1160322e+00   9.4111892e-01   8.0125884e-02  -2.2631812e+00  -1.1964387e-01   1.5607862e-01   3.6362234e+00   1.2162074e+00  -1.6996254e-01
   3.8100000e+00   2.1254474e+00   9.4191595e-01   7.9280742e-02  -2.2643699e+00  -1.1809042e-01   1.5461259e-01   3.6483769e+00   1.2145076e+00  -1.7001272e-01
   3.8200000e+00   2.1348705e+00   9.4270455e-01   7.8440820e-02  -2.2655431e+00  -1.1655160e-01   1.5315106e-01   3.6605135e+00   1.2128073e+00  -1.7003721e-01
   3.8300000e+00   2.1443015e+00   9.4348478e-01   7.7606139e-02  -2.2667010e+00  -1.1502738e-01   1.5169417e-01   3.6726331e+00   1.2111069e+00  -1.7003631e-01
   3.8400000e+00   2.1537402e+00   9.4425669e-01   7.6776717e-02  -2.2678437e+00  -1.1351771e-01   1.5024206e-01   3.6847357e+00   1.2094067e+00  -1.7001037e-01
   3.8500000e+00   2.1631866e+00   9.4502033e-01   7.5952574e-02  -2.2689714e+00  -1.1202253e-01   1.4879488e-01   3.6968212e+00   1.2077068e+00  -1.6995971e-01
   3.8600000e+00   2.1726406e+00   9.4577576e-01   7.5133727e-02  -2.2700842e+00  -1.1054180e-01   1.4735275e-01   3.7088898e+00   1.2060076e+00  -1.6988464e-01
   3.8700000e+00   2.1821021e+00   9.4652303e-01   7.4320193e-02  -2.2711823e+00  -1.0907546e-01   1.4591581e-01   3.7209414e+00   1.2043093e+00  -1.6978551e-01
   3.8800000e+00   2.1915710e+00   9.4726218e-01   7.3511990e-02  -2.2722657e+00  -1.0762347e-01   1.4448420e-01   3.7329760e+00   1.2026120e+00  -1.6966264e-01
   3.8900000e+00   2.2010473e+00   9.4799328e-01   7.2709131e-02  -2.2733348e+00  -1.0618576e-01   1.4305804e-01   3.7449936e+00   1.2009161e+00  -1.6951637e-01
   3.9000000e+00   2.2105308e+00   9.4871638e-01   7.1911632e-02  -2.2743895e+00  -1.0476229e-01   1.4163745e-01   3.7569943e+00   1.1992218e+00  -1.6934702e-01
   3.9100000e+00   2.2200216e+00   9.4943153e-01   7.1119507e-02  -2.2754301e+00  -1.0335299e-01   1.4022258e-01   3.7689781e+00   1.1975293e+00  -1.6915494e-01
   3.9200000e+00   2.2295194e+00   9.5013879e-01   7.0332768e-02  -2.2764566e+00  -1.0195782e-01   1.3881352e-01   3.7809449e+00   1.1958388e+00  -1.6894046e-01
   3.9300000e+00   2.2390243e+00   9.5083821e-01   6.9551428e-02  -2.2774693e+00  -1.0057671e-01   1.3741041e-01   3.7928948e+00   1.1941506e+00  -1.6870391e-01
   3.9400000e+00   2.2485362e+00   9.5152984e-01   6.8775498e-02  -2.2784682e+00  -9.9209594e-02   1.3601336e-01   3.8048279e+00   1.1924648e+00  -1.6844564e-01
   3.9500000e+00   2.2580549e+00   9.5221374e-01   6.8004989e-02  -2.2794535e+00  -9.7856422e-02   1.3462249e-01   3.8167441e+00   1.1907818e+00  -1.6816597e-01
   3.9600000e+00   2.2675804e+00   9.5288996e-01   6.7239911e-02  -2.2804254e+00  -9.6517126e-02   1.3323790e-01   3.8286436e+00   1.1891016e+00  -1.6786526e-01
   3.9700000e+00   2.2771127e+00   9.5355855e-01   6.6480273e-02  -2.2813839e+00  -9.5191645e-02   1.3185970e-01   3.8405262e+00   1.1874246e+00  -1.6754384e-01
   3.9800000e+00   2.2866516e+00   9.5421958e-01   6.5726083e-02  -2.2823292e+00  -9.3879913e-02   1.3048801e-01   3.8523921e+00   1.1857508e+00  -1.6720204e-01
   3.9900000e+00   2.2961970e+00   9.5487309e-01   6.4977349e-02  -2.2832615e+00  -9.2581865e-02   1.2912292e-01   3.8642412e+00   1.1840806e+00  -1.6684022e-01
   4.0000000e+00   2.3057490e+00   9.5551914e-01   6.4234077e-02  -2.2841809e+00  -9.1297434e-02   1.2776453e-01   3.8760737e+00   1.1824141e+00  -1.6645870e-01
   4.0100000e+00   2.3153074e+00   9.5615779e-01   6.3496274e-02  -2.2850875e+00  -9.0026554e-02   1.2641295e-01   3.8878895e+00   1.1807515e+00  -1.6605784e-01
   4.0200000e+00   2.3248721e+00   9.5678909e-01   6.2763945e-02  -2.2859815e+00  -8.8769155e-02   1.2506827e-01   3.8996887e+00   1.1790931e+00  -1.6563796e-01
   4.0300000e+00   2.3344432e+00   9.5741309e-01   6.2037094e-02  -2.2868630e+00  -8.7525167e-02   1.2373059e-01   3.9114714e+00   1.1774389e+00  -1.6519941e-01
   4.0400000e+00   2.3440204e+00   9.5802985e-01   6.1315726e-02  -2.2877320e+00  -8.6294521e-02   1.2239998e-01   3.9232375e+00   1.1757892e+00  -1.6474253e-01
   4.0500000e+00   2.3536037e+00   9.5863942e-01   6.0599842e-02  -2.2885889e+00  -8.5077146e-02   1.2107656e-01   3.9349872e+00   1.1741441e+00  -1.6426767e-01
   4.0600000e+00   2.3631931e+00   9.5924186e-01   5.9889446e-02  -2.2894336e+00  -8.3872968e-02   1.1976039e-01   3.9467204e+00   1.1725039e+00  -1.6377515e-01
   4.0700000e+00   2.3727885e+00   9.5983723e-01   5.9184539e-02  -2.2902664e+00  -8.2681915e-02   1.1845156e-01   3.9584373e+00   1.1708687e+00  -1.6326532e-01
   4.0800000e+00   2.3823899e+00   9.6042557e-01   5.8485122e-02  -2.2910873e+00  -8.1503914e-02   1.1715016e-01   3.9701378e+00   1.1692387e+00  -1.6273851e-01
   4.0900000e+00   2.3919970e+00   9.6100695e-01   5.7791195e-02  -2.2918965e+00  -8.0338889e-02   1.1585626e-01   3.9818221e+00   1.1676140e+00  -1.6219507e-01
   4.1000000e+00   2.4016100e+00   9.6158142e-01   5.7102758e-02  -2.2926941e+00  -7.9186766e-02   1.1456994e-01   3.9934901e+00   1.1659948e+00  -1.6163533e-01
   4.1100000e+00   2.4112286e+00   9.6214902e-01   5.6419809e-02  -2.2934803e+00  -7.8047467e-02   1.1329127e-01   4.0051420e+00   1.1643814e+00  -1.6105962e-01
   4.1200000e+00   2.4208529e+00   9.6270983e-01   5.5742347e-02  -2.2942551e+00  -7.6920916e-02   1.1202032e-01   4.0167778e+00   1.1627737e+00  -1.6046829e-01
   4.1300000e+00   2.4304828e+00   9.6326389e-01   5.5070368e-02  -2.2950188e+00  -7.5807036e-02   1.1075717e-01   4.0283975e+00   1.1611721e+00  -1.5986166e-01
   4.1400000e+00   2.4401182e+00   9.6381126e-01   5.4403870e-02  -2.2957713e+00  -7.4705749e-02   1.0950188e-01   4.0400012e+00   1.1595766e+00  -1.5924007e-01
   4.1500000e+00   2.4497590e+00   9.6435198e-01   5.3742848e-02  -2.2965129e+00  -7.3616974e-02   1.0825451e-01   4.0515890e+00   1.1579874e+00  -1.5860385e-01
   4.1600000e+00   2.4594052e+00   9.6488613e-01   5.3087298e-02  -2.2972437e+00  -7.2540633e-02   1.0701512e-01   4.0631610e+00   1.1564046e+00  -1.5795334e-01
   4.1700000e+00   2.4690567e+00   9.6541375e-01   5.2437214e-02  -2.2979638e+00  -7.1476647e-02   1.0578378e-01   4.0747172e+00   1.1548284e+00  -1.5728885e-01
   4.1800000e+00   2.4787135e+00   9.6593489e-01   5.1792591e-02  -2.2986733e+00  -7.0424933e-02   1.0456054e-01   4.0862576e+00   1.1532589e+00  -1.5661073e-01
   4.1900000e+00   2.4883754e+00   9.6644962e-01   5.1153422e-02  -2.2993723e+00  -6.9385410e-02   1.0334545e-01   4.0977824e+00   1.1516962e+00  -1.5591928e-01
   4.2000000e+00   2.4980424e+00   9.6695798e-01   5.0519700e-02  -2.3000610e+00  -6.8357998e-02   1.0213857e-01   4.1092915e+00   1.1501405e+00  -1.5521485e-01
   4.2100000e+00   2.5077145e+00   9.6746003e-01   4.9891416e-02  -2.3007395e+00  -6.7342613e-02   1.0093995e-01   4.1207852e+00   1.1485920e+00  -1.5449776e-01
   4.2200000e+00   2.5173916e+00   9.6795583e-01   4.9268562e-02  -2.3014079e+00  -6.6339172e-02   9.9749641e-02   4.1322634e+00   1.1470507e+00  -1.5376832e-01
   4.2300000e+00   2.5270736e+00   9.6844542e-01   4.8651130e-02  -2.3020663e+00  -6.5347594e-02   9.8567678e-02   4.1437262e+00   1.1455167e+00  -1.5302685e-01
   4.2400000e+00   2.5367605e+00   9.6892887e-01   4.8039109e-02  -2.3027149e+00  -6.4367792e-02   9.7394110e-02   4.1551738e+00   1.1439902e+00  -1.5227368e-01
   4.2500000e+00   2.5464522e+00   9.6940622e-01   4.7432489e-02  -2.3033537e+00  -6.3399685e-02   9.6228978e-02   4.1666061e+00   1.1424713e+00  -1.5150912e-01
   4.2600000e+00   2.5561486e+00   9.6987753e-01   4.6831260e-02  -2.3039829e+00  -6.2443186e-02   9.5072320e-02   4.1780232e+00   1.1409601e+00  -1.5073348e-01
   4.2700000e+00   2.5658497e+00   9.7034286e-01   4.6235409e-02  -2.3046026e+00  -6.1498211e-02   9.3924173e-02   4.1894253e+00   1.1394567e+00  -1.4994708e-01
   4.2800000e+00   2.5755554e+00   9.7080226e-01   4.5644925e-02  -2.3052129e+00  -6.0564675e-02   9.2784571e-02   4.2008124e+00   1.1379612e+00  -1.4915023e-01
   4.2900000e+00   2.5852657e+00   9.7125578e-01   4.5059794e-02  -2.3058140e+00  -5.9642492e-02   9.1653548e-02   4.2121845e+00   1.1364737e+00  -1.4834323e-01
   4.3000000e+00   2.5949805e+00   9.7170347e-01   4.4480005e-02  -2.3064058e+00  -5.8731577e-02   9.0531133e-02   4.2235419e+00   1.1349944e+00  -1.4752640e-01
   4.3100000e+00   2.6046998e+00   9.7214540e-01   4.3905542e-02  -2.3069886e+00  -5.7831842e-02   8.9417355e-02   4.2348844e+00   1.1335232e+00  -1.4670003e-01
   4.3200000e+00   2.6144234e+00   9.7258160e-01   4.3336392e-02  -2.3075625e+00  -5.6943202e-02   8.8312239e-02   4.2462124e+00   1.1320604e+00  -1.4586442e-01
   4.3300000e+00   2.6241514e+00   9.7301214e-01   4.2772540e-02  -2.3081275e+00  -5.6065570e-02   8.7215810e-02   4.2575257e+00   1.1306060e+00  -1.4501989e-01
   4.3400000e+00   2.6338837e+00   9.7343707e-01   4.2213971e-02  -2.3086838e+00  -5.5198858e-02   8.6128090e-02   4.2688245e+00   1.1291601e+00  -1.4416671e-01
   4.3500000e+00   2.6436201e+00   9.7385644e-01   4.1660668e-02  -2.3092315e+00  -5.4342980e-02   8.5049100e-02   4.2801089e+00   1.1277227e+00  -1.4330520e-01
   4.3600000e+00   2.6533608e+00   9.7427030e-01   4.1112615e-02  -2.3097707e+00  -5.3497848e-02   8.3978856e-02   4.2913790e+00   1.1262940e+00  -1.4243563e-01
   4.3700000e+00   2.6631055e+00   9.7467871e-01   4.0569796e-02  -2.3103015e+00  -5.2663375e-02   8.2917376e-02   4.3026348e+00   1.1248741e+00  -1.4155830e-01
   4.3800000e+00   2.6728543e+00   9.7508172e-01   4.0032193e-02  -2.3108240e+00  -5.1839472e-02   8.1864673e-02   4.3138765e+00   1.1234629e+00  -1.4067350e-01
   4.3900000e+00   2.6826071e+00   9.7547937e-01   3.9499788e-02  -2.3113384e+00  -5.1026053e-02   8.0820761e-02   4.3251041e+00   1.1220606e+00  -1.3978151e-01
   4.4000000e+00   2.6923639e+00   9.7587173e-01   3.8972563e-02  -2.3118446e+00  -5.0223029e-02   7.9785649e-02   4.3363177e+00   1.1206673e+00  -1.3888260e-01
   4.4100000e+00   2.7021245e+00   9.7625884e-01   3.8450498e-02  -2.3123429e+00  -4.9430311e-02   7.8759347e-02   4.3475175e+00   1.1192830e+00  -1.3797707e-01
   4.4200000e+00   2.7118890e+00   9.7664076e-01   3.7933576e-02  -2.3128332e+00  -4.8647813e-02   7.7741861e-02   4.3587034e+00   1.1179078e+00  -1.3706519e-01
   4.4300000e+00   2.7216573e+00   9.7701753e-01   3.7421775e-02  -2.3133158e+00  -4.7875446e-02   7.6733196e-02   4.3698757e+00   1.1165418e+00  -1.3614722e-01
   4.4400000e+00   2.7314294e+00   9.7738921e-01   3.6915077e-02  -2.3137908e+00  -4.7113121e-02   7.5733355e-02   4.3810343e+00   1.1151849e+00  -1.3522345e-01
   4.4500000e+00   2.7412051e+00   9.7775585e-01   3.6413459e-02  -2.3142581e+00  -4.6360750e-02   7.4742341e-02   4.3921794e+00   1.1138373e+00  -1.3429414e-01
   4.4600000e+00   2.7509845e+00   9.7811749e-01   3.5916902e-02  -2.3147180e+00  -4.5618245e-02   7.3760153e-02   4.4033111e+00   1.1124991e+00  -1.3335954e-01
   4.4700000e+00   2.7607674e+00   9.7847420e-01   3.5425384e-02  -2.3151705e+00  -4.4885518e-02   7.2786789e-02   4.4144294e+00   1.1111702e+00  -1.3241994e-01
   4.4800000e+00   2.7705539e+00   9.7882602e-01   3.4938882e-02  -2.3156158e+00  -4.4162481e-02   7.1822246e-02   4.4255345e+00   1.1098507e+00  -1.3147557e-01
   4.4900000e+00   2.7803439e+00   9.7917300e-01   3.4457376e-02  -2.3160538e+00  -4.3449045e-02   7.0866519e-02   4.4366265e+00   1.1085407e+00  -1.3052671e-01
   4.5000000e+00   2.7901374e+00   9.7951518e-01   3.3980841e-02  -2.3164848e+00  -4.2745122e-02   6.9919601e-02   4.4477054e+00   1.1072402e+00  -1.2957360e-01
   4.5100000e+00   2.7999342e+00   9.7985263e-01   3.3509256e-02  -2.3169088e+00  -4.2050624e-02   6.8981484e-02   4.4587713e+00   1.1059493e+00  -1.2861650e-01
   4.5200000e+00   2.8097344e+00   9.8018538e-01   3.3042596e-02  -2.3173258e+00  -4.1365464e-02   6.8052157e-02   4.4698244e+00   1.1046679e+00  -1.2765564e-01
   4.5300000e+00   2.8195379e+00   9.8051350e-01   3.2580838e-02  -2.3177361e+00  -4.0689553e-02   6.7131610e-02   4.4808647e+00   1.1033962e+00  -1.2669128e-01
   4.5400000e+00   2.8293447e+00   9.8083702e-01   3.2123959e-02  -2.3181396e+00  -4.0022803e-02   6.6219830e-02   4.4918923e+00   1.1021341e+00  -1.2572366e-01
   4.5500000e+00   2.8391547e+00   9.8115599e-01   3.1671933e-02  -2.3185366e+00  -3.9365128e-02   6.5316802e-02   4.5029074e+00   1.1008817e+00  -1.2475301e-01
   4.5600000e+00   2.8489678e+00   9.8147047e-01   3.1224735e-02  -2.3189270e+00  -3.8716439e-02   6.4422511e-02   4.5139100e+00   1.0996391e+00  -1.2377956e-01
   4.5700000e+00   2.8587840e+00   9.8178050e-01   3.0782342e-02  -2.3193109e+00  -3.8076649e-02   6.3536940e-02   4.5249002e+00   1.0984062e+00  -1.2280356e-01
   4.5800000e+00   2.8686034e+00   9.8208613e-01   3.0344726e-02  -2.3196885e+00  -3.7445672e-02   6.2660069e-02   4.5358782e+00   1.0971830e+00  -1.2182523e-01
   4.5900000e+00   2.8784258e+00   9.8238741e-01   2.9911863e-02  -2.3200599e+00  -3.6823419e-02   6.1791880e-02   4.5468439e+00   1.0959697e+00  -1.2084479e-01
   4.6000000e+00   2.8882511e+00   9.8268439e-01   2.9483727e-02  -2.3204250e+00  -3.6209806e-02   6.0932350e-02   4.5577976e+00   1.0947662e+00  -1.1986247e-01
   4.6100000e+00   2.8980794e+00   9.8297710e-01   2.9060290e-02  -2.3207841e+00  -3.5604744e-02   6.0081458e-02   4.5687393e+00   1.0935725e+00  -1.1887848e-01
   4.6200000e+00   2.9079106e+00   9.8326561e-01   2.8641527e-02  -2.3211372e+00  -3.5008148e-02   5.9239179e-02   4.5796691e+00   1.0923886e+00  -1.1789305e-01
   4.6300000e+00   2.9177447e+00   9.8354995e-01   2.8227411e-02  -2.3214843e+00  -3.4419932e-02   5.8405489e-02   4.5905871e+00   1.0912146e+00  -1.1690638e-01
   4.6400000e+00   2.9275816e+00   9.8383017e-01   2.7817915e-02  -2.3218256e+00  -3.3840011e-02   5.7580360e-02   4.6014934e+00   1.0900505e+00  -1.1591868e-01
   4.6500000e+00   2.9374213e+00   9.8410632e-01   2.7413010e-02  -2.3221611e+00  -3.3268297e-02   5.6763767e-02   4.6123881e+00   1.0888963e+00  -1.1493016e-01
   4.6600000e+00   2.9472637e+00   9.8437845e-01   2.7012670e-02  -2.3224910e+00  -3.2704707e-02   5.5955679e-02   4.6232713e+00   1.0877519e+00  -1.1394102e-01
   4.6700000e+00   2.9571089e+00   9.8464659e-01   2.6616866e-02  -2.3228152e+00  -3.2149156e-02   5.5156068e-02   4.6341432e+00   1.0866175e+00  -1.1295147e-01
   4.6800000e+00   2.9669567e+00   9.8491080e-01   2.6225571e-02  -2.3231340e+00  -3.1601558e-02   5.4364902e-02   4.6450037e+00   1.0854929e+00  -1.1196169e-01
   4.6900000e+00   2.9768071e+00   9.8517112e-01   2.5838755e-02  -2.3234473e+00  -3.1061830e-02   5.3582149e-02   4.6558531e+00   1.0843783e+00  -1.1097189e-01
   4.7000000e+00   2.9866601e+00   9.8542759e-01   2.5456391e-02  -2.3237553e+00  -3.0529888e-02   5.2807776e-02   4.6666913e+00   1.0832735e+00  -1.0998225e-01
   4.7100000e+00   2.9965156e+00   9.8568026e-01   2.5078450e-02  -2.3240579e+00  -3.0005648e-02   5.2041749e-02   4.6775186e+00   1.0821786e+00  -1.0899296e-01
   4.7200000e+00   3.0063737e+00   9.8592917e-01   2.4704902e-02  -2.3243554e+00  -2.9489026e-02   5.1284034e-02   4.6883349e+00   1.0810937e+00  -1.0800421e-01
   4.7300000e+00   3.0162342e+00   9.8617437e-01   2.4335718e-02  -2.3246477e+00  -2.8979940e-02   5.0534593e-02   4.6991405e+00   1.0800186e+00  -1.0701617e-01
   4.7400000e+00   3.0260971e+00   9.8641590e-01   2.3970870e-02  -2.3249350e+00  -2.8478307e-02   4.9793390e-02   4.7099353e+00   1.0789533e+00  -1.0602901e-01
   4.7500000e+00   3.0359625e+00   9.8665381e-01   2.3610327e-02  -2.3252173e+00  -2.7984045e-02   4.9060387e-02   4.7207196e+00   1.0778980e+00  -1.0504293e-01
   4.7600000e+00   3.0458302e+00   9.8688812e-01   2.3254059e-02  -2.3254947e+00  -2.7497072e-02   4.8335545e-02   4.7314933e+00   1.0768525e+00  -1.0405808e-01
   4.7700000e+00   3.0557002e+00   9.8711890e-01   2.2902037e-02  -2.3257673e+00  -2.7017307e-02   4.7618824e-02   4.7422567e+00   1.0758168e+00  -1.0307463e-01
   4.7800000e+00   3.0655726e+00   9.8734618e-01   2.2554231e-02  -2.3260351e+00  -2.6544669e-02   4.6910183e-02   4.7530097e+00   1.0747910e+00  -1.0209275e-01
   4.7900000e+00   3.0754472e+00   9.8757000e-01   2.2210611e-02  -2.3262982e+00  -2.6079077e-02   4.6209581e-02   4.7637525e+00   1.0737750e+00  -1.0111260e-01
   4.8000000e+00   3.0853240e+00   9.8779040e-01   2.1871146e-02  -2.3265567e+00  -2.5620451e-02   4.5516977e-02   4.7744852e+00   1.0727688e+00  -1.0013434e-01
   4.8100000e+00   3.0952030e+00   9.8800744e-01   2.1535805e-02  -2.3268106e+00  -2.5168712e-02   4.4832326e-02   4.7852079e+00   1.0717723e+00  -9.9158124e-02
   4.8200000e+00   3.1050841e+00   9.8822113e-01   2.1204559e-02  -2.3270601e+00  -2.4723779e-02   4.4155584e-02   4.7959207e+00   1.0707856e+00  -9.8184100e-02
   4.8300000e+00   3.1149674e+00   9.8843154e-01   2.0877375e-02  -2.3273051e+00  -2.4285574e-02   4.3486708e-02   4.8066237e+00   1.0698086e+00  -9.7212419e-02
   4.8400000e+00   3.1248527e+00   9.8863870e-01   2.0554225e-02  -2.3275458e+00  -2.3854019e-02   4.2825653e-02   4.8173169e+00   1.0688414e+00  -9.6243226e-02
   4.8500000e+00   3.1347401e+00   9.8884264e-01   2.0235076e-02  -2.3277822e+00  -2.3429035e-02   4.2172371e-02   4.8280005e+00   1.0678838e+00  -9.5276664e-02
   4.8600000e+00   3.1446296e+00   9.8904341e-01   1.9919897e-02  -2.3280144e+00  -2.3010546e-02   4.1526817e-02   4.8386746e+00   1.0669358e+00  -9.4312872e-02
   4.8700000e+00   3.1545210e+00   9.8924105e-01   1.9608659e-02  -2.3282425e+00  -2.2598474e-02   4.0888943e-02   4.8493393e+00   1.0659975e+00  -9.3351987e-02
   4.8800000e+00   3.1644144e+00   9.8943560e-01   1.9301328e-02  -2.3284664e+00  -2.2192742e-02   4.0258701e-02   4.8599946e+00   1.0650688e+00  -9.2394141e-02
   4.8900000e+00   3.1743097e+00   9.8962709e-01   1.8997874e-02  -2.3286863e+00  -2.1793275e-02   3.9636044e-02   4.8706407e+00   1.0641497e+00  -9.1439466e-02
   4.9000000e+00   3.1842069e+00   9.8981557e-01   1.8698266e-02  -2.3289023e+00  -2.1399996e-02   3.9020921e-02   4.8812776e+00   1.0632400e+00  -9.0488087e-02
   4.9100000e+00   3.1941060e+00   9.9000107e-01   1.8402472e-02  -2.3291144e+00  -2.1012832e-02   3.8413284e-02   4.8919055e+00   1.0623399e+00  -8.9540129e-02
   4.9200000e+00   3.2040069e+00   9.9018363e-01   1.8110461e-02  -2.3293226e+00  -2.0631706e-02   3.7813082e-02   4.9025245e+00   1.0614492e+00  -8.8595713e-02
   4.9300000e+00   3.2139096e+00   9.9036329e-01   1.7822201e-02  -2.3295270e+00  -2.0256546e-02   3.7220264e-02   4.9131345e+00   1.0605680e+00  -8.7654958e-02
   4.9400000e+00   3.2238142e+00   9.9054008e-01   1.7537661e-02  -2.3297277e+00  -1.9887277e-02   3.6634780e-02   4.9237359e+00   1.0596961e+00  -8.6717977e-02
   4.9500000e+00   3.2337204e+00   9.9071405e-01   1.7256809e-02  -2.3299248e+00  -1.9523826e-02   3.6056579e-02   4.9343285e+00   1.0588336e+00  -8.5784884e-02
   4.9600000e+00   3.2436284e+00   9.9088523e-01   1.6979614e-02  -2.3301182e+00  -1.9166121e-02   3.5485607e-02   4.9449126e+00   1.0579804e+00  -8.4855788e-02
   4.9700000e+00   3.2535381e+00   9.9105366e-01   1.6706043e-02  -2.3303081e+00  -1.8814090e-02   3.4921813e-02   4.9554881e+00   1.0571365e+00  -8.3930794e-02
   4.9800000e+00   3.2634495e+00   9.9121937e-01   1.6436066e-02  -2.3304945e+00  -1.8467661e-02   3.4365143e-02   4.9660553e+00   1.0563018e+00  -8.3010008e-02
   4.9900000e+00   3.2733625e+00   9.9138239e-01   1.6169650e-02  -2.3306775e+00  -1.8126764e-02   3.3815546e-02   4.9766142e+00   1.0554763e+00  -8.2093528e-02
   5.0000000e+00   3.2832771e+00   9.9154277e-01   1.5906764e-02  -2.3308571e+00  -1.7791327e-02   3.3272966e-02   4.9871649e+00   1.0546599e+00  -8.1181454e-02
   5.0100000e+00   3.2931934e+00   9.9170054e-01   1.5647376e-02  -2.3310333e+00  -1.7461282e-02   3.2737350e-02   4.9977074e+00   1.0538527e+00  -8.0273880e-02
   5.0200000e+00   3.3031111e+00   9.9185573e-01   1.5391455e-02  -2.3312063e+00  -1.7136557e-02   3.2208645e-02   5.0082420e+00   1.0530545e+00  -7.9370898e-02
   5.0300000e+00   3.3130305e+00   9.9200838e-01   1.5138969e-02  -2.3313761e+00  -1.6817086e-02   3.1686795e-02   5.0187685e+00   1.0522652e+00  -7.8472598e-02
   5.0400000e+00   3.3229513e+00   9.9215852e-01   1.4889886e-02  -2.3315427e+00  -1.6502799e-02   3.1171746e-02   5.0292873e+00   1.0514850e+00  -7.7579067e-02
   5.0500000e+00   3.3328736e+00   9.9230619e-01   1.4644174e-02  -2.3317062e+00  -1.6193629e-02   3.0663442e-02   5.0397983e+00   1.0507137e+00  -7.6690388e-02
   5.0600000e+00   3.3427974e+00   9.9245142e-01   1.4401803e-02  -2.3318666e+00  -1.5889508e-02   3.0161829e-02   5.0503016e+00   1.0499512e+00  -7.5806644e-02
   5.0700000e+00   3.3527227e+00   9.9259424e-01   1.4162741e-02  -2.3320240e+00  -1.5590370e-02   2.9666851e-02   5.0607973e+00   1.0491975e+00  -7.4927912e-02
   5.0800000e+00   3.3626493e+00   9.9273468e-01   1.3926955e-02  -2.3321784e+00  -1.5296149e-02   2.9178452e-02   5.0712856e+00   1.0484526e+00  -7.4054269e-02
   5.0900000e+00   3.3725773e+00   9.9287279e-01   1.3694416e-02  -2.3323299e+00  -1.5006780e-02   2.8696577e-02   5.0817664e+00   1.0477164e+00  -7.3185789e-02
   5.1000000e+00   3.3825067e+00   9.9300858e-01   1.3465090e-02  -2.3324785e+00  -1.4722196e-02   2.8221168e-02   5.0922399e+00   1.0469889e+00  -7.2322542e-02
   5.1100000e+00   3.3924375e+00   9.9314210e-01   1.3238948e-02  -2.3326244e+00  -1.4442335e-02   2.7752171e-02   5.1027062e+00   1.0462700e+00  -7.1464597e-02
   5.1200000e+00   3.4023696e+00   9.9327337e-01   1.3015957e-02  -2.3327674e+00  -1.4167132e-02   2.7289528e-02   5.1131654e+00   1.0455596e+00  -7.0612020e-02
   5.1300000e+00   3.4123030e+00   9.9340243e-01   1.2796086e-02  -2.3329077e+00  -1.3896524e-02   2.6833183e-02   5.1236174e+00   1.0448577e+00  -6.9764874e-02
   5.1400000e+00   3.4222376e+00   9.9352930e-01   1.2579305e-02  -2.3330454e+00  -1.3630448e-02   2.6383080e-02   5.1340625e+00   1.0441643e+00  -6.8923220e-02
   5.1500000e+00   3.4321735e+00   9.9365402e-01   1.2365582e-02  -2.3331804e+00  -1.3368842e-02   2.5939161e-02   5.1445008e+00   1.0434792e+00  -6.8087116e-02
   5.1600000e+00   3.4421107e+00   9.9377662e-01   1.2154887e-02  -2.3333127e+00  -1.3111644e-02   2.5501371e-02   5.1549322e+00   1.0428025e+00  -6.7256619e-02
   5.1700000e+00   3.4520491e+00   9.9389713e-01   1.1947187e-02  -2.3334426e+00  -1.2858794e-02   2.5069651e-02   5.1653568e+00   1.0421341e+00  -6.6431783e-02
   5.1800000e+00   3.4619886e+00   9.9401558e-01   1.1742454e-02  -2.3335699e+00  -1.2610231e-02   2.4643946e-02   5.1757749e+00   1.0414739e+00  -6.5612659e-02
   5.1900000e+00   3.4719294e+00   9.9413199e-01   1.1540655e-02  -2.3336948e+00  -1.2365895e-02   2.4224199e-02   5.1861863e+00   1.0408218e+00  -6.4799296e-02
   5.2000000e+00   3.4818713e+00   9.9424640e-01   1.1341760e-02  -2.3338173e+00  -1.2125727e-02   2.3810352e-02   5.1965913e+00   1.0401779e+00  -6.3991740e-02
   5.2100000e+00   3.4918143e+00   9.9435883e-01   1.1145739e-02  -2.3339373e+00  -1.1889669e-02   2.3402348e-02   5.2069899e+00   1.0395420e+00  -6.3190037e-02
   5.2200000e+00   3.5017584e+00   9.9446932e-01   1.0952561e-02  -2.3340551e+00  -1.1657661e-02   2.3000131e-02   5.2173822e+00   1.0389141e+00  -6.2394229e-02
   5.2300000e+00   3.5117037e+00   9.9457790e-01   1.0762197e-02  -2.3341705e+00  -1.1429647e-02   2.2603643e-02   5.2277682e+00   1.0382941e+00  -6.1604356e-02
   5.2400000e+00   3.5216500e+00   9.9468458e-01   1.0574615e-02  -2.3342837e+00  -1.1205570e-02   2.2212829e-02   5.2381481e+00   1.0376820e+00  -6.0820456e-02
   5.2500000e+00   3.5315974e+00   9.9478940e-01   1.0389786e-02  -2.3343946e+00  -1.0985372e-02   2.1827630e-02   5.2485219e+00   1.0370777e+00  -6.0042565e-02
   5.2600000e+00   3.5415458e+00   9.9489238e-01   1.0207680e-02  -2.3345034e+00  -1.0768999e-02   2.1447991e-02   5.2588897e+00   1.0364811e+00  -5.9270716e-02
   5.2700000e+00   3.5514952e+00   9.9499356e-01   1.0028266e-02  -2.3346100e+00  -1.0556394e-02   2.1073854e-02   5.2692515e+00   1.0358923e+00  -5.8504942e-02
   5.2800000e+00   3.5614456e+00   9.9509296e-01   9.8515162e-03  -2.3347145e+00  -1.0347503e-02   2.0705164e-02   5.2796076e+00   1.0353110e+00  -5.7745273e-02
   5.2900000e+00   3.5713971e+00   9.9519060e-01   9.6774000e-03  -2.3348170e+00  -1.0142273e-02   2.0341863e-02   5.2899578e+00   1.0347373e+00  -5.6991735e-02
   5.3000000e+00   3.5813494e+00   9.9528651e-01   9.5058881e-03  -2.3349174e+00  -9.9406485e-03   1.9983895e-02   5.3003023e+00   1.0341712e+00  -5.6244354e-02
   5.3100000e+00   3.5913028e+00   9.9538072e-01   9.3369512e-03  -2.3350158e+00  -9.7425774e-03   1.9631204e-02   5.3106412e+00   1.0336124e+00  -5.5503155e-02
   5.3200000e+00   3.6012570e+00   9.9547326e-01   9.1705602e-03  -2.3351123e+00  -9.5480071e-03   1.9283734e-02   5.3209746e+00   1.0330611e+00  -5.4768159e-02
   5.3300000e+00   3.6112122e+00   9.9556414e-01   9.0066861e-03  -2.3352068e+00  -9.3568856e-03   1.8941429e-02   5.3313025e+00   1.0325171e+00  -5.4039387e-02
   5.3400000e+00   3.6211683e+00   9.9565340e-01   8.8453001e-03  -2.3352994e+00  -9.1691615e-03   1.8604233e-02   5.3416250e+00   1.0319803e+00  -5.3316855e-02
   5.3500000e+00   3.6311253e+00   9.9574106e-01   8.6863734e-03  -2.3353902e+00  -8.9847841e-03   1.8272090e-02   5.3519421e+00   1.0314507e+00  -5.2600582e-02
   5.3600000e+00   3.6410831e+00   9.9582714e-01   8.5298775e-03  -2.3354791e+00  -8.8037031e-03   1.7944946e-02   5.3622540e+00   1.0309283e+00  -5.1890581e-02
   5.3700000e+00   3.6510418e+00   9.9591166e-01   8.3757840e-03  -2.3355663e+00  -8.6258688e-03   1.7622743e-02   5.3725607e+00   1.0304129e+00  -5.1186864e-02
   5.3800000e+00   3.6610014e+00   9.9599466e-01   8.2240647e-03  -2.3356516e+00  -8.4512320e-03   1.7305429e-02   5.3828623e+00   1.0299045e+00  -5.0489444e-02
   5.3900000e+00   3.6709617e+00   9.9607615e-01   8.0746916e-03  -2.3357353e+00  -8.2797442e-03   1.6992947e-02   5.3931588e+00   1.0294031e+00  -4.9798329e-02
   5.4000000e+00   3.6809229e+00   9.9615616e-01   7.9276366e-03  -2.3358173e+00  -8.1113572e-03   1.6685243e-02   5.4034504e+00   1.0289085e+00  -4.9113528e-02
   5.4100000e+00   3.6908848e+00   9.9623471e-01   7.7828721e-03  -2.3358975e+00  -7.9460237e-03   1.6382262e-02   5.4137370e+00   1.0284208e+00  -4.8435045e-02
   5.4200000e+00   3.7008476e+00   9.9631183e-01   7.6403706e-03  -2.3359762e+00  -7.7836965e-03   1.6083951e-02   5.4240188e+00   1.0279398e+00  -4.7762887e-02
   5.4300000e+00   3.7108111e+00   9.9638753e-01   7.5001046e-03  -2.3360532e+00  -7.6243293e-03   1.5790255e-02   5.4342958e+00   1.0274655e+00  -4.7097055e-02
   5.4400000e+00   3.7207753e+00   9.9646184e-01   7.3620468e-03  -2.3361287e+00  -7.4678762e-03   1.5501120e-02   5.4445681e+00   1.0269979e+00  -4.6437551e-02
   5.4500000e+00   3.7307403e+00   9.9653478e-01   7.2261704e-03  -2.3362026e+00  -7.3142919e-03   1.5216494e-02   5.4548358e+00   1.0265368e+00  -4.5784374e-02
   5.4600000e+00   3.7407060e+00   9.9660637e-01   7.0924483e-03  -2.3362750e+00  -7.1635315e-03   1.4936322e-02   5.4650989e+00   1.0260822e+00  -4.5137524e-02
   5.4700000e+00   3.7506724e+00   9.9667663e-01   6.9608539e-03  -2.3363459e+00  -7.0155508e-03   1.4660553e-02   5.4753575e+00   1.0256340e+00  -4.4496997e-02
   5.4800000e+00   3.7606395e+00   9.9674559e-01   6.8313606e-03  -2.3364153e+00  -6.8703060e-03   1.4389132e-02   5.4856116e+00   1.0251922e+00  -4.3862789e-02
   5.4900000e+00   3.7706073e+00   9.9681327e-01   6.7039423e-03  -2.3364833e+00  -6.7277539e-03   1.4122008e-02   5.4958613e+00   1.0247567e+00  -4.3234893e-02
   5.5000000e+00   3.7805758e+00   9.9687968e-01   6.5785726e-03  -2.3365499e+00  -6.5878518e-03   1.3859129e-02   5.5061068e+00   1.0243275e+00  -4.2613303e-02
   5.5100000e+00   3.7905449e+00   9.9694485e-01   6.4552257e-03  -2.3366151e+00  -6.4505574e-03   1.3600442e-02   5.5163479e+00   1.0239044e+00  -4.1998010e-02
   5.5200000e+00   3.8005147e+00   9.9700879e-01   6.3338758e-03  -2.3366789e+00  -6.3158292e-03   1.3345897e-02   5.5265849e+00   1.0234875e+00  -4.1389004e-02
   5.5300000e+00   3.8104851e+00   9.9707153e-01   6.2144973e-03  -2.3367414e+00  -6.1836259e-03   1.3095442e-02   5.5368177e+00   1.0230766e+00  -4.0786274e-02
   5.5400000e+00   3.8204561e+00   9.9713309e-01   6.0970649e-03  -2.3368026e+00  -6.0539069e-03   1.2849025e-02   5.5470464e+00   1.0226718e+00  -4.0189807e-02
   5.5500000e+00   3.8304278e+00   9.9719348e-01   5.9815533e-03  -2.3368625e+00  -5.9266321e-03   1.2606598e-02   5.5572711e+00   1.0222728e+00  -3.9599591e-02
   5.5600000e+00   3.8404000e+00   9.9725272e-01   5.8679375e-03  -2.3369211e+00  -5.8017618e-03   1.2368109e-02   5.5674919e+00   1.0218798e+00  -3.9015609e-02
   5.5700000e+00   3.8503728e+00   9.9731084e-01   5.7561928e-03  -2.3369785e+00  -5.6792570e-03   1.2133508e-02   5.5777087e+00   1.0214925e+00  -3.8437846e-02
   5.5800000e+00   3.8603462e+00   9.9736785e-01   5.6462945e-03  -2.3370347e+00  -5.5590789e-03   1.1902745e-02   5.5879218e+00   1.0211110e+00  -3.7866286e-02
   5.5900000e+00   3.8703202e+00   9.9742377e-01   5.5382182e-03  -2.3370897e+00  -5.4411895e-03   1.1675772e-02   5.5981310e+00   1.0207352e+00  -3.7300909e-02
   5.6000000e+00   3.8802947e+00   9.9747862e-01   5.4319397e-03  -2.3371435e+00  -5.3255510e-03   1.1452540e-02   5.6083365e+00   1.0203650e+00  -3.6741697e-02
   5.6100000e+00   3.8902697e+00   9.9753242e-01   5.3274349e-03  -2.3371962e+00  -5.2121264e-03   1.1233000e-02   5.6185383e+00   1.0200003e+00  -3.6188629e-02
   5.6200000e+00   3.9002453e+00   9.9758518e-01   5.2246802e-03  -2.3372478e+00  -5.1008789e-03   1.1017103e-02   5.6287365e+00   1.0196412e+00  -3.5641685e-02
   5.6300000e+00   3.9102214e+00   9.9763692e-01   5.1236517e-03  -2.3372982e+00  -4.9917724e-03   1.0804802e-02   5.6389311e+00   1.0192875e+00  -3.5100841e-02
   5.6400000e+00   3.9201981e+00   9.9768766e-01   5.0243263e-03  -2.3373476e+00  -4.8847711e-03   1.0596050e-02   5.6491223e+00   1.0189391e+00  -3.4566074e-02
   5.6500000e+00   3.9301752e+00   9.9773741e-01   4.9266805e-03  -2.3373959e+00  -4.7798397e-03   1.0390798e-02   5.6593099e+00   1.0185961e+00  -3.4037361e-02
   5.6600000e+00   3.9401528e+00   9.9778620e-01   4.8306915e-03  -2.3374432e+00  -4.6769436e-03   1.0189001e-02   5.6694942e+00   1.0182584e+00  -3.3514675e-02
   5.6700000e+00   3.9501309e+00   9.9783403e-01   4.7363363e-03  -2.3374895e+00  -4.5760484e-03   9.9906120e-03   5.6796751e+00   1.0179258e+00  -3.2997992e-02
   5.6800000e+00   3.9601095e+00   9.9788093e-01   4.6435925e-03  -2.3375347e+00  -4.4771202e-03   9.7955847e-03   5.6898527e+00   1.0175984e+00  -3.2487283e-02
   5.6900000e+00   3.9700885e+00   9.9792691e-01   4.5524375e-03  -2.3375790e+00  -4.3801257e-03   9.6038735e-03   5.7000271e+00   1.0172761e+00  -3.1982522e-02
   5.7000000e+00   3.9800680e+00   9.9797198e-01   4.4628493e-03  -2.3376224e+00  -4.2850318e-03   9.4154333e-03   5.7101983e+00   1.0169587e+00  -3.1483680e-02
   5.7100000e+00   3.9900480e+00   9.9801617e-01   4.3748058e-03  -2.3376647e+00  -4.1918063e-03   9.2302189e-03   5.7203663e+00   1.0166464e+00  -3.0990728e-02
   5.7200000e+00   4.0000283e+00   9.9805948e-01   4.2882852e-03  -2.3377062e+00  -4.1004169e-03   9.0481859e-03   5.7305312e+00   1.0163389e+00  -3.0503635e-02
   5.7300000e+00   4.0100091e+00   9.9810194e-01   4.2032660e-03  -2.3377468e+00  -4.0108321e-03   8.8692901e-03   5.7406931e+00   1.0160363e+00  -3.0022370e-02
   5.7400000e+00   4.0199904e+00   9.9814355e-01   4.1197268e-03  -2.3377864e+00  -3.9230208e-03   8.6934878e-03   5.7508520e+00   1.0157384e+00  -2.9546903e-02
   5.7500000e+00   4.0299720e+00   9.9818434e-01   4.0376464e-03  -2.3378252e+00  -3.8369522e-03   8.5207354e-03   5.7610079e+00   1.0154453e+00  -2.9077201e-02
   5.7600000e+00   4.0399541e+00   9.9822431e-01   3.9570038e-03  -2.3378632e+00  -3.7525961e-03   8.3509900e-03   5.7711609e+00   1.0151569e+00  -2.8613230e-02
   5.7700000e+00   4.0499365e+00   9.9826348e-01   3.8777784e-03  -2.3379003e+00  -3.6699225e-03   8.1842091e-03   5.7813110e+00   1.0148730e+00  -2.8154958e-02
   5.7800000e+00   4.0599193e+00   9.9830187e-01   3.7999494e-03  -2.3379366e+00  -3.5889022e-03   8.0203502e-03   5.7914584e+00   1.0145938e+00  -2.7702351e-02
   5.7900000e+00   4.0699025e+00   9.9833949e-01   3.7234967e-03  -2.3379721e+00  -3.5095059e-03   7.8593717e-03   5.8016029e+00   1.0143190e+00  -2.7255373e-02
   5.8000000e+00   4.0798861e+00   9.9837635e-01   3.6484001e-03  -2.3380068e+00  -3.4317053e-03   7.7012321e-03   5.8117448e+00   1.0140486e+00  -2.6813989e-02
   5.8100000e+00   4.0898701e+00   9.9841246e-01   3.5746395e-03  -2.3380407e+00  -3.3554720e-03   7.5458902e-03   5.8218839e+00   1.0137827e+00  -2.6378164e-02
   5.8200000e+00   4.0998544e+00   9.9844784e-01   3.5021954e-03  -2.3380739e+00  -3.2807783e-03   7.3933055e-03   5.8320204e+00   1.0135211e+00  -2.5947861e-02
   5.8300000e+00   4.1098390e+00   9.9848251e-01   3.4310482e-03  -2.3381063e+00  -3.2075968e-03   7.2434377e-03   5.8421544e+00   1.0132637e+00  -2.5523042e-02
   5.8400000e+00   4.1198240e+00   9.9851647e-01   3.3611785e-03  -2.3381380e+00  -3.1359006e-03   7.0962469e-03   5.8522857e+00   1.0130106e+00  -2.5103672e-02
   5.8500000e+00   4.1298093e+00   9.9854974e-01   3.2925672e-03  -2.3381690e+00  -3.0656631e-03   6.9516936e-03   5.8624146e+00   1.0127616e+00  -2.4689711e-02
   5.8600000e+00   4.1397950e+00   9.9858232e-01   3.2251954e-03  -2.3381994e+00  -2.9968581e-03   6.8097389e-03   5.8725410e+00   1.0125168e+00  -2.4281122e-02
   5.8700000e+00   4.1497810e+00   9.9861424e-01   3.1590445e-03  -2.3382290e+00  -2.9294598e-03   6.6703439e-03   5.8826649e+00   1.0122760e+00  -2.3877866e-02
   5.8800000e+00   4.1597673e+00   9.9864551e-01   3.0940959e-03  -2.3382580e+00  -2.8634428e-03   6.5334704e-03   5.8927865e+00   1.0120392e+00  -2.3479903e-02
   5.8900000e+00   4.1697539e+00   9.9867613e-01   3.0303313e-03  -2.3382863e+00  -2.7987821e-03   6.3990805e-03   5.9029057e+00   1.0118064e+00  -2.3087194e-02
   5.9000000e+00   4.1797408e+00   9.9870612e-01   2.9677325e-03  -2.3383139e+00  -2.7354531e-03   6.2671368e-03   5.9130226e+00   1.0115775e+00  -2.2699699e-02
   5.9100000e+00   4.1897280e+00   9.9873549e-01   2.9062818e-03  -2.3383410e+00  -2.6734314e-03   6.1376022e-03   5.9231373e+00   1.0113524e+00  -2.2317379e-02
   5.9200000e+00   4.1997155e+00   9.9876425e-01   2.8459614e-03  -2.3383674e+00  -2.6126931e-03   6.0104398e-03   5.9332497e+00   1.0111311e+00  -2.1940192e-02
   5.9300000e+00   4.2097033e+00   9.9879241e-01   2.7867537e-03  -2.3383932e+00  -2.5532148e-03   5.8856136e-03   5.9433599e+00   1.0109136e+00  -2.1568097e-02
   5.9400000e+00   4.2196913e+00   9.9881999e-01   2.7286416e-03  -2.3384185e+00  -2.4949732e-03   5.7630875e-03   5.9534680e+00   1.0106997e+00  -2.1201053e-02
   5.9500000e+00   4.2296797e+00   9.9884699e-01   2.6716078e-03  -2.3384431e+00  -2.4379455e-03   5.6428260e-03   5.9635739e+00   1.0104895e+00  -2.0839019e-02
   5.9600000e+00   4.2396683e+00   9.9887342e-01   2.6156355e-03  -2.3384672e+00  -2.3821093e-03   5.5247940e-03   5.9736778e+00   1.0102829e+00  -2.0481954e-02
   5.9700000e+00   4.2496572e+00   9.9889930e-01   2.5607080e-03  -2.3384908e+00  -2.3274423e-03   5.4089568e-03   5.9837796e+00   1.0100799e+00  -2.0129814e-02
   5.9800000e+00   4.2596463e+00   9.9892464e-01   2.5068087e-03  -2.3385138e+00  -2.2739229e-03   5.2952801e-03   5.9938794e+00   1.0098803e+00  -1.9782559e-02
   5.9900000e+00   4.2696356e+00   9.9894944e-01   2.4539214e-03  -2.3385363e+00  -2.2215296e-03   5.1837299e-03   6.0039772e+00   1.0096842e+00  -1.9440145e-02
   6.0000000e+00   4.2796253e+00   9.9897372e-01   2.4020299e-03  -2.3385582e+00  -2.1702414e-03   5.0742726e-03   6.0140731e+00   1.0094915e+00  -1.9102530e-02
   6.0100000e+00   4.2896151e+00   9.9899749e-01   2.3511182e-03  -2.3385797e+00  -2.1200373e-03   4.9668752e-03   6.0241671e+00   1.0093021e+00  -1.8769671e-02
   6.0200000e+00   4.2996052e+00   9.9902075e-01   2.3011707e-03  -2.3386006e+00  -2.0708971e-03   4.8615047e-03   6.0342591e+00   1.0091161e+00  -1.8441526e-02
   6.0300000e+00   4.3095955e+00   9.9904351e-01   2.2521718e-03  -2.3386211e+00  -2.0228006e-03   4.7581289e-03   6.0443494e+00   1.0089333e+00  -1.8118051e-02
   6.0400000e+00   4.3195861e+00   9.9906579e-01   2.2041062e-03  -2.3386411e+00  -1.9757280e-03   4.6567157e-03   6.0544378e+00   1.0087537e+00  -1.7799203e-02
   6.0500000e+00   4.3295768e+00   9.9908760e-01   2.1569585e-03  -2.3386606e+00  -1.9296598e-03   4.5572335e-03   6.0645245e+00   1.0085773e+00  -1.7484938e-02
   6.0600000e+00   4.3395678e+00   9.9910894e-01   2.1107140e-03  -2.3386797e+00  -1.8845770e-03   4.4596510e-03   6.0746094e+00   1.0084040e+00  -1.7175214e-02
   6.0700000e+00   4.3495590e+00   9.9912982e-01   2.0653578e-03  -2.3386983e+00  -1.8404606e-03   4.3639373e-03   6.0846926e+00   1.0082338e+00  -1.6869987e-02
   6.0800000e+00   4.3595504e+00   9.9915025e-01   2.0208752e-03  -2.3387165e+00  -1.7972921e-03   4.2700621e-03   6.0947741e+00   1.0080666e+00  -1.6569213e-02
   6.0900000e+00   4.3695420e+00   9.9917024e-01   1.9772519e-03  -2.3387343e+00  -1.7550533e-03   4.1779951e-03   6.1048539e+00   1.0079024e+00  -1.6272849e-02
   6.1000000e+00   4.3795338e+00   9.9918979e-01   1.9344737e-03  -2.3387516e+00  -1.7137263e-03   4.0877066e-03   6.1149321e+00   1.0077411e+00  -1.5980851e-02
   6.1100000e+00   4.3895258e+00   9.9920893e-01   1.8925263e-03  -2.3387685e+00  -1.6732934e-03   3.9991673e-03   6.1250087e+00   1.0075828e+00  -1.5693176e-02
   6.1200000e+00   4.3995180e+00   9.9922765e-01   1.8513961e-03  -2.3387851e+00  -1.6337372e-03   3.9123482e-03   6.1350838e+00   1.0074272e+00  -1.5409779e-02
   6.1300000e+00   4.4095104e+00   9.9924596e-01   1.8110693e-03  -2.3388012e+00  -1.5950408e-03   3.8272205e-03   6.1451573e+00   1.0072746e+00  -1.5130617e-02
   6.1400000e+00   4.4195029e+00   9.9926387e-01   1.7715324e-03  -2.3388170e+00  -1.5571873e-03   3.7437562e-03   6.1552293e+00   1.0071246e+00  -1.4855646e-02
   6.1500000e+00   4.4294956e+00   9.9928139e-01   1.7327720e-03  -2.3388324e+00  -1.5201602e-03   3.6619271e-03   6.1652998e+00   1.0069774e+00  -1.4584823e-02
   6.1600000e+00   4.4394885e+00   9.9929853e-01   1.6947749e-03  -2.3388474e+00  -1.4839434e-03   3.5817059e-03   6.1753688e+00   1.0068329e+00  -1.4318103e-02
   6.1700000e+00   4.4494816e+00   9.9931529e-01   1.6575283e-03  -2.3388620e+00  -1.4485208e-03   3.5030654e-03   6.1854365e+00   1.0066911e+00  -1.4055444e-02
   6.1800000e+00   4.4594749e+00   9.9933168e-01   1.6210193e-03  -2.3388763e+00  -1.4138769e-03   3.4259786e-03   6.1955027e+00   1.0065518e+00  -1.3796802e-02
   6.1900000e+00   4.4694682e+00   9.9934771e-01   1.5852352e-03  -2.3388903e+00  -1.3799962e-03   3.3504192e-03   6.2055675e+00   1.0064151e+00  -1.3542133e-02
   6.2000000e+00   4.4794618e+00   9.9936339e-01   1.5501636e-03  -2.3389040e+00  -1.3468635e-03   3.2763610e-03   6.2156310e+00   1.0062809e+00  -1.3291393e-02
   6.2100000e+00   4.4894555e+00   9.9937872e-01   1.5157921e-03  -2.3389173e+00  -1.3144640e-03   3.2037782e-03   6.2256931e+00   1.0061493e+00  -1.3044540e-02
   6.2200000e+00   4.4994494e+00   9.9939371e-01   1.4821087e-03  -2.3389302e+00  -1.2827831e-03   3.1326455e-03   6.2357540e+00   1.0060200e+00  -1.2801530e-02
   6.2300000e+00   4.5094434e+00   9.9940836e-01   1.4491014e-03  -2.3389429e+00  -1.2518064e-03   3.0629377e-03   6.2458135e+00   1.0058932e+00  -1.2562321e-02
   6.2400000e+00   4.5194375e+00   9.9942269e-01   1.4167584e-03  -2.3389553e+00  -1.2215197e-03   2.9946301e-03   6.2558718e+00   1.0057688e+00  -1.2326868e-02
   6.2500000e+00   4.5294318e+00   9.9943670e-01   1.3850681e-03  -2.3389673e+00  -1.1919092e-03   2.9276984e-03   6.2659289e+00   1.0056467e+00  -1.2095129e-02
   6.2600000e+00   4.5394263e+00   9.9945040e-01   1.3540189e-03  -2.3389791e+00  -1.1629612e-03   2.8621184e-03   6.2759848e+00   1.0055269e+00  -1.1867062e-02
   6.2700000e+00   4.5494208e+00   9.9946378e-01   1.3235996e-03  -2.3389906e+00  -1.1346624e-03   2.7978665e-03   6.2860395e+00   1.0054093e+00  -1.1642623e-02
   6.2800000e+00   4.5594156e+00   9.9947687e-01   1.2937991e-03  -2.3390018e+00  -1.1069995e-03   2.7349192e-03   6.2960930e+00   1.0052940e+00  -1.1421770e-02
   6.2900000e+00   4.5694104e+00   9.9948966e-01   1.2646063e-03  -2.3390128e+00  -1.0799597e-03   2.6732535e-03   6.3061454e+00   1.0051809e+00  -1.1204462e-02
   6.3000000e+00   4.5794053e+00   9.9950216e-01   1.2360105e-03  -2.3390234e+00  -1.0535303e-03   2.6128466e-03   6.3161966e+00   1.0050699e+00  -1.0990655e-02
   6.3100000e+00   4.5894004e+00   9.9951438e-01   1.2080009e-03  -2.3390338e+00  -1.0276987e-03   2.5536762e-03   6.3262468e+00   1.0049611e+00  -1.0780307e-02
   6.3200000e+00   4.5993956e+00   9.9952633e-01   1.1805670e-03  -2.3390440e+00  -1.0024527e-03   2.4957201e-03   6.3362958e+00   1.0048543e+00  -1.0573378e-02
   6.3300000e+00   4.6093910e+00   9.9953800e-01   1.1536985e-03  -2.3390539e+00  -9.7778030e-04   2.4389566e-03   6.3463439e+00   1.0047496e+00  -1.0369825e-02
   6.3400000e+00   4.6193864e+00   9.9954940e-01   1.1273851e-03  -2.3390635e+00  -9.5366966e-04   2.3833642e-03   6.3563908e+00   1.0046469e+00  -1.0169606e-02
   6.3500000e+00   4.6293819e+00   9.9956055e-01   1.1016169e-03  -2.3390730e+00  -9.3010918e-04   2.3289218e-03   6.3664368e+00   1.0045462e+00  -9.9726814e-03
   6.3600000e+00   4.6393776e+00   9.9957144e-01   1.0763838e-03  -2.3390821e+00  -9.0708746e-04   2.2756085e-03   6.3764818e+00   1.0044474e+00  -9.7790092e-03
   6.3700000e+00   4.6493734e+00   9.9958208e-01   1.0516762e-03  -2.3390911e+00  -8.8459332e-04   2.2234037e-03   6.3865258e+00   1.0043506e+00  -9.5885488e-03
   6.3800000e+00   4.6593692e+00   9.9959247e-01   1.0274843e-03  -2.3390998e+00  -8.6261576e-04   2.1722874e-03   6.3965688e+00   1.0042556e+00  -9.4012596e-03
   6.3900000e+00   4.6693652e+00   9.9960263e-01   1.0037987e-03  -2.3391083e+00  -8.4114401e-04   2.1222395e-03   6.4066109e+00   1.0041626e+00  -9.2171012e-03
   6.4000000e+00   4.6793613e+00   9.9961255e-01   9.8061017e-04  -2.3391167e+00  -8.2016748e-04   2.0732404e-03   6.4166520e+00   1.0040713e+00  -9.0360336e-03
   6.4100000e+00   4.6893575e+00   9.9962224e-01   9.5790940e-04  -2.3391248e+00  -7.9967577e-04   2.0252708e-03   6.4266923e+00   1.0039818e+00  -8.8580167e-03
   6.4200000e+00   4.6993537e+00   9.9963171e-01   9.3568738e-04  -2.3391326e+00  -7.7965869e-04   1.9783116e-03   6.4367317e+00   1.0038941e+00  -8.6830111e-03
   6.4300000e+00   4.7093501e+00   9.9964096e-01   9.1393519e-04  -2.3391403e+00  -7.6010623e-04   1.9323441e-03   6.4467702e+00   1.0038082e+00  -8.5109773e-03
   6.4400000e+00   4.7193466e+00   9.9964999e-01   8.9264407e-04  -2.3391479e+00  -7.4100857e-04   1.8873498e-03   6.4568079e+00   1.0037239e+00  -8.3418761e-03
   6.4500000e+00   4.7293431e+00   9.9965881e-01   8.7180537e-04  -2.3391552e+00  -7.2235606e-04   1.8433106e-03   6.4668447e+00   1.0036413e+00  -8.1756688e-03
   6.4600000e+00   4.7393397e+00   9.9966743e-01   8.5141059e-04  -2.3391623e+00  -7.0413923e-04   1.8002085e-03   6.4768807e+00   1.0035604e+00  -8.0123166e-03
   6.4700000e+00   4.7493364e+00   9.9967584e-01   8.3145136e-04  -2.3391693e+00  -6.8634882e-04   1.7580260e-03   6.4869159e+00   1.0034811e+00  -7.8517812e-03
   6.4800000e+00   4.7593332e+00   9.9968406e-01   8.1191944e-04  -2.3391760e+00  -6.6897571e-04   1.7167456e-03   6.4969503e+00   1.0034033e+00  -7.6940246e-03
   6.4900000e+00   4.7693301e+00   9.9969208e-01   7.9280673e-04  -2.3391826e+00  -6.5201096e-04   1.6763503e-03   6.5069840e+00   1.0033272e+00  -7.5390089e-03
   6.5000000e+00   4.7793271e+00   9.9969991e-01   7.7410523e-04  -2.3391891e+00  -6.3544581e-04   1.6368233e-03   6.5170169e+00   1.0032525e+00  -7.3866966e-03
   6.5100000e+00   4.7893241e+00   9.9970756e-01   7.5580711e-04  -2.3391953e+00  -6.1927166e-04   1.5981480e-03   6.5270490e+00   1.0031794e+00  -7.2370505e-03
   6.5200000e+00   4.7993212e+00   9.9971503e-01   7.3790463e-04  -2.3392015e+00  -6.0348007e-04   1.5603082e-03   6.5370805e+00   1.0031078e+00  -7.0900337e-03
   6.5300000e+00   4.8093184e+00   9.9972232e-01   7.2039018e-04  -2.3392074e+00  -5.8806276e-04   1.5232879e-03   6.5471112e+00   1.0030376e+00  -6.9456094e-03
   6.5400000e+00   4.8193157e+00   9.9972944e-01   7.0325629e-04  -2.3392132e+00  -5.7301163e-04   1.4870713e-03   6.5571412e+00   1.0029689e+00  -6.8037414e-03
   6.5500000e+00   4.8293130e+00   9.9973639e-01   6.8649561e-04  -2.3392189e+00  -5.5831871e-04   1.4516428e-03   6.5671706e+00   1.0029015e+00  -6.6643934e-03
   6.5600000e+00   4.8393104e+00   9.9974317e-01   6.7010088e-04  -2.3392244e+00  -5.4397620e-04   1.4169873e-03   6.5771992e+00   1.0028356e+00  -6.5275298e-03
   6.5700000e+00   4.8493079e+00   9.9974979e-01   6.5406499e-04  -2.3392298e+00  -5.2997644e-04   1.3830896e-03   6.5872273e+00   1.0027710e+00  -6.3931151e-03
   6.5800000e+00   4.8593054e+00   9.9975625e-01   6.3838094e-04  -2.3392350e+00  -5.1631193e-04   1.3499352e-03   6.5972547e+00   1.0027077e+00  -6.2611140e-03
   6.5900000e+00   4.8693030e+00   9.9976256e-01   6.2304184e-04  -2.3392401e+00  -5.0297531e-04   1.3175093e-03   6.6072814e+00   1.0026457e+00  -6.1314918e-03
   6.6000000e+00   4.8793007e+00   9.9976872e-01   6.0804091e-04  -2.3392450e+00  -4.8995936e-04   1.2857978e-03   6.6173076e+00   1.0025851e+00  -6.0042139e-03
   6.6100000e+00   4.8892984e+00   9.9977472e-01   5.9337149e-04  -2.3392499e+00  -4.7725702e-04   1.2547866e-03   6.6273331e+00   1.0025257e+00  -5.8792460e-03
   6.6200000e+00   4.8992961e+00   9.9978058e-01   5.7902704e-04  -2.3392546e+00  -4.6486134e-04   1.2244619e-03   6.6373581e+00   1.0024675e+00  -5.7565542e-03
   6.6300000e+00   4.9092940e+00   9.9978630e-01   5.6500111e-04  -2.3392592e+00  -4.5276554e-04   1.1948102e-03   6.6473825e+00   1.0024105e+00  -5.6361049e-03
   6.6400000e+00   4.9192919e+00   9.9979189e-01   5.5128738e-04  -2.3392637e+00  -4.4096294e-04   1.1658180e-03   6.6574063e+00   1.0023547e+00  -5.5178647e-03
   6.6500000e+00   4.9292898e+00   9.9979733e-01   5.3787962e-04  -2.3392680e+00  -4.2944702e-04   1.1374722e-03   6.6674296e+00   1.0023002e+00  -5.4018007e-03
   6.6600000e+00   4.9392878e+00   9.9980264e-01   5.2477171e-04  -2.3392722e+00  -4.1821138e-04   1.1097599e-03   6.6774523e+00   1.0022467e+00  -5.2878801e-03
   6.6700000e+00   4.9492859e+00   9.9980783e-01   5.1195765e-04  -2.3392764e+00  -4.0724975e-04   1.0826685e-03   6.6874745e+00   1.0021944e+00  -5.1760707e-03
   6.6800000e+00   4.9592840e+00   9.9981288e-01   4.9943151e-04  -2.3392804e+00  -3.9655599e-04   1.0561855e-03   6.6974962e+00   1.0021432e+00  -5.0663404e-03
   6.6900000e+00   4.9692821e+00   9.9981782e-01   4.8718750e-04  -2.3392843e+00  -3.8612406e-04   1.0302987e-03   6.7075174e+00   1.0020931e+00  -4.9586574e-03
   6.7000000e+00   4.9792803e+00   9.9982263e-01   4.7521991e-04  -2.3392881e+00  -3.7594807e-04   1.0049959e-03   6.7175381e+00   1.0020440e+00  -4.8529905e-03
   6.7100000e+00   4.9892786e+00   9.9982732e-01   4.6352312e-04  -2.3392918e+00  -3.6602223e-04   9.8026530e-04   6.7275583e+00   1.0019960e+00  -4.7493084e-03
   6.7200000e+00   4.9992769e+00   9.9983190e-01   4.5209163e-04  -2.3392954e+00  -3.5634089e-04   9.5609537e-04   6.7375780e+00   1.0019490e+00  -4.6475805e-03
   6.7300000e+00   5.0092752e+00   9.9983637e-01   4.4092002e-04  -2.3392989e+00  -3.4689849e-04   9.3247463e-04   6.7475973e+00   1.0019030e+00  -4.5477762e-03
   6.7400000e+00   5.0192736e+00   9.9984072e-01   4.3000297e-04  -2.3393024e+00  -3.3768961e-04   9.0939186e-04   6.7576161e+00   1.0018580e+00  -4.4498656e-03
   6.7500000e+00   5.0292720e+00   9.9984497e-01   4.1933527e-04  -2.3393057e+00  -3.2870890e-04   8.8683603e-04   6.7676344e+00   1.0018140e+00  -4.3538189e-03
   6.7600000e+00   5.0392705e+00   9.9984911e-01   4.0891176e-04  -2.3393089e+00  -3.1995117e-04   8.6479631e-04   6.7776524e+00   1.0017710e+00  -4.2596065e-03
   6.7700000e+00   5.0492690e+00   9.9985314e-01   3.9872743e-04  -2.3393121e+00  -3.1141129e-04   8.4326205e-04   6.7876699e+00   1.0017288e+00  -4.1671993e-03
   6.7800000e+00   5.0592676e+00   9.9985708e-01   3.8877731e-04  -2.3393152e+00  -3.0308427e-04   8.2222280e-04   6.7976869e+00   1.0016876e+00  -4.0765685e-03
   6.7900000e+00   5.0692662e+00   9.9986092e-01   3.7905654e-04  -2.3393182e+00  -2.9496522e-04   8.0166830e-04   6.8077036e+00   1.0016473e+00  -3.9876857e-03
   6.8000000e+00   5.0792648e+00   9.9986466e-01   3.6956035e-04  -2.3393211e+00  -2.8704933e-04   7.8158846e-04   6.8177199e+00   1.0016079e+00  -3.9005226e-03
   6.8100000e+00   5.0892635e+00   9.9986831e-01   3.6028404e-04  -2.3393239e+00  -2.7933190e-04   7.6197339e-04   6.8277358e+00   1.0015693e+00  -3.8150514e-03
   6.8200000e+00   5.0992622e+00   9.9987187e-01   3.5122302e-04  -2.3393267e+00  -2.7180834e-04   7.4281336e-04   6.8377513e+00   1.0015316e+00  -3.7312446e-03
   6.8300000e+00   5.1092609e+00   9.9987534e-01   3.4237277e-04  -2.3393293e+00  -2.6447415e-04   7.2409883e-04   6.8477664e+00   1.0014947e+00  -3.6490750e-03
   6.8400000e+00   5.1192597e+00   9.9987872e-01   3.3372884e-04  -2.3393320e+00  -2.5732491e-04   7.0582043e-04   6.8577812e+00   1.0014586e+00  -3.5685156e-03
   6.8500000e+00   5.1292585e+00   9.9988201e-01   3.2528688e-04  -2.3393345e+00  -2.5035632e-04   6.8796896e-04   6.8677956e+00   1.0014233e+00  -3.4895400e-03
   6.8600000e+00   5.1392573e+00   9.9988523e-01   3.1704262e-04  -2.3393370e+00  -2.4356414e-04   6.7053539e-04   6.8778096e+00   1.0013888e+00  -3.4121218e-03
   6.8700000e+00   5.1492562e+00   9.9988836e-01   3.0899186e-04  -2.3393394e+00  -2.3694425e-04   6.5351086e-04   6.8878234e+00   1.0013550e+00  -3.3362352e-03
   6.8800000e+00   5.1592551e+00   9.9989141e-01   3.0113048e-04  -2.3393417e+00  -2.3049259e-04   6.3688666e-04   6.8978367e+00   1.0013220e+00  -3.2618545e-03
   6.8900000e+00   5.1692540e+00   9.9989438e-01   2.9345444e-04  -2.3393440e+00  -2.2420521e-04   6.2065427e-04   6.9078498e+00   1.0012898e+00  -3.1889545e-03
   6.9000000e+00   5.1792530e+00   9.9989728e-01   2.8595976e-04  -2.3393462e+00  -2.1807823e-04   6.0480529e-04   6.9178625e+00   1.0012583e+00  -3.1175101e-03
   6.9100000e+00   5.1892519e+00   9.9990010e-01   2.7864257e-04  -2.3393483e+00  -2.1210785e-04   5.8933152e-04   6.9278750e+00   1.0012274e+00  -3.0474966e-03
   6.9200000e+00   5.1992510e+00   9.9990285e-01   2.7149904e-04  -2.3393504e+00  -2.0629037e-04   5.7422487e-04   6.9378871e+00   1.0011973e+00  -2.9788898e-03
   6.9300000e+00   5.2092500e+00   9.9990553e-01   2.6452542e-04  -2.3393525e+00  -2.0062216e-04   5.5947744e-04   6.9478989e+00   1.0011678e+00  -2.9116655e-03
   6.9400000e+00   5.2192491e+00   9.9990814e-01   2.5771803e-04  -2.3393544e+00  -1.9509965e-04   5.4508145e-04   6.9579104e+00   1.0011391e+00  -2.8458001e-03
   6.9500000e+00   5.2292482e+00   9.9991068e-01   2.5107328e-04  -2.3393564e+00  -1.8971938e-04   5.3102930e-04   6.9679217e+00   1.0011109e+00  -2.7812701e-03
   6.9600000e+00   5.2392473e+00   9.9991316e-01   2.4458762e-04  -2.3393582e+00  -1.8447794e-04   5.1731350e-04   6.9779327e+00   1.0010834e+00  -2.7180523e-03
   6.9700000e+00   5.2492464e+00   9.9991558e-01   2.3825759e-04  -2.3393601e+00  -1.7937201e-04   5.0392673e-04   6.9879434e+00   1.0010566e+00  -2.6561239e-03
   6.9800000e+00   5.2592456e+00   9.9991793e-01   2.3207977e-04  -2.3393618e+00  -1.7439834e-04   4.9086179e-04   6.9979538e+00   1.0010303e+00  -2.5954625e-03
   6.9900000e+00   5.2692448e+00   9.9992022e-01   2.2605084e-04  -2.3393635e+00  -1.6955373e-04   4.7811164e-04   7.0079640e+00   1.0010047e+00  -2.5360457e-03
   7.0000000e+00   5.2792440e+00   9.9992245e-01   2.2016752e-04  -2.3393652e+00  -1.6483508e-04   4.6566935e-04   7.0179739e+00   1.0009796e+00  -2.4778518e-03
   7.0100000e+00   5.2892432e+00   9.9992462e-01   2.1442660e-04  -2.3393668e+00  -1.6023934e-04   4.5352815e-04   7.0279836e+00   1.0009551e+00  -2.4208590e-03
   7.0200000e+00   5.2992425e+00   9.9992674e-01   2.0882494e-04  -2.3393684e+00  -1.5576353e-04   4.4168139e-04   7.0379930e+00   1.0009312e+00  -2.3650460e-03
   7.0300000e+00   5.3092418e+00   9.9992880e-01   2.0335944e-04  -2.3393700e+00  -1.5140475e-04   4.3012254e-04   7.0480022e+00   1.0009078e+00  -2.3103917e-03
   7.0400000e+00   5.3192411e+00   9.9993081e-01   1.9802709e-04  -2.3393714e+00  -1.4716014e-04   4.1884523e-04   7.0580112e+00   1.0008850e+00  -2.2568756e-03
   7.0500000e+00   5.3292404e+00   9.9993276e-01   1.9282493e-04  -2.3393729e+00  -1.4302693e-04   4.0784317e-04   7.0680199e+00   1.0008626e+00  -2.2044770e-03
   7.0600000e+00   5.3392397e+00   9.9993466e-01   1.8775003e-04  -2.3393743e+00  -1.3900238e-04   3.9711023e-04   7.0780284e+00   1.0008409e+00  -2.1531758e-03
   7.0700000e+00   5.3492391e+00   9.9993652e-01   1.8279956e-04  -2.3393757e+00  -1.3508385e-04   3.8664038e-04   7.0880367e+00   1.0008196e+00  -2.1029521e-03
   7.0800000e+00   5.3592384e+00   9.9993832e-01   1.7797072e-04  -2.3393770e+00  -1.3126872e-04   3.7642773e-04   7.0980448e+00   1.0007988e+00  -2.0537864e-03
   7.0900000e+00   5.3692378e+00   9.9994007e-01   1.7326078e-04  -2.3393783e+00  -1.2755446e-04   3.6646649e-04   7.1080527e+00   1.0007785e+00  -2.0056593e-03
   7.1000000e+00   5.3792372e+00   9.9994178e-01   1.6866706e-04  -2.3393796e+00  -1.2393857e-04   3.5675099e-04   7.1180604e+00   1.0007587e+00  -1.9585517e-03
   7.1100000e+00   5.3892367e+00   9.9994345e-01   1.6418691e-04  -2.3393808e+00  -1.2041864e-04   3.4727568e-04   7.1280679e+00   1.0007393e+00  -1.9124450e-03
   7.1200000e+00   5.3992361e+00   9.9994507e-01   1.5981778e-04  -2.3393820e+00  -1.1699227e-04   3.3803511e-04   7.1380752e+00   1.0007204e+00  -1.8673205e-03
   7.1300000e+00   5.4092356e+00   9.9994665e-01   1.5555714e-04  -2.3393831e+00  -1.1365717e-04   3.2902396e-04   7.1480823e+00   1.0007020e+00  -1.8231602e-03
   7.1400000e+00   5.4192351e+00   9.9994818e-01   1.5140252e-04  -2.3393842e+00  -1.1041105e-04   3.2023698e-04   7.1580892e+00   1.0006840e+00  -1.7799460e-03
   7.1500000e+00   5.4292345e+00   9.9994967e-01   1.4735149e-04  -2.3393853e+00  -1.0725170e-04   3.1166908e-04   7.1680960e+00   1.0006664e+00  -1.7376603e-03
   7.1600000e+00   5.4392340e+00   9.9995113e-01   1.4340168e-04  -2.3393864e+00  -1.0417695e-04   3.0331523e-04   7.1781025e+00   1.0006492e+00  -1.6962857e-03
   7.1700000e+00   5.4492336e+00   9.9995254e-01   1.3955077e-04  -2.3393874e+00  -1.0118470e-04   2.9517052e-04   7.1881089e+00   1.0006324e+00  -1.6558049e-03
   7.1800000e+00   5.4592331e+00   9.9995392e-01   1.3579648e-04  -2.3393884e+00  -9.8272862e-05   2.8723014e-04   7.1981152e+00   1.0006161e+00  -1.6162011e-03
   7.1900000e+00   5.4692326e+00   9.9995526e-01   1.3213658e-04  -2.3393894e+00  -9.5439429e-05   2.7948937e-04   7.2081213e+00   1.0006001e+00  -1.5774578e-03
   7.2000000e+00   5.4792322e+00   9.9995656e-01   1.2856890e-04  -2.3393903e+00  -9.2682425e-05   2.7194361e-04   7.2181272e+00   1.0005845e+00  -1.5395584e-03
   7.2100000e+00   5.4892318e+00   9.9995783e-01   1.2509129e-04  -2.3393912e+00  -8.9999922e-05   2.6458833e-04   7.2281330e+00   1.0005693e+00  -1.5024869e-03
   7.2200000e+00   5.4992314e+00   9.9995906e-01   1.2170166e-04  -2.3393921e+00  -8.7390038e-05   2.5741911e-04   7.2381386e+00   1.0005545e+00  -1.4662273e-03
   7.2300000e+00   5.5092310e+00   9.9996026e-01   1.1839796e-04  -2.3393930e+00  -8.4850934e-05   2.5043161e-04   7.2481440e+00   1.0005400e+00  -1.4307642e-03
   7.2400000e+00   5.5192306e+00   9.9996143e-01   1.1517818e-04  -2.3393938e+00  -8.2380814e-05   2.4362159e-04   7.2581494e+00   1.0005259e+00  -1.3960820e-03
   7.2500000e+00   5.5292302e+00   9.9996257e-01   1.1204036e-04  -2.3393946e+00  -7.9977924e-05   2.3698490e-04   7.2681546e+00   1.0005121e+00  -1.3621656e-03
   7.2600000e+00   5.5392298e+00   9.9996367e-01   1.0898258e-04  -2.3393954e+00  -7.7640552e-05   2.3051747e-04   7.2781596e+00   1.0004986e+00  -1.3290002e-03
   7.2700000e+00   5.5492295e+00   9.9996475e-01   1.0600295e-04  -2.3393962e+00  -7.5367024e-05   2.2421532e-04   7.2881645e+00   1.0004855e+00  -1.2965711e-03
   7.2800000e+00   5.5592291e+00   9.9996579e-01   1.0309962e-04  -2.3393969e+00  -7.3155708e-05   2.1807455e-04   7.2981693e+00   1.0004727e+00  -1.2648639e-03
   7.2900000e+00   5.5692288e+00   9.9996681e-01   1.0027081e-04  -2.3393976e+00  -7.1005008e-05   2.1209135e-04   7.3081740e+00   1.0004602e+00  -1.2338643e-03
   7.3000000e+00   5.5792284e+00   9.9996780e-01   9.7514730e-05  -2.3393983e+00  -6.8913368e-05   2.0626199e-04   7.3181785e+00   1.0004480e+00  -1.2035584e-03
   7.3100000e+00   5.5892281e+00   9.9996876e-01   9.4829667e-05  -2.3393990e+00  -6.6879268e-05   2.0058282e-04   7.3281830e+00   1.0004361e+00  -1.1739325e-03
   7.3200000e+00   5.5992278e+00   9.9996970e-01   9.2213926e-05  -2.3393997e+00  -6.4901223e-05   1.9505025e-04   7.3381873e+00   1.0004245e+00  -1.1449731e-03
   7.3300000e+00   5.6092275e+00   9.9997061e-01   8.9665854e-05  -2.3394003e+00  -6.2977786e-05   1.8966080e-04   7.3481914e+00   1.0004132e+00  -1.1166668e-03
   7.3400000e+00   5.6192272e+00   9.9997149e-01   8.7183831e-05  -2.3394009e+00  -6.1107541e-05   1.8441104e-04   7.3581955e+00   1.0004022e+00  -1.0890006e-03
   7.3500000e+00   5.6292269e+00   9.9997235e-01   8.4766274e-05  -2.3394015e+00  -5.9289110e-05   1.7929762e-04   7.3681995e+00   1.0003914e+00  -1.0619618e-03
   7.3600000e+00   5.6392267e+00   9.9997319e-01   8.2411634e-05  -2.3394021e+00  -5.7521146e-05   1.7431726e-04   7.3782034e+00   1.0003809e+00  -1.0355375e-03
   7.3700000e+00   5.6492264e+00   9.9997400e-01   8.0118396e-05  -2.3394027e+00  -5.5802332e-05   1.6946677e-04   7.3882071e+00   1.0003707e+00  -1.0097155e-03
   7.3800000e+00   5.6592262e+00   9.9997479e-01   7.7885076e-05  -2.3394032e+00  -5.4131388e-05   1.6474300e-04   7.3982108e+00   1.0003608e+00  -9.8448350e-04
   7.3900000e+00   5.6692259e+00   9.9997556e-01   7.5710225e-05  -2.3394038e+00  -5.2507060e-05   1.6014289e-04   7.4082143e+00   1.0003510e+00  -9.5982950e-04
   7.4000000e+00   5.6792257e+00   9.9997630e-01   7.3592425e-05  -2.3394043e+00  -5.0928128e-05   1.5566345e-04   7.4182178e+00   1.0003416e+00  -9.3574172e-04
   7.4100000e+00   5.6892254e+00   9.9997703e-01   7.1530288e-05  -2.3394048e+00  -4.9393399e-05   1.5130173e-04   7.4282212e+00   1.0003323e+00  -9.1220857e-04
   7.4200000e+00   5.6992252e+00   9.9997773e-01   6.9522458e-05  -2.3394053e+00  -4.7901710e-05   1.4705487e-04   7.4382244e+00   1.0003233e+00  -8.8921864e-04
   7.4300000e+00   5.7092250e+00   9.9997842e-01   6.7567609e-05  -2.3394058e+00  -4.6451928e-05   1.4292007e-04   7.4482276e+00   1.0003145e+00  -8.6676075e-04
   7.4400000e+00   5.7192248e+00   9.9997908e-01   6.5664444e-05  -2.3394062e+00  -4.5042945e-05   1.3889458e-04   7.4582307e+00   1.0003060e+00  -8.4482390e-04
   7.4500000e+00   5.7292246e+00   9.9997973e-01   6.3811694e-05  -2.3394067e+00  -4.3673681e-05   1.3497571e-04   7.4682337e+00   1.0002976e+00  -8.2339727e-04
   7.4600000e+00   5.7392244e+00   9.9998036e-01   6.2008120e-05  -2.3394071e+00  -4.2343084e-05   1.3116086e-04   7.4782367e+00   1.0002895e+00  -8.0247026e-04
   7.4700000e+00   5.7492242e+00   9.9998097e-01   6.0252510e-05  -2.3394075e+00  -4.1050126e-05   1.2744745e-04   7.4882395e+00   1.0002816e+00  -7.8203243e-04
   7.4800000e+00   5.7592240e+00   9.9998157e-01   5.8543678e-05  -2.3394079e+00  -3.9793805e-05   1.2383298e-04   7.4982423e+00   1.0002739e+00  -7.6207354e-04
   7.4900000e+00   5.7692238e+00   9.9998214e-01   5.6880467e-05  -2.3394083e+00  -3.8573144e-05   1.2031500e-04   7.5082450e+00   1.0002663e+00  -7.4258352e-04
   7.5000000e+00   5.7792236e+00   9.9998270e-01   5.5261744e-05  -2.3394087e+00  -3.7387191e-05   1.1689112e-04   7.5182476e+00   1.0002590e+00  -7.2355250e-04
   7.5100000e+00   5.7892235e+00   9.9998325e-01   5.3686402e-05  -2.3394090e+00  -3.6235016e-05   1.1355899e-04   7.5282502e+00   1.0002519e+00  -7.0497078e-04
   7.5200000e+00   5.7992233e+00   9.9998378e-01   5.2153361e-05  -2.3394094e+00  -3.5115713e-05   1.1031633e-04   7.5382527e+00   1.0002449e+00  -6.8682882e-04
   7.5300000e+00   5.8092231e+00   9.9998429e-01   5.0661564e-05  -2.3394098e+00  -3.4028399e-05   1.0716090e-04   7.5482551e+00   1.0002381e+00  -6.6911727e-04
   7.5400000e+00   5.8192230e+00   9.9998479e-01   4.9209978e-05  -2.3394101e+00  -3.2972212e-05   1.0409053e-04   7.5582574e+00   1.0002315e+00  -6.5182695e-04
   7.5500000e+00   5.8292228e+00   9.9998528e-01   4.7797593e-05  -2.3394104e+00  -3.1946312e-05   1.0110306e-04   7.5682597e+00   1.0002251e+00  -6.3494884e-04
   7.5600000e+00   5.8392227e+00   9.9998575e-01   4.6423425e-05  -2.3394107e+00  -3.0949881e-05   9.8196433e-05   7.5782619e+00   1.0002188e+00  -6.1847409e-04
   7.5700000e+00   5.8492225e+00   9.9998620e-01   4.5086509e-05  -2.3394110e+00  -2.9982121e-05   9.5368595e-05   7.5882641e+00   1.0002127e+00  -6.0239401e-04
   7.5800000e+00   5.8592224e+00   9.9998665e-01   4.3785905e-05  -2.3394113e+00  -2.9042253e-05   9.2617560e-05   7.5982662e+00   1.0002068e+00  -5.8670009e-04
   7.5900000e+00   5.8692223e+00   9.9998708e-01   4.2520693e-05  -2.3394116e+00  -2.8129520e-05   8.9941384e-05   7.6082682e+00   1.0002010e+00  -5.7138395e-04
   7.6000000e+00   5.8792222e+00   9.9998750e-01   4.1289975e-05  -2.3394119e+00  -2.7243182e-05   8.7338167e-05   7.6182702e+00   1.0001953e+00  -5.5643738e-04
   7.6100000e+00   5.8892220e+00   9.9998791e-01   4.0092874e-05  -2.3394122e+00  -2.6382519e-05   8.4806055e-05   7.6282721e+00   1.0001899e+00  -5.4185233e-04
   7.6200000e+00   5.8992219e+00   9.9998830e-01   3.8928534e-05  -2.3394124e+00  -2.5546830e-05   8.2343235e-05   7.6382740e+00   1.0001845e+00  -5.2762090e-04
   7.6300000e+00   5.9092218e+00   9.9998869e-01   3.7796118e-05  -2.3394127e+00  -2.4735430e-05   7.9947938e-05   7.6482758e+00   1.0001793e+00  -5.1373533e-04
   7.6400000e+00   5.9192217e+00   9.9998906e-01   3.6694809e-05  -2.3394129e+00  -2.3947652e-05   7.7618437e-05   7.6582776e+00   1.0001742e+00  -5.0018802e-04
   7.6500000e+00   5.9292216e+00   9.9998942e-01   3.5623808e-05  -2.3394131e+00  -2.3182847e-05   7.5353043e-05   7.6682793e+00   1.0001693e+00  -4.8697151e-04
   7.6600000e+00   5.9392215e+00   9.9998977e-01   3.4582338e-05  -2.3394134e+00  -2.2440383e-05   7.3150110e-05   7.6782810e+00   1.0001645e+00  -4.7407847e-04
   7.6700000e+00   5.9492214e+00   9.9999011e-01   3.3569636e-05  -2.3394136e+00  -2.1719642e-05   7.1008027e-05   7.6882826e+00   1.0001598e+00  -4.6150174e-04
   7.6800000e+00   5.9592213e+00   9.9999044e-01   3.2584961e-05  -2.3394138e+00  -2.1020025e-05   6.8925224e-05   7.6982842e+00   1.0001553e+00  -4.4923427e-04
   7.6900000e+00   5.9692212e+00   9.9999076e-01   3.1627587e-05  -2.3394140e+00  -2.0340945e-05   6.6900169e-05   7.7082857e+00   1.0001508e+00  -4.3726917e-04
   7.7000000e+00   5.9792211e+00   9.9999107e-01   3.0696807e-05  -2.3394142e+00  -1.9681834e-05   6.4931363e-05   7.7182872e+00   1.0001465e+00  -4.2559967e-04
   7.7100000e+00   5.9892210e+00   9.9999138e-01   2.9791930e-05  -2.3394144e+00  -1.9042135e-05   6.3017345e-05   7.7282886e+00   1.0001423e+00  -4.1421913e-04
   7.7200000e+00   5.9992209e+00   9.9999167e-01   2.8912281e-05  -2.3394146e+00  -1.8421309e-05   6.1156689e-05   7.7382900e+00   1.0001382e+00  -4.0312105e-04
   7.7300000e+00   6.0092208e+00   9.9999195e-01   2.8057202e-05  -2.3394148e+00  -1.7818828e-05   5.9348003e-05   7.7482914e+00   1.0001343e+00  -3.9229905e-04
   7.7400000e+00   6.0192208e+00   9.9999223e-01   2.7226050e-05  -2.3394150e+00  -1.7234180e-05   5.7589929e-05   7.7582927e+00   1.0001304e+00  -3.8174690e-04
   7.7500000e+00   6.0292207e+00   9.9999250e-01   2.6418199e-05  -2.3394151e+00  -1.6666866e-05   5.5881139e-05   7.7682940e+00   1.0001266e+00  -3.7145845e-04
   7.7600000e+00   6.0392206e+00   9.9999276e-01   2.5633037e-05  -2.3394153e+00  -1.6116398e-05   5.4220340e-05   7.7782953e+00   1.0001230e+00  -3.6142771e-04
   7.7700000e+00   6.0492205e+00   9.9999301e-01   2.4869967e-05  -2.3394154e+00  -1.5582303e-05   5.2606270e-05   7.7882965e+00   1.0001194e+00  -3.5164880e-04
   7.7800000e+00   6.0592205e+00   9.9999326e-01   2.4128406e-05  -2.3394156e+00  -1.5064121e-05   5.1037696e-05   7.7982977e+00   1.0001159e+00  -3.4211595e-04
   7.7900000e+00   6.0692204e+00   9.9999349e-01   2.3407786e-05  -2.3394157e+00  -1.4561401e-05   4.9513416e-05   7.8082988e+00   1.0001125e+00  -3.3282351e-04
   7.8000000e+00   6.0792203e+00   9.9999373e-01   2.2707553e-05  -2.3394159e+00  -1.4073709e-05   4.8032258e-05   7.8182999e+00   1.0001093e+00  -3.2376595e-04
   7.8100000e+00   6.0892203e+00   9.9999395e-01   2.2027166e-05  -2.3394160e+00  -1.3600616e-05   4.6593078e-05   7.8283010e+00   1.0001061e+00  -3.1493785e-04
   7.8200000e+00   6.0992202e+00   9.9999417e-01   2.1366097e-05  -2.3394162e+00  -1.3141711e-05   4.5194759e-05   7.8383020e+00   1.0001030e+00  -3.0633390e-04
   7.8300000e+00   6.1092202e+00   9.9999438e-01   2.0723831e-05  -2.3394163e+00  -1.2696589e-05   4.3836214e-05   7.8483030e+00   1.0000999e+00  -2.9794890e-04
   7.8400000e+00   6.1192201e+00   9.9999458e-01   2.0099867e-05  -2.3394164e+00  -1.2264858e-05   4.2516380e-05   7.8583040e+00   1.0000970e+00  -2.8977774e-04
   7.8500000e+00   6.1292201e+00   9.9999478e-01   1.9493715e-05  -2.3394165e+00  -1.1846135e-05   4.1234222e-05   7.8683050e+00   1.0000941e+00  -2.8181545e-04
   7.8600000e+00   6.1392200e+00   9.9999497e-01   1.8904897e-05  -2.3394167e+00  -1.1440051e-05   3.9988730e-05   7.8783059e+00   1.0000914e+00  -2.7405713e-04
   7.8700000e+00   6.1492200e+00   9.9999516e-01   1.8332949e-05  -2.3394168e+00  -1.1046242e-05   3.8778919e-05   7.8883068e+00   1.0000887e+00  -2.6649801e-04
   7.8800000e+00   6.1592199e+00   9.9999534e-01   1.7777415e-05  -2.3394169e+00  -1.0664357e-05   3.7603829e-05   7.8983077e+00   1.0000860e+00  -2.5913338e-04
   7.8900000e+00   6.1692199e+00   9.9999551e-01   1.7237853e-05  -2.3394170e+00  -1.0294053e-05   3.6462523e-05   7.9083085e+00   1.0000835e+00  -2.5195867e-04
   7.9000000e+00   6.1792198e+00   9.9999568e-01   1.6713832e-05  -2.3394171e+00  -9.9349967e-06   3.5354089e-05   7.9183094e+00   1.0000810e+00  -2.4496939e-04
   7.9100000e+00   6.1892198e+00   9.9999585e-01   1.6204930e-05  -2.3394172e+00  -9.5868644e-06   3.4277637e-05   7.9283102e+00   1.0000786e+00  -2.3816114e-04
   7.9200000e+00   6.1992197e+00   9.9999601e-01   1.5710738e-05  -2.3394173e+00  -9.2493403e-06   3.3232298e-05   7.9383109e+00   1.0000762e+00  -2.3152961e-04
   7.9300000e+00   6.2092197e+00   9.9999616e-01   1.5230855e-05  -2.3394174e+00  -8.9221175e-06   3.2217227e-05   7.9483117e+00   1.0000739e+00  -2.2507059e-04
   7.9400000e+00   6.2192197e+00   9.9999631e-01   1.4764892e-05  -2.3394174e+00  -8.6048976e-06   3.1231599e-05   7.9583124e+00   1.0000717e+00  -2.1877996e-04
   7.9500000e+00   6.2292196e+00   9.9999646e-01   1.4312469e-05  -2.3394175e+00  -8.2973901e-06   3.0274611e-05   7.9683131e+00   1.0000696e+00  -2.1265369e-04
   7.9600000e+00   6.2392196e+00   9.9999660e-01   1.3873215e-05  -2.3394176e+00  -7.9993125e-06   2.9345479e-05   7.9783138e+00   1.0000675e+00  -2.0668782e-04
   7.9700000e+00   6.2492196e+00   9.9999673e-01   1.3446770e-05  -2.3394177e+00  -7.7103902e-06   2.8443440e-05   7.9883145e+00   1.0000654e+00  -2.0087849e-04
   7.9800000e+00   6.2592195e+00   9.9999687e-01   1.3032781e-05  -2.3394178e+00  -7.4303559e-06   2.7567750e-05   7.9983151e+00   1.0000635e+00  -1.9522193e-04
   7.9900000e+00   6.2692195e+00   9.9999699e-01   1.2630907e-05  -2.3394178e+00  -7.1589498e-06   2.6717683e-05   8.0083157e+00   1.0000615e+00  -1.8971443e-04
   8.0000000e+00   6.2792195e+00   9.9999712e-01   1.2240812e-05  -2.3394179e+00  -6.8959192e-06   2.5892534e-05   8.0183163e+00   1.0000597e+00  -1.8435238e-04
   8.0100000e+00   6.2892194e+00   9.9999724e-01   1.1862172e-05  -2.3394180e+00  -6.6410183e-06   2.5091615e-05   8.0283169e+00   1.0000578e+00  -1.7913223e-04
   8.0200000e+00   6.2992194e+00   9.9999736e-01   1.1494670e-05  -2.3394180e+00  -6.3940084e-06   2.4314254e-05   8.0383175e+00   1.0000561e+00  -1.7405053e-04
   8.0300000e+00   6.3092194e+00   9.9999747e-01   1.1137996e-05  -2.3394181e+00  -6.1546569e-06   2.3559798e-05   8.0483180e+00   1.0000544e+00  -1.6910389e-04
   8.0400000e+00   6.3192194e+00   9.9999758e-01   1.0791850e-05  -2.3394182e+00  -5.9227382e-06   2.2827610e-05   8.0583186e+00   1.0000527e+00  -1.6428899e-04
   8.0500000e+00   6.3292193e+00   9.9999769e-01   1.0455939e-05  -2.3394182e+00  -5.6980326e-06   2.2117072e-05   8.0683191e+00   1.0000511e+00  -1.5960260e-04
   8.0600000e+00   6.3392193e+00   9.9999779e-01   1.0129977e-05  -2.3394183e+00  -5.4803266e-06   2.1427579e-05   8.0783196e+00   1.0000495e+00  -1.5504155e-04
   8.0700000e+00   6.3492193e+00   9.9999789e-01   9.8136862e-06  -2.3394183e+00  -5.2694128e-06   2.0758542e-05   8.0883201e+00   1.0000480e+00  -1.5060275e-04
   8.0800000e+00   6.3592193e+00   9.9999798e-01   9.5067956e-06  -2.3394184e+00  -5.0650895e-06   2.0109389e-05   8.0983206e+00   1.0000465e+00  -1.4628316e-04
   8.0900000e+00   6.3692192e+00   9.9999808e-01   9.2090415e-06  -2.3394184e+00  -4.8671606e-06   1.9479562e-05   8.1083210e+00   1.0000450e+00  -1.4207984e-04
   8.1000000e+00   6.3792192e+00   9.9999817e-01   8.9201671e-06  -2.3394185e+00  -4.6754356e-06   1.8868518e-05   8.1183215e+00   1.0000436e+00  -1.3798987e-04
   8.1100000e+00   6.3892192e+00   9.9999826e-01   8.6399222e-06  -2.3394185e+00  -4.4897294e-06   1.8275728e-05   8.1283219e+00   1.0000423e+00  -1.3401044e-04
   8.1200000e+00   6.3992192e+00   9.9999834e-01   8.3680634e-06  -2.3394186e+00  -4.3098620e-06   1.7700676e-05   8.1383223e+00   1.0000410e+00  -1.3013878e-04
   8.1300000e+00   6.4092192e+00   9.9999842e-01   8.1043535e-06  -2.3394186e+00  -4.1356584e-06   1.7142861e-05   8.1483227e+00   1.0000397e+00  -1.2637218e-04
   8.1400000e+00   6.4192192e+00   9.9999850e-01   7.8485617e-06  -2.3394187e+00  -3.9669489e-06   1.6601794e-05   8.1583231e+00   1.0000384e+00  -1.2270802e-04
   8.1500000e+00   6.4292191e+00   9.9999858e-01   7.6004632e-06  -2.3394187e+00  -3.8035683e-06   1.6077001e-05   8.1683235e+00   1.0000372e+00  -1.1914370e-04
   8.1600000e+00   6.4392191e+00   9.9999866e-01   7.3598393e-06  -2.3394187e+00  -3.6453562e-06   1.5568019e-05   8.1783238e+00   1.0000361e+00  -1.1567670e-04
   8.1700000e+00   6.4492191e+00   9.9999873e-01   7.1264770e-06  -2.3394188e+00  -3.4921567e-06   1.5074397e-05   8.1883242e+00   1.0000349e+00  -1.1230457e-04
   8.1800000e+00   6.4592191e+00   9.9999880e-01   6.9001690e-06  -2.3394188e+00  -3.3438185e-06   1.4595696e-05   8.1983245e+00   1.0000338e+00  -1.0902488e-04
   8.1900000e+00   6.4692191e+00   9.9999887e-01   6.6807137e-06  -2.3394188e+00  -3.2001945e-06   1.4131490e-05   8.2083249e+00   1.0000327e+00  -1.0583530e-04
   8.2000000e+00   6.4792191e+00   9.9999893e-01   6.4679145e-06  -2.3394189e+00  -3.0611418e-06   1.3681364e-05   8.2183252e+00   1.0000317e+00  -1.0273352e-04
   8.2100000e+00   6.4892191e+00   9.9999900e-01   6.2615805e-06  -2.3394189e+00  -2.9265216e-06   1.3244913e-05   8.2283255e+00   1.0000307e+00  -9.9717303e-05
   8.2200000e+00   6.4992191e+00   9.9999906e-01   6.0615257e-06  -2.3394189e+00  -2.7961993e-06   1.2821745e-05   8.2383258e+00   1.0000297e+00  -9.6784449e-05
   8.2300000e+00   6.5092191e+00   9.9999912e-01   5.8675692e-06  -2.3394190e+00  -2.6700438e-06   1.2411476e-05   8.2483261e+00   1.0000287e+00  -9.3932820e-05
   8.2400000e+00   6.5192190e+00   9.9999917e-01   5.6795349e-06  -2.3394190e+00  -2.5479280e-06   1.2013734e-05   8.2583264e+00   1.0000278e+00  -9.1160326e-05
   8.2500000e+00   6.5292190e+00   9.9999923e-01   5.4972515e-06  -2.3394190e+00  -2.4297285e-06   1.1628156e-05   8.2683267e+00   1.0000269e+00  -8.8464924e-05
   8.2600000e+00   6.5392190e+00   9.9999928e-01   5.3205525e-06  -2.3394190e+00  -2.3153255e-06   1.1254391e-05   8.2783269e+00   1.0000261e+00  -8.5844620e-05
   8.2700000e+00   6.5492190e+00   9.9999934e-01   5.1492757e-06  -2.3394191e+00  -2.2046025e-06   1.0892095e-05   8.2883272e+00   1.0000252e+00  -8.3297467e-05
   8.2800000e+00   6.5592190e+00   9.9999939e-01   4.9832633e-06  -2.3394191e+00  -2.0974465e-06   1.0540935e-05   8.2983274e+00   1.0000244e+00  -8.0821565e-05
   8.2900000e+00   6.5692190e+00   9.9999944e-01   4.8223621e-06  -2.3394191e+00  -1.9937478e-06   1.0200586e-05   8.3083277e+00   1.0000236e+00  -7.8415057e-05
   8.3000000e+00   6.5792190e+00   9.9999948e-01   4.6664228e-06  -2.3394191e+00  -1.8933998e-06   9.8707334e-06   8.3183279e+00   1.0000228e+00  -7.6076133e-05
   8.3100000e+00   6.5892190e+00   9.9999953e-01   4.5153002e-06  -2.3394191e+00  -1.7962991e-06   9.5510691e-06   8.3283281e+00   1.0000221e+00  -7.3803022e-05
   8.3200000e+00   6.5992190e+00   9.9999957e-01   4.3688533e-06  -2.3394191e+00  -1.7023454e-06   9.2412951e-06   8.3383283e+00   1.0000213e+00  -7.1594001e-05
   8.3300000e+00   6.6092190e+00   9.9999962e-01   4.2269449e-06  -2.3394192e+00  -1.6114412e-06   8.9411210e-06   8.3483286e+00   1.0000206e+00  -6.9447382e-05
   8.3400000e+00   6.6192190e+00   9.9999966e-01   4.0894414e-06  -2.3394192e+00  -1.5234919e-06   8.6502646e-06   8.3583288e+00   1.0000200e+00  -6.7361524e-05
   8.3500000e+00   6.6292190e+00   9.9999970e-01   3.9562132e-06  -2.3394192e+00  -1.4384058e-06   8.3684514e-06   8.3683290e+00   1.0000193e+00  -6.5334820e-05
   8.3600000e+00   6.6392190e+00   9.9999974e-01   3.8271339e-06  -2.3394192e+00  -1.3560937e-06   8.0954144e-06   8.3783291e+00   1.0000186e+00  -6.3365706e-05
   8.3700000e+00   6.6492190e+00   9.9999978e-01   3.7020811e-06  -2.3394192e+00  -1.2764691e-06   7.8308943e-06   8.3883293e+00   1.0000180e+00  -6.1452653e-05
   8.3800000e+00   6.6592190e+00   9.9999981e-01   3.5809353e-06  -2.3394192e+00  -1.1994482e-06   7.5746386e-06   8.3983295e+00   1.0000174e+00  -5.9594172e-05
   8.3900000e+00   6.6692190e+00   9.9999985e-01   3.4635806e-06  -2.3394192e+00  -1.1249496e-06   7.3264023e-06   8.4083297e+00   1.0000168e+00  -5.7788807e-05
   8.4000000e+00   6.6792190e+00   9.9999988e-01   3.3499045e-06  -2.3394193e+00  -1.0528943e-06   7.0859468e-06   8.4183298e+00   1.0000163e+00  -5.6035141e-05
   8.4100000e+00   6.6892190e+00   9.9999991e-01   3.2397972e-06  -2.3394193e+00  -9.8320552e-07   6.8530405e-06   8.4283300e+00   1.0000157e+00  -5.4331790e-05
   8.4200000e+00   6.6992190e+00   9.9999995e-01   3.1331523e-06  -2.3394193e+00  -9.1580904e-07   6.6274582e-06   8.4383302e+00   1.0000152e+00  -5.2677403e-05
   8.4300000e+00   6.7092190e+00   9.9999998e-01   3.0298664e-06  -2.3394193e+00  -8.5063267e-07   6.4089809e-06   8.4483303e+00   1.0000147e+00  -5.1070665e-05
   8.4400000e+00   6.7192190e+00   1.0000000e+00   2.9298389e-06  -2.3394193e+00  -7.8760645e-07   6.1973960e-06   8.4583304e+00   1.0000142e+00  -4.9510292e-05
   8.4500000e+00   6.7292190e+00   1.0000000e+00   2.8329720e-06  -2.3394193e+00  -7.2666247e-07   5.9924966e-06   8.4683306e+00   1.0000137e+00  -4.7995031e-05
   8.4600000e+00   6.7392190e+00   1.0000001e+00   2.7391708e-06  -2.3394193e+00  -6.6773490e-07   5.7940819e-06   8.4783307e+00   1.0000132e+00  -4.6523661e-05
   8.4700000e+00   6.7492190e+00   1.0000001e+00   2.6483430e-06  -2.3394193e+00  -6.1075987e-07   5.6019567e-06   8.4883309e+00   1.0000127e+00  -4.5094993e-05
   8.4800000e+00   6.7592190e+00   1.0000001e+00   2.5603989e-06  -2.3394193e+00  -5.5567544e-07   5.4159314e-06   8.4983310e+00   1.0000123e+00  -4.3707864e-05
   8.4900000e+00   6.7692190e+00   1.0000001e+00   2.4752514e-06  -2.3394193e+00  -5.0242152e-07   5.2358217e-06   8.5083311e+00   1.0000119e+00  -4.2361145e-05
   8.5000000e+00   6.7792190e+00   1.0000002e+00   2.3928159e-06  -2.3394193e+00  -4.5093988e-07   5.0614485e-06   8.5183312e+00   1.0000114e+00  -4.1053731e-05
   8.5100000e+00   6.7892190e+00   1.0000002e+00   2.3130102e-06  -2.3394193e+00  -4.0117401e-07   4.8926380e-06   8.5283313e+00   1.0000110e+00  -3.9784547e-05
   8.5200000e+00   6.7992190e+00   1.0000002e+00   2.2357544e-06  -2.3394193e+00  -3.5306914e-07   4.7292212e-06   8.5383314e+00   1.0000106e+00  -3.8552544e-05
   8.5300000e+00   6.8092190e+00   1.0000002e+00   2.1609709e-06  -2.3394193e+00  -3.0657216e-07   4.5710340e-06   8.5483315e+00   1.0000103e+00  -3.7356702e-05
   8.5400000e+00   6.8192190e+00   1.0000003e+00   2.0885844e-06  -2.3394193e+00  -2.6163156e-07   4.4179172e-06   8.5583316e+00   1.0000099e+00  -3.6196023e-05
   8.5500000e+00   6.8292190e+00   1.0000003e+00   2.0185217e-06  -2.3394193e+00  -2.1819743e-07   4.2697158e-06   8.5683317e+00   1.0000095e+00  -3.5069539e-05
   8.5600000e+00   6.8392190e+00   1.0000003e+00   1.9507118e-06  -2.3394193e+00  -1.7622137e-07   4.1262796e-06   8.5783318e+00   1.0000092e+00  -3.3976302e-05
   8.5700000e+00   6.8492190e+00   1.0000003e+00   1.8850856e-06  -2.3394194e+00  -1.3565645e-07   3.9874626e-06   8.5883319e+00   1.0000089e+00  -3.2915392e-05
   8.5800000e+00   6.8592190e+00   1.0000003e+00   1.8215761e-06  -2.3394194e+00  -9.6457191e-08   3.8531230e-06   8.5983320e+00   1.0000085e+00  -3.1885911e-05
   8.5900000e+00   6.8692190e+00   1.0000004e+00   1.7601183e-06  -2.3394194e+00  -5.8579521e-08   3.7231232e-06   8.6083321e+00   1.0000082e+00  -3.0886983e-05
   8.6000000e+00   6.8792190e+00   1.0000004e+00   1.7006490e-06  -2.3394194e+00  -2.1980707e-08   3.5973296e-06   8.6183322e+00   1.0000079e+00  -2.9917758e-05
   8.6100000e+00   6.8892190e+00   1.0000004e+00   1.6431068e-06  -2.3394194e+00   1.3380659e-08   3.4756125e-06   8.6283323e+00   1.0000076e+00  -2.8977403e-05
   8.6200000e+00   6.8992190e+00   1.0000004e+00   1.5874322e-06  -2.3394194e+00   4.7544709e-08   3.3578457e-06   8.6383323e+00   1.0000073e+00  -2.8065112e-05
   8.6300000e+00   6.9092190e+00   1.0000004e+00   1.5335674e-06  -2.3394194e+00   8.0550333e-08   3.2439072e-06   8.6483324e+00   1.0000071e+00  -2.7180096e-05
   8.6400000e+00   6.9192190e+00   1.0000004e+00   1.4814563e-06  -2.3394194e+00   1.1243522e-07   3.1336781e-06   8.6583325e+00   1.0000068e+00  -2.6321588e-05
   8.6500000e+00   6.9292190e+00   1.0000004e+00   1.4310443e-06  -2.3394194e+00   1.4323587e-07   3.0270433e-06   8.6683325e+00   1.0000065e+00  -2.5488840e-05
   8.6600000e+00   6.9392190e+00   1.0000005e+00   1.3822787e-06  -2.3394193e+00   1.7298769e-07   2.9238909e-06   8.6783326e+00   1.0000063e+00  -2.4681126e-05
   8.6700000e+00   6.9492190e+00   1.0000005e+00   1.3351081e-06  -2.3394193e+00   2.0172494e-07   2.8241124e-06   8.6883327e+00   1.0000060e+00  -2.3897737e-05
   8.6800000e+00   6.9592190e+00   1.0000005e+00   1.2894828e-06  -2.3394193e+00   2.2948083e-07   2.7276025e-06   8.6983327e+00   1.0000058e+00  -2.3137982e-05
   8.6900000e+00   6.9692190e+00   1.0000005e+00   1.2453543e-06  -2.3394193e+00   2.5628754e-07   2.6342590e-06   8.7083328e+00   1.0000056e+00  -2.2401191e-05
   8.7000000e+00   6.9792190e+00   1.0000005e+00   1.2026759e-06  -2.3394193e+00   2.8217623e-07   2.5439827e-06   8.7183328e+00   1.0000054e+00  -2.1686708e-05
   8.7100000e+00   6.9892191e+00   1.0000005e+00   1.1614020e-06  -2.3394193e+00   3.0717710e-07   2.4566773e-06   8.7283329e+00   1.0000051e+00  -2.0993899e-05
   8.7200000e+00   6.9992191e+00   1.0000005e+00   1.1214885e-06  -2.3394193e+00   3.3131937e-07   2.3722494e-06   8.7383329e+00   1.0000049e+00  -2.0322142e-05
   8.7300000e+00   7.0092191e+00   1.0000005e+00   1.0828925e-06  -2.3394193e+00   3.5463137e-07   2.2906085e-06   8.7483330e+00   1.0000047e+00  -1.9670835e-05
   8.7400000e+00   7.0192191e+00   1.0000006e+00   1.0455725e-06  -2.3394193e+00   3.7714054e-07   2.2116668e-06   8.7583330e+00   1.0000045e+00  -1.9039390e-05
   8.7500000e+00   7.0292191e+00   1.0000006e+00   1.0094882e-06  -2.3394193e+00   3.9887342e-07   2.1353388e-06   8.7683331e+00   1.0000044e+00  -1.8427236e-05
   8.7600000e+00   7.0392191e+00   1.0000006e+00   9.7460055e-07  -2.3394193e+00   4.1985575e-07   2.0615419e-06   8.7783331e+00   1.0000042e+00  -1.7833817e-05
   8.7700000e+00   7.0492191e+00   1.0000006e+00   9.4087153e-07  -2.3394193e+00   4.4011243e-07   1.9901960e-06   8.7883332e+00   1.0000040e+00  -1.7258592e-05
   8.7800000e+00   7.0592191e+00   1.0000006e+00   9.0826438e-07  -2.3394193e+00   4.5966758e-07   1.9212231e-06   8.7983332e+00   1.0000038e+00  -1.6701034e-05
   8.7900000e+00   7.0692191e+00   1.0000006e+00   8.7674345e-07  -2.3394193e+00   4.7854455e-07   1.8545478e-06   8.8083332e+00   1.0000037e+00  -1.6160631e-05
   8.8000000e+00   7.0792191e+00   1.0000006e+00   8.4627411e-07  -2.3394193e+00   4.9676595e-07   1.7900970e-06   8.8183333e+00   1.0000035e+00  -1.5636884e-05
   8.8100000e+00   7.0892191e+00   1.0000006e+00   8.1682284e-07  -2.3394193e+00   5.1435367e-07   1.7277996e-06   8.8283333e+00   1.0000034e+00  -1.5129309e-05
   8.8200000e+00   7.0992191e+00   1.0000006e+00   7.8835708e-07  -2.3394193e+00   5.3132889e-07   1.6675869e-06   8.8383333e+00   1.0000032e+00  -1.4637432e-05
   8.8300000e+00   7.1092191e+00   1.0000006e+00   7.6084529e-07  -2.3394193e+00   5.4771213e-07   1.6093920e-06   8.8483334e+00   1.0000031e+00  -1.4160796e-05
   8.8400000e+00   7.1192191e+00   1.0000006e+00   7.3425688e-07  -2.3394193e+00   5.6352324e-07   1.5531504e-06   8.8583334e+00   1.0000029e+00  -1.3698955e-05
   8.8500000e+00   7.1292191e+00   1.0000007e+00   7.0856220e-07  -2.3394193e+00   5.7878144e-07   1.4987992e-06   8.8683334e+00   1.0000028e+00  -1.3251473e-05
   8.8600000e+00   7.1392191e+00   1.0000007e+00   6.8373249e-07  -2.3394193e+00   5.9350532e-07   1.4462777e-06   8.8783335e+00   1.0000027e+00  -1.2817928e-05
   8.8700000e+00   7.1492192e+00   1.0000007e+00   6.5973989e-07  -2.3394193e+00   6.0771289e-07   1.3955269e-06   8.8883335e+00   1.0000025e+00  -1.2397911e-05
   8.8800000e+00   7.1592192e+00   1.0000007e+00   6.3655738e-07  -2.3394193e+00   6.2142157e-07   1.3464896e-06   8.8983335e+00   1.0000024e+00  -1.1991021e-05
   8.8900000e+00   7.1692192e+00   1.0000007e+00   6.1415876e-07  -2.3394192e+00   6.3464821e-07   1.2991105e-06   8.9083335e+00   1.0000023e+00  -1.1596870e-05
   8.9000000e+00   7.1792192e+00   1.0000007e+00   5.9251866e-07  -2.3394192e+00   6.4740913e-07   1.2533359e-06   8.9183335e+00   1.0000022e+00  -1.1215081e-05
   8.9100000e+00   7.1892192e+00   1.0000007e+00   5.7161248e-07  -2.3394192e+00   6.5972010e-07   1.2091137e-06   8.9283336e+00   1.0000021e+00  -1.0845286e-05
   8.9200000e+00   7.1992192e+00   1.0000007e+00   5.5141636e-07  -2.3394192e+00   6.7159641e-07   1.1663935e-06   8.9383336e+00   1.0000020e+00  -1.0487129e-05
   8.9300000e+00   7.2092192e+00   1.0000007e+00   5.3190722e-07  -2.3394192e+00   6.8305282e-07   1.1251264e-06   8.9483336e+00   1.0000019e+00  -1.0140263e-05
   8.9400000e+00   7.2192192e+00   1.0000007e+00   5.1306266e-07  -2.3394192e+00   6.9410362e-07   1.0852651e-06   8.9583336e+00   1.0000018e+00  -9.8043505e-06
   8.9500000e+00   7.2292192e+00   1.0000007e+00   4.9486099e-07  -2.3394192e+00   7.0476265e-07   1.0467637e-06   8.9683336e+00   1.0000017e+00  -9.4790636e-06
   8.9600000e+00   7.2392192e+00   1.0000007e+00   4.7728118e-07  -2.3394192e+00   7.1504328e-07   1.0095776e-06   8.9783337e+00   1.0000016e+00  -9.1640838e-06
   8.9700000e+00   7.2492192e+00   1.0000007e+00   4.6030288e-07  -2.3394192e+00   7.2495845e-07   9.7366396e-07   8.9883337e+00   1.0000015e+00  -8.8591015e-06
   8.9800000e+00   7.2592192e+00   1.0000007e+00   4.4390634e-07  -2.3394192e+00   7.3452066e-07   9.3898088e-07   8.9983337e+00   1.0000014e+00  -8.5638158e-06
   8.9900000e+00   7.2692192e+00   1.0000007e+00   4.2807247e-07  -2.3394192e+00   7.4374203e-07   9.0548798e-07   9.0083337e+00   1.0000013e+00  -8.2779344e-06
   9.0000000e+00   7.2792192e+00   1.0000007e+00   4.1278274e-07  -2.3394192e+00   7.5263426e-07   8.7314610e-07   9.0183337e+00   1.0000012e+00  -8.0011730e-06
   9.0100000e+00   7.2892192e+00   1.0000007e+00   3.9801923e-07  -2.3394192e+00   7.6120866e-07   8.4191729e-07   9.0283337e+00   1.0000011e+00  -7.7332556e-06
   9.0200000e+00   7.2992193e+00   1.0000007e+00   3.8376455e-07  -2.3394192e+00   7.6947619e-07   8.1176482e-07   9.0383337e+00   1.0000011e+00  -7.4739140e-06
   9.0300000e+00   7.3092193e+00   1.0000007e+00   3.7000189e-07  -2.3394191e+00   7.7744743e-07   7.8265310e-07   9.0483338e+00   1.0000010e+00  -7.2228876e-06
   9.0400000e+00   7.3192193e+00   1.0000008e+00   3.5671496e-07  -2.3394191e+00   7.8513261e-07   7.5454766e-07   9.0583338e+00   1.0000009e+00  -6.9799233e-06
   9.0500000e+00   7.3292193e+00   1.0000008e+00   3.4388797e-07  -2.3394191e+00   7.9254162e-07   7.2741513e-07   9.0683338e+00   1.0000009e+00  -6.7447753e-06
   9.0600000e+00   7.3392193e+00   1.0000008e+00   3.3150564e-07  -2.3394191e+00   7.9968404e-07   7.0122319e-07   9.0783338e+00   1.0000008e+00  -6.5172047e-06
   9.0700000e+00   7.3492193e+00   1.0000008e+00   3.1955319e-07  -2.3394191e+00   8.0656912e-07   6.7594053e-07   9.0883338e+00   1.0000007e+00  -6.2969794e-06
   9.0800000e+00   7.3592193e+00   1.0000008e+00   3.0801628e-07  -2.3394191e+00   8.1320578e-07   6.5153687e-07   9.0983338e+00   1.0000007e+00  -6.0838744e-06
   9.0900000e+00   7.3692193e+00   1.0000008e+00   2.9688105e-07  -2.3394191e+00   8.1960269e-07   6.2798286e-07   9.1083338e+00   1.0000006e+00  -5.8776707e-06
   9.1000000e+00   7.3792193e+00   1.0000008e+00   2.8613406e-07  -2.3394191e+00   8.2576818e-07   6.0525010e-07   9.1183338e+00   1.0000006e+00  -5.6781560e-06
   9.1100000e+00   7.3892193e+00   1.0000008e+00   2.7576233e-07  -2.3394191e+00   8.3171033e-07   5.8331109e-07   9.1283338e+00   1.0000005e+00  -5.4851239e-06
   9.1200000e+00   7.3992193e+00   1.0000008e+00   2.6575325e-07  -2.3394191e+00   8.3743696e-07   5.6213922e-07   9.1383338e+00   1.0000004e+00  -5.2983742e-06
   9.1300000e+00   7.4092193e+00   1.0000008e+00   2.5609467e-07  -2.3394191e+00   8.4295559e-07   5.4170871e-07   9.1483338e+00   1.0000004e+00  -5.1177123e-06
   9.1400000e+00   7.4192193e+00   1.0000008e+00   2.4677477e-07  -2.3394191e+00   8.4827352e-07   5.2199463e-07   9.1583338e+00   1.0000003e+00  -4.9429496e-06
   9.1500000e+00   7.4292194e+00   1.0000008e+00   2.3778216e-07  -2.3394191e+00   8.5339779e-07   5.0297285e-07   9.1683338e+00   1.0000003e+00  -4.7739027e-06
   9.1600000e+00   7.4392194e+00   1.0000008e+00   2.2910579e-07  -2.3394190e+00   8.5833521e-07   4.8462000e-07   9.1783338e+00   1.0000002e+00  -4.6103937e-06
   9.1700000e+00   7.4492194e+00   1.0000008e+00   2.2073498e-07  -2.3394190e+00   8.6309234e-07   4.6691347e-07   9.1883338e+00   1.0000002e+00  -4.4522499e-06
   9.1800000e+00   7.4592194e+00   1.0000008e+00   2.1265937e-07  -2.3394190e+00   8.6767556e-07   4.4983140e-07   9.1983338e+00   1.0000002e+00  -4.2993038e-06
   9.1900000e+00   7.4692194e+00   1.0000008e+00   2.0486897e-07  -2.3394190e+00   8.7209098e-07   4.3335261e-07   9.2083338e+00   1.0000001e+00  -4.1513928e-06
   9.2000000e+00   7.4792194e+00   1.0000008e+00   1.9735408e-07  -2.3394190e+00   8.7634455e-07   4.1745661e-07   9.2183338e+00   1.0000001e+00  -4.0083588e-06
   9.2100000e+00   7.4892194e+00   1.0000008e+00   1.9010535e-07  -2.3394190e+00   8.8044199e-07   4.0212360e-07   9.2283338e+00   1.0000000e+00  -3.8700488e-06
   9.2200000e+00   7.4992194e+00   1.0000008e+00   1.8311370e-07  -2.3394190e+00   8.8438884e-07   3.8733439e-07   9.2383338e+00   9.9999999e-01  -3.7363142e-06
   9.2300000e+00   7.5092194e+00   1.0000008e+00   1.7637038e-07  -2.3394190e+00   8.8819043e-07   3.7307045e-07   9.2483338e+00   9.9999996e-01  -3.6070107e-06
   9.2400000e+00   7.5192194e+00   1.0000008e+00   1.6986689e-07  -2.3394190e+00   8.9185194e-07   3.5931382e-07   9.2583338e+00   9.9999992e-01  -3.4819984e-06
   9.2500000e+00   7.5292194e+00   1.0000008e+00   1.6359502e-07  -2.3394190e+00   8.9537834e-07   3.4604715e-07   9.2683338e+00   9.9999989e-01  -3.3611415e-06
   9.2600000e+00   7.5392194e+00   1.0000008e+00   1.5754686e-07  -2.3394190e+00   8.9877446e-07   3.3325365e-07   9.2783338e+00   9.9999985e-01  -3.2443084e-06
   9.2700000e+00   7.5492195e+00   1.0000008e+00   1.5171470e-07  -2.3394189e+00   9.0204493e-07   3.2091709e-07   9.2883338e+00   9.9999982e-01  -3.1313713e-06
   9.2800000e+00   7.5592195e+00   1.0000008e+00   1.4609115e-07  -2.3394189e+00   9.0519427e-07   3.0902176e-07   9.2983338e+00   9.9999979e-01  -3.0222064e-06
   9.2900000e+00   7.5692195e+00   1.0000008e+00   1.4066900e-07  -2.3394189e+00   9.0822679e-07   2.9755247e-07   9.3083338e+00   9.9999976e-01  -2.9166934e-06
   9.3000000e+00   7.5792195e+00   1.0000008e+00   1.3544133e-07  -2.3394189e+00   9.1114669e-07   2.8649453e-07   9.3183338e+00   9.9999973e-01  -2.8147158e-06
   9.3100000e+00   7.5892195e+00   1.0000008e+00   1.3040141e-07  -2.3394189e+00   9.1395800e-07   2.7583375e-07   9.3283338e+00   9.9999971e-01  -2.7161605e-06
   9.3200000e+00   7.5992195e+00   1.0000008e+00   1.2554275e-07  -2.3394189e+00   9.1666464e-07   2.6555639e-07   9.3383338e+00   9.9999968e-01  -2.6209181e-06
   9.3300000e+00   7.6092195e+00   1.0000008e+00   1.2085908e-07  -2.3394189e+00   9.1927037e-07   2.5564918e-07   9.3483338e+00   9.9999965e-01  -2.5288820e-06
   9.3400000e+00   7.6192195e+00   1.0000008e+00   1.1634433e-07  -2.3394189e+00   9.2177882e-07   2.4609927e-07   9.3583338e+00   9.9999963e-01  -2.4399494e-06
   9.3500000e+00   7.6292195e+00   1.0000008e+00   1.1199263e-07  -2.3394189e+00   9.2419350e-07   2.3689426e-07   9.3683338e+00   9.9999960e-01  -2.3540203e-06
   9.3600000e+00   7.6392195e+00   1.0000008e+00   1.0779831e-07  -2.3394189e+00   9.2651781e-07   2.2802214e-07   9.3783338e+00   9.9999958e-01  -2.2709979e-06
   9.3700000e+00   7.6492195e+00   1.0000008e+00   1.0375588e-07  -2.3394189e+00   9.2875501e-07   2.1947133e-07   9.3883338e+00   9.9999956e-01  -2.1907881e-06
   9.3800000e+00   7.6592195e+00   1.0000008e+00   9.9860055e-08  -2.3394188e+00   9.3090827e-07   2.1123062e-07   9.3983338e+00   9.9999954e-01  -2.1133000e-06
   9.3900000e+00   7.6692195e+00   1.0000008e+00   9.6105703e-08  -2.3394188e+00   9.3298062e-07   2.0328916e-07   9.4083338e+00   9.9999952e-01  -2.0384454e-06
   9.4000000e+00   7.6792196e+00   1.0000008e+00   9.2487875e-08  -2.3394188e+00   9.3497502e-07   1.9563649e-07   9.4183338e+00   9.9999950e-01  -1.9661387e-06
   9.4100000e+00   7.6892196e+00   1.0000008e+00   8.9001788e-08  -2.3394188e+00   9.3689428e-07   1.8826248e-07   9.4283338e+00   9.9999948e-01  -1.8962970e-06
   9.4200000e+00   7.6992196e+00   1.0000008e+00   8.5642818e-08  -2.3394188e+00   9.3874116e-07   1.8115736e-07   9.4383338e+00   9.9999946e-01  -1.8288400e-06
   9.4300000e+00   7.7092196e+00   1.0000008e+00   8.2406496e-08  -2.3394188e+00   9.4051829e-07   1.7431167e-07   9.4483338e+00   9.9999944e-01  -1.7636899e-06
   9.4400000e+00   7.7192196e+00   1.0000008e+00   7.9288505e-08  -2.3394188e+00   9.4222823e-07   1.6771629e-07   9.4583338e+00   9.9999942e-01  -1.7007712e-06
   9.4500000e+00   7.7292196e+00   1.0000008e+00   7.6284675e-08  -2.3394188e+00   9.4387343e-07   1.6136239e-07   9.4683338e+00   9.9999941e-01  -1.6400108e-06
   9.4600000e+00   7.7392196e+00   1.0000008e+00   7.3390975e-08  -2.3394188e+00   9.4545625e-07   1.5524144e-07   9.4783338e+00   9.9999939e-01  -1.5813379e-06
   9.4700000e+00   7.7492196e+00   1.0000008e+00   7.0603511e-08  -2.3394188e+00   9.4697900e-07   1.4934521e-07   9.4883337e+00   9.9999937e-01  -1.5246839e-06
   9.4800000e+00   7.7592196e+00   1.0000008e+00   6.7918522e-08  -2.3394188e+00   9.4844388e-07   1.4366574e-07   9.4983337e+00   9.9999936e-01  -1.4699824e-06
   9.4900000e+00   7.7692196e+00   1.0000008e+00   6.5332374e-08  -2.3394187e+00   9.4985301e-07   1.3819534e-07   9.5083337e+00   9.9999935e-01  -1.4171688e-06
   9.5000000e+00   7.7792196e+00   1.0000008e+00   6.2841557e-08  -2.3394187e+00   9.5120846e-07   1.3292660e-07   9.5183337e+00   9.9999933e-01  -1.3661810e-06
   9.5100000e+00   7.7892196e+00   1.0000008e+00   6.0442681e-08  -2.3394187e+00   9.5251219e-07   1.2785234e-07   9.5283337e+00   9.9999932e-01  -1.3169584e-06
   9.5200000e+00   7.7992197e+00   1.0000008e+00   5.8132471e-08  -2.3394187e+00   9.5376613e-07   1.2296563e-07   9.5383337e+00   9.9999931e-01  -1.2694425e-06
   9.5300000e+00   7.8092197e+00   1.0000008e+00   5.5907766e-08  -2.3394187e+00   9.5497211e-07   1.1825978e-07   9.5483337e+00   9.9999929e-01  -1.2235767e-06
   9.5400000e+00   7.8192197e+00   1.0000008e+00   5.3765511e-08  -2.3394187e+00   9.5613191e-07   1.1372834e-07   9.5583337e+00   9.9999928e-01  -1.1793061e-06
   9.5500000e+00   7.8292197e+00   1.0000008e+00   5.1702756e-08  -2.3394187e+00   9.5724724e-07   1.0936506e-07   9.5683337e+00   9.9999927e-01  -1.1365775e-06
   9.5600000e+00   7.8392197e+00   1.0000008e+00   4.9716656e-08  -2.3394187e+00   9.5831975e-07   1.0516393e-07   9.5783337e+00   9.9999926e-01  -1.0953396e-06
   9.5700000e+00   7.8492197e+00   1.0000008e+00   4.7804458e-08  -2.3394187e+00   9.5935104e-07   1.0111912e-07   9.5883337e+00   9.9999925e-01  -1.0555424e-06
   9.5800000e+00   7.8592197e+00   1.0000008e+00   4.5963509e-08  -2.3394187e+00   9.6034263e-07   9.7225024e-08   9.5983337e+00   9.9999924e-01  -1.0171378e-06
   9.5900000e+00   7.8692197e+00   1.0000008e+00   4.4191246e-08  -2.3394186e+00   9.6129602e-07   9.3476214e-08   9.6083337e+00   9.9999923e-01  -9.8007896e-07
   9.6000000e+00   7.8792197e+00   1.0000008e+00   4.2485193e-08  -2.3394186e+00   9.6221263e-07   8.9867457e-08   9.6183337e+00   9.9999922e-01  -9.4432079e-07
   9.6100000e+00   7.8892197e+00   1.0000008e+00   4.0842962e-08  -2.3394186e+00   9.6309382e-07   8.6393701e-08   9.6283336e+00   9.9999921e-01  -9.0981948e-07
   9.6200000e+00   7.8992197e+00   1.0000008e+00   3.9262247e-08  -2.3394186e+00   9.6394093e-07   8.3050067e-08   9.6383336e+00   9.9999920e-01  -8.7653269e-07
   9.6300000e+00   7.9092197e+00   1.0000008e+00   3.7740822e-08  -2.3394186e+00   9.6475524e-07   7.9831848e-08   9.6483336e+00   9.9999919e-01  -8.4441940e-07
   9.6400000e+00   7.9192198e+00   1.0000008e+00   3.6276539e-08  -2.3394186e+00   9.6553797e-07   7.6734500e-08   9.6583336e+00   9.9999918e-01  -8.1343995e-07
   9.6500000e+00   7.9292198e+00   1.0000008e+00   3.4867324e-08  -2.3394186e+00   9.6629032e-07   7.3753635e-08   9.6683336e+00   9.9999917e-01  -7.8355592e-07
   9.6600000e+00   7.9392198e+00   1.0000008e+00   3.3511177e-08  -2.3394186e+00   9.6701342e-07   7.0885023e-08   9.6783336e+00   9.9999917e-01  -7.5473017e-07
   9.6700000e+00   7.9492198e+00   1.0000008e+00   3.2206166e-08  -2.3394186e+00   9.6770838e-07   6.8124577e-08   9.6883336e+00   9.9999916e-01  -7.2692673e-07
   9.6800000e+00   7.9592198e+00   1.0000008e+00   3.0950428e-08  -2.3394186e+00   9.6837626e-07   6.5468357e-08   9.6983336e+00   9.9999915e-01  -7.0011081e-07
   9.6900000e+00   7.9692198e+00   1.0000008e+00   2.9742165e-08  -2.3394185e+00   9.6901808e-07   6.2912559e-08   9.7083336e+00   9.9999914e-01  -6.7424875e-07
   9.7000000e+00   7.9792198e+00   1.0000008e+00   2.8579641e-08  -2.3394185e+00   9.6963483e-07   6.0453513e-08   9.7183336e+00   9.9999914e-01  -6.4930797e-07
   9.7100000e+00   7.9892198e+00   1.0000008e+00   2.7461184e-08  -2.3394185e+00   9.7022746e-07   5.8087678e-08   9.7283336e+00   9.9999913e-01  -6.2525698e-07
   9.7200000e+00   7.9992198e+00   1.0000008e+00   2.6385179e-08  -2.3394185e+00   9.7079689e-07   5.5811640e-08   9.7383336e+00   9.9999913e-01  -6.0206528e-07
   9.7300000e+00   8.0092198e+00   1.0000008e+00   2.5350066e-08  -2.3394185e+00   9.7134398e-07   5.3622101e-08   9.7483335e+00   9.9999912e-01  -5.7970340e-07
   9.7400000e+00   8.0192198e+00   1.0000008e+00   2.4354344e-08  -2.3394185e+00   9.7186960e-07   5.1515885e-08   9.7583335e+00   9.9999911e-01  -5.5814282e-07
   9.7500000e+00   8.0292198e+00   1.0000008e+00   2.3396563e-08  -2.3394185e+00   9.7237457e-07   4.9489923e-08   9.7683335e+00   9.9999911e-01  -5.3735597e-07
   9.7600000e+00   8.0392199e+00   1.0000008e+00   2.2475325e-08  -2.3394185e+00   9.7285966e-07   4.7541260e-08   9.7783335e+00   9.9999910e-01  -5.1731616e-07
   9.7700000e+00   8.0492199e+00   1.0000008e+00   2.1589281e-08  -2.3394185e+00   9.7332564e-07   4.5667041e-08   9.7883335e+00   9.9999910e-01  -4.9799760e-07
   9.7800000e+00   8.0592199e+00   1.0000008e+00   2.0737131e-08  -2.3394185e+00   9.7377324e-07   4.3864517e-08   9.7983335e+00   9.9999909e-01  -4.7937535e-07
   9.7900000e+00   8.0692199e+00   1.0000008e+00   1.9917620e-08  -2.3394185e+00   9.7420316e-07   4.2131033e-08   9.8083335e+00   9.9999909e-01  -4.6142529e-07
   9.8000000e+00   8.0792199e+00   1.0000008e+00   1.9129538e-08  -2.3394184e+00   9.7461608e-07   4.0464032e-08   9.8183335e+00   9.9999908e-01  -4.4412409e-07
   9.8100000e+00   8.0892199e+00   1.0000008e+00   1.8371720e-08  -2.3394184e+00   9.7501266e-07   3.8861046e-08   9.8283335e+00   9.9999908e-01  -4.2744921e-07
   9.8200000e+00   8.0992199e+00   1.0000008e+00   1.7643041e-08  -2.3394184e+00   9.7539351e-07   3.7319696e-08   9.8383335e+00   9.9999908e-01  -4.1137885e-07
   9.8300000e+00   8.1092199e+00   1.0000008e+00   1.6942417e-08  -2.3394184e+00   9.7575925e-07   3.5837689e-08   9.8483335e+00   9.9999907e-01  -3.9589193e-07
   9.8400000e+00   8.1192199e+00   1.0000008e+00   1.6268801e-08  -2.3394184e+00   9.7611045e-07   3.4412814e-08   9.8583334e+00   9.9999907e-01  -3.8096809e-07
   9.8500000e+00   8.1292199e+00   1.0000008e+00   1.5621187e-08  -2.3394184e+00   9.7644769e-07   3.3042938e-08   9.8683334e+00   9.9999906e-01  -3.6658763e-07
   9.8600000e+00   8.1392199e+00   1.0000008e+00   1.4998603e-08  -2.3394184e+00   9.7677149e-07   3.1726007e-08   9.8783334e+00   9.9999906e-01  -3.5273152e-07
   9.8700000e+00   8.1492199e+00   1.0000008e+00   1.4400112e-08  -2.3394184e+00   9.7708238e-07   3.0460039e-08   9.8883334e+00   9.9999906e-01  -3.3938137e-07
   9.8800000e+00   8.1592200e+00   1.0000008e+00   1.3824811e-08  -2.3394184e+00   9.7738085e-07   2.9243125e-08   9.8983334e+00   9.9999905e-01  -3.2651940e-07
   9.8900000e+00   8.1692200e+00   1.0000008e+00   1.3271830e-08  -2.3394184e+00   9.7766740e-07   2.8073424e-08   9.9083334e+00   9.9999905e-01  -3.1412844e-07
   9.9000000e+00   8.1792200e+00   1.0000008e+00   1.2740331e-08  -2.3394183e+00   9.7794247e-07   2.6949163e-08   9.9183334e+00   9.9999905e-01  -3.0219188e-07
   9.9100000e+00   8.1892200e+00   1.0000008e+00   1.2229506e-08  -2.3394183e+00   9.7820653e-07   2.5868632e-08   9.9283334e+00   9.9999904e-01  -2.9069368e-07
   9.9200000e+00   8.1992200e+00   1.0000008e+00   1.1738575e-08  -2.3394183e+00   9.7845999e-07   2.4830184e-08   9.9383334e+00   9.9999904e-01  -2.7961835e-07
   9.9300000e+00   8.2092200e+00   1.0000008e+00   1.1266789e-08  -2.3394183e+00   9.7870326e-07   2.3832230e-08   9.9483334e+00   9.9999904e-01  -2.6895092e-07
   9.9400000e+00   8.2192200e+00   1.0000008e+00   1.0813423e-08  -2.3394183e+00   9.7893676e-07   2.2873242e-08   9.9583333e+00   9.9999904e-01  -2.5867691e-07
   9.9500000e+00   8.2292200e+00   1.0000008e+00   1.0377782e-08  -2.3394183e+00   9.7916085e-07   2.1951745e-08   9.9683333e+00   9.9999903e-01  -2.4878236e-07
   9.9600000e+00   8.2392200e+00   1.0000008e+00   9.9591932e-09  -2.3394183e+00   9.7937592e-07   2.1066319e-08   9.9783333e+00   9.9999903e-01  -2.3925377e-07
   9.9700000e+00   8.2492200e+00   1.0000008e+00   9.5570105e-09  -2.3394183e+00   9.7958230e-07   2.0215596e-08   9.9883333e+00   9.9999903e-01  -2.3007810e-07
   9.9800000e+00   8.2592200e+00   1.0000008e+00   9.1706106e-09  -2.3394183e+00   9.7978034e-07   1.9398258e-08   9.9983333e+00   9.9999903e-01  -2.2124275e-07
   9.9900000e+00   8.2692201e+00   1.0000008e+00   8.7993932e-09  -2.3394183e+00   9.7997037e-07   1.8613035e-08   1.0008333e+01   9.9999902e-01  -2.1273557e-07
   1.0000000e+01   8.2792201e+00   1.0000008e+00   8.4427802e-09  -2.3394182e+00   9.8015270e-07   1.7858704e-08   1.0018333e+01   9.9999902e-01  -2.0454482e-07


==> data/blasius_result_adeta_over_eta.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.5331896e-01   0.0000000e+00   0.0000000e+00   9.4876065e-01
   0.0000000e+00   2.0408163e-01  -4.8808410e-02  -9.5233877e-01   9.5303818e-01   1.1859522e-03   4.7438147e-02   9.4876982e-01
   0.0000000e+00   4.0816327e-01  -9.5234201e-02  -9.0469687e-01   9.5255946e-01   4.7437326e-03   9.4871482e-02   9.4858192e-01
   0.0000000e+00   6.1224490e-01  -1.3927879e-01  -8.5709616e-01   9.5140483e-01   1.0672656e-02   1.4227824e-01   9.4772079e-01
   0.0000000e+00   8.1632653e-01  -1.8094527e-01  -8.0958230e-01   9.4909955e-01   1.8970354e-02   1.8961293e-01   9.4571304e-01
   0.0000000e+00   1.0204082e+00  -2.2023962e-01  -7.6222453e-01   9.4517680e-01   2.9631595e-02   2.3680653e-01   9.4209275e-01
   0.0000000e+00   1.2244898e+00  -2.5717186e-01  -7.1511506e-01   9.3918464e-01   4.2647120e-02   2.8376709e-01   9.3640838e-01
   0.0000000e+00   1.4285714e+00  -2.9175717e-01  -6.6836812e-01   9.3069516e-01   5.8002517e-02   3.3038065e-01   9.2823191e-01
   0.0000000e+00   1.6326531e+00  -3.2401697e-01  -6.2211849e-01   9.1931551e-01   7.5677155e-02   3.7651267e-01   9.1716987e-01
   0.0000000e+00   1.8367347e+00  -3.5397987e-01  -5.7651943e-01   9.0470045e-01   9.5643203e-02   4.2201009e-01   9.0287588e-01
   0.0000000e+00   2.0408163e+00  -3.8168257e-01  -5.3173996e-01   8.8656576e-01   1.1786477e-01   4.6670403e-01   8.8506408e-01
   0.0000000e+00   2.2448980e+00  -4.0717055e-01  -4.8796146e-01   8.6470191e-01   1.4229719e-01   5.1041314e-01   8.6352280e-01
   0.0000000e+00   2.4489796e+00  -4.3049857e-01  -4.4537365e-01   8.3898708e-01   1.6888650e-01   5.5294764e-01   8.3812766e-01
   0.0000000e+00   2.6530612e+00  -4.5173100e-01  -4.0416983e-01   8.0939853e-01   1.9756914e-01   5.9411398e-01   8.0885302e-01
   0.0000000e+00   2.8571429e+00  -4.7094183e-01  -3.6454179e-01   7.7602148e-01   2.2827188e-01   6.3372005e-01   7.7578089e-01
   0.0000000e+00   3.0612245e+00  -4.8821453e-01  -3.2667417e-01   7.3905431e-01   2.6091204e-01   6.7158063e-01   7.3910626e-01
   0.0000000e+00   3.2653061e+00  -5.0364147e-01  -2.9073885e-01   6.9880932e-01   2.9539796e-01   7.0752315e-01   6.9913805e-01
   0.0000000e+00   3.4693878e+00  -5.1732319e-01  -2.5688932e-01   6.5570844e-01   3.3162980e-01   7.4139326e-01   6.5629485e-01
   0.0000000e+00   3.6734694e+00  -5.2936734e-01  -2.2525541e-01   6.1027334e-01   3.6950056e-01   7.7306009e-01   6.1109529e-01
   0.0000000e+00   3.8775510e+00  -5.3988736e-01  -1.9593869e-01   5.6311020e-01   4.0889737e-01   8.0242089e-01   5.6414282e-01
   0.0000000e+00   4.0816327e+00  -5.4900099e-01  -1.6900875e-01   5.1488923e-01   4.4970303e-01   8.2940479e-01   5.1610547e-01
   0.0000000e+00   4.2857143e+00  -5.5682859e-01  -1.4450058e-01   4.6632014e-01   4.9179763e-01   8.5397538e-01   4.6769140e-01
   0.0000000e+00   4.4897959e+00  -5.6349139e-01  -1.2241331e-01   4.1812465e-01   5.3506035e-01   8.7613209e-01   4.1962145e-01
   0.0000000e+00   4.6938776e+00  -5.6910965e-01  -1.0271033e-01   3.7100765e-01   5.7937121e-01   8.9591005e-01   3.7260038e-01
   0.0000000e+00   4.8979592e+00  -5.7380096e-01  -8.5320819e-02   3.2562892e-01   6.2461288e-01   9.1337862e-01   3.2728861e-01
   0.0000000e+00   5.1020408e+00  -5.7767856e-01  -7.0142717e-02   2.8257722e-01   6.7067229e-01   9.2863844e-01   2.8427622e-01
   0.0000000e+00   5.3061224e+00  -5.8084990e-01  -5.7046796e-02   2.4234843e-01   7.1744209e-01   9.4181741e-01   2.4406112e-01
   0.0000000e+00   5.5102041e+00  -5.8341538e-01  -4.5881755e-02   2.0532936e-01   7.6482190e-01   9.5306561e-01   2.0703265e-01
   0.0000000e+00   5.7142857e+00  -5.8546741e-01  -3.6479939e-02   1.7178803e-01   8.1271930e-01   9.6254961e-01   1.7346177e-01
   0.0000000e+00   5.9183673e+00  -5.8708974e-01  -2.8663369e-02   1.4187100e-01   8.6105047e-01   9.7044648e-01   1.4349823e-01
   0.0000000e+00   6.1224490e+00  -5.8835707e-01  -2.2249729e-02   1.1560747e-01   9.0974058e-01   9.7693776e-01   1.1717459e-01
   0.0000000e+00   6.3265306e+00  -5.8933501e-01  -1.7057998e-02   9.2919643e-02   9.5872389e-01   9.8220388e-01   9.4416329e-02
   0.0000000e+00   6.5306122e+00  -5.9008026e-01  -1.2913421e-02   7.3637969e-02   1.0079435e+00   9.8641916e-01   7.5057015e-02
   0.0000000e+00   6.7346939e+00  -5.9064101e-01  -9.6516400e-03   5.7519825e-02   1.0573511e+00   9.8974767e-01   5.8856883e-02
   0.0000000e+00   6.9387755e+00  -5.9105756e-01  -7.1218288e-03   4.4270003e-02   1.1069061e+00   9.9234009e-01   4.5523223e-02
   0.0000000e+00   7.1428571e+00  -5.9136308e-01  -5.1888009e-03   3.3561290e-02   1.1565752e+00   9.9433156e-01   3.4730925e-02
   0.0000000e+00   7.3469388e+00  -5.9158436e-01  -3.7341154e-03   2.5053708e-02   1.2063313e+00   9.9584059e-01   2.6141693e-02
   0.0000000e+00   7.5510204e+00  -5.9174272e-01  -2.6562823e-03   1.8411254e-02   1.2561529e+00   9.9696880e-01   1.9420793e-02
   0.0000000e+00   7.7551020e+00  -5.9185481e-01  -1.8702099e-03   1.3315367e-02   1.3060233e+00   9.9780146e-01   1.4250551e-02
   0.0000000e+00   7.9591837e+00  -5.9193341e-01  -1.3060709e-03   9.4747692e-03   1.3559294e+00   9.9840862e-01   1.0340240e-02
   0.0000000e+00   8.1632653e+00  -5.9198815e-01  -9.0776865e-04   6.6316898e-03   1.4058614e+00   9.9884663e-01   7.4323565e-03
   0.0000000e+00   8.3673469e+00  -5.9202619e-01  -6.3117609e-04   4.5647955e-03   1.4558120e+00   9.9915984e-01   5.3056079e-03
   0.0000000e+00   8.5714286e+00  -5.9205271e-01  -4.4230125e-04   3.0893616e-03   1.5057759e+00   9.9938251e-01   3.7751433e-03
   0.0000000e+00   8.7755102e+00  -5.9207144e-01  -3.1549937e-04   2.0553344e-03   1.5557492e+00   9.9954051e-01   2.6906654e-03
   0.0000000e+00   8.9795918e+00  -5.9208497e-01  -2.3182072e-04   1.3439586e-03   1.6057292e+00   9.9965302e-01   1.9331034e-03
   0.0000000e+00   9.1836735e+00  -5.9209510e-01  -1.7754977e-04   8.6359385e-04   1.6557140e+00   9.9973395e-01   1.4104640e-03
   0.0000000e+00   9.3877551e+00  -5.9210304e-01  -1.4296237e-04   5.4524417e-04   1.7057022e+00   9.9979322e-01   1.0533897e-03
   0.0000000e+00   9.5918367e+00  -5.9210961e-01  -1.2130496e-04   3.3820081e-04   1.7556931e+00   9.9983775e-01   8.1081955e-04
   0.0000000e+00   9.7959184e+00  -5.9211531e-01  -1.0798264e-04   2.0606806e-04   1.8056858e+00   9.9987228e-01   6.4602791e-04
   0.0000000e+00   1.0000000e+01  -5.9212049e-01  -9.9932732e-05   1.2332587e-04   1.8556802e+00   9.9990002e-01   5.3319404e-04
   1.2244898e-01   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.5143452e-01   0.0000000e+00   0.0000000e+00   9.2441031e-01
   1.2244898e-01   2.0408163e-01  -4.8811351e-02  -9.5246794e-01   9.4976709e-01   1.1555211e-03   4.6221174e-02   9.2445207e-01
   1.2244898e-01   4.0816327e-01  -9.5248189e-02  -9.0501947e-01   9.4810479e-01   4.6221468e-03   9.2444224e-02   9.2449875e-01
   1.2244898e-01   6.1224490e-01  -1.3931489e-01  -8.5766622e-01   9.4597195e-01   1.0399784e-02   1.3865779e-01   9.2408597e-01
   1.2244898e-01   8.1632653e-01  -1.8101699e-01  -8.1044352e-01   9.4289702e-01   1.8487189e-02   1.8482731e-01   9.2275079e-01
   1.2244898e-01   1.0204082e+00  -2.2036240e-01  -7.6341009e-01   9.3841631e-01   2.8880818e-02   2.3089520e-01   9.2003540e-01
   1.2244898e-01   1.2244898e+00  -2.5736251e-01  -7.1664751e-01   9.3207994e-01   4.1573677e-02   2.7678126e-01   9.1549299e-01
   1.2244898e-01   1.4285714e+00  -2.9203339e-01  -6.7025929e-01   9.2346014e-01   5.6554209e-02   3.2238339e-01   9.0869591e-01
   1.2244898e-01   1.6326531e+00  -3.2439676e-01  -6.2436960e-01   9.1216131e-01   7.3805234e-02   3.6757881e-01   8.9924574e-01
   1.2244898e-01   1.8367347e+00  -3.5448104e-01  -5.7912127e-01   8.9783181e-01   9.3302946e-02   4.1222583e-01   8.8678498e-01
   1.2244898e-01   2.0408163e+00  -3.8232223e-01  -5.3467334e-01   8.8017669e-01   1.1501603e-01   4.5616620e-01   8.7100988e-01
   1.2244898e-01   2.2448980e+00  -4.0796459e-01  -4.9119789e-01   8.5897092e-01   1.3890492e-01   4.9922812e-01   8.5168377e-01
   1.2244898e-01   2.4489796e+00  -4.3146126e-01  -4.4887619e-01   8.3407215e-01   1.6492117e-01   5.4122996e-01   8.2865009e-01
   1.2244898e-01   2.6530612e+00  -4.5287455e-01  -4.0789428e-01   8.0543219e-01   1.9300712e-01   5.8198452e-01   8.0184426e-01
   1.2244898e-01   2.8571429e+00  -4.7227612e-01  -3.6843805e-01   7.7310627e-01   2.2309569e-01   6.2130392e-01   7.7130334e-01
   1.2244898e-01   3.0612245e+00  -4.8974680e-01  -3.3068787e-01   7.3725901e-01   2.5511053e-01   6.5900484e-01   7.3717268e-01
   1.2244898e-01   3.2653061e+00  -5.0537618e-01  -2.9481310e-01   6.9816625e-01   2.8896631e-01   6.9491402e-01   6.9970847e-01
   1.2244898e-01   3.4693878e+00  -5.1926192e-01  -2.6096654e-01   6.5621217e-01   3.2456943e-01   7.2887376e-01   6.5927553e-01
   1.2244898e-01   3.6734694e+00  -5.3150883e-01  -2.2927925e-01   6.1188098e-01   3.6181890e-01   7.6074715e-01   6.1633998e-01
   1.2244898e-01   3.8775510e+00  -5.4222759e-01  -1.9985585e-01   5.6574339e-01   4.0060751e-01   7.9042291e-01   5.7145641e-01
   1.2244898e-01   4.0816327e+00  -5.5153339e-01  -1.7277064e-01   5.1843791e-01   4.4082320e-01   8.1781929e-01   5.2525000e-01
   1.2244898e-01   4.2857143e+00  -5.5954431e-01  -1.4806483e-01   4.7064790e-01   4.8235063e-01   8.4288709e-01   4.7839421e-01
   1.2244898e-01   4.4897959e+00  -5.6637963e-01  -1.2574487e-01   4.2307535e-01   5.2507286e-01   8.6561146e-01   4.3158514e-01
   1.2244898e-01   4.6938776e+00  -5.7215808e-01  -1.0578229e-01   3.7641306e-01   5.6887306e-01   8.8601226e-01   3.8551390e-01
   1.2244898e-01   4.8979592e+00  -5.7699610e-01  -8.8114816e-02   3.3131676e-01   6.1363627e-01   9.0414322e-01   3.4083895e-01
   1.2244898e-01   5.1020408e+00  -5.8100623e-01  -7.2648912e-02   2.8837912e-01   6.5925100e-01   9.2008954e-01   2.9815989e-01
   1.2244898e-01   5.3061224e+00  -5.8429563e-01  -5.9263512e-02   2.4810736e-01   7.0561074e-01   9.3396442e-01   2.5799475e-01
   1.2244898e-01   5.5102041e+00  -5.8696481e-01  -4.7814739e-02   2.1090587e-01   7.5261524e-01   9.4590448e-01   2.2076205e-01
   1.2244898e-01   5.7142857e+00  -5.8910664e-01  -3.8141357e-02   1.7706512e-01   8.0017157e-01   9.5606450e-01   1.8676893e-01
   1.2244898e-01   5.9183673e+00  -5.9080561e-01  -3.0070595e-02   1.4675721e-01   8.4819486e-01   9.6461163e-01   1.5620589e-01
   1.2244898e-01   6.1224490e+00  -5.9213738e-01  -2.3424035e-02   1.2003821e-01   8.9660881e-01   9.7171967e-01   1.2914830e-01
   1.2244898e-01   6.3265306e+00  -5.9316871e-01  -1.8023210e-02   9.6856751e-02   9.4534582e-01   9.7756338e-01   1.0556407e-01
   1.2244898e-01   6.5306122e+00  -5.9395751e-01  -1.3694646e-02   7.7067760e-02   9.9434699e-01   9.8231350e-01   8.5326594e-02
   1.2244898e-01   6.7346939e+00  -5.9455325e-01  -1.0274116e-02   6.0449918e-02   1.0435617e+00   9.8613243e-01   6.8231602e-02
   1.2244898e-01   6.9387755e+00  -5.9499747e-01  -7.6099616e-03   4.6725332e-02   1.0929473e+00   9.8917077e-01   5.4016285e-02
   1.2244898e-01   7.1428571e+00  -5.9532451e-01  -5.5654054e-03   3.5579709e-02   1.1424681e+00   9.9156495e-01   4.2379162e-02
   1.2244898e-01   7.3469388e+00  -5.9556228e-01  -4.0198839e-03   2.6681586e-02   1.1920951e+00   9.9343578e-01   3.2999150e-02
   1.2244898e-01   7.5510204e+00  -5.9573304e-01  -2.8694629e-03   1.9699378e-02   1.2418048e+00   9.9488788e-01   2.5552624e-02
   1.2244898e-01   7.7551020e+00  -5.9585430e-01  -2.0264777e-03   1.4315418e-02   1.2915785e+00   9.9600994e-01   1.9727598e-02
   1.2244898e-01   7.9591837e+00  -5.9593957e-01  -1.4185568e-03   1.0236511e-02   1.3414016e+00   9.9687560e-01   1.5234521e-02
   1.2244898e-01   8.1632653e+00  -5.9599907e-01  -9.8720928e-04   7.2009376e-03   1.3912628e+00   9.9754476e-01   1.1813582e-02
   1.2244898e-01   8.3673469e+00  -5.9604043e-01  -6.8614683e-04   4.9821274e-03   1.4411536e+00   9.9806515e-01   9.2387284e-03
   1.2244898e-01   8.5714286e+00  -5.9606924e-01  -4.7949564e-04   3.3895017e-03   1.4910675e+00   9.9847410e-01   7.3188319e-03
   1.2244898e-01   8.7755102e+00  -5.9608949e-01  -3.4002559e-04   2.2670725e-03   1.5409996e+00   9.9880026e-01   5.8966045e-03
   1.2244898e-01   8.9795918e+00  -5.9610401e-01  -2.4749146e-04   1.4904702e-03   1.5909465e+00   9.9906521e-01   4.8458932e-03
   1.2244898e-01   9.1836735e+00  -5.9611476e-01  -1.8714893e-04   9.6301984e-04   1.6409054e+00   9.9928491e-01   4.0679789e-03
   1.2244898e-01   9.3877551e+00  -5.9612308e-01  -1.4847899e-04   6.1140913e-04   1.6908745e+00   9.9947101e-01   3.4874148e-03
   1.2244898e-01   9.5918367e+00  -5.9612985e-01  -1.2412982e-04   3.8137056e-04   1.7408521e+00   9.9963190e-01   3.0478326e-03
   1.2244898e-01   9.7959184e+00  -5.9613564e-01  -1.0906759e-04   2.3367642e-04   1.7908373e+00   9.9977353e-01   2.7080191e-03
   1.2244898e-01   1.0000000e+01  -5.9614085e-01  -9.9915474e-05   1.4062535e-04   1.8408292e+00   9.9990009e-01   2.4384505e-03
   2.4489796e-01   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4961002e-01   0.0000000e+00   0.0000000e+00   9.0025935e-01
   2.4489796e-01   2.0408163e-01  -4.8814216e-02  -9.5259411e-01   9.4655579e-01   1.1253389e-03   4.5014142e-02   9.0033199e-01
   2.4489796e-01   4.0816327e-01  -9.5261878e-02  -9.0533611e-01   9.4370819e-01   4.5015494e-03   9.0036505e-02   9.0060125e-01
   2.4489796e-01   6.1224490e-01  -1.3935032e-01  -8.5822753e-01   9.4059307e-01   1.0129100e-02   1.3506561e-01   9.0061468e-01
   2.4489796e-01   8.1632653e-01  -1.8108754e-01  -8.1129346e-01   9.3674148e-01   1.8007819e-02   1.8007736e-01   8.9992017e-01
   2.4489796e-01   1.0204082e+00  -2.2048338e-01  -7.6458228e-01   9.3169245e-01   2.8135767e-02   2.2502511e-01   8.9806870e-01
   2.4489796e-01   1.2244898e+00  -2.5755067e-01  -7.1816508e-01   9.2499808e-01   4.0508113e-02   2.6983998e-01   8.9461924e-01
   2.4489796e-01   1.4285714e+00  -2.9230634e-01  -6.7213488e-01   9.1623081e-01   5.5116038e-02   3.1443136e-01   8.8914585e-01
   2.4489796e-01   1.6326531e+00  -3.2477251e-01  -6.2660533e-01   9.0499271e-01   7.1945667e-02   3.5868796e-01   8.8124687e-01
   2.4489796e-01   1.8367347e+00  -3.5497743e-01  -5.8170901e-01   8.9092635e-01   9.0977075e-02   4.0247924e-01   8.7055574e-01
   2.4489796e-01   2.0408163e+00  -3.8295645e-01  -5.3759508e-01   8.7372692e-01   1.1218337e-01   4.4565750e-01   8.5675315e-01
   2.4489796e-01   2.2448980e+00  -4.0875270e-01  -4.9442632e-01   8.5315494e-01   1.3552990e-01   4.8806053e-01   8.3957996e-01
   2.4489796e-01   2.4489796e+00  -4.3241773e-01  -4.5237557e-01   8.2904872e-01   1.6097361e-01   5.2951500e-01   8.1885011e-01
   2.4489796e-01   2.6530612e+00  -4.5401188e-01  -4.1162154e-01   8.0133593e-01   1.8846257e-01   5.6984036e-01   7.9446268e-01
   2.4489796e-01   2.8571429e+00  -4.7360450e-01  -3.7234409e-01   7.7004307e-01   2.1793576e-01   6.0885340e-01   7.6641234e-01
   2.4489796e-01   3.0612245e+00  -4.9127384e-01  -3.3471912e-01   7.3530220e-01   2.4932302e-01   6.4637323e-01   7.3479696e-01
   2.4489796e-01   3.2653061e+00  -5.0710674e-01  -2.9891318e-01   6.9735372e-01   2.8254530e-01   6.8222654e-01   6.9982174e-01
   2.4489796e-01   3.4693878e+00  -5.2119802e-01  -2.6507812e-01   6.5654480e-01   3.1751521e-01   7.1625299e-01   6.6179892e-01
   2.4489796e-01   3.6734694e+00  -5.3364961e-01  -2.3334590e-01   6.1332258e-01   3.5413777e-01   7.4831043e-01   6.2114254e-01
   2.4489796e-01   3.8775510e+00  -5.4456945e-01  -2.0382384e-01   5.6822233e-01   3.9231145e-01   7.7827976e-01   5.7835804e-01
   2.4489796e-01   4.0816327e+00  -5.5407015e-01  -1.7659066e-01   5.2185047e-01   4.3192941e-01   8.0606909e-01   5.3402666e-01
   2.4489796e-01   4.2857143e+00  -5.6226745e-01  -1.5169343e-01   4.7486319e-01   4.7288100e-01   8.3161711e-01   4.8878536e-01
   2.4489796e-01   4.4897959e+00  -5.6927864e-01  -1.2914571e-01   4.2794164e-01   5.1505329e-01   8.5489517e-01   4.4330298e-01
   2.4489796e-01   4.6938776e+00  -5.7522083e-01  -1.0892697e-01   3.8176505e-01   5.5833278e-01   8.7590834e-01   3.9825403e-01
   2.4489796e-01   4.8979592e+00  -5.8020924e-01  -9.0983383e-02   3.3698350e-01   6.0260704e-01   8.9469493e-01   3.5429171e-01
   2.4489796e-01   5.1020408e+00  -5.8435565e-01  -7.5229922e-02   2.9419193e-01   6.4776635e-01   9.1132480e-01   3.1202179e-01
   2.4489796e-01   5.3061224e+00  -5.8776683e-01  -6.1553729e-02   2.5390726e-01   6.9370524e-01   9.2589635e-01   2.7197917e-01
   2.4489796e-01   5.5102041e+00  -5.9054333e-01  -4.9818487e-02   2.1655011e-01   7.4032377e-01   9.3853252e-01   2.3460869e-01
   2.4489796e-01   5.7142857e+00  -5.9277840e-01  -3.9869572e-02   1.8243226e-01   7.8752866e-01   9.4937590e-01   2.0025128e-01
   2.4489796e-01   5.9183673e+00  -5.9455722e-01  -3.1539667e-02   1.5175058e-01   8.3523415e-01   9.5858331e-01   1.6913652e-01
   2.4489796e-01   6.1224490e+00  -5.9595639e-01  -2.4654517e-02   1.2458768e-01   8.8336254e-01   9.6632021e-01   1.4138161e-01
   2.4489796e-01   6.3265306e+00  -5.9704376e-01  -1.9038491e-02   1.0091864e-01   9.3184453e-01   9.7275516e-01   1.1699661e-01
   2.4489796e-01   6.5306122e+00  -5.9787847e-01  -1.4519662e-02   8.0623221e-02   9.8061920e-01   9.7805477e-01   9.5895182e-02
   2.4489796e-01   6.7346939e+00  -5.9851123e-01  -1.0934179e-02   6.3502076e-02   1.0296338e+00   9.8237919e-01   7.7909500e-02
   2.4489796e-01   6.9387755e+00  -5.9898484e-01  -8.1297500e-03   4.9295478e-02   1.0788434e+00   9.8587852e-01   6.2808051e-02
   2.4489796e-01   7.1428571e+00  -5.9933486e-01  -5.9681692e-03   3.7703010e-02   1.1282103e+00   9.8869008e-01   5.0314634e-02
   2.4489796e-01   7.3469388e+00  -5.9959028e-01  -4.3268589e-03   2.8402685e-02   1.1777031e+00   9.9093665e-01   4.0127128e-02
   2.4489796e-01   7.5510204e+00  -5.9977439e-01  -3.0995041e-03   2.1068242e-02   1.2272964e+00   9.9272566e-01   3.1934733e-02
   2.4489796e-01   7.7551020e+00  -5.9990558e-01  -2.1958877e-03   1.5383684e-02   1.2769696e+00   9.9414908e-01   2.5432710e-02
   2.4489796e-01   7.9591837e+00  -5.9999809e-01  -1.5410801e-03   1.1054520e-02   1.3267065e+00   9.9528406e-01   2.0334017e-02
   2.4489796e-01   8.1632653e+00  -6.0006279e-01  -1.0741555e-03   7.8155223e-03   1.3764943e+00   9.9619405e-01   1.6377597e-02
   2.4489796e-01   8.3673469e+00  -6.0010780e-01  -7.4660555e-04   5.4351631e-03   1.4263231e+00   9.9693021e-01   1.3333409e-02
   2.4489796e-01   8.5714286e+00  -6.0013912e-01  -5.2060630e-04   3.7171331e-03   1.4761852e+00   9.9753302e-01   1.1004556e-02
   2.4489796e-01   8.7755102e+00  -6.0016106e-01  -3.6727074e-04   2.4995139e-03   1.5260747e+00   9.9803399e-01   9.2270351e-03
   2.4489796e-01   8.9795918e+00  -6.0017669e-01  -2.6498884e-04   1.6522346e-03   1.5759873e+00   9.9845719e-01   7.8676981e-03
   2.4489796e-01   9.1836735e+00  -6.0018814e-01  -1.9792415e-04   1.0734418e-03   1.6259195e+00   9.9882076e-01   6.8210481e-03
   2.4489796e-01   9.3877551e+00  -6.0019687e-01  -1.5470743e-04   6.8533232e-04   1.6758686e+00   9.9913818e-01   6.0054051e-03
   2.4489796e-01   9.5918367e+00  -6.0020386e-01  -1.2734225e-04   4.2989852e-04   1.7258327e+00   9.9941937e-01   5.3588959e-03
   2.4489796e-01   9.7959184e+00  -6.0020977e-01  -1.1031839e-04   2.6490785e-04   1.7758101e+00   9.9967157e-01   4.8356008e-03
   2.4489796e-01   1.0000000e+01  -6.0021500e-01  -9.9915640e-05   1.6032371e-04   1.8257995e+00   9.9990004e-01   4.4020752e-03
   3.6734694e-01   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4784749e-01   0.0000000e+00   0.0000000e+00   8.7631462e-01
   3.6734694e-01   2.0408163e-01  -4.8817004e-02  -9.5271719e-01   9.4340630e-01   1.0954140e-03   4.3817393e-02   8.7641644e-01
   3.6734694e-01   4.0816327e-01  -9.5275258e-02  -9.0564661e-01   9.3937174e-01   4.3819746e-03   8.7649012e-02   8.7689645e-01
   3.6734694e-01   6.1224490e-01  -1.3938506e-01  -8.5877977e-01   9.3527035e-01   9.8606823e-03   1.3150276e-01   8.7731419e-01
   3.6734694e-01   8.1632653e-01  -1.8115688e-01  -8.1213169e-01   9.3063518e-01   1.7532382e-02   1.7536449e-01   8.7722877e-01
   3.6734694e-01   1.0204082e+00  -2.2060252e-01  -7.6574054e-01   9.2500761e-01   2.7396660e-02   2.1919806e-01   8.7620061e-01
   3.6734694e-01   1.2244898e+00  -2.5773624e-01  -7.1966713e-01   9.1794155e-01   3.9450750e-02   2.6294545e-01   8.7379537e-01
   3.6734694e-01   1.4285714e+00  -2.9257590e-01  -6.7399409e-01   9.0900978e-01   5.3688443e-02   3.0652720e-01   8.6959015e-01
   3.6734694e-01   1.6326531e+00  -3.2514404e-01  -6.2882477e-01   8.9781234e-01   7.0099038e-02   3.4984318e-01   8.6318168e-01
   3.6734694e-01   1.8367347e+00  -3.5546882e-01  -5.8428161e-01   8.8398665e-01   8.8666335e-02   3.9277380e-01   8.5419630e-01
   3.6734694e-01   2.0408163e+00  -3.8358497e-01  -5.4050398e-01   8.6721886e-01   1.0936770e-01   4.3518179e-01   8.4230140e-01
   3.6734694e-01   2.2448980e+00  -4.0953454e-01  -4.9764545e-01   8.4725606e-01   1.3217326e-01   4.7691458e-01   8.2721787e-01
   3.6734694e-01   2.4489796e+00  -4.3336758e-01  -4.5587041e-01   8.2391843e-01   1.5704515e-01   5.1780726e-01   8.0873274e-01
   3.6734694e-01   2.6530612e+00  -4.5514251e-01  -4.1535017e-01   7.9711073e-01   1.8393708e-01   5.5768620e-01   7.8671143e-01
   3.6734694e-01   2.8571429e+00  -4.7492641e-01  -3.7625844e-01   7.6683206e-01   2.1279390e-01   5.9637329e-01   7.6110870e-01
   3.6734694e-01   3.0612245e+00  -4.9279502e-01  -3.3876643e-01   7.3318310e-01   2.4355157e-01   6.3369056e-01   7.3197721e-01
   3.6734694e-01   3.2653061e+00  -5.0883245e-01  -3.0303769e-01   6.9636988e-01   2.7613724e-01   6.6946531e-01   6.9947303e-01
   3.6734694e-01   3.4693878e+00  -5.2313070e-01  -2.6922280e-01   6.5670331e-01   3.1046968e-01   7.0353525e-01   6.6385706e-01
   3.6734694e-01   3.6734694e+00  -5.3578885e-01  -2.3745427e-01   6.1459398e-01   3.4645990e-01   7.3575373e-01   6.2549194e-01
   3.6734694e-01   3.8775510e+00  -5.4691207e-01  -2.0784182e-01   5.7054180e-01   3.8401208e-01   7.6599461e-01   5.8483378e-01
   3.6734694e-01   4.0816327e+00  -5.5661035e-01  -1.8046821e-01   5.2512077e-01   4.2302471e-01   7.9415663e-01   5.4241900e-01
   3.6734694e-01   4.2857143e+00  -5.6499708e-01  -1.5538611e-01   4.7895918e-01   4.6339188e-01   8.2016697e-01   4.9884639e-01
   3.6734694e-01   4.4897959e+00  -5.7218749e-01  -1.3261591e-01   4.3271622e-01   5.0500485e-01   8.4398384e-01   4.5475520e-01
   3.6734694e-01   4.6938776e+00  -5.7829699e-01  -1.1214484e-01   3.8705621e-01   5.4775356e-01   8.6559789e-01   4.1080045e-01
   3.6734694e-01   4.8979592e+00  -5.8343952e-01  -9.3927358e-02   3.4262197e-01   5.9152833e-01   8.8503234e-01   3.6762687e-01
   3.6734694e-01   5.1020408e+00  -5.8772599e-01  -7.7886927e-02   3.0000902e-01   6.3622140e-01   9.0234182e-01   3.2584300e-01
   3.6734694e-01   5.3061224e+00  -5.9126273e-01  -6.3918939e-02   2.5974240e-01   6.8172852e-01   9.1760990e-01   2.8599735e-01
   3.6734694e-01   5.5102041e+00  -5.9415024e-01  -5.1894751e-02   2.2225744e-01   7.2795022e-01   9.3094563e-01   2.4855804e-01
   3.6734694e-01   5.7142857e+00  -5.9648209e-01  -4.1666536e-02   1.8788608e-01   7.7479309e-01   9.4247908e-01   2.1389732e-01
   3.6734694e-01   5.9183673e+00  -5.9834408e-01  -3.3072669e-02   1.5684915e-01   8.2217058e-01   9.5235628e-01   1.8228194e-01
   3.6734694e-01   6.1224490e+00  -5.9981371e-01  -2.5943325e-02   1.2925529e-01   8.7000378e-01   9.6073382e-01   1.5386975e-01
   3.6734694e-01   6.3265306e+00  -6.0095989e-01  -2.0105988e-02   1.0510599e-01   9.1822173e-01   9.6777352e-01   1.2871253e-01
   3.6734694e-01   6.5306122e+00  -6.0184295e-01  -1.5390553e-02   8.4306179e-02   9.6676159e-01   9.7363725e-01   1.0676443e-01
   3.6734694e-01   6.7346939e+00  -6.0251487e-01  -1.1633794e-02   6.6679059e-02   1.0155685e+00   9.7848241e-01   8.7894924e-02
   3.6734694e-01   6.9387755e+00  -6.0301971e-01  -8.6830056e-03   5.1983894e-02   1.0645954e+00   9.8245807e-01   7.1905079e-02
   3.6734694e-01   7.1428571e+00  -6.0339422e-01  -6.3987193e-03   3.9935086e-02   1.1138022e+00   9.8570204e-01   5.8545574e-02
   3.6734694e-01   7.3469388e+00  -6.0366856e-01  -4.6564669e-03   3.0221102e-02   1.1631556e+00   9.8833876e-01   4.7534993e-02
   3.6734694e-01   7.5510204e+00  -6.0386704e-01  -3.3476273e-03   2.2521931e-02   1.2126279e+00   9.9047818e-01   3.8577105e-02
   3.6734694e-01   7.7551020e+00  -6.0400895e-01  -2.3794614e-03   1.6524064e-02   1.2621967e+00   9.9221541e-01   3.1376041e-02
   3.6734694e-01   7.9591837e+00  -6.0410933e-01  -1.6744748e-03   1.1932378e-02   1.3118441e+00   9.9363103e-01   2.5648679e-02
   3.6734694e-01   8.1632653e+00  -6.0417970e-01  -1.1692719e-03   8.4786282e-03   1.3615556e+00   9.9479203e-01   2.1133862e-02
   3.6734694e-01   8.3673469e+00  -6.0422872e-01  -8.1306883e-04   5.9266443e-03   1.4113200e+00   9.9575300e-01   1.7598422e-02
   3.6734694e-01   8.5714286e+00  -6.0426280e-01  -5.6602413e-04   4.0745489e-03   1.4611284e+00   9.9655767e-01   1.4840286e-02
   3.6734694e-01   8.7755102e+00  -6.0428661e-01  -3.9752203e-04   2.7545234e-03   1.5109738e+00   9.9724047e-01   1.2689075e-02
   3.6734694e-01   8.9795918e+00  -6.0430347e-01  -2.8451685e-04   1.8307289e-03   1.5608509e+00   9.9782808e-01   1.1004787e-02
   3.6734694e-01   9.1836735e+00  -6.0431569e-01  -2.1001430e-04   1.1959996e-03   1.6107554e+00   9.9834092e-01   9.6751362e-03
   3.6734694e-01   9.3877551e+00  -6.0432490e-01  -1.6173690e-04   7.6787190e-04   1.6606840e+00   9.9879438e-01   8.6120882e-03
   3.6734694e-01   9.5918367e+00  -6.0433215e-01  -1.3099452e-04   4.8441517e-04   1.7106340e+00   9.9920003e-01   7.7480806e-03
   3.6734694e-01   9.7959184e+00  -6.0433818e-01  -1.1176050e-04   3.0021469e-04   1.7606034e+00   9.9956647e-01   7.0322719e-03
   3.6734694e-01   1.0000000e+01  -6.0434345e-01  -9.9939629e-05   1.8273806e-04   1.8105902e+00   9.9990011e-01   6.4270763e-03
   4.8979592e-01   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4614900e-01   0.0000000e+00   0.0000000e+00   8.5258267e-01
   4.8979592e-01   2.0408163e-01  -4.8819712e-02  -9.5283707e-01   9.4032070e-01   1.0657549e-03   4.2631255e-02   8.5271202e-01
   4.8979592e-01   4.0816327e-01  -9.5288319e-02  -9.0595075e-01   9.3509757e-01   4.2634554e-03   8.5282409e-02   8.5339106e-01
   4.8979592e-01   6.1224490e-01  -1.3941909e-01  -8.5932264e-01   9.3000601e-01   9.5946053e-03   1.2797024e-01   8.5419150e-01
   4.8979592e-01   8.1632653e-01  -1.8122497e-01  -8.1295779e-01   9.2458046e-01   1.7061011e-02   1.7069008e-01   8.5468395e-01
   4.8979592e-01   1.0204082e+00  -2.2071973e-01  -7.6688435e-01   9.1836425e-01   2.6663710e-02   2.1341580e-01   8.5443883e-01
   4.8979592e-01   1.2244898e+00  -2.5791911e-01  -7.2115296e-01   9.1091294e-01   3.8401895e-02   2.5609983e-01   8.5302943e-01
   4.8979592e-01   1.4285714e+00  -2.9284194e-01  -6.7583611e-01   9.0179972e-01   5.2271851e-02   2.9867346e-01   8.5003710e-01
   4.8979592e-01   1.6326531e+00  -3.2551119e-01  -6.3102697e-01   8.9062294e-01   6.8265910e-02   3.4104742e-01   8.4505850e-01
   4.8979592e-01   1.8367347e+00  -3.5595497e-01  -5.8683799e-01   8.7701540e-01   8.6371448e-02   3.8311287e-01   8.3771476e-01
   4.8979592e-01   2.0408163e+00  -3.8420749e-01  -5.4339885e-01   8.6065505e-01   1.0656994e-01   4.2474285e-01   8.2766218e-01
   4.8979592e-01   2.2448980e+00  -4.1030977e-01  -5.0085396e-01   8.4127653e-01   1.2883609e-01   4.6579439e-01   8.1460408e-01
   4.8979592e-01   2.4489796e+00  -4.3431039e-01  -4.5935929e-01   8.1868308e-01   1.5313712e-01   5.0611115e-01   7.9830316e-01
   4.8979592e-01   2.6530612e+00  -4.5626594e-01  -4.1907867e-01   7.9275778e-01   1.7943218e-01   5.4552669e-01   7.7859383e-01
   4.8979592e-01   2.8571429e+00  -4.7624129e-01  -3.8017955e-01   7.6347361e-01   2.0767189e-01   5.8386832e-01   7.5539344e-01
   4.8979592e-01   3.0612245e+00  -4.9430970e-01  -3.4282829e-01   7.3090112e-01   2.3779820e-01   6.2096157e-01   7.2871178e-01
   4.8979592e-01   3.2653061e+00  -5.1055260e-01  -3.0718515e-01   6.9521302e-01   2.6974437e-01   6.5663490e-01   6.9865768e-01
   4.8979592e-01   3.4693878e+00  -5.2505918e-01  -2.7339920e-01   6.5668487e-01   3.0343529e-01   6.9072480e-01   6.6544218e-01
   4.8979592e-01   3.6734694e+00  -5.3792570e-01  -2.4160317e-01   6.1569117e-01   3.3878794e-01   7.2308085e-01   6.2937723e-01
   4.8979592e-01   3.8775510e+00  -5.4925453e-01  -2.1190881e-01   5.7269666e-01   3.7571226e-01   7.5357065e-01   5.9086969e-01
   4.8979592e-01   4.0816327e+00  -5.5915305e-01  -1.8440262e-01   5.2824267e-01   4.1411207e-01   7.8208429e-01   5.5041043e-01
   4.8979592e-01   4.2857143e+00  -5.6773223e-01  -1.5914253e-01   4.8292895e-01   4.5388636e-01   8.0853819e-01   5.0855856e-01
   4.8979592e-01   4.4897959e+00  -5.7510519e-01  -1.3615549e-01   4.3739169e-01   4.9493065e-01   8.3287798e-01   4.6592155e-01
   4.8979592e-01   4.6938776e+00  -5.8138557e-01  -1.1543627e-01   3.9227895e-01   5.3713854e-01   8.5508040e-01   4.2313221e-01
   4.8979592e-01   4.8979592e+00  -5.8668598e-01  -9.6947498e-02   3.4822471e-01   5.8040322e-01   8.7515390e-01   3.8082357e-01
   4.8979592e-01   5.1020408e+00  -5.9111634e-01  -8.0621049e-02   3.0582345e-01   6.2461913e-01   8.9313803e-01   3.3960363e-01
   4.8979592e-01   5.3061224e+00  -5.9478249e-01  -6.6360589e-02   2.6560662e-01   6.6968338e-01   9.0910155e-01   3.0003113e-01
   4.8979592e-01   5.5102041e+00  -5.9778479e-01  -5.4045258e-02   2.2802281e-01   7.1549722e-01   9.2313945e-01   2.6259440e-01
   4.8979592e-01   5.7142857e+00  -6.0021704e-01  -4.3534199e-02   1.9342282e-01   7.6196722e-01   9.3536897e-01   2.2769433e-01
   4.8979592e-01   5.9183673e+00  -6.0216564e-01  -3.4671702e-02   1.6205052e-01   8.0900627e-01   9.4592490e-01   1.9563276e-01
   4.8979592e-01   6.1224490e+00  -6.0370889e-01  -2.7292642e-02   1.3404007e-01   8.5653433e-01   9.5495451e-01   1.6660683e-01
   4.8979592e-01   6.3265306e+00  -6.0491675e-01  -2.1227898e-02   1.0941921e-01   9.0447892e-01   9.6261224e-01   1.4070942e-01
   4.8979592e-01   6.5306122e+00  -6.0585072e-01  -1.6309465e-02   8.8118235e-02   9.5277536e-01   9.6905470e-01   1.1793519e-01
   4.8979592e-01   6.7346939e+00  -6.0656404e-01  -1.2375004e-02   6.9983474e-02   1.0013668e+00   9.7443594e-01   9.8191601e-02
   4.8979592e-01   6.9387755e+00  -6.0710202e-01  -9.2716178e-03   5.4793953e-02   1.0502038e+00   9.7890353e-01   8.1313503e-02
   4.8979592e-01   7.1428571e+00  -6.0750265e-01  -6.8587626e-03   4.2279822e-02   1.0992443e+00   9.8259529e-01   6.7079982e-02
   4.8979592e-01   7.3469388e+00  -6.0779725e-01  -5.0102133e-03   3.2140986e-02   1.1484526e+00   9.8563698e-01   5.5232057e-02
   4.8979592e-01   7.5510204e+00  -6.0801118e-01  -3.6151285e-03   2.4064634e-02   1.1977991e+00   9.8814081e-01   4.5489829e-02
   4.8979592e-01   7.7551020e+00  -6.0816469e-01  -2.5782883e-03   1.7740600e-02   1.2472594e+00   9.9020482e-01   3.7567977e-02
   4.8979592e-01   7.9591837e+00  -6.0827361e-01  -1.8196357e-03   1.2873834e-02   1.2968137e+00   9.9191293e-01   3.1188785e-02
   4.8979592e-01   8.1632653e+00  -6.0835015e-01  -1.2732755e-03   9.1936127e-03   1.3464459e+00   9.9333562e-01   2.6092229e-02
   4.8979592e-01   8.3673469e+00  -6.0840356e-01  -8.8609697e-04   6.4594850e-03   1.3961435e+00   9.9453093e-01   2.2042972e-02
   4.8979592e-01   8.5714286e+00  -6.0844069e-01  -6.1617537e-04   4.4642041e-03   1.4458961e+00   9.9554588e-01   1.8834430e-02
   4.8979592e-01   8.7755102e+00  -6.0846657e-01  -4.3109430e-04   3.0341126e-03   1.4956957e+00   9.9641793e-01   1.6290269e-02
   4.8979592e-01   8.9795918e+00  -6.0848479e-01  -3.0630023e-04   2.0275574e-03   1.5455360e+00   9.9717647e-01   1.4263834e-02
   4.8979592e-01   9.1836735e+00  -6.0849789e-01  -2.2357314e-04   1.3319405e-03   1.5954119e+00   9.9784427e-01   1.2636078e-02
   4.8979592e-01   9.3877551e+00  -6.0850762e-01  -1.6966668e-04   8.5997327e-04   1.6453192e+00   9.9843879e-01   1.1312522e-02
   4.8979592e-01   9.5918367e+00  -6.0851518e-01  -1.3514507e-04   5.4561996e-04   1.6952548e+00   9.9897329e-01   1.0219748e-02
   4.8979592e-01   9.7959184e+00  -6.0852135e-01  -1.1342247e-04   3.4010227e-04   1.7452158e+00   9.9945784e-01   9.3017818e-03
   4.8979592e-01   1.0000000e+01  -6.0852665e-01  -9.9994661e-05   2.0822509e-04   1.7951999e+00   9.9990007e-01   8.5166761e-03
   6.1224490e-01   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4451676e-01   0.0000000e+00   0.0000000e+00   8.2907049e-01
   6.1224490e-01   2.0408163e-01  -4.8822337e-02  -9.5295364e-01   9.3730121e-01   1.0363700e-03   4.1456078e-02   8.2922571e-01
   6.1224490e-01   4.0816327e-01  -9.5301050e-02  -9.0624832e-01   9.3088794e-01   4.1460268e-03   8.2937397e-02   8.3009227e-01
   6.1224490e-01   6.1224490e-01  -1.3945238e-01  -8.5985579e-01   9.2480240e-01   9.3309481e-03   1.2446912e-01   8.3125406e-01
   6.1224490e-01   8.1632653e-01  -1.8129176e-01  -8.1377130e-01   9.1857978e-01   1.6593849e-02   1.6605558e-01   8.3229350e-01
   6.1224490e-01   1.0204082e+00  -2.2083495e-01  -7.6801309e-01   9.1176498e-01   2.5937140e-02   2.0768017e-01   8.3279158e-01
   6.1224490e-01   1.2244898e+00  -2.5809919e-01  -7.2262187e-01   9.0391499e-01   3.7361875e-02   2.4930536e-01   8.3233001e-01
   6.1224490e-01   1.4285714e+00  -2.9310430e-01  -6.7766009e-01   8.9460348e-01   5.0866712e-02   2.9087283e-01   8.3049553e-01
   6.1224490e-01   1.6326531e+00  -3.2587375e-01  -6.3321094e-01   8.8342741e-01   6.6446881e-02   3.3230384e-01   8.2688624e-01
   6.1224490e-01   1.8367347e+00  -3.5643565e-01  -5.8937700e-01   8.7001551e-01   8.4093180e-02   3.7350004e-01   8.2111988e-01
   6.1224490e-01   2.0408163e+00  -3.8482371e-01  -5.4627839e-01   8.5403826e-01   1.0379102e-01   4.1434468e-01   8.1284374e-01
   6.1224490e-01   2.2448980e+00  -4.1107801e-01  -5.0405042e-01   8.3521887e-01   1.2551956e-01   4.5470437e-01   8.0174592e-01
   6.1224490e-01   2.4489796e+00  -4.3524572e-01  -4.6284065e-01   8.1334471e-01   1.4925091e-01   4.9443143e-01   7.8756736e-01
   6.1224490e-01   2.6530612e+00  -4.5738165e-01  -4.2280540e-01   7.8827849e-01   1.7494950e-01   5.3336680e-01   7.7011402e-01
   6.1224490e-01   2.8571429e+00  -4.7754853e-01  -3.8410573e-01   7.5996835e-01   2.0257161e-01   5.7134366e-01   7.4926843e-01
   6.1224490e-01   3.0612245e+00  -4.9581718e-01  -3.4690298e-01   7.2845593e-01   2.3206505e-01   6.0819143e-01   7.2499984e-01
   6.1224490e-01   3.2653061e+00  -5.1226640e-01  -3.1135393e-01   6.9388174e-01   2.6336910e-01   6.4374038e-01   6.9737189e-01
   6.1224490e-01   3.4693878e+00  -5.2698260e-01  -2.7760577e-01   6.5648686e-01   2.9641469e-01   6.7782643e-01   6.6654725e-01
   6.1224490e-01   3.6734694e+00  -5.4005921e-01  -2.4579121e-01   6.1661032e-01   3.3112479e-01   7.1029614e-01   6.3278812e-01
   6.1224490e-01   3.8775510e+00  -5.5159585e-01  -2.1602365e-01   5.7468191e-01   3.6741506e-01   7.4101162e-01   5.9645235e-01
   6.1224490e-01   4.0816327e+00  -5.6169720e-01  -1.8839300e-01   5.3121013e-01   4.0519475e-01   7.6985510e-01   5.5798467e-01
   6.1224490e-01   4.2857143e+00  -5.7047181e-01  -1.6296212e-01   4.8676559e-01   4.4436781e-01   7.9673291e-01   5.1790322e-01
   6.1224490e-01   4.4897959e+00  -5.7803063e-01  -1.3976425e-01   4.4196056e-01   4.8483418e-01   8.2157876e-01   4.7678169e-01
   6.1224490e-01   4.6938776e+00  -5.8448548e-01  -1.1880145e-01   3.9742549e-01   5.2649121e-01   8.4435599e-01   4.3522797e-01
   6.1224490e-01   4.8979592e+00  -5.8994752e-01  -1.0004437e-01   3.5378406e-01   5.6923521e-01   8.6505865e-01   3.9386040e-01
   6.1224490e-01   5.1020408e+00  -5.9452567e-01  -8.3433227e-02   3.1162797e-01   6.1296293e-01   8.8371142e-01   3.5328301e-01
   6.1224490e-01   5.3061224e+00  -5.9832512e-01  -6.8879965e-02   2.7149346e-01   6.5757311e-01   9.0036830e-01   3.1406144e-01
   6.1224490e-01   5.5102041e+00  -6.0144605e-01  -5.6271592e-02   2.3384080e-01   7.0296787e-01   9.1511007e-01   2.7670102e-01
   6.1224490e-01   5.7142857e+00  -6.0398243e-01  -4.5474383e-02   1.9903833e-01   7.4905397e-01   9.2804088e-01   2.4162847e-01
   6.1224490e-01   5.9183673e+00  -6.0602114e-01  -3.6338764e-02   1.6735197e-01   7.9574388e-01   9.3928391e-01   2.0917849e-01
   6.1224490e-01   6.1224490e+00  -6.0764128e-01  -2.8704566e-02   1.3894072e-01   8.4295658e-01   9.4897654e-01   1.7958594e-01
   6.1224490e-01   6.3265306e+00  -6.0891381e-01  -2.2406347e-02   1.1385837e-01   8.9061819e-01   9.5726535e-01   1.5298391e-01
   6.1224490e-01   6.5306122e+00  -6.0990136e-01  -1.7278489e-02   9.2060753e-02   9.3866229e-01   9.6430105e-01   1.2940748e-01
   6.1224490e-01   6.7346939e+00  -6.1065842e-01  -1.3159800e-02   7.3417761e-02   9.8702998e-01   9.7023382e-01   1.0880262e-01
   6.1224490e-01   6.9387755e+00  -6.1123156e-01  -9.8974364e-03   5.7728937e-02   1.0356698e+00   9.7520915e-01   9.1039011e-02
   6.1224490e-01   7.1428571e+00  -6.1166002e-01  -7.3499691e-03   4.4741086e-02   1.0845373e+00   9.7936444e-01   7.5925610e-02
   6.1224490e-01   7.3469388e+00  -6.1197629e-01  -5.3895653e-03   3.4166533e-02   1.1335947e+00   9.8282634e-01   6.3227567e-02
   6.1224490e-01   7.5510204e+00  -6.1220683e-01  -3.9032622e-03   2.5700640e-02   1.1828103e+00   9.8570906e-01   5.2683094e-02
   6.1224490e-01   7.7551020e+00  -6.1237284e-01  -2.7934109e-03   1.9037472e-02   1.2321577e+00   9.8811334e-01   4.4019137e-02
   6.1224490e-01   7.9591837e+00  -6.1249103e-01  -1.9774023e-03   1.3882802e-02   1.2816152e+00   9.9012632e-01   3.6964950e-02
   6.1224490e-01   8.1632653e+00  -6.1257431e-01  -1.3868195e-03   9.9640129e-03   1.3311651e+00   9.9182189e-01   3.1262960e-02
   6.1224490e-01   8.3673469e+00  -6.1263251e-01  -9.6617716e-04   7.0367798e-03   1.3807932e+00   9.9326156e-01   2.6676707e-02
   6.1224490e-01   8.5714286e+00  -6.1267300e-01  -6.7140429e-04   4.8887265e-03   1.4304879e+00   9.9449570e-01   2.2995859e-02
   6.1224490e-01   8.7755102e+00  -6.1270116e-01  -4.6821212e-04   3.3404505e-03   1.4802400e+00   9.9556485e-01   2.0038620e-02
   6.1224490e-01   8.9795918e+00  -6.1272089e-01  -3.3046605e-04   2.2444631e-03   1.5300422e+00   9.9650120e-01   1.7651945e-02
   6.1224490e-01   9.1836735e+00  -6.1273496e-01  -2.3865040e-04   1.4826290e-03   1.5798884e+00   9.9733001e-01   1.5710106e-02
   6.1224490e-01   9.3877551e+00  -6.1274528e-01  -1.7848663e-04   9.6267855e-04   1.6297738e+00   9.9807086e-01   1.4112124e-02
   6.1224490e-01   9.5918367e+00  -6.1275316e-01  -1.3973860e-04   6.1428955e-04   1.6796943e+00   9.9873886e-01   1.2778575e-02
   6.1224490e-01   9.7959184e+00  -6.1275948e-01  -1.1521571e-04   3.8513588e-04   1.7296467e+00   9.9934561e-01   1.1648155e-02
   6.1224490e-01   1.0000000e+01  -6.1276483e-01  -9.9968180e-05   2.3718693e-04   1.7796280e+00   9.9990005e-01   1.0674333e-02
   7.3469388e-01   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4295282e-01   0.0000000e+00   0.0000000e+00   8.0578505e-01
   7.3469388e-01   2.0408163e-01  -4.8824877e-02  -9.5306680e-01   9.3434989e-01   1.0072683e-03   4.0292211e-02   8.0596452e-01
   7.3469388e-01   4.0816327e-01  -9.5313439e-02  -9.0653909e-01   9.2674495e-01   4.0297237e-03   8.0614680e-02   8.0700723e-01
   7.3469388e-01   6.1224490e-01  -1.3948491e-01  -8.6037891e-01   9.1966172e-01   9.0697900e-03   1.2100047e-01   8.0850933e-01
   7.3469388e-01   8.1632653e-01  -1.8135722e-01  -8.1457179e-01   9.1263547e-01   1.6131039e-02   1.6146242e-01   8.1006528e-01
   7.3469388e-01   1.0204082e+00  -2.2094812e-01  -7.6912625e-01   9.0521226e-01   2.5217175e-02   2.0199302e-01   8.1126712e-01
   7.3469388e-01   1.2244898e+00  -2.5827638e-01  -7.2407318e-01   8.9695033e-01   3.6331018e-02   2.4256434e-01   8.1170577e-01
   7.3469388e-01   1.4285714e+00  -2.9336286e-01  -6.7946521e-01   8.8742383e-01   4.9473480e-02   2.8312804e-01   8.1097444e-01
   7.3469388e-01   1.6326531e+00  -3.2623155e-01  -6.3537571e-01   8.7622859e-01   6.4642551e-02   3.2361561e-01   8.0867405e-01
   7.3469388e-01   1.8367347e+00  -3.5691062e-01  -5.9189754e-01   8.6298981e-01   8.1832302e-02   3.6393895e-01   8.0442067e-01
   7.3469388e-01   2.0408163e+00  -3.8543334e-01  -5.4914137e-01   8.4737121e-01   1.0103193e-01   4.0399136e-01   7.9785463e-01
   7.3469388e-01   2.2448980e+00  -4.1183890e-01  -5.0723348e-01   8.2908551e-01   1.2222486e-01   4.4364900e-01   7.8865110e-01
   7.3469388e-01   2.4489796e+00  -4.3617315e-01  -4.6631303e-01   8.0790537e-01   1.4538793e-01   4.8277291e-01   7.7653175e-01
   7.3469388e-01   2.6530612e+00  -4.5848915e-01  -4.2652880e-01   7.8367433e-01   1.7049072e-01   5.2121166e-01   7.6127665e-01
   7.3469388e-01   2.8571429e+00  -4.7884755e-01  -3.8803538e-01   7.5631695e-01   1.9749499e-01   5.5880458e-01   7.4273608e-01
   7.3469388e-01   3.0612245e+00  -4.9731681e-01  -3.5098891e-01   7.2584724e-01   2.2635431e-01   5.9538548e-01   7.2084113e-01
   7.3469388e-01   3.2653061e+00  -5.1397312e-01  -3.1554243e-01   6.9237465e-01   2.5701388e-01   6.3078699e-01   6.9561237e-01
   7.3469388e-01   3.4693878e+00  -5.2890015e-01  -2.8184105e-01   6.5610670e-01   2.8941061e-01   6.6484513e-01   6.6716571e-01
   7.3469388e-01   3.6734694e+00  -5.4218852e-01  -2.5001706e-01   6.1734761e-01   3.2347340e-01   6.9740419e-01   6.3571472e-01
   7.3469388e-01   3.8775510e+00  -5.5393506e-01  -2.2018524e-01   5.7649253e-01   3.5912366e-01   7.2832156e-01   6.0156858e-01
   7.3469388e-01   4.0816327e+00  -5.6424180e-01  -1.9243853e-01   5.3401701e-01   3.9627610e-01   7.5747233e-01   5.6512556e-01
   7.3469388e-01   4.2857143e+00  -5.7321480e-01  -1.6684440e-01   4.9046207e-01   4.3483973e-01   7.8475354e-01   5.2686168e-01
   7.3469388e-01   4.4897959e+00  -5.8096277e-01  -1.4344206e-01   4.4641512e-01   4.7471900e-01   8.1008762e-01   4.8731498e-01
   7.3469388e-01   4.6938776e+00  -5.8759568e-01  -1.2224065e-01   4.0248781e-01   5.1581522e-01   8.3342503e-01   4.4706597e-01
   7.3469388e-01   4.8979592e+00  -5.9322315e-01  -1.0321866e-01   3.5929197e-01   5.5802791e-01   8.5474586e-01   4.0671524e-01
   7.3469388e-01   5.1020408e+00  -5.9795300e-01  -8.6324535e-02   3.1741493e-01   6.0125638e-01   8.7406018e-01   3.6685960e-01
   7.3469388e-01   5.3061224e+00  -6.0188972e-01  -7.1478505e-02   2.7739598e-01   6.4540116e-01   8.9140727e-01   3.2806817e-01
   7.3469388e-01   5.5102041e+00  -6.0513320e-01  -5.8575513e-02   2.3970549e-01   6.9036545e-01   9.0685367e-01   2.9085999e-01
   7.3469388e-01   5.7142857e+00  -6.0777751e-01  -4.7489113e-02   2.0472797e-01   7.3605640e-01   9.2049018e-01   2.5568470e-01
   7.3469388e-01   5.9183673e+00  -6.0990996e-01  -3.8076075e-02   1.7275024e-01   7.8238620e-01   9.3242797e-01   2.2290743e-01
   7.3469388e-01   6.1224490e+00  -6.1161038e-01  -3.0181443e-02   1.4395550e-01   8.2927305e-01   9.4279411e-01   1.9279897e-01
   7.3469388e-01   6.3265306e+00  -6.1295067e-01  -2.3643733e-02   1.1842321e-01   8.7664177e-01   9.5172672e-01   1.6553156e-01
   7.3469388e-01   6.5306122e+00  -6.1399460e-01  -1.8299998e-02   9.6134788e-02   9.2442429e-01   9.5937006e-01   1.4118042e-01
   7.3469388e-01   6.7346939e+00  -6.1479785e-01  -1.3990477e-02   7.6984136e-02   9.7255978e-01   9.6586982e-01   1.1973033e-01
   7.3469388e-01   6.9387755e+00  -6.1540828e-01  -1.0562619e-02   6.0791988e-02   1.0209947e+00   9.7136890e-01   1.0108675e-01
   7.3469388e-01   7.1428571e+00  -6.1586638e-01  -7.8743219e-03   4.7322686e-02   1.0696823e+00   9.7600375e-01   8.5089871e-02
   7.3469388e-01   7.3469388e+00  -6.1620583e-01  -5.7963048e-03   3.6301953e-02   1.1185828e+00   9.7990155e-01   7.1530628e-02
   7.3469388e-01   7.5510204e+00  -6.1645422e-01  -4.2135950e-03   2.7434314e-02   1.1676622e+00   9.8317812e-01   6.0167122e-02
   7.3469388e-01   7.7551020e+00  -6.1663374e-01  -3.0261783e-03   2.0418983e-02   1.2168921e+00   9.8593669e-01   5.0740329e-02
   7.3469388e-01   7.9591837e+00  -6.1676196e-01  -2.1489140e-03   1.4963352e-02   1.2662488e+00   9.8826746e-01   4.2988095e-02
   7.3469388e-01   8.1632653e+00  -6.1685258e-01  -1.5108485e-03   1.0793539e-02   1.3157130e+00   9.9024765e-01   3.6656711e-02
   7.3469388e-01   8.3673469e+00  -6.1691604e-01  -1.0540796e-03   7.6618021e-03   1.3652689e+00   9.9194223e-01   3.1509726e-02
   7.3469388e-01   8.5714286e+00  -6.1696021e-01  -7.3232936e-04   5.3509171e-03   1.4149034e+00   9.9340493e-01   2.7333917e-02
   7.3469388e-01   8.7755102e+00  -6.1699090e-01  -5.0936593e-04   3.6758667e-03   1.4646063e+00   9.9467947e-01   2.3942600e-02
   7.3469388e-01   8.9795918e+00  -6.1701232e-01  -3.5739968e-04   2.4833312e-03   1.5143689e+00   9.9580093e-01   2.1176678e-02
   7.3469388e-01   9.1836735e+00  -6.1702746e-01  -2.5554745e-04   1.6495516e-03   1.5641843e+00   9.9679713e-01   1.8903874e-02
   7.3469388e-01   9.3877551e+00  -6.1703844e-01  -1.8843274e-04   1.0771305e-03   1.6140469e+00   9.9768992e-01   1.7016691e-02
   7.3469388e-01   9.5918367e+00  -6.1704669e-01  -1.4496139e-04   6.9128120e-04   1.6639519e+00   9.9849634e-01   1.5429577e-02
   7.3469388e-01   9.7959184e+00  -6.1705319e-01  -1.1728967e-04   4.3594346e-04   1.7138953e+00   9.9922961e-01   1.4075711e-02
   7.3469388e-01   1.0000000e+01  -6.1705859e-01  -9.9982953e-05   2.7007289e-04   1.7638738e+00   9.9990007e-01   1.2903759e-02
   8.5714286e-01   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4145945e-01   0.0000000e+00   0.0000000e+00   7.8273331e-01
   8.5714286e-01   2.0408163e-01  -4.8827329e-02  -9.5317642e-01   9.3146901e-01   9.7845836e-04   3.9140003e-02   7.8293545e-01
   8.5714286e-01   4.0816327e-01  -9.5325477e-02  -9.0682285e-01   9.2267096e-01   3.9145813e-03   7.8314962e-02   7.8414313e-01
   8.5714286e-01   6.1224490e-01  -1.3951665e-01  -8.6089165e-01   9.1458639e-01   8.8112102e-03   1.1756536e-01   7.8596479e-01
   8.5714286e-01   8.1632653e-01  -1.8142128e-01  -8.1535879e-01   9.0675010e-01   1.5672721e-02   1.5691207e-01   7.8800717e-01
   8.5714286e-01   1.0204082e+00  -2.2105916e-01  -7.7022319e-01   8.9870882e-01   2.4504040e-02   1.9635623e-01   7.8987379e-01
   8.5714286e-01   1.2244898e+00  -2.5845058e-01  -7.2550615e-01   8.9002183e-01   3.5309653e-02   2.3587905e-01   7.9116550e-01
   8.5714286e-01   1.4285714e+00  -2.9361746e-01  -6.8125059e-01   8.8026378e-01   4.8092610e-02   2.7544182e-01   7.9148296e-01
   8.5714286e-01   1.6326531e+00  -3.2658439e-01  -6.3752025e-01   8.6902961e-01   6.2853523e-02   3.1498592e-01   7.9043125e-01
   8.5714286e-01   1.8367347e+00  -3.5737963e-01  -5.9439842e-01   8.5594142e-01   7.9589587e-02   3.5443326e-01   7.8762641e-01
   8.5714286e-01   2.0408163e+00  -3.8603607e-01  -5.5198644e-01   8.4065695e-01   9.8293620e-02   3.9368701e-01   7.8270374e-01
   8.5714286e-01   2.2448980e+00  -4.1259207e-01  -5.1040163e-01   8.2287929e-01   1.1895315e-01   4.3263281e-01   7.7532775e-01
   8.5714286e-01   2.4489796e+00  -4.3709220e-01  -4.6977479e-01   8.0236748e-01   1.4154960e-01   4.7114052e-01   7.6520321e-01
   8.5714286e-01   2.6530612e+00  -4.5958787e-01  -4.3024714e-01   7.7894712e-01   1.6605751e-01   5.0906649e-01   7.5208688e-01
   8.5714286e-01   2.8571429e+00  -4.8013771e-01  -3.9196668e-01   7.5252046e-01   1.9244397e-01   5.4625651e-01   7.3579935e-01
   8.5714286e-01   3.0612245e+00  -4.9880785e-01  -3.5508421e-01   7.2307515e-01   2.2066820e-01   5.8254924e-01   7.1623596e-01
   8.5714286e-01   3.2653061e+00  -5.1567193e-01  -3.1974883e-01   6.9069073e-01   2.5068120e-01   6.1778019e-01   6.9337638e-01
   8.5714286e-01   3.4693878e+00  -5.3081090e-01  -2.8610328e-01   6.5554215e-01   2.8242579e-01   6.5178615e-01   6.6729156e-01
   8.5714286e-01   3.6734694e+00  -5.4431262e-01  -2.5427914e-01   6.1789952e-01   3.1583677e-01   6.8440986e-01   6.3814759e-01
   8.5714286e-01   3.8775510e+00  -5.5627111e-01  -2.2439219e-01   5.7812372e-01   3.5084129e-01   7.1550474e-01   6.0620557e-01
   8.5714286e-01   4.0816327e+00  -5.6678572e-01  -1.9653808e-01   5.3665738e-01   3.8735957e-01   7.4493956e-01   5.7181713e-01
   8.5714286e-01   4.2857143e+00  -5.7596000e-01  -1.7078856e-01   4.9401145e-01   4.2530571e-01   7.7260279e-01   5.3541525e-01
   8.5714286e-01   4.4897959e+00  -5.8390041e-01  -1.4718849e-01   4.5074770e-01   4.6458885e-01   7.9840625e-01   4.9750061e-01
   8.5714286e-01   4.6938776e+00  -5.9071494e-01  -1.2575383e-01   4.0745780e-01   5.0511432e-01   8.2228815e-01   4.5862398e-01
   8.5714286e-01   4.8979592e+00  -5.9651164e-01  -1.0647072e-01   3.6474027e-01   5.4678509e-01   8.4421503e-01   4.1936533e-01
   8.5714286e-01   5.1020408e+00  -6.0139713e-01  -8.9295745e-02   3.2317642e-01   5.8950318e-01   8.6418265e-01   3.8031099e-01
   8.5714286e-01   5.3061224e+00  -6.0547514e-01  -7.4157361e-02   2.8330693e-01   6.3317113e-01   8.8221574e-01   3.4203015e-01
   8.5714286e-01   5.5102041e+00  -6.0884517e-01  -6.0958512e-02   2.4561062e-01   6.7769340e-01   8.9836652e-01   3.0505223e-01
   8.5714286e-01   5.7142857e+00  -6.1160130e-01  -4.9580162e-02   2.1048669e-01   7.2297773e-01   9.1271224e-01   2.6984670e-01
   8.5714286e-01   5.9183673e+00  -6.1383121e-01  -3.9885626e-02   1.7824174e-01   7.6893623e-01   9.2535175e-01   2.3680655e-01
   8.5714286e-01   6.1224490e+00  -6.1561539e-01  -3.1725405e-02   1.4908229e-01   8.1548645e-01   9.3640132e-01   2.0623654e-01
   8.5714286e-01   6.3265306e+00  -6.1702665e-01  -2.4942255e-02   1.2311309e-01   8.6255207e-01   9.4599008e-01   1.7834680e-01
   8.5714286e-01   6.5306122e+00  -6.1812984e-01  -1.9376191e-02   1.0034112e-01   9.1006346e-01   9.5425525e-01   1.5325209e-01
   8.5714286e-01   6.7346939e+00  -6.1898186e-01  -1.4869161e-02   8.0684605e-02   9.5795794e-01   9.6133747e-01   1.3097625e-01
   8.5714286e-01   6.9387755e+00  -6.1963182e-01  -1.1269166e-02   6.3986117e-02   1.0061799e+00   9.6737645e-01   1.1146123e-01
   8.5714286e-01   7.1428571e+00  -6.2012147e-01  -8.4336506e-03   5.0028375e-02   1.0546805e+00   9.7250721e-01   9.4579765e-02
   8.5714286e-01   7.3469388e+00  -6.2048570e-01  -6.2320606e-03   3.8551475e-02   1.1034176e+00   9.7685697e-01   8.0150143e-02
   8.5714286e-01   7.5510204e+00  -6.2075324e-01  -4.5475380e-03   2.9270102e-02   1.1523552e+00   9.8054283e-01   6.7952127e-02
   8.5714286e-01   7.7551020e+00  -6.2094732e-01  -3.2777788e-03   2.1889568e-02   1.2014627e+00   9.8367025e-01   5.7742514e-02
   8.5714286e-01   7.9591837e+00  -6.2108643e-01  -2.3351421e-03   1.6119719e-02   1.2507145e+00   9.8633227e-01   4.9269429e-02
   8.5714286e-01   8.1632653e+00  -6.2118503e-01  -1.6461300e-03   1.1686089e-02   1.3000896e+00   9.8860938e-01   4.2284519e-02
   8.5714286e-01   8.3673469e+00  -6.2125423e-01  -1.1503875e-03   8.3380195e-03   1.3495703e+00   9.9056996e-01   3.6552575e-02
   8.5714286e-01   8.5714286e+00  -6.2130245e-01  -7.9937236e-04   5.8537675e-03   1.3991423e+00   9.9227111e-01   3.1858426e-02
   8.5714286e-01   8.7755102e+00  -6.2133592e-01  -5.5484023e-04   4.0428683e-03   1.4487939e+00   9.9375980e-01   2.8011170e-02
   8.5714286e-01   8.9795918e+00  -6.2135920e-01  -3.8727208e-04   2.7462065e-03   1.4985154e+00   9.9507408e-01   2.4846063e-02
   8.5714286e-01   9.1836735e+00  -6.2137555e-01  -2.7434388e-04   1.8343328e-03   1.5482989e+00   9.9624445e-01   2.2224478e-02
   8.5714286e-01   9.3877551e+00  -6.2138726e-01  -1.9951285e-04   1.2045874e-03   1.5981379e+00   9.9729511e-01   2.0032427e-02
   8.5714286e-01   9.5918367e+00  -6.2139593e-01  -1.5076640e-04   7.7754613e-04   1.6480268e+00   9.9824514e-01   1.8178131e-02
   8.5714286e-01   9.7959184e+00  -6.2140262e-01  -1.1955626e-04   4.9322722e-04   1.6979610e+00   9.9910952e-01   1.6589084e-02
   8.5714286e-01   1.0000000e+01  -6.2140807e-01  -9.9920902e-05   3.0738965e-04   1.7479365e+00   9.9990002e-01   1.5208940e-02
   9.7959184e-01   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4003877e-01   0.0000000e+00   0.0000000e+00   7.5992256e-01
   9.7959184e-01   2.0408163e-01  -4.8829690e-02  -9.5328242e-01   9.2866070e-01   9.4994932e-04   3.7999818e-02   7.6014579e-01
   9.7959184e-01   4.0816327e-01  -9.5337152e-02  -9.0709938e-01   9.1866813e-01   3.8006358e-03   7.6038975e-02   7.6150744e-01
   9.7959184e-01   6.1224490e-01  -1.3954758e-01  -8.6139368e-01   9.0957871e-01   8.5552914e-03   1.1416491e-01   7.6362824e-01
   9.7959184e-01   8.1632653e-01  -1.8148392e-01  -8.1613185e-01   9.0092609e-01   1.5219045e-02   1.5240605e-01   7.6612740e-01
   9.7959184e-01   1.0204082e+00  -2.2116799e-01  -7.7130336e-01   8.9225724e-01   2.3797970e-02   1.9077172e-01   7.6862031e-01
   9.7959184e-01   1.2244898e+00  -2.5862168e-01  -7.2692006e-01   8.8313225e-01   3.4298123e-02   2.2925188e-01   7.7071838e-01
   9.7959184e-01   1.4285714e+00  -2.9386798e-01  -6.8301539e-01   8.7312624e-01   4.6724573e-02   2.6781703e-01   7.7203067e-01
   9.7959184e-01   1.6326531e+00  -3.2693210e-01  -6.3964356e-01   8.6183348e-01   6.1080424e-02   3.0641812e-01   7.7216767e-01
   9.7959184e-01   1.8367347e+00  -3.5784245e-01  -5.9687849e-01   8.4887342e-01   7.7365844e-02   3.4498680e-01   7.7074692e-01
   9.7959184e-01   2.0408163e+00  -3.8663160e-01  -5.5481228e-01   8.3389846e-01   9.5577111e-02   3.8343595e-01   7.6740060e-01
   9.7959184e-01   2.2448980e+00  -4.1333714e-01  -5.1355342e-01   8.1660298e-01   1.1570569e-01   4.2166060e-01   7.6178466e-01
   9.7959184e-01   2.4489796e+00  -4.3800244e-01  -4.7322436e-01   7.9673345e-01   1.3773740e-01   4.5953946e-01   7.5358936e-01
   9.7959184e-01   2.6530612e+00  -4.6067730e-01  -4.3395872e-01   7.7409870e-01   1.6165161e-01   4.9693683e-01   7.4255069e-01
   9.7959184e-01   2.8571429e+00  -4.8141840e-01  -3.9589788e-01   7.4857997e-01   1.8742060e-01   5.3370524e-01   7.2846204e-01
   9.7959184e-01   3.0612245e+00  -5.0028960e-01  -3.5918711e-01   7.2013980e-01   2.1500905e-01   5.6968860e-01   7.1118551e-01
   9.7959184e-01   3.2653061e+00  -5.1736204e-01  -3.2397138e-01   6.8882902e-01   2.4437369e-01   6.0472586e-01   6.9066208e-01
   9.7959184e-01   3.4693878e+00  -5.3271400e-01  -2.9039078e-01   6.5479102e-01   2.7546316e-01   6.3865520e-01   6.6691958e-01
   9.7959184e-01   3.6734694e+00  -5.4643055e-01  -2.5857590e-01   6.1826257e-01   3.0821810e-01   6.7131850e-01   6.4007801e-01
   9.7959184e-01   3.8775510e+00  -5.5860296e-01  -2.2864317e-01   5.7957072e-01   3.4257141e-01   7.0256600e-01   6.1035112e-01
   9.7959184e-01   4.0816327e+00  -5.6932788e-01  -2.0069060e-01   5.3912523e-01   3.7844882e-01   7.3226094e-01   5.7804388e-01
   9.7959184e-01   4.2857143e+00  -5.7870629e-01  -1.7479386e-01   4.9740668e-01   4.1576963e-01   7.6028394e-01   5.4354548e-01
   9.7959184e-01   4.4897959e+00  -5.8684236e-01  -1.5100317e-01   4.5495043e-01   4.5444771e-01   7.8653697e-01   5.0731777e-01
   9.7959184e-01   4.6938776e+00  -5.9384208e-01  -1.2934104e-01   4.1232708e-01   4.9439261e-01   8.1094657e-01   4.6987957e-01
   9.7959184e-01   4.8979592e+00  -5.9981183e-01  -1.0980104e-01   3.7012043e-01   5.3551087e-01   8.3346625e-01   4.3178745e-01
   9.7959184e-01   5.1020408e+00  -6.0485695e-01  -9.2347749e-02   3.2890414e-01   5.7770744e-01   8.5407778e-01   3.9361409e-01
   9.7959184e-01   5.3061224e+00  -6.0908031e-01  -7.6917827e-02   2.8921860e-01   6.2088704e-01   8.7279150e-01   3.5592531e-01
   9.7959184e-01   5.5102041e+00  -6.1258095e-01  -6.3422246e-02   2.5154940e-01   6.6495561e-01   8.8964534e-01   3.1925756e-01
   9.7959184e-01   5.7142857e+00  -6.1545289e-01  -5.1749497e-02   2.1630892e-01   7.0982166e-01   9.0470286e-01   2.8409698e-01
   9.7959184e-01   5.9183673e+00  -6.1778408e-01  -4.1769626e-02   1.8382230e-01   7.5539743e-01   9.1805023e-01   2.5086163e-01
   9.7959184e-01   6.1224490e+00  -6.1965562e-01  -3.3338832e-02   1.5431848e-01   8.0159998e-01   9.2979252e-01   2.1988807e-01
   9.7959184e-01   6.3265306e+00  -6.2114119e-01  -2.6304386e-02   1.2792695e-01   8.4835198e-01   9.4004935e-01   1.9142287e-01
   9.7959184e-01   6.5306122e+00  -6.2230667e-01  -2.0509554e-02   1.0468015e-01   8.9558237e-01   9.4895032e-01   1.6561957e-01
   9.7959184e-01   6.7346939e+00  -6.2321015e-01  -1.5798283e-02   8.4520888e-02   9.4322672e-01   9.5663041e-01   1.4254102e-01
   9.7959184e-01   6.9387755e+00  -6.2390198e-01  -1.2019395e-02   6.7314132e-02   9.9122739e-01   9.6322556e-01   1.2216632e-01
   9.7959184e-01   7.1428571e+00  -6.2442519e-01  -9.0301107e-03   5.2861797e-02   1.0395335e+00   9.6886883e-01   1.0440184e-01
   9.7959184e-01   7.3469388e+00  -6.2481591e-01  -6.6987913e-03   4.0919300e-02   1.0881006e+00   9.7368700e-01   8.9094772e-02
   9.7959184e-01   7.5510204e+00  -6.2510401e-01  -4.9068315e-03   3.1212494e-02   1.1368905e+00   9.7779807e-01   7.6048277e-02
   9.7959184e-01   7.7551020e+00  -6.2531379e-01  -3.5497265e-03   2.3453765e-02   1.1858705e+00   9.8130943e-01   6.5036784e-02
   9.7959184e-01   7.9591837e+00  -6.2546469e-01  -2.5373768e-03   1.7356286e-02   1.2350131e+00   9.8431675e-01   5.5820439e-02
   9.7959184e-01   8.1632653e+00  -6.2557197e-01  -1.7937429e-03   1.2645732e-02   1.2842952e+00   9.8690365e-01   4.8157811e-02
   9.7959184e-01   8.3673469e+00  -6.2564746e-01  -1.2559866e-03   9.0690849e-03   1.3336977e+00   9.8914186e-01   4.1816260e-02
   9.7959184e-01   8.5714286e+00  -6.2570013e-01  -8.7324830e-04   6.4004546e-03   1.3832046e+00   9.9109189e-01   3.6579712e-02
   9.7959184e-01   8.7755102e+00  -6.2573668e-01  -6.0520371e-04   4.4441386e-03   1.4328029e+00   9.9280398e-01   3.2253803e-02
   9.7959184e-01   8.9795918e+00  -6.2576202e-01  -4.2053005e-04   3.0352931e-03   1.4824818e+00   9.9431924e-01   2.8668637e-02
   9.7959184e-01   9.1836735e+00  -6.2577971e-01  -2.9538761e-04   2.0387359e-03   1.5322322e+00   9.9567095e-01   2.5679494e-02
   9.7959184e-01   9.3877551e+00  -6.2579225e-01  -2.1199676e-04   1.3464246e-03   1.5820466e+00   9.9688578e-01   2.3165970e-02
   9.7959184e-01   9.5918367e+00  -6.2580138e-01  -1.5736320e-04   8.7413090e-04   1.6319189e+00   9.9798494e-01   2.1030007e-02
   9.7959184e-01   9.7959184e+00  -6.2580830e-01  -1.2217974e-04   5.5776466e-04   1.6818435e+00   9.9898525e-01   1.9193257e-02
   9.7959184e-01   1.0000000e+01  -6.2581381e-01  -9.9913037e-05   3.4970144e-04   1.7318160e+00   9.9990006e-01   1.7594162e-02
   1.1020408e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3869303e-01   0.0000000e+00   0.0000000e+00   7.3735995e-01
   1.1020408e+00   2.0408163e-01  -4.8831957e-02  -9.5338467e-01   9.2592722e-01   9.2175014e-04   3.6872014e-02   7.3760274e-01
   1.1020408e+00   4.0816327e-01  -9.5348453e-02  -9.0736845e-01   9.1473878e-01   3.6879234e-03   7.3787441e-02   7.3910754e-01
   1.1020408e+00   6.1224490e-01  -1.3957768e-01  -8.6188467e-01   9.0464109e-01   8.3021148e-03   1.1080020e-01   7.4150740e-01
   1.1020408e+00   8.1632653e-01  -1.8154508e-01  -8.1689050e-01   8.9516599e-01   1.4770157e-02   1.4794584e-01   7.4443412e-01
   1.1020408e+00   1.0204082e+00  -2.2127456e-01  -7.7236616e-01   8.8586026e-01   2.3099196e-02   1.8524141e-01   7.4751535e-01
   1.1020408e+00   1.2244898e+00  -2.5878957e-01  -7.2831419e-01   8.7628450e-01   3.3296766e-02   2.2268520e-01   7.5037360e-01
   1.1020408e+00   1.4285714e+00  -2.9411425e-01  -6.8475869e-01   8.6601429e-01   4.5369840e-02   2.6025651e-01   7.5262722e-01
   1.1020408e+00   1.6326531e+00  -3.2727447e-01  -6.4174460e-01   8.5464341e-01   5.9323878e-02   2.9791554e-01   7.5389323e-01
   1.1020408e+00   1.8367347e+00  -3.5829882e-01  -5.9933653e-01   8.4178908e-01   7.5161873e-02   3.3560341e-01   7.5379221e-01
   1.1020408e+00   2.0408163e+00  -3.8721961e-01  -5.5761754e-01   8.2709897e-01   9.2883404e-02   3.7324249e-01   7.5195495e-01
   1.1020408e+00   2.2448980e+00  -4.1407372e-01  -5.1668732e-01   8.1025962e-01   1.1248371e-01   4.1073715e-01   7.4803094e-01
   1.1020408e+00   2.4489796e+00  -4.3890339e-01  -4.7666007e-01   7.9100595e-01   1.3395284e-01   4.4797494e-01   7.4169824e-01
   1.1020408e+00   2.6530612e+00  -4.6175688e-01  -4.3766177e-01   7.6913122e-01   1.5727480e-01   4.8482824e-01   7.3267449e-01
   1.1020408e+00   2.8571429e+00  -4.8268897e-01  -3.9982708e-01   7.4449689e-01   1.8242691e-01   5.2115662e-01   7.2072847e-01
   1.1020408e+00   3.0612245e+00  -5.0176132e-01  -3.6329567e-01   7.1704168e-01   2.0937920e-01   5.5680957e-01   7.0569151e-01
   1.1020408e+00   3.2653061e+00  -5.1904261e-01  -3.2820813e-01   6.8678889e-01   2.3809398e-01   5.9163003e-01   6.8746815e-01
   1.1020408e+00   3.4693878e+00  -5.3460849e-01  -2.9470169e-01   6.5385142e-01   2.6852565e-01   6.2545815e-01   6.6604511e-01
   1.1020408e+00   3.6734694e+00  -5.4854129e-01  -2.6290559e-01   6.1843354e-01   3.0062062e-01   6.5813567e-01   6.4149777e-01
   1.1020408e+00   3.8775510e+00  -5.6092951e-01  -2.3293663e-01   5.8082896e-01   3.3431750e-01   6.8951040e-01   6.1399339e-01
   1.1020408e+00   4.0816327e+00  -5.7186708e-01  -2.0489480e-01   5.4141473e-01   3.6954758e-01   7.1944082e-01   5.8379052e-01
   1.1020408e+00   4.2857143e+00  -5.8145243e-01  -1.7885935e-01   5.0064080e-01   4.0623540e-01   7.4780052e-01   5.5123399e-01
   1.1020408e+00   4.4897959e+00  -5.8978738e-01  -1.5488553e-01   4.5901545e-01   4.4429966e-01   7.7448231e-01   5.1674550e-01
   1.1020408e+00   4.6938776e+00  -5.9697582e-01  -1.3300210e-01   4.1708718e-01   4.8365426e-01   7.9940174e-01   4.8080991e-01
   1.1020408e+00   4.8979592e+00  -6.0312243e-01  -1.1320986e-01   3.7542371e-01   5.2420948e-01   8.2249977e-01   4.4395775e-01
   1.1020408e+00   5.1020408e+00  -6.0833119e-01  -9.5481229e-02   3.3458951e-01   5.6587336e-01   8.4374462e-01   4.0674491e-01
   1.1020408e+00   5.3061224e+00  -6.1270401e-01  -7.9761001e-02   2.9512292e-01   6.0855301e-01   8.6313244e-01   3.6973054e-01
   1.1020408e+00   5.5102041e+00  -6.1633939e-01  -6.5968195e-02   2.5751463e-01   6.5215606e-01   8.8068692e-01   3.3345461e-01
   1.1020408e+00   5.7142857e+00  -6.1933120e-01  -5.3998931e-02   2.2218866e-01   6.9659200e-01   8.9645779e-01   2.9841668e-01
   1.1020408e+00   5.9183673e+00  -6.2176759e-01  -4.3730153e-02   1.8948733e-01   7.4177337e-01   9.1051832e-01   2.6505701e-01
   1.1020408e+00   6.1224490e+00  -6.2373021e-01  -3.5023993e-02   1.5966100e-01   7.8761692e-01   9.2296193e-01   2.3374158e-01
   1.1020408e+00   6.3265306e+00  -6.2529352e-01  -2.7732505e-02   1.3286332e-01   8.3404449e-01   9.3389825e-01   2.0475169e-01
   1.1020408e+00   6.5306122e+00  -6.2652444e-01  -2.1702503e-02   1.0915193e-01   8.8098370e-01   9.4344868e-01   1.7827873e-01
   1.1020408e+00   6.7346939e+00  -6.2748219e-01  -1.6780223e-02   8.8494420e-02   9.2836846e-01   9.5174193e-01   1.5442427e-01
   1.1020408e+00   6.9387755e+00  -6.2821837e-01  -1.2815582e-02   7.0778647e-02   9.7613920e-01   9.5890961e-01   1.3320505e-01
   1.1020408e+00   7.1428571e+00  -6.2877727e-01  -9.6658237e-03   5.5826482e-02   1.0242429e+00   9.6508220e-01   1.1456206e-01
   1.1020408e+00   7.3469388e+00  -6.2919627e-01  -7.1984246e-03   4.3409597e-02   1.0726330e+00   9.7038559e-01   9.8372826e-02
   1.1020408e+00   7.5510204e+00  -6.2950643e-01  -5.2931848e-03   3.3266023e-02   1.1212690e+00   9.7493826e-01   8.4465612e-02
   1.1020408e+00   7.7551020e+00  -6.2973314e-01  -3.8435002e-03   2.5116215e-02   1.1701162e+00   9.7884916e-01   7.2634295e-02
   1.1020408e+00   7.9591837e+00  -6.2989679e-01  -2.7568672e-03   1.8677585e-02   1.2191449e+00   9.8221639e-01   6.2652834e-02
   1.1020408e+00   8.1632653e+00  -6.3001353e-01  -1.9547160e-03   1.3676723e-02   1.2683303e+00   9.8512654e-01   5.4288363e-02
   1.1020408e+00   8.3673469e+00  -6.3009589e-01  -1.3717028e-03   9.8588495e-03   1.3176513e+00   9.8765462e-01   4.7312229e-02
   1.1020408e+00   8.5714286e+00  -6.3015344e-01  -9.5460239e-04   6.9943560e-03   1.3670905e+00   9.8986452e-01   4.1508595e-02
   1.1020408e+00   8.7755102e+00  -6.3019338e-01  -6.6094539e-04   4.8825532e-03   1.4166334e+00   9.9180978e-01   3.6680494e-02
   1.1020408e+00   8.9795918e+00  -6.3022102e-01  -4.5753143e-04   3.3529718e-03   1.4662678e+00   9.9353466e-01   3.2653450e-02
   1.1020408e+00   9.1836735e+00  -6.3024020e-01  -3.1892929e-04   2.2646803e-03   1.5159838e+00   9.9507532e-01   2.9276989e-02
   1.1020408e+00   9.3877551e+00  -6.3025366e-01  -2.2604979e-04   1.5041504e-03   1.5657728e+00   9.9646098e-01   2.6424421e-02
   1.1020408e+00   9.5918367e+00  -6.3026332e-01  -1.6485084e-04   9.8219171e-04   1.6156278e+00   9.9771511e-01   2.3991388e-02
   1.1020408e+00   9.7959184e+00  -6.3027050e-01  -1.2520898e-04   6.3042116e-04   1.6655425e+00   9.9885649e-01   2.1893579e-02
   1.1020408e+00   1.0000000e+01  -6.3027608e-01  -9.9971038e-05   3.9764110e-04   1.7155118e+00   9.9990010e-01   2.0064031e-02
   1.2244898e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3742459e-01   0.0000000e+00   0.0000000e+00   7.1505271e-01
   1.2244898e+00   2.0408163e-01  -4.8834127e-02  -9.5348306e-01   9.2327095e-01   8.9386987e-04   3.5756954e-02   7.1531355e-01
   1.2244898e+00   4.0816327e-01  -9.5359369e-02  -9.0762983e-01   9.1088535e-01   3.5764802e-03   7.1561092e-02   7.1695089e-01
   1.2244898e+00   6.1224490e-01  -1.3960691e-01  -8.6236424e-01   8.9977608e-01   8.0517629e-03   1.0747236e-01   7.1961008e-01
   1.2244898e+00   8.1632653e-01  -1.8160472e-01  -8.1763426e-01   8.8947252e-01   1.4326204e-02   1.4353297e-01   7.2293563e-01
   1.2244898e+00   1.0204082e+00  -2.2137878e-01  -7.7341096e-01   8.7952075e-01   2.2407953e-02   1.7976725e-01   7.2656771e-01
   1.2244898e+00   1.2244898e+00  -2.5895415e-01  -7.2968773e-01   8.6948167e-01   3.2305925e-02   2.1618139e-01   7.3014053e-01
   1.2244898e+00   1.4285714e+00  -2.9435614e-01  -6.8647958e-01   8.5893122e-01   4.4028884e-02   2.5276313e-01   7.3328246e-01
   1.2244898e+00   1.6326531e+00  -3.2761129e-01  -6.4382224e-01   8.4746283e-01   5.7584515e-02   2.8948156e-01   7.3561818e-01
   1.2244898e+00   1.8367347e+00  -3.5874847e-01  -6.0177127e-01   8.3469189e-01   7.2978488e-02   3.2628697e-01   7.3677264e-01
   1.2244898e+00   2.0408163e+00  -3.8779976e-01  -5.6040075e-01   8.2026196e-01   9.0213521e-02   3.6311105e-01   7.3637698e-01
   1.2244898e+00   2.2448980e+00  -4.1480140e-01  -5.1980171e-01   8.0385253e-01   1.0928846e-01   3.9986738e-01   7.3407621e-01
   1.2244898e+00   2.4489796e+00  -4.3979456e-01  -4.8008012e-01   7.8518798e-01   1.3019740e-01   4.3645233e-01   7.2953842e-01
   1.2244898e+00   2.6530612e+00  -4.6282602e-01  -4.4135435e-01   7.6404713e-01   1.5292885e-01   4.7274650e-01   7.2246537e-01
   1.2244898e+00   2.8571429e+00  -4.8394873e-01  -4.0375227e-01   7.4027295e-01   1.7746498e-01   5.0861670e-01   7.1260368e-01
   1.2244898e+00   3.0612245e+00  -5.0322221e-01  -3.6740779e-01   7.1378158e-01   2.0378104e-01   5.4391841e-01   6.9975642e-01
   1.2244898e+00   3.2653061e+00  -5.2071274e-01  -3.3245699e-01   6.8457003e-01   2.3184480e-01   5.7849898e-01   6.8379407e-01
   1.2244898e+00   3.4693878e+00  -5.3649338e-01  -2.9903393e-01   6.5272180e-01   2.6161629e-01   6.1220117e-01   6.6466424e-01
   1.2244898e+00   3.6734694e+00  -5.5064373e-01  -2.6726627e-01   6.1840951e-01   2.9304764e-01   6.4486726e-01   6.4239931e-01
   1.2244898e+00   3.8775510e+00  -5.6324955e-01  -2.3727081e-01   5.8189415e-01   3.2608318e-01   6.7634336e-01   6.1712114e-01
   1.2244898e+00   4.0816327e+00  -5.7440205e-01  -2.0914916e-01   5.4352025e-01   3.6065971e-01   7.0648398e-01   5.8904221e-01
   1.2244898e+00   4.2857143e+00  -5.8419708e-01  -1.8298381e-01   5.0370696e-01   3.9670710e-01   7.3515648e-01   5.5846265e-01
   1.2244898e+00   4.4897959e+00  -5.9273404e-01  -1.5883470e-01   4.6293493e-01   4.3414896e-01   7.6224526e-01   5.2576289e-01
   1.2244898e+00   4.6938776e+00  -6.0011473e-01  -1.3673657e-01   4.2172958e-01   4.7290365e-01   7.8765551e-01   4.9139196e-01
   1.2244898e+00   4.8979592e+00  -6.0644200e-01  -1.1669718e-01   3.8064127e-01   5.1288536e-01   8.1131629e-01   4.5585190e-01
   1.2244898e+00   5.1020408e+00  -6.1181842e-01  -9.8696633e-02   3.4022369e-01   5.5400538e-01   8.3318263e-01   4.1967879e-01
   1.2244898e+00   5.3061224e+00  -6.1634485e-01  -8.2687765e-02   3.0101150e-01   5.9617343e-01   8.5323679e-01   3.8342173e-01
   1.2244898e+00   5.5102041e+00  -6.2011915e-01  -6.8597643e-02   2.6349874e-01   6.3929903e-01   8.7148831e-01   3.4762084e-01
   1.2244898e+00   5.7142857e+00  -6.2323496e-01  -5.6330096e-02   2.2811946e-01   6.8329284e-01   8.8797304e-01   3.1278567e-01
   1.2244898e+00   5.9183673e+00  -6.2578057e-01  -4.5769129e-02   1.9523175e-01   7.2806792e-01   9.0275108e-01   2.7937567e-01
   1.2244898e+00   6.1224490e+00  -6.2783808e-01  -3.6783024e-02   1.6510634e-01   7.7354090e-01   9.1590386e-01   2.4778369e-01
   1.2244898e+00   6.3265306e+00  -6.2948270e-01  -2.9228886e-02   1.3792028e-01   8.1963292e-01   9.2753052e-01   2.1832385e-01
   1.2244898e+00   6.5306122e+00  -6.3078230e-01  -2.2957365e-02   1.1375615e-01   8.6627044e-01   9.3774370e-01   1.9122419e-01
   1.2244898e+00   6.7346939e+00  -6.3179724e-01  -1.7817285e-02   9.2606338e-02   9.1338582e-01   9.4666524e-01   1.6662459e-01
   1.2244898e+00   6.9387755e+00  -6.3258036e-01  -1.3659943e-02   7.4382054e-02   9.6091761e-01   9.5442180e-01   1.4457961e-01
   1.2244898e+00   7.1428571e+00  -6.3317719e-01  -1.0342860e-02   5.8925829e-02   1.0088108e+00   9.6114073e-01   1.2506575e-01
   1.2244898e+00   7.3469388e+00  -6.3362638e-01  -7.7328417e-03   4.6026494e-02   1.0570165e+00   9.6694650e-01   1.0799220e-01
   1.2244898e+00   7.5510204e+00  -6.3396018e-01  -5.7082606e-03   3.5435259e-02   1.1054922e+00   9.7195759e-01   9.3213982e-02
   1.2244898e+00   7.7551020e+00  -6.3420510e-01  -4.1605291e-03   2.6881662e-02   1.1542009e+00   9.7628418e-01   8.0546224e-02
   1.2244898e+00   7.9591837e+00  -6.3438256e-01  -2.9948060e-03   2.0088301e-02   1.2031110e+00   9.8002651e-01   6.9778524e-02
   1.2244898e+00   8.1632653e+00  -6.3450956e-01  -2.1300135e-03   1.4783499e-02   1.2521954e+00   9.8327398e-01   6.0688293e-02
   1.2244898e+00   8.3673469e+00  -6.3459941e-01  -1.4982878e-03   1.0711370e-02   1.3014315e+00   9.8610475e-01   5.3052370e-02
   1.2244898e+00   8.5714286e+00  -6.3466232e-01  -1.0439951e-03   7.6390603e-03   1.3508001e+00   9.8858607e-01   4.6656403e-02
   1.2244898e+00   8.7755102e+00  -6.3470600e-01  -7.2245914e-04   5.3611923e-03   1.4002853e+00   9.9077482e-01   4.1301772e-02
   1.2244898e+00   8.9795918e+00  -6.3473617e-01  -4.9852907e-04   3.7018132e-03   1.4498736e+00   9.9271847e-01   3.6810095e-02
   1.2244898e+00   9.1836735e+00  -6.3475701e-01  -3.4510561e-04   2.5142544e-03   1.4995537e+00   9.9445612e-01   3.3025552e-02
   1.2244898e+00   9.3877551e+00  -6.3477151e-01  -2.4171543e-04   1.6794184e-03   1.5493163e+00   9.9601969e-01   2.9815366e-02
   1.2244898e+00   9.5918367e+00  -6.3478176e-01  -1.7319989e-04   1.1030062e-03   1.5991533e+00   9.9743500e-01   2.7068904e-02
   1.2244898e+00   9.7959184e+00  -6.3478922e-01  -1.2855882e-04   7.1216054e-04   1.6490577e+00   9.9872287e-01   2.4695794e-02
   1.2244898e+00   1.0000000e+01  -6.3479487e-01  -9.9968212e-05   4.5191917e-04   1.6990238e+00   9.9990007e-01   2.2623499e-02
   1.3469388e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3623577e-01   0.0000000e+00   0.0000000e+00   6.9300827e-01
   1.3469388e+00   2.0408163e-01  -4.8836198e-02  -9.5357747e-01   9.2069419e-01   8.6631777e-04   3.4655009e-02   6.9328568e-01
   1.3469388e+00   4.0816327e-01  -9.5369886e-02  -9.0788328e-01   9.0711021e-01   3.4663436e-03   6.9360675e-02   6.9504515e-01
   1.3469388e+00   6.1224490e-01  -1.3963524e-01  -8.6283205e-01   8.9498617e-01   7.8043200e-03   1.0418253e-01   6.9794430e-01
   1.3469388e+00   8.1632653e-01  -1.8166279e-01  -8.1836263e-01   8.8384831e-01   1.3887338e-02   1.3916899e-01   7.0164042e-01
   1.3469388e+00   1.0204082e+00  -2.2148057e-01  -7.7443712e-01   8.7324157e-01   2.1724480e-02   1.7435123e-01   7.0578649e-01
   1.3469388e+00   1.2244898e+00  -2.5911531e-01  -7.3103994e-01   8.6272681e-01   3.1325950e-02   2.0974292e-01   7.1002883e-01
   1.3469388e+00   1.4285714e+00  -2.9459347e-01  -6.8817711e-01   8.5188026e-01   4.2702191e-02   2.4533985e-01   7.1400661e-01
   1.3469388e+00   1.6326531e+00  -3.2794237e-01  -6.4587541e-01   8.4029515e-01   5.5862982e-02   2.8111965e-01   7.1735312e-01
   1.3469388e+00   1.8367347e+00  -3.5919115e-01  -6.0418143e-01   8.2758537e-01   7.0816522e-02   3.1704150e-01   7.1969903e-01
   1.3469388e+00   2.0408163e+00  -3.8837174e-01  -5.6316047e-01   8.1339093e-01   8.7568511e-02   3.5304618e-01   7.2067741e-01
   1.3469388e+00   2.2448980e+00  -4.1551979e-01  -5.2289498e-01   7.9738507e-01   1.0612123e-01   3.8905635e-01   7.1993071e-01
   1.3469388e+00   2.4489796e+00  -4.4067546e-01  -4.8348274e-01   7.7928260e-01   1.2647266e-01   4.2497720e-01   7.1711923e-01
   1.3469388e+00   2.6530612e+00  -4.6388413e-01  -4.4503454e-01   7.5884903e-01   1.4861561e-01   4.6069761e-01   7.1193117e-01
   1.3469388e+00   2.8571429e+00  -4.8519700e-01  -4.0767141e-01   7.3591005e-01   1.7253698e-01   4.9609183e-01   7.0409354e-01
   1.3469388e+00   3.0612245e+00  -5.0467150e-01  -3.7152139e-01   7.1036049e-01   1.9821705e-01   5.3102169e-01   6.9338362e-01
   1.3469388e+00   3.2653061e+00  -5.2237155e-01  -3.3671583e-01   6.8217233e-01   2.2562894e-01   5.6533941e-01   6.7964020e-01
   1.3469388e+00   3.4693878e+00  -5.3836767e-01  -3.0338544e-01   6.5140078e-01   2.5473821e-01   5.9889090e-01   6.6277394e-01
   1.3469388e+00   3.6734694e+00  -5.5273679e-01  -2.7165597e-01   6.1818774e-01   2.8550265e-01   6.3151964e-01   6.4277595e-01
   1.3469388e+00   3.8775510e+00  -5.6556190e-01  -2.4164388e-01   5.8276211e-01   3.1787221e-01   6.6307081e-01   6.1972388e-01
   1.3469388e+00   4.0816327e+00  -5.7693152e-01  -2.1345211e-01   5.4543622e-01   3.5178928e-01   6.9339575e-01   5.9378471e-01
   1.3469388e+00   4.2857143e+00  -5.8693888e-01  -1.8716599e-01   5.0659833e-01   3.8718904e-01   7.2235633e-01   5.6521373e-01
   1.3469388e+00   4.4897959e+00  -5.9568095e-01  -1.6284982e-01   4.6670098e-01   4.2400012e-01   7.4982935e-01   5.3434918e-01
   1.3469388e+00   4.6938776e+00  -6.0325736e-01  -1.4054399e-01   4.2624561e-01   4.6214544e-01   7.7571036e-01   5.0160263e-01
   1.3469388e+00   4.8979592e+00  -6.0976910e-01  -1.2026298e-01   3.8576399e-01   5.0154325e-01   7.9991705e-01   4.6744523e-01
   1.3469388e+00   5.1020408e+00  -6.1531719e-01  -1.0199440e-01   3.4579753e-01   5.4210829e-01   8.2239181e-01   4.3239041e-01
   1.3469388e+00   5.3061224e+00  -6.2000141e-01  -8.5699004e-02   3.0687552e-01   5.8375305e-01   8.4310330e-01   3.9697396e-01
   1.3469388e+00   5.5102041e+00  -6.2391888e-01  -7.1311897e-02   2.6949365e-01   6.2638917e-01   8.6204705e-01   3.6173261e-01
   1.3469388e+00   5.7142857e+00  -6.2716291e-01  -5.8744679e-02   2.3409432e-01   6.6992868e-01   8.7924500e-01   3.2718255e-01
   1.3469388e+00   5.9183673e+00  -6.2982184e-01  -4.7888556e-02   2.0104996e-01   7.1428538e-01   8.9474391e-01   2.9379921e-01
   1.3469388e+00   6.1224490e+00  -6.3197815e-01  -3.8618170e-02   1.7065044e-01   7.5937595e-01   9.0861288e-01   2.6199961e-01
   1.3469388e+00   6.3265306e+00  -6.3370775e-01  -3.0795934e-02   1.4309545e-01   8.0512102e-01   9.2094008e-01   2.3212855e-01
   1.3469388e+00   6.5306122e+00  -6.3507942e-01  -2.4276625e-02   1.1849203e-01   8.5144603e-01   9.3182887e-01   2.0444930e-01
   1.3469388e+00   6.7346939e+00  -6.3615461e-01  -1.8911954e-02   9.6857406e-02   8.9828189e-01   9.4139361e-01   1.7913937e-01
   1.3469388e+00   6.9387755e+00  -6.3698736e-01  -1.4554890e-02   7.8126465e-02   9.4556540e-01   9.4975537e-01   1.5629121e-01
   1.3469388e+00   7.1428571e+00  -6.3762447e-01  -1.1063496e-02   6.2163050e-02   9.9323950e-01   9.5703781e-01   1.3591751e-01
   1.3469388e+00   7.3469388e+00  -6.3810586e-01  -8.3041370e-03   4.8774020e-02   1.0412533e+00   9.6336340e-01   1.1796033e-01
   1.3469388e+00   7.5510204e+00  -6.3846499e-01  -6.1539374e-03   3.7724759e-02   1.0895619e+00   9.6885016e-01   1.0230300e-01
   1.3469388e+00   7.7551020e+00  -6.3872952e-01  -4.5024567e-03   2.8754915e-02   1.1381262e+00   9.7360910e-01   8.8783727e-02
   1.3469388e+00   7.9591837e+00  -6.3892189e-01  -3.2525953e-03   2.1593245e-02   1.1869125e+00   9.7774233e-01   7.7209585e-02
   1.3469388e+00   8.1632653e+00  -6.3906004e-01  -2.3208017e-03   1.5970668e-02   1.2358916e+00   9.8134177e-01   6.7370038e-02
   1.3469388e+00   8.3673469e+00  -6.3915806e-01  -1.6366858e-03   1.1630899e-02   1.2850392e+00   9.8448869e-01   5.9049012e-02
   1.3469388e+00   8.5714286e+00  -6.3922684e-01  -1.1421696e-03   8.3383619e-03   1.3343342e+00   9.8725360e-01   5.2034981e-02
   1.3469388e+00   8.7755102e+00  -6.3927463e-01  -7.9031120e-04   5.8833400e-03   1.3837592e+00   9.8969675e-01   4.6128728e-02
   1.3469388e+00   8.9795918e+00  -6.3930761e-01  -5.4393826e-04   4.0845792e-03   1.4332994e+00   9.9186883e-01   4.1148735e-02
   1.3469388e+00   9.1836735e+00  -6.3933029e-01  -3.7420660e-04   2.7897190e-03   1.4829423e+00   9.9381202e-01   3.6934331e-02
   1.3469388e+00   9.3877551e+00  -6.3934593e-01  -2.5918243e-04   1.8740322e-03   1.5326774e+00   9.9556099e-01   3.3346918e-02
   1.3469388e+00   9.5918367e+00  -6.3935683e-01  -1.8251929e-04   1.2379777e-03   1.5824957e+00   9.9714405e-01   3.0269664e-02
   1.3469388e+00   9.7959184e+00  -6.3936461e-01  -1.3227684e-04   8.0404884e-04   1.6323895e+00   9.9858419e-01   2.7606080e-02
   1.3469388e+00   1.0000000e+01  -6.3937035e-01  -9.9906013e-05   5.1332684e-04   1.6823521e+00   9.9990004e-01   2.5277900e-02
   1.4693878e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3512877e-01   0.0000000e+00   0.0000000e+00   6.7123410e-01
   1.4693878e+00   2.0408163e-01  -4.8838167e-02  -9.5366779e-01   9.1819918e-01   8.3910322e-04   3.3566553e-02   6.7152663e-01
   1.4693878e+00   4.0816327e-01  -9.5379996e-02  -9.0812858e-01   9.0341567e-01   3.3575511e-03   6.7186946e-02   6.7339805e-01
   1.4693878e+00   6.1224490e-01  -1.3966267e-01  -8.6328775e-01   8.9027377e-01   7.5598713e-03   1.0093185e-01   6.7651815e-01
   1.4693878e+00   8.1632653e-01  -1.8171924e-01  -8.1907516e-01   8.7829594e-01   1.3453713e-02   1.3485546e-01   6.8055711e-01
   1.4693878e+00   1.0204082e+00  -2.2157987e-01  -7.7544405e-01   8.6702548e-01   2.1049020e-02   1.6899536e-01   6.8518089e-01
   1.4693878e+00   1.2244898e+00  -2.5927293e-01  -7.3237006e-01   8.5602290e-01   3.0357197e-02   2.0337228e-01   6.9004837e-01
   1.4693878e+00   1.4285714e+00  -2.9482612e-01  -6.8985040e-01   8.4486463e-01   4.1390255e-02   2.3798968e-01   6.9481011e-01
   1.4693878e+00   1.6326531e+00  -3.2826751e-01  -6.4790303e-01   8.3314378e-01   5.4159935e-02   2.7283335e-01   6.9910899e-01
   1.4693878e+00   1.8367347e+00  -3.5962659e-01  -6.0656579e-01   8.2047304e-01   6.8676823e-02   3.0787110e-01   7.0258257e-01
   1.4693878e+00   2.0408163e+00  -3.8893521e-01  -5.6589528e-01   8.0648944e-01   8.4949439e-02   3.4305255e-01   7.0486742e-01
   1.4693878e+00   2.2448980e+00  -4.1622847e-01  -5.2596552e-01   7.9086070e-01   1.0298333e-01   3.7830928e-01   7.0560521e-01
   1.4693878e+00   2.4489796e+00  -4.4154560e-01  -4.8686617e-01   7.7329298e-01   1.2278019e-01   4.1355527e-01   7.0445057e-01
   1.4693878e+00   2.6530612e+00  -4.6493065e-01  -4.4870044e-01   7.5353962e-01   1.4433696e-01   4.4868775e-01   7.0108045e-01
   1.4693878e+00   2.8571429e+00  -4.8643311e-01  -4.1158248e-01   7.3141020e-01   1.6764510e-01   4.8358859e-01   6.9520470e-01
   1.4693878e+00   3.0612245e+00  -5.0610840e-01  -3.7563434e-01   7.0677954e-01   1.9268977e-01   5.1812626e-01   6.8657731e-01
   1.4693878e+00   3.2653061e+00  -5.2401816e-01  -3.4098252e-01   6.7959584e-01   2.1944929e-01   5.5215827e-01   6.7500780e-01
   1.4693878e+00   3.4693878e+00  -5.4023038e-01  -3.0775409e-01   6.4988714e-01   2.4789466e-01   5.8553426e-01   6.6037206e-01
   1.4693878e+00   3.6734694e+00  -5.5481936e-01  -2.7607265e-01   6.1776562e-01   2.7798920e-01   6.1809956e-01   6.4262181e-01
   1.4693878e+00   3.8775510e+00  -5.6786537e-01  -2.4605402e-01   5.8342878e-01   3.0968851e-01   6.4969913e-01   6.2179183e-01
   1.4693878e+00   4.0816327e+00  -5.7945421e-01  -2.1780204e-01   5.4715716e-01   3.4294050e-01   6.8018189e-01   5.9800438e-01
   1.4693878e+00   4.2857143e+00  -5.8967649e-01  -1.9140459e-01   5.0930811e-01   3.7768570e-01   7.0940508e-01   5.7146994e-01
   1.4693878e+00   4.4897959e+00  -5.9862672e-01  -1.6692996e-01   4.7030565e-01   4.1385784e-01   7.3723864e-01   5.4248384e-01
   1.4693878e+00   4.6938776e+00  -6.0640229e-01  -1.4442385e-01   4.3062643e-01   4.5138451e-01   7.6356922e-01   5.1141875e-01
   1.4693878e+00   4.8979592e+00  -6.1310226e-01  -1.2390722e-01   3.9078249e-01   4.9018816e-01   7.8830382e-01   4.7871277e-01
   1.4693878e+00   5.1020408e+00  -6.1882608e-01  -1.0537494e-01   3.5130152e-01   5.3018714e-01   8.1137265e-01   4.4485389e-01
   1.4693878e+00   5.3061224e+00  -6.2367229e-01  -8.8795610e-02   3.1270575e-01   5.7129693e-01   8.3273114e-01   4.1036139e-01
   1.4693878e+00   5.5102041e+00  -6.2773722e-01  -7.4112296e-02   2.7549079e-01   6.1343146e-01   8.5236105e-01   3.7576519e-01
   1.4693878e+00   5.7142857e+00  -6.3111376e-01  -6.1244421e-02   2.4010572e-01   6.5650438e-01   8.7027041e-01   3.4158464e-01
   1.4693878e+00   5.9183673e+00  -6.3389020e-01  -5.0090519e-02   2.0693575e-01   7.0043040e-01   8.8649249e-01   3.0830783e-01
   1.4693878e+00   6.1224490e+00  -6.3614936e-01  -4.0531785e-02   1.7628867e-01   7.4512648e-01   9.0108375e-01   2.7637307e-01
   1.4693878e+00   6.3265306e+00  -6.3796773e-01  -3.2436194e-02   1.4838585e-01   7.9051291e-01   9.1412099e-01   2.4615351e-01
   1.4693878e+00   6.5306122e+00  -6.3941497e-01  -2.5662933e-02   1.2335830e-01   8.3651428e-01   9.2569773e-01   2.1794602e-01
   1.4693878e+00   6.7346939e+00  -6.4055360e-01  -2.0066903e-02   1.0124797e-01   8.8306017e-01   9.3592027e-01   1.9196482e-01
   1.4693878e+00   6.9387755e+00  -6.4143882e-01  -1.5503041e-02   8.2013656e-02   9.3008571e-01   9.4490348e-01   1.6834006e-01
   1.4693878e+00   7.1428571e+00  -6.4211870e-01  -1.1830231e-02   6.5541121e-02   9.7753191e-01   9.5276670e-01   1.4712114e-01
   1.4693878e+00   7.3469388e+00  -6.4263441e-01  -8.9146359e-03   5.1656072e-02   1.0253458e+00   9.5962982e-01   1.2828405e-01
   1.4693878e+00   7.5510204e+00  -6.4302067e-01  -6.6323292e-03   4.0139042e-02   1.0734802e+00   9.6560991e-01   1.1174196e-01
   1.4693878e+00   7.7551020e+00  -6.4330628e-01  -4.8711615e-03   3.0740823e-02   1.1218940e+00   9.7081839e-01   9.7357868e-02
   1.4693878e+00   7.9591837e+00  -6.4351477e-01  -3.5318689e-03   2.3197335e-02   1.1705510e+00   9.7535886e-01   8.4958210e-02
   1.4693878e+00   8.1632653e+00  -6.4366503e-01  -2.5284715e-03   1.7242996e-02   1.2194204e+00   9.7932559e-01   7.4346327e-02
   1.4693878e+00   8.3673469e+00  -6.4377197e-01  -1.7880575e-03   1.2621877e-02   1.2684755e+00   9.8280274e-01   6.5314905e-02
   1.4693878e+00   8.5714286e+00  -6.4384718e-01  -1.2500751e-03   9.0962606e-03   1.3176938e+00   9.8586404e-01   5.7656685e-02
   1.4693878e+00   8.7755102e+00  -6.4389951e-01  -8.6526359e-04   6.4524874e-03   1.3670561e+00   9.8857307e-01   5.1173020e-02
   1.4693878e+00   8.9795918e+00  -6.4393558e-01  -5.9435995e-04   4.5042295e-03   1.4165462e+00   9.9098383e-01   4.5680120e-02
   1.4693878e+00   9.1836735e+00  -6.4396031e-01  -4.0669845e-04   3.0935156e-03   1.4661503e+00   9.9314160e-01   4.1013054e-02
   1.4693878e+00   9.3877551e+00  -6.4397724e-01  -2.7880725e-04   2.0899535e-03   1.5158568e+00   9.9508394e-01   3.7027742e-02
   1.4693878e+00   9.5918367e+00  -6.4398888e-01  -1.9307840e-04   1.3886434e-03   1.5656556e+00   9.9684174e-01   3.3601291e-02
   1.4693878e+00   9.7959184e+00  -6.4399702e-01  -1.3656493e-04   9.0726170e-04   1.6155383e+00   9.9844026e-01   3.0631076e-02
   1.4693878e+00   1.0000000e+01  -6.4400287e-01  -9.9935320e-05   5.8274231e-04   1.6654974e+00   9.9990013e-01   2.8032975e-02
   1.5918367e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3410604e-01   0.0000000e+00   0.0000000e+00   6.4973747e-01
   1.5918367e+00   2.0408163e-01  -4.8840030e-02  -9.5375389e-01   9.1578837e-01   8.1223530e-04   3.2491951e-02   6.5004371e-01
   1.5918367e+00   4.0816327e-01  -9.5389684e-02  -9.0836549e-01   8.9980424e-01   3.2501392e-03   6.5040639e-02   6.5201710e-01
   1.5918367e+00   6.1224490e-01  -1.3968914e-01  -8.6373096e-01   8.8564154e-01   7.3184995e-03   9.7721450e-02   6.5533956e-01
   1.5918367e+00   8.1632653e-01  -1.8177403e-01  -8.1977132e-01   8.7281824e-01   1.3025477e-02   1.3059391e-01   6.5969414e-01
   1.5918367e+00   1.0204082e+00  -2.2167660e-01  -7.7643110e-01   8.6087551e-01   2.0381809e-02   1.6370161e-01   6.6475999e-01
   1.5918367e+00   1.2244898e+00  -2.5942691e-01  -7.3367728e-01   8.4937322e-01   2.9400012e-02   1.9707191e-01   6.7020887e-01
   1.5918367e+00   1.4285714e+00  -2.9505391e-01  -6.9149845e-01   8.3788782e-01   4.0093554e-02   2.3071555e-01   6.7570335e-01
   1.5918367e+00   1.6326531e+00  -3.2858650e-01  -6.4990394e-01   8.2601240e-01   5.2476015e-02   2.6462614e-01   6.8089670e-01
   1.5918367e+00   1.8367347e+00  -3.6005453e-01  -6.0892297e-01   8.1335876e-01   6.6560218e-02   2.9877978e-01   6.8543454e-01
   1.5918367e+00   2.0408163e+00  -3.8948983e-01  -5.6860364e-01   7.9956140e-01   8.2357347e-02   3.3313472e-01   6.8895833e-01
   1.5918367e+00   2.2448980e+00  -4.1692702e-01  -5.2901160e-01   7.8428323e-01   9.9876050e-02   3.6763132e-01   6.9111073e-01
   1.5918367e+00   2.4489796e+00  -4.4240447e-01  -4.9022850e-01   7.6722272e-01   1.1912155e-01   4.0219223e-01   6.9154270e-01
   1.5918367e+00   2.6530612e+00  -4.6596495e-01  -4.5234996e-01   7.4812204e-01   1.4009477e-01   4.3672307e-01   6.8992220e-01
   1.5918367e+00   2.8571429e+00  -4.8765633e-01  -4.1548324e-01   7.2677590e-01   1.6279151e-01   4.7111354e-01   6.8594433e-01
   1.5918367e+00   3.0612245e+00  -5.0753208e-01  -3.7974432e-01   7.0304037e-01   1.8720170e-01   5.0523897e-01   6.7934226e-01
   1.5918367e+00   3.2653061e+00  -5.2565159e-01  -3.4525465e-01   6.7684109e-01   2.1330871e-01   5.3896261e-01   6.6989870e-01
   1.5918367e+00   3.4693878e+00  -5.4208042e-01  -3.1213751e-01   6.4818016e-01   2.4108883e-01   5.7213832e-01   6.5745707e-01
   1.5918367e+00   3.6734694e+00  -5.5689024e-01  -2.8051402e-01   6.1714102e-01   2.7051087e-01   6.0461390e-01   6.4193161e-01
   1.5918367e+00   3.8775510e+00  -5.7015864e-01  -2.5049904e-01   5.8389056e-01   3.0153597e-01   6.3623482e-01   6.2331577e-01
   1.5918367e+00   4.0816327e+00  -5.8196870e-01  -2.2219701e-01   5.4867795e-01   3.3411756e-01   6.6684836e-01   6.0168801e-01
   1.5918367e+00   4.2857143e+00  -5.9240840e-01  -1.9569795e-01   5.1182977e-01   3.6820157e-01   6.9630792e-01   5.7721423e-01
   1.5918367e+00   4.4897959e+00  -6.0156975e-01  -1.7107379e-01   4.7374116e-01   4.0372684e-01   7.2447738e-01   5.5014640e-01
   1.5918367e+00   4.6938776e+00  -6.0954787e-01  -1.4837525e-01   4.3486331e-01   4.4062578e-01   7.5123527e-01   5.2081698e-01
   1.5918367e+00   4.8979592e+00  -6.1643982e-01  -1.2762944e-01   3.9568741e-01   4.7882513e-01   7.7647853e-01   4.8962906e-01
   1.5918367e+00   5.1020408e+00  -6.2234339e-01  -1.0883831e-01   3.5672601e-01   5.1824703e-01   8.0012576e-01   4.5704260e-01
   1.5918367e+00   5.3061224e+00  -6.2735582e-01  -9.1978101e-02   3.1849269e-01   5.5881015e-01   8.2211961e-01   4.2355722e-01
   1.5918367e+00   5.5102041e+00  -6.3157255e-01  -7.6999819e-02   2.8148125e-01   6.0043092e-01   8.4242827e-01   3.8969264e-01
   1.5918367e+00   5.7142857e+00  -6.3508594e-01  -6.3830723e-02   2.4614571e-01   6.4302481e-01   8.6104596e-01   3.5596781e-01
   1.5918367e+00   5.9183673e+00  -6.3798418e-01  -5.2376784e-02   2.1288248e-01   6.8650768e-01   8.7799237e-01   3.2288015e-01
   1.5918367e+00   6.1224490e+00  -6.4035030e-01  -4.2525932e-02   1.8201592e-01   7.3079695e-01   8.9331106e-01   2.9088617e-01
   1.5918367e+00   6.3265306e+00  -6.4226135e-01  -3.4151941e-02   1.5378806e-01   7.7581278e-01   9.0706703e-01   2.6038484e-01
   1.5918367e+00   6.5306122e+00  -6.4378780e-01  -2.7118691e-02   1.2835328e-01   8.2147904e-01   9.1934348e-01   2.3170475e-01
   1.5918367e+00   6.7346939e+00  -6.4499316e-01  -2.1284575e-02   1.0577799e-01   8.6772415e-01   9.3023806e-01   2.0509568e-01
   1.5918367e+00   6.9387755e+00  -6.4593381e-01  -1.6506803e-02   8.6045113e-02   9.1448167e-01   9.3985881e-01   1.8072512e-01
   1.5918367e+00   7.1428571e+00  -6.4665906e-01  -1.2645364e-02   6.9062814e-02   9.6169076e-01   9.4832011e-01   1.5867944e-01
   1.5918367e+00   7.3469388e+00  -6.4721134e-01  -9.5664735e-03   5.4676433e-02   1.0092964e+00   9.5573871e-01   1.3896949e-01
   1.5918367e+00   7.5510204e+00  -6.4762663e-01  -7.1453630e-03   4.2682605e-02   1.0572492e+00   9.6223017e-01   1.2153968e-01
   1.5918367e+00   7.7551020e+00  -6.4793490e-01  -5.2683344e-03   3.2844296e-02   1.1055059e+00   9.6790586e-01   1.0627950e-01
   1.5918367e+00   7.9591837e+00  -6.4816080e-01  -3.8340677e-03   2.4905618e-02   1.1540280e+00   9.7287051e-01   9.3036616e-02
   1.5918367e+00   8.1632653e+00  -6.4832418e-01  -2.7542133e-03   1.8605429e-02   1.2027827e+00   9.7722046e-01   8.1630104e-02
   1.5918367e+00   8.3673469e+00  -6.4844083e-01  -1.9533528e-03   1.3688961e-02   1.2517414e+00   9.8104258e-01   7.1863168e-02
   1.5918367e+00   8.5714286e+00  -6.4852308e-01  -1.3684391e-03   9.9169886e-03   1.3008795e+00   9.8441371e-01   6.3534356e-02
   1.5918367e+00   8.7755102e+00  -6.4858039e-01  -9.4784492e-04   7.0723606e-03   1.3501764e+00   9.8740075e-01   5.6446857e-02
   1.5918367e+00   8.9795918e+00  -6.4861989e-01  -6.5015005e-04   4.9639501e-03   1.3996142e+00   9.9006101e-01   5.0415585e-02
   1.5918367e+00   9.1836735e+00  -6.4864689e-01  -4.4279146e-04   3.4282938e-03   1.4491779e+00   9.9244295e-01   4.5272036e-02
   1.5918367e+00   9.3877551e+00  -6.4866524e-01  -3.0068063e-04   2.3293291e-03   1.4988546e+00   9.9458711e-01   4.0867071e-02
   1.5918367e+00   9.5918367e+00  -6.4867772e-01  -2.0487226e-04   1.5566995e-03   1.5486333e+00   9.9652707e-01   3.7071937e-02
   1.5918367e+00   9.7959184e+00  -6.4868626e-01  -1.4134339e-04   1.0231073e-03   1.5985044e+00   9.9829049e-01   3.3777902e-02
   1.5918367e+00   1.0000000e+01  -6.4869221e-01  -9.9919456e-05   6.6115141e-04   1.6484598e+00   9.9990007e-01   3.0894894e-02
   1.7142857e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3316994e-01   0.0000000e+00   0.0000000e+00   6.2852601e-01
   1.7142857e+00   2.0408163e-01  -4.8841786e-02  -9.5383567e-01   9.1346412e-01   7.8572356e-04   3.1431584e-02   6.2884458e-01
   1.7142857e+00   4.0816327e-01  -9.5398940e-02  -9.0859375e-01   8.9627835e-01   3.1441462e-03   6.2922525e-02   6.3091020e-01
   1.7142857e+00   6.1224490e-01  -1.3971465e-01  -8.6416132e-01   8.8109202e-01   7.0802915e-03   9.4552501e-02   6.3441682e-01
   1.7142857e+00   8.1632653e-01  -1.8182710e-01  -8.2045063e-01   8.6741795e-01   1.2602786e-02   1.2638595e-01   6.3906039e-01
   1.7142857e+00   1.0204082e+00  -2.2177068e-01  -7.7739762e-01   8.5479463e-01   1.9723096e-02   1.5847204e-01   6.4453332e-01
   1.7142857e+00   1.2244898e+00  -2.5957714e-01  -7.3496081e-01   8.4278096e-01   2.8454759e-02   1.9084437e-01   6.5052059e-01
   1.7142857e+00   1.4285714e+00  -2.9527670e-01  -6.9312030e-01   8.3095329e-01   3.8812595e-02   2.2352055e-01   6.5669727e-01
   1.7142857e+00   1.6326531e+00  -3.2889912e-01  -6.5187700e-01   8.1890471e-01   5.0811894e-02   2.5650167e-01   6.6272780e-01
   1.7142857e+00   1.8367347e+00  -3.6047470e-01  -6.1125167e-01   8.0624637e-01   6.4467577e-02   2.8977180e-01   6.6826688e-01
   1.7142857e+00   2.0408163e+00  -3.9003525e-01  -5.7128403e-01   7.9261073e-01   7.9793333e-02   3.2329756e-01   6.7296223e-01
   1.7142857e+00   2.2448980e+00  -4.1761502e-01  -5.3203151e-01   7.7765656e-01   9.6800742e-02   3.5702790e-01   6.7645915e-01
   1.7142857e+00   2.4489796e+00  -4.4325155e-01  -4.9356780e-01   7.6107548e-01   1.1549839e-01   3.9089409e-01   6.7840683e-01
   1.7142857e+00   2.6530612e+00  -4.6698642e-01  -4.5598101e-01   7.4259956e-01   1.3589098e-01   4.2481016e-01   6.7846646e-01
   1.7142857e+00   2.8571429e+00  -4.8886594e-01  -4.1937146e-01   7.2200981e-01   1.5797852e-01   4.5867370e-01   6.7632072e-01
   1.7142857e+00   3.0612245e+00  -5.0894169e-01  -3.8384898e-01   6.9914478e-01   1.8175551e-01   4.9236722e-01   6.7168446e-01
   1.7142857e+00   3.2653061e+00  -5.2727090e-01  -3.4952983e-01   6.7390883e-01   2.0721023e-01   5.2576004e-01   6.6431605e-01
   1.7142857e+00   3.4693878e+00  -5.4391672e-01  -3.1653327e-01   6.4627932e-01   2.3432415e-01   5.5871076e-01   6.5402872e-01
   1.7142857e+00   3.6734694e+00  -5.5894825e-01  -2.8497771e-01   6.1631200e-01   2.6307145e-01   5.9107023e-01   6.4070134e-01
   1.7142857e+00   3.8775510e+00  -5.7244041e-01  -2.5497672e-01   5.8414399e-01   2.9341876e-01   6.2268515e-01   6.2428766e-01
   1.7142857e+00   4.0816327e+00  -5.8447358e-01  -2.2663501e-01   5.4999362e-01   3.2532499e-01   6.5340192e-01   6.0482343e-01
   1.7142857e+00   4.2857143e+00  -5.9513310e-01  -2.0004435e-01   5.1415685e-01   3.5874148e-01   6.8307091e-01   5.8243044e-01
   1.7142857e+00   4.4897959e+00  -6.0450846e-01  -1.7527997e-01   4.7699976e-01   3.9361226e-01   7.1155074e-01   5.5731700e-01
   1.7142857e+00   4.6938776e+00  -6.1269246e-01  -1.5239725e-01   4.3894742e-01   4.2987458e-01   7.3871257e-01   5.2977433e-01
   1.7142857e+00   4.8979592e+00  -6.1978009e-01  -1.3142917e-01   4.0046916e-01   4.6745967e-01   7.6444404e-01   5.0016873e-01
   1.7142857e+00   5.1020408e+00  -6.2586742e-01  -1.1238449e-01   3.6206107e-01   5.0629361e-01   7.8865272e-01   4.6892965e-01
   1.7142857e+00   5.3061224e+00  -6.3105032e-01  -9.5246974e-02   3.2422649e-01   5.4629841e-01   8.1126891e-01   4.3653406e-01
   1.7142857e+00   5.5102041e+00  -6.3542321e-01  -7.9975444e-02   2.8745566e-01   5.8739322e-01   8.3224756e-01   4.0348811e-01
   1.7142857e+00   5.7142857e+00  -6.3907786e-01  -6.6505014e-02   2.5220580e-01   6.2949556e-01   8.5156921e-01   3.7030684e-01
   1.7142857e+00   5.9183673e+00  -6.4210226e-01  -5.4749173e-02   2.1888291e-01   6.7252264e-01   8.6923989e-01   3.3749348e-01
   1.7142857e+00   6.1224490e+00  -6.4457958e-01  -4.4602757e-02   1.8782646e-01   7.1639257e-01   8.8529008e-01   3.0551956e-01
   1.7142857e+00   6.3265306e+00  -6.4658732e-01  -3.5945565e-02   1.5929806e-01   7.6102556e-01   8.9977263e-01   2.7480716e-01
   1.7142857e+00   6.5306122e+00  -6.4819673e-01  -2.8646445e-02   1.3347470e-01   8.0634495e-01   9.1275989e-01   2.4571445e-01
   1.7142857e+00   6.7346939e+00  -6.4947226e-01  -2.2567586e-02   1.1044695e-01   8.5227815e-01   9.2434030e-01   2.1852541e-01
   1.7142857e+00   6.9387755e+00  -6.5047144e-01  -1.7568776e-02   9.0221918e-02   8.9875727e-01   9.3461446e-01   1.9344418e-01
   1.7142857e+00   7.1428571e+00  -6.5124478e-01  -1.3511405e-02   7.2730601e-02   9.4571969e-01   9.4369115e-01   1.7059425e-01
   1.7142857e+00   7.3469388e+00  -6.5183600e-01  -1.0262007e-02   5.7838693e-02   9.9310837e-01   9.5168335e-01   1.5002209e-01
   1.7142857e+00   7.5510204e+00  -6.5228231e-01  -7.6951942e-03   4.5359851e-02   1.0408719e+00   9.5870457e-01   1.3170455e-01
   1.7142857e+00   7.7551020e+00  -6.5261493e-01  -5.6958968e-03   3.5070246e-02   1.0889646e+00   9.6486562e-01   1.1555930e-01
   1.7142857e+00   7.9591837e+00  -6.5285960e-01  -4.1608613e-03   2.6723221e-02   1.1373460e+00   9.7027196e-01   1.0145706e-01
   1.7142857e+00   8.1632653e+00  -6.5303720e-01  -2.9994407e-03   2.0063055e-02   1.1859809e+00   9.7502171e-01   8.9234555e-02
   1.7142857e+00   8.3673469e+00  -6.5316443e-01  -2.1337363e-03   1.4836994e-02   1.2348387e+00   9.7920420e-01   7.8707326e-02
   1.7142857e+00   8.5714286e+00  -6.5325438e-01  -1.4981939e-03   1.0804991e-02   1.2838932e+00   9.8289929e-01   6.9681358e-02
   1.7142857e+00   8.7755102e+00  -6.5331716e-01  -1.0387774e-03   7.7469087e-03   1.3331218e+00   9.8617712e-01   6.1963052e-02
   1.7142857e+00   8.9795918e+00  -6.5336045e-01  -7.1184711e-04   5.4671453e-03   1.3825051e+00   9.8909831e-01   5.5367112e-02
   1.7142857e+00   9.1836735e+00  -6.5338996e-01  -4.8286795e-04   3.7969075e-03   1.4320266e+00   9.9171459e-01   4.9722247e-02
   1.7142857e+00   9.3877551e+00  -6.5340990e-01  -3.2505562e-04   2.5944888e-03   1.4816722e+00   9.9406954e-01   4.4874771e-02
   1.7142857e+00   9.5918367e+00  -6.5342330e-01  -2.1804968e-04   1.7440003e-03   1.5314298e+00   9.9619954e-01   4.0690348e-02
   1.7142857e+00   9.7959184e+00  -6.5343229e-01  -1.4667906e-04   1.1530261e-03   1.5812890e+00   9.9813476e-01   3.7054222e-02
   1.7142857e+00   1.0000000e+01  -6.5343837e-01  -9.9862267e-05   7.4964725e-04   1.6312405e+00   9.9990012e-01   3.3870314e-02
   1.8367347e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3232274e-01   0.0000000e+00   0.0000000e+00   6.0760708e-01
   1.8367347e+00   2.0408163e-01  -4.8843430e-02  -9.5391300e-01   9.1122872e-01   7.5957719e-04   3.0385821e-02   6.0793662e-01
   1.8367347e+00   4.0816327e-01  -9.5407752e-02  -9.0881315e-01   8.9284037e-01   3.0396091e-03   6.0833347e-02   6.1008497e-01
   1.8367347e+00   6.1224490e-01  -1.3973916e-01  -8.6457849e-01   8.7662771e-01   6.8453312e-03   9.1426137e-02   6.1375798e-01
   1.8367347e+00   8.1632653e-01  -1.8187841e-01  -8.2111260e-01   8.6209773e-01   1.2185791e-02   1.2223313e-01   6.1866445e-01
   1.8367347e+00   1.0204082e+00  -2.2186203e-01  -7.7834300e-01   8.4878575e-01   1.9073118e-02   1.5330866e-01   6.2451019e-01
   1.8367347e+00   1.2244898e+00  -2.5972349e-01  -7.3621987e-01   8.3624930e-01   2.7521788e-02   1.8469214e-01   6.3099358e-01
   1.8367347e+00   1.4285714e+00  -2.9549432e-01  -6.9471503e-01   8.2406448e-01   3.7547865e-02   2.1640768e-01   6.3780267e-01
   1.8367347e+00   1.6326531e+00  -3.2920518e-01  -6.5382110e-01   8.1182438e-01   4.9168225e-02   2.4846349e-01   6.4461374e-01
   1.8367347e+00   1.8367347e+00  -3.6088682e-01  -6.1355057e-01   7.9913974e-01   6.2399746e-02   2.8085129e-01   6.5109155e-01
   1.8367347e+00   2.0408163e+00  -3.9057115e-01  -5.7393494e-01   7.8564141e-01   7.7258465e-02   3.1354582e-01   6.5689133e-01
   1.8367347e+00   2.2448980e+00  -4.1829206e-01  -5.3502354e-01   7.7098465e-01   9.3758727e-02   3.4650440e-01   6.6166253e-01
   1.8367347e+00   2.4489796e+00  -4.4408634e-01  -4.9688219e-01   7.5485504e-01   1.1191230e-01   3.7966682e-01   6.6505448e-01
   1.8367347e+00   2.6530612e+00  -4.6799446e-01  -4.5959152e-01   7.3697560e-01   1.3172751e-01   4.1295549e-01   6.6672365e-01
   1.8367347e+00   2.8571429e+00  -4.9006123e-01  -4.2324491e-01   7.1711474e-01   1.5320838e-01   4.4627605e-01   6.6634266e-01
   1.8367347e+00   3.0612245e+00  -5.1033641e-01  -3.8794596e-01   6.9509477e-01   1.7635381e-01   4.7951836e-01   6.6361048e-01
   1.8367347e+00   3.2653061e+00  -5.2887514e-01  -3.5380563e-01   6.7080002e-01   2.0115684e-01   5.1255818e-01   6.5826359e-01
   1.8367347e+00   3.4693878e+00  -5.4573821e-01  -3.2093894e-01   6.4418432e-01   2.2760398e-01   5.4525929e-01   6.5008744e-01
   1.8367347e+00   3.6734694e+00  -5.6099219e-01  -2.8946133e-01   6.1527685e-01   2.5567470e-01   5.7747622e-01   6.3892765e-01
   1.8367347e+00   3.8775510e+00  -5.7470936e-01  -2.5948481e-01   5.8418581e-01   2.8534101e-01   6.0905752e-01   6.2470007e-01
   1.8367347e+00   4.0816327e+00  -5.8696744e-01  -2.3111396e-01   5.5109934e-01   3.1656729e-01   6.3984950e-01   6.0739900e-01
   1.8367347e+00   4.2857143e+00  -5.9784908e-01  -2.0444200e-01   5.1628300e-01   3.4931026e-01   6.6970027e-01   5.8710278e-01
   1.8367347e+00   4.4897959e+00  -6.0744126e-01  -1.7954706e-01   4.8007370e-01   3.8351919e-01   6.9846405e-01   5.6397598e-01
   1.8367347e+00   4.6938776e+00  -6.1583440e-01  -1.5648884e-01   4.4286984e-01   4.1913629e-01   7.2600541e-01   5.3826778e-01
   1.8367347e+00   4.8979592e+00  -6.2312140e-01  -1.3530585e-01   4.0511798e-01   4.5609734e-01   7.5220340e-01   5.1030608e-01
   1.8367347e+00   5.1020408e+00  -6.2939649e-01  -1.1601346e-01   3.6729647e-01   4.9433253e-01   7.7695522e-01   4.8048753e-01
   1.8367347e+00   5.3061224e+00  -6.3475410e-01  -9.8602703e-02   3.2989685e-01   5.3376741e-01   8.0017935e-01   4.4926364e-01
   1.8367347e+00   5.5102041e+00  -6.3928755e-01  -8.3040153e-02   2.9340413e-01   5.7432404e-01   8.2181782e-01   4.1712362e-01
   1.8367347e+00   5.7142857e+00  -6.4308795e-01  -6.9268746e-02   2.5827694e-01   6.1592222e-01   8.4183767e-01   3.8457507e-01
   1.8367347e+00   5.9183673e+00  -6.4624294e-01  -5.7209565e-02   2.2492917e-01   6.5848072e-01   8.6023132e-01   3.5212353e-01
   1.8367347e+00   6.1224490e+00  -6.4883578e-01  -4.6764493e-02   1.9371393e-01   7.0191856e-01   8.7701596e-01   3.2025220e-01
   1.8367347e+00   6.3265306e+00  -6.5094436e-01  -3.7819575e-02   1.6491119e-01   7.4615621e-01   8.9223194e-01   2.8940333e-01
   1.8367347e+00   6.5306122e+00  -6.5264060e-01  -3.0248894e-02   1.3871973e-01   7.9111667e-01   9.0594037e-01   2.5996235e-01
   1.8367347e+00   6.7346939e+00  -6.5398989e-01  -2.3918731e-02   1.1525381e-01   8.3672647e-01   9.1821988e-01   2.3224579e-01
   1.8367347e+00   6.9387755e+00  -6.5505082e-01  -1.8691764e-02   9.4544707e-02   8.8291644e-01   9.2916303e-01   2.0649360e-01
   1.8367347e+00   7.1428571e+00  -6.5587512e-01  -1.4431088e-02   7.6546606e-02   9.2962227e-01   9.3887234e-01   1.8286623e-01
   1.8367347e+00   7.3469388e+00  -6.5650777e-01  -1.1003831e-02   6.1146199e-02   9.7678498e-01   9.4745640e-01   1.6144630e-01
   1.8367347e+00   7.5510204e+00  -6.5698725e-01  -8.2842277e-03   4.8175051e-02   1.0243511e+00   9.5502607e-01   1.4224427e-01
   1.8367347e+00   7.7551020e+00  -6.5734600e-01  -6.1560238e-03   3.7423548e-02   1.0722726e+00   9.6169108e-01   1.2520754e-01
   1.8367347e+00   7.9591837e+00  -6.5761092e-01  -4.5141722e-03   2.8655323e-02   1.1205069e+00   9.6755720e-01   1.1023167e-01
   1.8367347e+00   8.1632653e+00  -6.5780394e-01  -3.2658155e-03   2.1621086e-02   1.1690167e+00   9.7272394e-01   9.7172978e-02
   1.8367347e+00   8.3673469e+00  -6.5794268e-01  -2.3306136e-03   1.6070992e-02   1.2177693e+00   9.7728290e-01   8.5861207e-02
   1.8367347e+00   8.5714286e+00  -6.5804105e-01  -1.6405030e-03   1.1764919e-02   1.2667363e+00   9.8131677e-01   7.6111507e-02
   1.8367347e+00   8.7755102e+00  -6.5810985e-01  -1.1390039e-03   8.4803026e-03   1.3158935e+00   9.8489884e-01   6.7734972e-02
   1.8367347e+00   8.9795918e+00  -6.5815731e-01  -7.8019898e-04   6.0174423e-03   1.3652198e+00   9.8809306e-01   6.0547292e-02
   1.8367347e+00   9.1836735e+00  -6.5818962e-01  -5.2750868e-04   4.2024221e-03   1.4146973e+00   9.9095445e-01   5.4375287e-02
   1.8367347e+00   9.3877551e+00  -6.5821133e-01  -3.5237360e-04   2.8879543e-03   1.4643105e+00   9.9352970e-01   4.9061333e-02
   1.8367347e+00   9.5918367e+00  -6.5822577e-01  -2.3293883e-04   1.9525678e-03   1.5140462e+00   9.9585813e-01   4.4465866e-02
   1.8367347e+00   9.7959184e+00  -6.5823527e-01  -1.5281041e-04   1.2985999e-03   1.5638928e+00   9.9797251e-01   4.0468251e-02
   1.8367347e+00   1.0000000e+01  -6.5824150e-01  -9.9932861e-05   8.4943808e-04   1.6138404e+00   9.9990009e-01   3.6966390e-02
   1.9591837e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3156692e-01   0.0000000e+00   0.0000000e+00   5.8698819e-01
   1.9591837e+00   2.0408163e-01  -4.8844959e-02  -9.5398576e-01   9.0908466e-01   7.3380561e-04   2.9355039e-02   5.8732740e-01
   1.9591837e+00   4.0816327e-01  -9.5416107e-02  -9.0902344e-01   8.8949285e-01   2.9365656e-03   5.8773865e-02   5.8954921e-01
   1.9591837e+00   6.1224490e-01  -1.3976265e-01  -8.6498208e-01   8.7225131e-01   6.6137041e-03   8.8343520e-02   5.9337128e-01
   1.9591837e+00   8.1632653e-01  -1.8192791e-01  -8.2175672e-01   8.5686049e-01   1.1774647e-02   1.1813704e-01   5.9851518e-01
   1.9591837e+00   1.0204082e+00  -2.2195058e-01  -7.7926657e-01   8.4285199e-01   1.8432122e-02   1.4821351e-01   6.0470015e-01
   1.9591837e+00   1.2244898e+00  -2.5986586e-01  -7.3745363e-01   8.2978164e-01   2.6601459e-02   1.7861777e-01   6.1163820e-01
   1.9591837e+00   1.4285714e+00  -2.9570662e-01  -6.9628162e-01   8.1722506e-01   3.6299864e-02   2.0938004e-01   6.1903072e-01
   1.9591837e+00   1.6326531e+00  -3.2950445e-01  -6.5573503e-01   8.0477538e-01   4.7545677e-02   2.4051527e-01   6.2656643e-01
   1.9591837e+00   1.8367347e+00  -3.6129063e-01  -6.1581828e-01   7.9204307e-01   6.0357590e-02   2.7202254e-01   6.3392102e-01
   1.9591837e+00   2.0408163e+00  -3.9109716e-01  -5.7655476e-01   7.7865776e-01   7.4753839e-02   3.0388439e-01   6.4075839e-01
   1.9591837e+00   2.2448980e+00  -4.1895768e-01  -5.3798585e-01   7.6427182e-01   9.0751363e-02   3.3606634e-01   6.4673363e-01
   1.9591837e+00   2.4489796e+00  -4.4490829e-01  -5.0016961e-01   7.4856560e-01   1.0836494e-01   3.6851657e-01   6.5149793e-01
   1.9591837e+00   2.6530612e+00  -4.6898841e-01  -4.6317924e-01   7.3125400e-01   1.2760634e-01   4.0116584e-01   6.5470511e-01
   1.9591837e+00   2.8571429e+00  -4.9124143e-01  -4.2710116e-01   7.1209401e-01   1.4848341e-01   4.3392788e-01   6.5601996e-01
   1.9591837e+00   3.0612245e+00  -5.1171535e-01  -3.9203270e-01   6.9089286e-01   1.7099929e-01   4.6670013e-01   6.5512798e-01
   1.9591837e+00   3.2653061e+00  -5.3046329e-01  -3.5807937e-01   6.6751615e-01   1.9515163e-01   4.9936508e-01   6.5174625e-01
   1.9591837e+00   3.4693878e+00  -5.4754373e-01  -3.2535179e-01   6.4189542e-01   2.2093183e-01   5.3179215e-01   6.4563487e-01
   1.9591837e+00   3.6734694e+00  -5.6302077e-01  -2.9396219e-01   6.1403437e-01   2.4832452e-01   5.6384006e-01   6.3660842e-01
   1.9591837e+00   3.8775510e+00  -5.7696408e-01  -2.6402069e-01   5.8401329e-01   2.7730704e-01   5.9535992e-01   6.2454674e-01
   1.9591837e+00   4.0816327e+00  -5.8944871e-01  -2.3563145e-01   5.5199074e-01   3.0784916e-01   6.2619865e-01   6.0940416e-01
   1.9591837e+00   4.2857143e+00  -6.0055468e-01  -2.0888874e-01   5.1820226e-01   3.3991299e-01   6.5620293e-01   5.9121637e-01
   1.9591837e+00   4.4897959e+00  -6.1036638e-01  -1.8387323e-01   4.8295554e-01   3.7345305e-01   6.8522338e-01   5.7010439e-01
   1.9591837e+00   4.6938776e+00  -6.1897185e-01  -1.6064858e-01   4.4662187e-01   4.0841657e-01   7.1311882e-01   5.4627471e-01
   1.9591837e+00   4.8979592e+00  -6.2646181e-01  -1.3925854e-01   4.0962420e-01   4.4474403e-01   7.3976045e-01   5.2001552e-01
   1.9591837e+00   5.1020408e+00  -6.3292864e-01  -1.1972474e-01   3.7242194e-01   4.8236985e-01   7.6503578e-01   4.9168857e-01
   1.9591837e+00   5.3061224e+00  -6.3846519e-01  -1.0204534e-01   3.3549336e-01   5.2122329e-01   7.8885201e-01   4.6171711e-01
   1.9591837e+00   5.5102041e+00  -6.4316364e-01  -8.6194513e-02   2.9931650e-01   5.6122956e-01   8.1113869e-01   4.3057028e-01
   1.9591837e+00   5.7142857e+00  -6.4711428e-01  -7.2122980e-02   2.6434969e-01   6.0231091e-01   8.3184958e-01   3.9874472e-01
   1.9591837e+00   5.9183673e+00  -6.5040438e-01  -5.9759465e-02   2.3101295e-01   6.4438792e-01   8.5096354e-01   3.6674463e-01
   1.9591837e+00   6.1224490e+00  -6.5311715e-01  -4.9013027e-02   1.9967146e-01   6.8738073e-01   8.6848434e-01   3.3506146e-01
   1.9591837e+00   6.3265306e+00  -6.5533081e-01  -3.9776159e-02   1.7062228e-01   7.3121029e-01   8.8443961e-01   3.0415456e-01
   1.9591837e+00   6.5306122e+00  -6.5711788e-01  -3.1928438e-02   1.4408499e-01   7.7579946e-01   8.9887873e-01   2.7443403e-01
   1.9591837e+00   6.7346939e+00  -6.5854462e-01  -2.5340531e-02   1.2019704e-01   8.2107407e-01   9.1187001e-01   2.4624708e-01
   1.9591837e+00   6.9387755e+00  -6.5967066e-01  -1.9878321e-02   9.9013719e-02   8.6696378e-01   9.2349734e-01   2.1986832e-01
   1.9591837e+00   7.1428571e+00  -6.6054892e-01  -1.5406915e-02   8.0512644e-02   9.1340272e-01   9.3385638e-01   1.9549481e-01
   1.9591837e+00   7.3469388e+00  -6.6122562e-01  -1.1794323e-02   6.4602093e-02   9.6033006e-01   9.4305063e-01   1.7324565e-01
   1.9591837e+00   7.5510204e+00  -6.6174052e-01  -8.9146549e-03   5.1132370e-02   1.0076902e+00   9.5118770e-01   1.5316590e-01
   1.9591837e+00   7.7551020e+00  -6.6212730e-01  -6.6506796e-03   3.9909075e-02   1.0554331e+00   9.5837571e-01   1.3523410e-01
   1.9591837e+00   7.9591837e+00  -6.6241403e-01  -4.8957103e-03   3.0707187e-02   1.1035138e+00   9.6472024e-01   1.1937246e-01
   1.9591837e+00   8.1632653e+00  -6.6262373e-01  -3.5547811e-03   2.3284886e-02   1.1518928e+00   9.7032182e-01   1.0545879e-01
   1.9591837e+00   8.3673469e+00  -6.6277499e-01  -2.5451627e-03   1.7396181e-02   1.2005352e+00   9.7527403e-01   9.3338958e-02
   1.9591837e+00   8.5714286e+00  -6.6288256e-01  -1.7962909e-03   1.2801667e-02   1.2494109e+00   9.7966219e-01   8.2839093e-02
   1.9591837e+00   8.7755102e+00  -6.6295795e-01  -1.2492157e-03   9.2769709e-03   1.2984934e+00   9.8356267e-01   7.3776570e-02
   1.9591837e+00   8.9795918e+00  -6.6301001e-01  -8.5568931e-04   6.6187264e-03   1.3477602e+00   9.8704270e-01   6.5969376e-02
   1.9591837e+00   9.1836735e+00  -6.6304541e-01  -5.7701752e-04   4.6481497e-03   1.3971917e+00   9.9016059e-01   5.9243447e-02
   1.9591837e+00   9.3877551e+00  -6.6306911e-01  -3.8278727e-04   3.2124736e-03   1.4467711e+00   9.9296627e-01   5.3437935e-02
   1.9591837e+00   9.5918367e+00  -6.6308470e-01  -2.4956851e-04   2.1846242e-03   1.4964839e+00   9.9550202e-01   4.8408491e-02
   1.9591837e+00   9.7959184e+00  -6.6309477e-01  -1.5966722e-04   1.4615823e-03   1.5463174e+00   9.9780339e-01   4.4028818e-02
   1.9591837e+00   1.0000000e+01  -6.6310116e-01  -9.9983786e-05   9.6187559e-04   1.5962609e+00   9.9990004e-01   4.0190831e-02
   2.0816327e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3090494e-01   0.0000000e+00   0.0000000e+00   5.6667682e-01
   2.0816327e+00   2.0408163e-01  -4.8846372e-02  -9.5405383e-01   9.0703442e-01   7.0841814e-04   2.8339611e-02   5.6702441e-01
   2.0816327e+00   4.0816327e-01  -9.5423993e-02  -9.0922435e-01   8.8623836e-01   2.8350532e-03   5.6744834e-02   5.6931067e-01
   2.0816327e+00   6.1224490e-01  -1.3978509e-01  -8.6537171e-01   8.6796552e-01   6.3854955e-03   8.5305804e-02   5.7326491e-01
   2.0816327e+00   8.1632653e-01  -1.8197555e-01  -8.2238246e-01   8.5170913e-01   1.1369506e-02   1.1409926e-01   5.7862140e-01
   2.0816327e+00   1.0204082e+00  -2.2203624e-01  -7.8016764e-01   8.3699652e-01   1.7800351e-02   1.4318862e-01   5.8511279e-01
   2.0816327e+00   1.2244898e+00  -2.6000413e-01  -7.3866125e-01   8.2338143e-01   2.5694130e-02   1.7262379e-01   5.9246488e-01
   2.0816327e+00   1.4285714e+00  -2.9591344e-01  -6.9781904e-01   8.1043880e-01   3.5069091e-02   2.0244070e-01   6.0039269e-01
   2.0816327e+00   1.6326531e+00  -3.2979671e-01  -6.5761759e-01   7.9776174e-01   4.5944916e-02   2.3266068e-01   6.0859793e-01
   2.0816327e+00   1.8367347e+00  -3.6168582e-01  -6.1805336e-01   7.8496063e-01   5.8341976e-02   2.6328982e-01   6.1676801e-01
   2.0816327e+00   2.0408163e+00  -3.9161293e-01  -5.7914184e-01   7.7166424e-01   7.2280550e-02   2.9431821e-01   6.2457655e-01
   2.0816327e+00   2.2448980e+00  -4.1961144e-01  -5.4091658e-01   7.5752259e-01   8.7780008e-02   3.2571934e-01   6.3168566e-01
   2.0816327e+00   2.4489796e+00  -4.4571686e-01  -5.0342798e-01   7.4221157e-01   1.0485797e-01   3.5744961e-01   6.3775006e-01
   2.0816327e+00   2.6530612e+00  -4.6996761e-01  -4.6674187e-01   7.2543889e-01   1.2352944e-01   3.8944808e-01   6.4242285e-01
   2.0816327e+00   2.8571429e+00  -4.9240575e-01  -4.3093771e-01   7.0695119e-01   1.4380594e-01   4.2163663e-01   6.4536320e-01
   2.0816327e+00   3.0612245e+00  -5.1307760e-01  -3.9610653e-01   6.8654188e-01   1.6569469e-01   4.5392044e-01   6.4624553e-01
   2.0816327e+00   3.2653061e+00  -5.3203429e-01  -3.6234828e-01   6.6405906e-01   1.8919773e-01   4.8618902e-01   6.4476996e-01
   2.0816327e+00   3.4693878e+00  -5.4933209e-01  -3.2976899e-01   6.3941321e-01   2.1431126e-01   5.1831782e-01   6.4067367e-01
   2.0816327e+00   3.6734694e+00  -5.6503266e-01  -2.9847745e-01   6.1258377e-01   2.4102491e-01   5.5017030e-01   6.3374255e-01
   2.0816327e+00   3.8775510e+00  -5.7920310e-01  -2.6858162e-01   5.8362403e-01   2.6932125e-01   5.8160073e-01   6.2382245e-01
   2.0816327e+00   4.0816327e+00  -5.9191581e-01  -2.4018488e-01   5.5266377e-01   2.9917541e-01   6.1245739e-01   6.1082926e-01
   2.0816327e+00   4.2857143e+00  -6.0324816e-01  -2.1338222e-01   5.1990893e-01   3.3055486e-01   6.4258632e-01   5.9475713e-01
   2.0816327e+00   4.4897959e+00  -6.1328198e-01  -1.8825646e-01   4.8563801e-01   3.6341938e-01   6.7183536e-01   5.7568385e-01
   2.0816327e+00   4.6938776e+00  -6.2210287e-01  -1.6487485e-01   4.5019489e-01   3.9772129e-01   7.0005839e-01   5.5377290e-01
   2.0816327e+00   4.8979592e+00  -6.2979935e-01  -1.4328605e-01   4.1397812e-01   4.3340585e-01   7.2711957e-01   5.2927156e-01
   2.0816327e+00   5.1020408e+00  -6.3646182e-01  -1.2351767e-01   3.7742707e-01   4.7041186e-01   7.5289745e-01   5.0250480e-01
   2.0816327e+00   5.3061224e+00  -6.4218153e-01  -1.0557475e-01   3.4100530e-01   5.0867248e-01   7.7728851e-01   4.7386509e-01
   2.0816327e+00   5.5102041e+00  -6.4704940e-01  -8.9438922e-02   3.0518224e-01   5.4811622e-01   8.0021030e-01   4.4379834e-01
   2.0816327e+00   5.7142857e+00  -6.5115484e-01  -7.5068626e-02   2.7041412e-01   5.8866804e-01   8.2160360e-01   4.1278677e-01
   2.0816327e+00   5.9183673e+00  -6.5458461e-01  -6.2400251e-02   2.3712536e-01   6.3025055e-01   8.4143379e-01   3.8132966e-01
   2.0816327e+00   6.1224490e+00  -6.5742181e-01  -5.1350148e-02   2.0569158e-01   6.7278523e-01   8.5969121e-01   3.4992312e-01
   2.0816327e+00   6.3265306e+00  -6.5974489e-01  -4.1817439e-02   1.7642551e-01   7.1619372e-01   8.7639048e-01   3.1904032e-01
   2.0816327e+00   6.5306122e+00  -6.6162690e-01  -3.3687442e-02   1.4956652e-01   7.6039896e-01   8.9156888e-01   2.8911331e-01
   2.0816327e+00   6.7346939e+00  -6.6313490e-01  -2.6835503e-02   1.2527457e-01   8.0532626e-01   9.0528392e-01   2.6051781e-01
   2.0816327e+00   6.9387755e+00  -6.6432953e-01  -2.1131021e-02   1.0362871e-01   8.5090425e-01   9.1761019e-01   2.3356170e-01
   2.0816327e+00   7.1428571e+00  -6.6526487e-01  -1.6441427e-02   8.4630143e-02   8.9706566e-01   9.2863583e-01   2.0847804e-01
   2.0816327e+00   7.3469388e+00  -6.6598836e-01  -1.2635917e-02   6.8209233e-02   9.4374785e-01   9.3845863e-01   1.8542255e-01
   2.0816327e+00   7.5510204e+00  -6.6654105e-01  -9.5887377e-03   5.4235803e-02   9.9089326e-01   9.4718228e-01   1.6447565e-01
   2.0816327e+00   7.7551020e+00  -6.6695787e-01  -7.1819048e-03   4.2531631e-02   1.0384496e+00   9.5491271e-01   1.4564834e-01
   2.0816327e+00   7.9591837e+00  -6.6726807e-01  -5.3072625e-03   3.2884106e-02   1.0863698e+00   9.6175480e-01   1.2889120e-01
   2.0816327e+00   8.1632653e+00  -6.6749581e-01  -3.8678541e-03   2.5059935e-02   1.1346120e+00   9.6780970e-01   1.1410541e-01
   2.0816327e+00   8.3673469e+00  -6.6766066e-01  -2.7786274e-03   1.8817963e-02   1.1831393e+00   9.7317264e-01   1.0115497e-01
   2.0816327e+00   8.5714286e+00  -6.6777825e-01  -1.9665381e-03   1.3920349e-02   1.2319193e+00   9.7793135e-01   8.9878839e-02
   2.0816327e+00   8.7755102e+00  -6.6786087e-01  -1.3701483e-03   1.0141588e-02   1.2809238e+00   9.8216514e-01   8.0102368e-02
   2.0816327e+00   8.9795918e+00  -6.6791799e-01  -9.3883308e-04   7.2751362e-03   1.3301283e+00   9.8594446e-01   7.1647265e-02
   2.0816327e+00   9.1836735e+00  -6.6795681e-01  -6.3171719e-04   5.1376487e-03   1.3795117e+00   9.8933094e-01   6.4339713e-02
   2.0816327e+00   9.3877551e+00  -6.6798268e-01  -4.1645619e-04   3.5710239e-03   1.4290558e+00   9.9237777e-01   5.8016460e-02
   2.0816327e+00   9.5918367e+00  -6.6799955e-01  -2.6796354e-04   2.4425967e-03   1.4787446e+00   9.9513033e-01   5.2528908e-02
   2.0816327e+00   9.7959184e+00  -6.6801026e-01  -1.6716579e-04   1.6439038e-03   1.5285646e+00   9.9762699e-01   4.7745392e-02
   2.0816327e+00   1.0000000e+01  -6.6801682e-01  -9.9845984e-05   1.0884596e-03   1.5785037e+00   9.9990001e-01   4.3551934e-02
   2.2040816e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3033899e-01   0.0000000e+00   0.0000000e+00   5.4668039e-01
   2.2040816e+00   2.0408163e-01  -4.8847664e-02  -9.5411710e-01   9.0508019e-01   6.8342411e-04   2.7339909e-02   5.4703514e-01
   2.2040816e+00   4.0816327e-01  -9.5431400e-02  -9.0941569e-01   8.8307917e-01   2.7351093e-03   5.4747008e-02   5.4937709e-01
   2.2040816e+00   6.1224490e-01  -1.3980644e-01  -8.6574703e-01   8.6377276e-01   6.1607902e-03   8.2314139e-02   5.5344708e-01
   2.2040816e+00   8.1632653e-01  -1.8202129e-01  -8.2298935e-01   8.4664627e-01   1.0970523e-02   1.1012136e-01   5.5899195e-01
   2.2040816e+00   1.0204082e+00  -2.2211895e-01  -7.8104563e-01   8.3122221e-01   1.7178048e-02   1.3823605e-01   5.6575775e-01
   2.2040816e+00   1.2244898e+00  -2.6013818e-01  -7.3984198e-01   8.1705184e-01   2.4800159e-02   1.6671276e-01   5.7348412e-01
   2.2040816e+00   1.4285714e+00  -2.9611461e-01  -6.9932639e-01   8.0370918e-01   3.3856043e-02   1.9559275e-01   5.8189999e-01
   2.2040816e+00   1.6326531e+00  -3.3008177e-01  -6.5946766e-01   7.9078725e-01   4.4366609e-02   2.2490340e-01   5.9072053e-01
   2.2040816e+00   1.8367347e+00  -3.6207214e-01  -6.2025451e-01   7.7789649e-01   5.6353771e-02   2.5465745e-01   5.9964552e-01
   2.2040816e+00   2.0408163e+00  -3.9211811e-01  -5.8169468e-01   7.6466511e-01   6.9839699e-02   2.8485226e-01   6.0835932e-01
   2.2040816e+00   2.2448980e+00  -4.2025293e-01  -5.4381401e-01   7.5074131e-01   8.4846029e-02   3.1546905e-01   6.1653232e-01
   2.2040816e+00   2.4489796e+00  -4.4651155e-01  -5.0665536e-01   7.3579721e-01   1.0139304e-01   3.4647226e-01   6.2382433e-01
   2.2040816e+00   2.6530612e+00  -4.7093147e-01  -4.7027725e-01   7.1953427e-01   1.1949882e-01   3.7780921e-01   6.2988961e-01
   2.2040816e+00   2.8571429e+00  -4.9355349e-01  -4.3475223e-01   7.0168984e-01   1.3917836e-01   4.0940992e-01   6.3438383e-01
   2.2040816e+00   3.0612245e+00  -5.1442233e-01  -4.0016495e-01   6.8204466e-01   1.6044275e-01   4.4118743e-01   6.3697264e-01
   2.2040816e+00   3.2653061e+00  -5.3358719e-01  -3.6660973e-01   6.6043061e-01   1.8329833e-01   4.7303855e-01   6.3734167e-01
   2.2040816e+00   3.4693878e+00  -5.5110219e-01  -3.3418785e-01   6.3673837e-01   2.0774587e-01   5.0484512e-01   6.3520765e-01
   2.2040816e+00   3.6734694e+00  -5.6702662e-01  -3.0300443e-01   6.1092426e-01   2.3377991e-01   5.3647584e-01   6.3033014e-01
   2.2040816e+00   3.8775510e+00  -5.8142504e-01  -2.7316499e-01   5.8301568e-01   2.6138815e-01   5.6778876e-01   6.2252310e-01
   2.2040816e+00   4.0816327e+00  -5.9436723e-01  -2.4477182e-01   5.5311440e-01   2.9055099e-01   5.9863422e-01   6.1166577e-01
   2.2040816e+00   4.2857143e+00  -6.0592792e-01  -2.1792024e-01   5.2139727e-01   3.2124121e-01   6.2885840e-01   5.9771194e-01
   2.2040816e+00   4.4897959e+00  -6.1618636e-01  -1.9269488e-01   4.8811378e-01   3.5342390e-01   6.5830717e-01   5.8069679e-01
   2.2040816e+00   4.6938776e+00  -6.2522569e-01  -1.6916620e-01   4.5358009e-01   3.8705650e-01   6.8683032e-01   5.6074062e-01
   2.2040816e+00   4.8979592e+00  -6.3313215e-01  -1.4738739e-01   4.1816978e-01   4.2208913e-01   7.1428581e-01   5.3804891e-01
   2.2040816e+00   5.1020408e+00  -6.3999415e-01  -1.2739178e-01   3.8230108e-01   4.5846512e-01   7.4054391e-01   5.1290818e-01
   2.2040816e+00   5.3061224e+00  -6.4590124e-01  -1.0919102e-01   3.4642148e-01   4.9612168e-01   7.6549110e-01   4.8567771e-01
   2.2040816e+00   5.5102041e+00  -6.5094297e-01  -9.2774023e-02   3.1099022e-01   5.3499082e-01   7.8903338e-01   4.5677722e-01
   2.2040816e+00   5.7142857e+00  -6.5520779e-01  -7.8106873e-02   2.7645964e-01   5.7500041e-01   8.1109892e-01   4.2667111e-01
   2.2040816e+00   5.9183673e+00  -6.5878187e-01  -6.5133622e-02   2.4325677e-01   6.1607531e-01   8.3163982e-01   3.9585008e-01
   2.2040816e+00   6.1224490e+00  -6.6174809e-01  -5.3778001e-02   2.1176600e-01   6.5813861e-01   8.5063294e-01   3.6481129e-01
   2.2040816e+00   6.3265306e+00  -6.6418504e-01  -4.3945932e-02   1.8231427e-01   7.0111286e-01   8.6807972e-01   3.3403832e-01
   2.2040816e+00   6.5306122e+00  -6.6616623e-01  -3.5528709e-02   1.5515957e-01   7.4492126e-01   8.8400500e-01   3.0398218e-01
   2.2040816e+00   6.7346939e+00  -6.6775946e-01  -2.8406638e-02   1.3048359e-01   7.8948880e-01   8.9845499e-01   2.7504472e-01
   2.2040816e+00   6.9387755e+00  -6.6902633e-01  -2.2452945e-02   1.0838878e-01   8.3474329e-01   9.1149442e-01   2.4756545e-01
   2.2040816e+00   7.1428571e+00  -6.7002202e-01  -1.7537708e-02   8.8899978e-02   8.8061612e-01   9.2320324e-01   2.2181253e-01
   2.2040816e+00   7.3469388e+00  -6.7079521e-01  -1.3531611e-02   7.1970045e-02   9.2704301e-01   9.3367289e-01   1.9797818e-01
   2.2040816e+00   7.5510204e+00  -6.7138820e-01  -1.0309321e-02   5.7489036e-02   9.7396447e-01   9.4300247e-01   1.7617879e-01
   2.2040816e+00   7.7551020e+00  -6.7183719e-01  -7.7523351e-03   4.5295842e-02   1.0213260e+00   9.5129508e-01   1.5645899e-01
   2.2040816e+00   7.9591837e+00  -6.7217266e-01  -5.7512171e-03   3.5191306e-02   1.0690785e+00   9.5865440e-01   1.3879931e-01
   2.2040816e+00   8.1632653e+00  -6.7241989e-01  -4.2071534e-03   2.6951740e-02   1.1171777e+00   9.6518173e-01   1.2312624e-01
   2.2040816e+00   8.3673469e+00  -6.7259950e-01  -3.0328502e-03   2.0341846e-02   1.1655845e+00   9.7097358e-01   1.0932384e-01
   2.2040816e+00   8.5714286e+00  -6.7272804e-01  -2.1528168e-03   1.5126245e-02   1.2142644e+00   9.7611983e-01   9.7245867e-02
   2.2040816e+00   8.7755102e+00  -6.7281859e-01  -1.5031197e-03   1.1079030e-02   1.2631871e+00   9.8070258e-01   8.6727439e-02
   2.2040816e+00   8.9795918e+00  -6.7288128e-01  -1.0307174e-03   7.9910288e-03   1.3123265e+00   9.8479542e-01   7.7595522e-02
   2.2040816e+00   9.1836735e+00  -6.7292387e-01  -6.9249154e-04   5.6746974e-03   1.3616597e+00   9.8846328e-01   6.9677790e-02
   2.2040816e+00   9.3877551e+00  -6.7295218e-01  -4.5409038e-04   3.9667906e-03   1.4111668e+00   9.9176265e-01   6.2809527e-02
   2.2040816e+00   9.5918367e+00  -6.7297048e-01  -2.8868926e-04   2.7291007e-03   1.4608307e+00   9.9474208e-01   5.6838527e-02
   2.2040816e+00   9.7959184e+00  -6.7298191e-01  -1.7575410e-04   1.8476582e-03   1.5106364e+00   9.9744292e-01   5.1628131e-02
   2.2040816e+00   1.0000000e+01  -6.7298867e-01  -9.9874612e-05   1.2308261e-03   1.5605709e+00   9.9990008e-01   4.7058632e-02
   2.3265306e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.2987154e-01   0.0000000e+00   0.0000000e+00   5.2700621e-01
   2.3265306e+00   2.0408163e-01  -4.8848834e-02  -9.5417545e-01   9.0322444e-01   6.5883263e-04   2.6356300e-02   5.2736690e-01
   2.3265306e+00   4.0816327e-01  -9.5438314e-02  -9.0959718e-01   8.8001783e-01   2.6367706e-03   5.2781123e-02   5.2975607e-01
   2.3265306e+00   6.1224490e-01  -1.3982670e-01  -8.6610768e-01   8.5967574e-01   5.9396715e-03   7.9369654e-02   5.3392585e-01
   2.3265306e+00   8.1632653e-01  -1.8206506e-01  -8.2357688e-01   8.4167483e-01   1.0577846e-02   1.0620489e-01   5.3963557e-01
   2.3265306e+00   1.0204082e+00  -2.2219861e-01  -7.8189984e-01   8.2553226e-01   1.6565452e-02   1.3335779e-01   5.4664457e-01
   2.3265306e+00   1.2244898e+00  -2.6026791e-01  -7.4099497e-01   8.1079638e-01   2.3919897e-02   1.6088717e-01   5.5470640e-01
   2.3265306e+00   1.4285714e+00  -2.9630999e-01  -7.0080263e-01   7.9704005e-01   3.2661212e-02   1.8883925e-01   5.6356407e-01
   2.3265306e+00   1.6326531e+00  -3.3035941e-01  -6.6128403e-01   7.8385611e-01   4.2811415e-02   2.1724708e-01   5.7294657e-01
   2.3265306e+00   1.8367347e+00  -3.6244931e-01  -6.2242030e-01   7.7085515e-01   5.4393831e-02   2.4612973e-01   5.8256673e-01
   2.3265306e+00   2.0408163e+00  -3.9261236e-01  -5.8421160e-01   7.5766509e-01   6.7432372e-02   2.7549151e-01   5.9212048e-01
   2.3265306e+00   2.2448980e+00  -4.2088169e-01  -5.4667623e-01   7.4393281e-01   8.1950778e-02   3.0532112e-01   6.0128768e-01
   2.3265306e+00   2.4489796e+00  -4.4729179e-01  -5.0984959e-01   7.2932735e-01   9.7971819e-02   3.3559090e-01   6.0973469e-01
   2.3265306e+00   2.6530612e+00  -4.7187932e-01  -4.7378299e-01   7.1354475e-01   1.1551646e-01   3.6625627e-01   6.1711874e-01
   2.3265306e+00   2.8571429e+00  -4.9468385e-01  -4.3854210e-01   6.9631413e-01   1.3460301e-01   3.9725542e-01   6.2309403e-01
   2.3265306e+00   3.0612245e+00  -5.1574860e-01  -4.0420516e-01   6.7740469e-01   1.5524625e-01   4.2850936e-01   6.2731970e-01
   2.3265306e+00   3.2653061e+00  -5.3512092e-01  -3.7086078e-01   6.5663334e-01   1.7745659e-01   4.5992238e-01   6.2946931e-01
   2.3265306e+00   3.4693878e+00  -5.5285283e-01  -3.3860533e-01   6.3387224e-01   2.0123928e-01   4.9138308e-01   6.2924165e-01
   2.3265306e+00   3.6734694e+00  -5.6900129e-01  -3.0754005e-01   6.0905581e-01   2.2659360e-01   5.2276587e-01   6.2637234e-01
   2.3265306e+00   3.8775510e+00  -5.8362838e-01  -2.7776776e-01   5.8218660e-01   2.5351227e-01   5.5393315e-01   6.2064568e-01
   2.3265306e+00   4.0816327e+00  -5.9680130e-01  -2.4938934e-01   5.5333927e-01   2.8198087e-01   5.8473802e-01   6.1190616e-01
   2.3265306e+00   4.2857143e+00  -6.0859214e-01  -2.2250010e-01   5.2266218e-01   3.1197748e-01   6.1502753e-01   6.0006860e-01
   2.3265306e+00   4.4897959e+00  -6.1907757e-01  -1.9718608e-01   4.9037601e-01   3.4347245e-01   6.4464645e-01   5.8512635e-01
   2.3265306e+00   4.6938776e+00  -6.2833823e-01  -1.7352060e-01   4.5676912e-01   3.7642839e-01   6.7344132e-01   5.6715666e-01
   2.3265306e+00   4.8979592e+00  -6.3645806e-01  -1.5156100e-01   4.2218949e-01   4.1080038e-01   7.0126468e-01   5.4632252e-01
   2.3265306e+00   5.1020408e+00  -6.4352341e-01  -1.3134601e-01   3.8703332e-01   4.4653638e-01   7.2797937e-01   5.2287056e-01
   2.3265306e+00   5.3061224e+00  -6.4962203e-01  -1.1289362e-01   3.5173074e-01   4.8357779e-01   7.5346250e-01   4.9712467e-01
   2.3265306e+00   5.5102041e+00  -6.5484207e-01  -9.6199857e-02   3.1672918e-01   5.2186035e-01   7.7760912e-01   4.6947556e-01
   2.3265306e+00   5.7142857e+00  -6.5927088e-01  -8.1238314e-02   2.8247539e-01   5.6131504e-01   8.0033517e-01   4.4036647e-01
   2.3265306e+00   5.9183673e+00  -6.6299395e-01  -6.7960694e-02   2.4939719e-01   6.0186919e-01   8.2157971e-01   4.1027592e-01
   2.3265306e+00   6.1224490e+00  -6.6609385e-01  -5.6298172e-02   2.1788601e-01   6.4344772e-01   8.4130617e-01   3.7969843e-01
   2.3265306e+00   6.3265306e+00  -6.6864921e-01  -4.6163623e-02   1.8828144e-01   6.8597433e-01   8.5950268e-01   3.4912443e-01
   2.3265306e+00   6.5306122e+00  -6.7073394e-01  -3.7454534e-02   1.6085886e-01   7.2937272e-01   8.7618133e-01   3.1902070e-01
   2.3265306e+00   6.7346939e+00  -6.7241648e-01  -3.0056446e-02   1.3582077e-01   7.7356777e-01   8.9137659e-01   2.8981264e-01
   2.3265306e+00   6.9387755e+00  -6.7375935e-01  -2.3846720e-02   1.1329257e-01   8.1848660e-01   9.0514276e-01   2.6186946e-01
   2.3265306e+00   7.1428571e+00  -6.7481880e-01  -1.8698404e-02   9.3322641e-02   8.6405946e-01   9.1755099e-01   2.3549323e-01
   2.3265306e+00   7.3469388e+00  -6.7564471e-01  -1.4483986e-02   7.5886665e-02   9.1022052e-01   9.2868564e-01   2.1091234e-01
   2.3265306e+00   7.5510204e+00  -6.7628065e-01  -1.1078842e-02   6.0895575e-02   9.5690842e-01   9.3864059e-01   1.8827950e-01
   2.3265306e+00   7.7551020e+00  -6.7676406e-01  -8.3642050e-03   4.8206255e-02   1.0040666e+00   9.4751547e-01   1.6767399e-01
   2.3265306e+00   7.9591837e+00  -6.7712669e-01  -6.2295622e-03   3.7634040e-02   1.0516437e+00   9.5541217e-01   1.4910779e-01
   2.3265306e+00   8.1632653e+00  -6.7739497e-01  -4.5743939e-03   2.8965929e-02   1.0995933e+00   9.6243164e-01   1.3253449e-01
   2.3265306e+00   8.3673469e+00  -6.7759059e-01  -3.3092622e-03   2.1973533e-02   1.1478740e+00   9.6867127e-01   1.1786026e-01
   2.3265306e+00   8.5714286e+00  -6.7773106e-01  -2.3562766e-03   1.6424880e-02   1.1964490e+00   9.7422283e-01   1.0495564e-01
   2.3265306e+00   8.7755102e+00  -6.7783028e-01  -1.6490121e-03   1.2094453e-02   1.2452863e+00   9.7917098e-01   9.3667375e-02
   2.3265306e+00   8.9795918e+00  -6.7789911e-01  -1.1319791e-03   8.7710565e-03   1.2943574e+00   9.8359233e-01   8.3829352e-02
   2.3265306e+00   9.1836735e+00  -6.7794587e-01  -7.5975919e-04   6.2633672e-03   1.3436379e+00   9.8755509e-01   7.5272105e-02
   2.3265306e+00   9.3877551e+00  -6.7797687e-01  -4.9592028e-04   4.4032378e-03   1.3931064e+00   9.9111908e-01   6.7830509e-02
   2.3265306e+00   9.5918367e+00  -6.7799678e-01  -3.1181807e-04   3.0470063e-03   1.4427441e+00   9.9433610e-01   6.1349504e-02
   2.3265306e+00   9.7959184e+00  -6.7800900e-01  -1.8537523e-04   2.0751647e-03   1.4925350e+00   9.9725054e-01   5.5687910e-02
   2.3265306e+00   1.0000000e+01  -6.7801599e-01  -9.9909442e-05   1.3908048e-03   1.5424648e+00   9.9990014e-01   5.0720524e-02
   2.4489796e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.2950493e-01   0.0000000e+00   0.0000000e+00   5.0766144e-01
   2.4489796e+00   2.0408163e-01  -4.8849877e-02  -9.5422875e-01   9.0146954e-01   6.3465268e-04   2.5389142e-02   5.0802693e-01
   2.4489796e+00   4.0816327e-01  -9.5444724e-02  -9.0976860e-01   8.7705680e-01   2.5400732e-03   5.0847907e-02   5.1045509e-01
   2.4489796e+00   6.1224490e-01  -1.3984582e-01  -8.6645329e-01   8.5567706e-01   5.7222213e-03   7.6473465e-02   5.1470923e-01
   2.4489796e+00   8.1632653e-01  -1.8210683e-01  -8.2414455e-01   8.3679765e-01   1.0191623e-02   1.0235138e-01   5.2056093e-01
   2.4489796e+00   1.0204082e+00  -2.2227517e-01  -7.8272965e-01   8.1992978e-01   1.5962799e-02   1.2855583e-01   5.2778279e-01
   2.4489796e+00   1.2244898e+00  -2.6039320e-01  -7.4211942e-01   8.0461849e-01   2.3053691e-02   1.5514951e-01   5.3614220e-01
   2.4489796e+00   1.4285714e+00  -2.9649940e-01  -7.0224677e-01   7.9043519e-01   3.1485081e-02   1.8218324e-01   5.4539641e-01
   2.4489796e+00   1.6326531e+00  -3.3062941e-01  -6.6306550e-01   7.7697246e-01   4.1279985e-02   2.0969535e-01   5.5528855e-01
   2.4489796e+00   1.8367347e+00  -3.6281704e-01  -6.2454932e-01   7.6384106e-01   5.2463006e-02   2.3771093e-01   5.6554502e-01
   2.4489796e+00   2.0408163e+00  -3.9309530e-01  -5.8669097e-01   7.5066891e-01   6.5059650e-02   2.6624093e-01   5.7587410e-01
   2.4489796e+00   2.2448980e+00  -4.2149728e-01  -5.4950135e-01   7.3710199e-01   7.9095603e-02   2.9528125e-01   5.8596620e-01
   2.4489796e+00   2.4489796e+00  -4.4805705e-01  -5.1300856e-01   7.2280689e-01   9.4595947e-02   3.2481193e-01   5.9549565e-01
   2.4489796e+00   2.6530612e+00  -4.7281049e-01  -4.7725674e-01   7.0747507e-01   1.1158436e-01   3.5479639e-01   6.0412426e-01
   2.4489796e+00   2.8571429e+00  -4.9579606e-01  -4.4230474e-01   6.9082838e-01   1.3008225e-01   3.8518093e-01   6.1150677e-01
   2.4489796e+00   3.0612245e+00  -5.1705549e-01  -4.0822438e-01   6.7262567e-01   1.5010794e-01   4.1589462e-01   6.1729801e-01
   2.4489796e+00   3.2653061e+00  -5.3663441e-01  -3.7509846e-01   6.5267008e-01   1.7167573e-01   4.4684943e-01   6.2116188e-01
   2.4489796e+00   3.4693878e+00  -5.5458277e-01  -3.4301835e-01   6.3081649e-01   1.9479516e-01   4.7794101e-01   6.2278167e-01
   2.4489796e+00   3.6734694e+00  -5.7095529e-01  -3.1208119e-01   6.0697867e-01   2.1947012e-01   5.0904991e-01   6.2187153e-01
   2.4489796e+00   3.8775510e+00  -5.8581161e-01  -2.8238684e-01   5.8113545e-01   2.4569822e-01   5.4004344e-01   6.1818844e-01
   2.4489796e+00   4.0816327e+00  -5.9921635e-01  -2.5403447e-01   5.5333532e-01   2.7347015e-01   5.7077810e-01   6.1154410e-01
   2.4489796e+00   4.2857143e+00  -6.1123901e-01  -2.2711901e-01   5.2369878e-01   3.0276919e-01   6.0110261e-01   6.0181598e-01
   2.4489796e+00   4.4897959e+00  -6.2195365e-01  -2.0172757e-01   4.9241807e-01   3.3357098e-01   6.3086143e-01   5.8895662e-01
   2.4489796e+00   4.6938776e+00  -6.3143843e-01  -1.7793591e-01   4.5975368e-01   3.6584331e-01   6.5989868e-01   5.7300052e-01
   2.4489796e+00   4.8979592e+00  -6.3977493e-01  -1.5580520e-01   4.2602757e-01   3.9954628e-01   6.8806238e-01   5.5406777e-01
   2.4489796e+00   5.1020408e+00  -6.4704736e-01  -1.3537919e-01   3.9161304e-01   4.3463259e-01   7.1520868e-01   5.3236388e-01
   2.4489796e+00   5.3061224e+00  -6.5334166e-01  -1.1668196e-01   3.5692163e-01   4.7104800e-01   7.4120611e-01   5.0817539e-01
   2.4489796e+00   5.5102041e+00  -6.5874441e-01  -9.9716399e-02   3.2238746e-01   5.0873213e-01   7.6593933e-01   4.8186132e-01
   2.4489796e+00   5.7142857e+00  -6.6334183e-01  -8.4463504e-02   2.8844998e-01   5.4761927e-01   7.8931256e-01   4.5384056e-01
   2.4489796e+00   5.9183673e+00  -6.6721862e-01  -7.0882572e-02   2.5553599e-01   5.8763950e-01   8.1125207e-01   4.2457585e-01
   2.4489796e+00   6.1224490e+00  -6.7045692e-01  -5.8912269e-02   2.2404216e-01   6.2871976e-01   8.3170799e-01   3.9455533e-01
   2.4489796e+00   6.3265306e+00  -6.7313533e-01  -4.8472551e-02   1.9431916e-01   6.7078516e-01   8.5065506e-01   3.6427265e-01
   2.4489796e+00   6.5306122e+00  -6.7532805e-01  -3.9467303e-02   1.6665835e-01   7.1376013e-01   8.6809238e-01   3.3420699e-01
   2.4489796e+00   6.7346939e+00  -6.7710412e-01  -3.1787565e-02   1.4128208e-01   7.5756964e-01   8.8404224e-01   3.0480445e-01
   2.4489796e+00   6.9387755e+00  -6.7852689e-01  -2.5315136e-02   1.1833806e-01   8.0214033e-01   8.9854802e-01   2.7646171e-01
   2.4489796e+00   7.1428571e+00  -6.7965366e-01  -1.9926357e-02   9.7898054e-02   8.4740145e-01   9.1167140e-01   2.4951337e-01
   2.4489796e+00   7.3469388e+00  -6.8053546e-01  -1.5495842e-02   7.9960774e-02   8.9328576e-01   9.2348901e-01   2.2422334e-01
   2.4489796e+00   7.5510204e+00  -6.8121711e-01  -1.1899978e-02   6.4458589e-02   9.3973011e-01   9.3408881e-01   2.0078076e-01
   2.4489796e+00   7.7551020e+00  -6.8173735e-01  -9.0200038e-03   5.1267212e-02   9.8667599e-01   9.4356630e-01   1.7930040e-01
   2.4489796e+00   7.9591837e+00  -6.8212914e-01  -6.7445482e-03   4.0217472e-02   1.0340698e+00   9.5202096e-01   1.5982704e-01
   2.4489796e+00   8.1632653e+00  -6.8242013e-01  -4.9715544e-03   3.1108149e-02   1.0818628e+00   9.5955285e-01   1.4234317e-01
   2.4489796e+00   8.3673469e+00  -6.8263311e-01  -3.6095544e-03   2.3718836e-02   1.1300114e+00   9.6625985e-01   1.2677900e-01
   2.4489796e+00   8.5714286e+00  -6.8278657e-01  -2.5783200e-03   1.7821960e-02   1.1784766e+00   9.7223525e-01   1.1302392e-01
   2.4489796e+00   8.7755102e+00  -6.8289527e-01  -1.8089502e-03   1.3193239e-02   1.2272242e+00   9.7756602e-01   1.0093826e-01
   2.4489796e+00   8.9795918e+00  -6.8297083e-01  -1.2434855e-03   9.6201241e-03   1.2762239e+00   9.8233168e-01   9.0364600e-02
   2.4489796e+00   9.1836735e+00  -6.8302220e-01  -8.3415675e-04   6.9079902e-03   1.3254492e+00   9.8660365e-01   8.1137815e-02
   2.4489796e+00   9.3877551e+00  -6.8305619e-01  -5.4238141e-04   4.8840832e-03   1.3748772e+00   9.9044508e-01   7.3093560e-02
   2.4489796e+00   9.5918367e+00  -6.8307787e-01  -3.3761521e-04   3.3994193e-03   1.4244875e+00   9.9391107e-01   6.6074788e-02
   2.4489796e+00   9.7959184e+00  -6.8309099e-01  -1.9615394e-04   2.3289522e-03   1.4742629e+00   9.9704918e-01   5.9936371e-02
   2.4489796e+00   1.0000000e+01  -6.8309823e-01  -9.9962192e-05   1.5704057e-03   1.5241877e+00   9.9990003e-01   5.4547926e-02
   2.5714286e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.2924159e-01   0.0000000e+00   0.0000000e+00   4.8875107e-01
   2.5714286e+00   2.0408163e-01  -4.8850791e-02  -9.5427689e-01   8.9981794e-01   6.1101550e-04   2.4443687e-02   4.8912030e-01
   2.5714286e+00   4.0816327e-01  -9.5450618e-02  -9.0992971e-01   8.7419860e-01   2.4455425e-03   4.8957882e-02   4.9158001e-01
   2.5714286e+00   6.1224490e-01  -1.3986378e-01  -8.6678347e-01   8.5177942e-01   5.5096242e-03   7.3641418e-02   4.9590442e-01
   2.5714286e+00   8.1632653e-01  -1.8214654e-01  -8.2469184e-01   8.3201764e-01   9.8139676e-03   9.8582090e-02   5.0187717e-01
   2.5714286e+00   1.0204082e+00  -2.2234853e-01  -7.8353438e-01   8.1441798e-01   1.5373400e-02   1.2385694e-01   5.0928388e-01
   2.5714286e+00   1.2244898e+00  -2.6051394e-01  -7.4321449e-01   7.9852172e-01   2.2206332e-02   1.4953219e-01   5.1790573e-01
   2.5714286e+00   1.4285714e+00  -2.9668270e-01  -7.0365779e-01   7.8389854e-01   3.0334208e-02   1.7566290e-01   5.2751422e-01
   2.5714286e+00   1.6326531e+00  -3.3089155e-01  -6.6481084e-01   7.7014059e-01   3.9780933e-02   2.0229236e-01   5.3786681e-01
   2.5714286e+00   1.8367347e+00  -3.6317505e-01  -6.2664011e-01   7.5685888e-01   5.0572266e-02   2.2945129e-01   5.4870385e-01
   2.5714286e+00   2.0408163e+00  -3.9356659e-01  -5.8913109e-01   7.4368153e-01   6.2735172e-02   2.5715699e-01   5.5974667e-01
   2.5714286e+00   2.2448980e+00  -4.2209925e-01  -5.5228743e-01   7.3025400e-01   7.6297124e-02   2.8541231e-01   5.7069710e-01
   2.5714286e+00   2.4489796e+00  -4.4880677e-01  -5.1613004e-01   7.1624104e-01   9.1285354e-02   3.1420474e-01   5.8123865e-01
   2.5714286e+00   2.6530612e+00  -4.7372431e-01  -4.8069602e-01   7.0133031e-01   1.0772607e-01   3.4350556e-01   5.9103926e-01
   2.5714286e+00   2.8571429e+00  -4.9688930e-01  -4.4603742e-01   6.8523736e-01   1.2564362e-01   3.7326914e-01   5.9975598e-01
   2.5714286e+00   3.0612245e+00  -5.1834207e-01  -4.1221966e-01   6.6771178e-01   1.4505965e-01   4.0343260e-01   6.0704143e-01
   2.5714286e+00   3.2653061e+00  -5.3812656e-01  -3.7931966e-01   6.4854413e-01   1.6599221e-01   4.3391573e-01   6.1255212e-01
   2.5714286e+00   3.4693878e+00  -5.5629077e-01  -3.4742365e-01   6.2757331e-01   1.8845493e-01   4.6462151e-01   6.1595825e-01
   2.5714286e+00   3.6734694e+00  -5.7288721e-01  -3.1662451e-01   6.0469367e-01   2.1245619e-01   4.9543700e-01   6.1695492e-01
   2.5714286e+00   3.8775510e+00  -5.8797312e-01  -2.8701889e-01   5.7986148e-01   2.3799834e-01   5.2623492e-01   6.1527412e-01
   2.5714286e+00   4.0816327e+00  -6.0161061e-01  -2.5870394e-01   5.5310002e-01   2.6507706e-01   5.5687578e-01   6.1069687e-01
   2.5714286e+00   4.2857143e+00  -6.1386660e-01  -2.3177389e-01   5.2450272e-01   2.9368081e-01   5.8721066e-01   6.0306497e-01
   2.5714286e+00   4.4897959e+00  -6.2481255e-01  -2.0631652e-01   4.9423377e-01   3.2379044e-01   6.1708447e-01   5.9229136e-01
   2.5714286e+00   4.6938776e+00  -6.3452410e-01  -1.8240967e-01   4.6252587e-01   3.5537895e-01   6.4633978e-01   5.7836836e-01
   2.5714286e+00   4.8979592e+00  -6.4308044e-01  -1.6011795e-01   4.2967458e-01   3.8841151e-01   6.7482086e-01   5.6137300e-01
   2.5714286e+00   5.1020408e+00  -6.5056362e-01  -1.3948980e-01   3.9602958e-01   4.2284563e-01   7.0237804e-01   5.4146873e-01
   2.5714286e+00   5.3061224e+00  -6.5705764e-01  -1.2055506e-01   3.6198267e-01   4.5863159e-01   7.2887194e-01   5.1890304e-01
   2.5714286e+00   5.5102041e+00  -6.6264750e-01  -1.0332326e-01   3.2795324e-01   4.9571302e-01   7.5417753e-01   4.9400086e-01
   2.5714286e+00   5.7142857e+00  -6.6741814e-01  -8.7782642e-02   2.9437171e-01   5.3402776e-01   7.7818774e-01   4.6715370e-01
   2.5714286e+00   5.9183673e+00  -6.7145339e-01  -7.3900025e-02   2.6166210e-01   5.7350878e-01   8.0081645e-01   4.3880513e-01
   2.5714286e+00   6.1224490e+00  -6.7483487e-01  -6.1621589e-02   2.3022450e-01   6.1408533e-01   8.2200061e-01   4.0943322e-01
   2.5714286e+00   6.3265306e+00  -6.7764105e-01  -5.0874475e-02   2.0041895e-01   6.5568413e-01   8.4170156e-01   3.7953118e-01
   2.5714286e+00   6.5306122e+00  -6.7994632e-01  -4.1569155e-02   1.7255137e-01   6.9823056e-01   8.5990520e-01   3.4958721e-01
   2.5714286e+00   6.7346939e+00  -6.8182024e-01  -3.3602417e-02   1.4686283e-01   7.4164989e-01   8.7662128e-01   3.2006506e-01
   2.5714286e+00   6.9387755e+00  -6.8332694e-01  -2.6860797e-02   1.2352264e-01   7.8586846e-01   8.9188174e-01   2.9138657e-01
   2.5714286e+00   7.1428571e+00  -6.8452470e-01  -2.1224250e-02   1.0262562e-01   8.3081471e-01   9.0573822e-01   2.6391720e-01
   2.5714286e+00   7.3469388e+00  -6.8546570e-01  -1.6569844e-02   8.4193623e-02   8.7642007e-01   9.1825897e-01   2.3795550e-01
   2.5714286e+00   7.5510204e+00  -6.8619598e-01  -1.2775292e-02   6.8180936e-02   9.2261975e-01   9.2952531e-01   2.1372700e-01
   2.5714286e+00   7.7551020e+00  -6.8675554e-01  -9.7221164e-03   5.4482860e-02   9.6935327e-01   9.3962796e-01   1.9138257e-01
   2.5714286e+00   7.9591837e+00  -6.8717864e-01  -7.2983274e-03   4.2946696e-02   1.0165648e+00   9.4866336e-01   1.7100105e-01
   2.5714286e+00   8.1632653e+00  -6.8749410e-01  -5.4005168e-03   3.3384084e-02   1.0642035e+00   9.5673017e-01   1.5259545e-01
   2.5714286e+00   8.3673469e+00  -6.8772586e-01  -3.9353172e-03   2.5583698e-02   1.1122234e+00   9.6392624e-01   1.3612202e-01
   2.5714286e+00   8.5714286e+00  -6.8789343e-01  -2.8202401e-03   1.9323393e-02   1.1605833e+00   9.7034604e-01   1.2149103e-01
   2.5714286e+00   8.7755102e+00  -6.8801250e-01  -1.9839379e-03   1.4381026e-02   1.2092466e+00   9.7607863e-01   1.0857840e-01
   2.5714286e+00   8.9795918e+00  -6.8809544e-01  -1.3659694e-03   1.0543422e-02   1.2581811e+00   9.8120625e-01   9.7237215e-02
   2.5714286e+00   9.1836735e+00  -6.8815187e-01  -9.1617130e-04   7.6131952e-03   1.3073585e+00   9.8580346e-01   8.7308311e-02
   2.5714286e+00   9.3877551e+00  -6.8818916e-01  -5.9374506e-04   5.4133352e-03   1.3567538e+00   9.8993675e-01   7.8629390e-02
   2.5714286e+00   9.5918367e+00  -6.8821281e-01  -3.6616758e-04   3.7897174e-03   1.4063455e+00   9.9366458e-01   7.1042380e-02
   2.5714286e+00   9.7959184e+00  -6.8822692e-01  -2.0802368e-04   2.6117955e-03   1.4561144e+00   9.9703772e-01   6.4398860e-02
   2.5714286e+00   1.0000000e+01  -6.8823443e-01  -9.9841734e-05   1.7718537e-03   1.5060441e+00   1.0000999e+00   5.8563651e-02
   2.6938776e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.2908362e-01   0.0000000e+00   0.0000000e+00   4.7008297e-01
   2.6938776e+00   2.0408163e-01  -4.8851573e-02  -9.5431976e-01   8.9827173e-01   5.8768093e-04   2.3510326e-02   4.7045480e-01
   2.6938776e+00   4.0816327e-01  -9.5455984e-02  -9.1008028e-01   8.7144543e-01   2.3522173e-03   4.7091815e-02   4.7293792e-01
   2.6938776e+00   6.1224490e-01  -1.3988055e-01  -8.6709791e-01   8.4798516e-01   5.2997155e-03   7.0844606e-02   4.7731732e-01
   2.6938776e+00   8.1632653e-01  -1.8218415e-01  -8.2521830e-01   8.2733739e-01   9.4410250e-03   9.4858366e-02   4.8338853e-01
   2.6938776e+00   1.0204082e+00  -2.2241863e-01  -7.8431343e-01   8.0899975e-01   1.4791224e-02   1.1921263e-01   4.9095007e-01
   2.6938776e+00   1.2244898e+00  -2.6063001e-01  -7.4427943e-01   7.9250931e-01   2.1369117e-02   1.4397678e-01   4.9979686e-01
   2.6938776e+00   1.4285714e+00  -2.9685972e-01  -7.0503478e-01   7.7743371e-01   2.9196714e-02   1.6920974e-01   5.0971471e-01
   2.6938776e+00   1.6326531e+00  -3.3114564e-01  -6.6651895e-01   7.6336454e-01   3.8298700e-02   1.9495937e-01   5.2047563e-01
   2.6938776e+00   1.8367347e+00  -3.6352309e-01  -6.2869136e-01   7.4991303e-01   4.8701860e-02   2.2126172e-01   5.3183436e-01
   2.6938776e+00   2.0408163e+00  -3.9402588e-01  -5.9153041e-01   7.3670768e-01   6.0434470e-02   2.4814009e-01   5.4352590e-01
   2.6938776e+00   2.2448980e+00  -4.2268719e-01  -5.5503268e-01   7.2339380e-01   7.3525626e-02   2.7560398e-01   5.5526451e-01
   2.6938776e+00   2.4489796e+00  -4.4954044e-01  -5.1921200e-01   7.0963486e-01   8.8004538e-02   3.0364815e-01   5.6674407e-01
   2.6938776e+00   2.6530612e+00  -4.7462018e-01  -4.8409855e-01   6.9511546e-01   1.0389976e-01   3.3225153e-01   5.7764022e-01
   2.6938776e+00   2.8571429e+00  -4.9796284e-01  -4.4973762e-01   6.7954576e-01   1.2123838e-01   3.6137651e-01   5.8761417e-01
   2.6938776e+00   3.0612245e+00  -5.1960747e-01  -4.1618824e-01   6.6266715e-01   1.4004519e-01   3.9096828e-01   5.9631849e-01
   2.6938776e+00   3.2653061e+00  -5.3959637e-01  -3.8352143e-01   6.4425884e-01   1.6034179e-01   4.2095462e-01   6.0340461e-01
   2.6938776e+00   3.4693878e+00  -5.5797567e-01  -3.5181814e-01   6.2414496e-01   1.8214574e-01   4.5124607e-01   6.0853218e-01
   2.6938776e+00   3.6734694e+00  -5.7479572e-01  -3.2116685e-01   6.0220171e-01   2.0546971e-01   4.8173658e-01   6.1137984e-01
   2.6938776e+00   3.8775510e+00  -5.9011144e-01  -2.9166074e-01   5.7836400e-01   2.3032069e-01   5.1230482e-01   6.1165704e-01
   2.6938776e+00   4.0816327e+00  -6.0398246e-01  -2.6339466e-01   5.5263094e-01   2.5669924e-01   5.4281594e-01   6.0911642e-01
   2.6938776e+00   4.2857143e+00  -6.1647313e-01  -2.3646181e-01   5.2506968e-01   2.8459890e-01   5.7312411e-01   6.0356606e-01
   2.6938776e+00   4.4897959e+00  -6.2765234e-01  -2.1095028e-01   4.9581691e-01   3.1400570e-01   6.0307555e-01   5.9488070e-01
   2.6938776e+00   4.6938776e+00  -6.3759318e-01  -1.8693959e-01   4.6507765e-01   3.4489787e-01   6.3251210e-01   5.8301128e-01
   2.6938776e+00   4.8979592e+00  -6.4637244e-01  -1.6449741e-01   4.3312088e-01   3.7724568e-01   6.6127526e-01   5.6799182e-01
   2.6938776e+00   5.1020408e+00  -6.5406994e-01  -1.4367648e-01   4.0027197e-01   4.1101159e-01   6.8921036e-01   5.4994295e-01
   2.6938776e+00   5.3061224e+00  -6.6076770e-01  -1.2451214e-01   3.6690197e-01   4.4615048e-01   7.1617097e-01   5.2907155e-01
   2.6938776e+00   5.5102041e+00  -6.6654903e-01  -1.0702028e-01   3.3341412e-01   4.8261021e-01   7.4202307e-01   5.0566612e-01
   2.6938776e+00   5.7142857e+00  -6.7149752e-01  -9.1196187e-02   3.0022822e-01   5.2033235e-01   7.6664894e-01   4.8008778e-01
   2.6938776e+00   5.9183673e+00  -6.7569600e-01  -7.7014122e-02   2.6776367e-01   5.5925304e-01   7.8995045e-01   4.5275737e-01
   2.6938776e+00   6.1224490e+00  -6.7922551e-01  -6.4427767e-02   2.3642219e-01   5.9930406e-01   8.1185165e-01   4.2413910e-01
   2.6938776e+00   6.3265306e+00  -6.8216426e-01  -5.3371538e-02   2.0657142e-01   6.4041401e-01   8.3230051e-01   3.9472179e-01
   2.6938776e+00   6.5306122e+00  -6.8458676e-01  -4.3762658e-02   1.7853031e-01   6.8250947e-01   8.5126960e-01   3.6499888e-01
   2.6938776e+00   6.7346939e+00  -6.8656300e-01  -3.5503902e-02   1.5255743e-01   7.2551628e-01   8.6875581e-01   3.3544843e-01
   2.6938776e+00   6.9387755e+00  -6.8815781e-01  -2.8486830e-02   1.2884282e-01   7.6936070e-01   8.8477916e-01   3.0651459e-01
   2.6938776e+00   7.1428571e+00  -6.8943041e-01  -2.2595331e-02   1.0750395e-01   8.1397054e-01   8.9938065e-01   2.7859162e-01
   2.6938776e+00   7.3469388e+00  -6.9043407e-01  -1.7709260e-02   8.8585802e-02   8.5927610e-01   9.1261945e-01   2.5201148e-01
   2.6938776e+00   7.5510204e+00  -6.9121604e-01  -1.3707977e-02   7.2064941e-02   9.0521106e-01   9.2456954e-01   2.2703563e-01
   2.6938776e+00   7.7551020e+00  -6.9181760e-01  -1.0473582e-02   5.7856958e-02   9.5171306e-01   9.3531613e-01   2.0385141e-01
   2.6938776e+00   7.9591837e+00  -6.9227427e-01  -7.8937223e-03   4.5826556e-02   9.9872422e-01   9.4495192e-01   1.8257273e-01
   2.6938776e+00   8.1632653e+00  -6.9261610e-01  -5.8638418e-03   3.5799300e-02   1.0461914e+00   9.5357354e-01   1.6324470e-01
   2.6938776e+00   8.3673469e+00  -6.9286819e-01  -4.2888222e-03   2.7574059e-02   1.0940664e+00   9.6127829e-01   1.4585149e-01
   2.6938776e+00   8.5714286e+00  -6.9305112e-01  -3.0840092e-03   2.0935181e-02   1.1423056e+00   9.6816137e-01   1.3032636e-01
   2.6938776e+00   8.7755102e+00  -6.9318150e-01  -2.1756518e-03   1.5663614e-02   1.1908704e+00   9.7431360e-01   1.1656295e-01
   2.6938776e+00   8.9795918e+00  -6.9327255e-01  -1.5008270e-03   1.1546351e-02   1.2397263e+00   9.7981971e-01   1.0442687e-01
   2.6938776e+00   9.1836735e+00  -6.9333457e-01  -1.0069424e-03   8.3838442e-03   1.2888430e+00   9.8475728e-01   9.3766645e-02
   2.6938776e+00   9.3877551e+00  -6.9337552e-01  -6.5092313e-04   5.9952415e-03   1.3381938e+00   9.8919606e-01   8.4423526e-02
   2.6938776e+00   9.5918367e+00  -6.9340137e-01  -3.9819091e-04   4.2215093e-03   1.3877554e+00   9.9319789e-01   7.6239566e-02
   2.6938776e+00   9.7959184e+00  -6.9341659e-01  -2.2153569e-04   2.9266804e-03   1.4375073e+00   9.9681686e-01   6.9063884e-02
   2.6938776e+00   1.0000000e+01  -6.9342443e-01  -9.9964856e-05   1.9975582e-03   1.4874315e+00   1.0000998e+00   6.2757040e-02
   2.8163265e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.2903348e-01   0.0000000e+00   0.0000000e+00   4.5176565e-01
   2.8163265e+00   2.0408163e-01  -4.8852221e-02  -9.5435723e-01   8.9683340e-01   5.6478462e-04   2.2594487e-02   4.5213904e-01
   2.8163265e+00   4.0816327e-01  -9.5460812e-02  -9.1022007e-01   8.6879986e-01   2.2606408e-03   4.5260582e-02   4.5463822e-01
   2.8163265e+00   6.1224490e-01  -1.3989611e-01  -8.6739622e-01   8.4429704e-01   5.0937196e-03   6.8099407e-02   4.5905871e-01
   2.8163265e+00   8.1632653e-01  -1.8221962e-01  -8.2572340e-01   8.2275990e-01   9.0749781e-03   9.1202172e-02   4.6520772e-01
   2.8163265e+00   1.0204082e+00  -2.2248538e-01  -7.8506613e-01   8.0367838e-01   1.4219695e-02   1.1465056e-01   4.7289645e-01
   2.8163265e+00   1.2244898e+00  -2.6074131e-01  -7.4531339e-01   7.8658492e-01   2.0546995e-02   1.3851677e-01   4.8193344e-01
   2.8163265e+00   1.4285714e+00  -2.9703032e-01  -7.0637668e-01   7.7104478e-01   2.8079372e-02   1.6286320e-01   4.9211874e-01
   2.8163265e+00   1.6326531e+00  -3.3139145e-01  -6.6818856e-01   7.5664880e-01   3.6842185e-02   1.8774197e-01   5.0323905e-01
   2.8163265e+00   1.8367347e+00  -3.6386086e-01  -6.3070156e-01   7.4300841e-01   4.6863122e-02   2.1319408e-01   5.1506377e-01
   2.8163265e+00   2.0408163e+00  -3.9447282e-01  -5.9388719e-01   7.2975263e-01   5.8171629e-02   2.3924851e-01   5.2734211e-01
   2.8163265e+00   2.2448980e+00  -4.2326062e-01  -5.5773507e-01   7.1652695e-01   7.0798275e-02   2.6592115e-01   5.3980150e-01
   2.8163265e+00   2.4489796e+00  -4.5025748e-01  -5.2225214e-01   7.0299407e-01   8.4774075e-02   2.9321373e-01   5.5214731e-01
   2.8163265e+00   2.6530612e+00  -4.7549738e-01  -4.8746173e-01   6.8883621e-01   1.0012975e-01   3.2111270e-01   5.6406423e-01
   2.8163265e+00   2.8571429e+00  -4.9901584e-01  -4.5340247e-01   6.7375903e-01   1.1689495e-01   3.4958831e-01   5.7521934e-01
   2.8163265e+00   3.0612245e+00  -5.2085069e-01  -4.2012699e-01   6.5749677e-01   1.3509742e-01   3.7859385e-01   5.8526710e-01
   2.8163265e+00   3.2653061e+00  -5.4104269e-01  -3.8770040e-01   6.3981842e-01   1.5476210e-01   4.0806513e-01   5.9385614e-01
   2.8163265e+00   3.4693878e+00  -5.5963614e-01  -3.5619828e-01   6.2053461e-01   1.7591033e-01   4.3792049e-01   6.0063797e-01
   2.8163265e+00   3.6734694e+00  -5.7667932e-01  -3.2570453e-01   5.9950467e-01   1.9855890e-01   4.6806112e-01   6.0527726e-01
   2.8163265e+00   3.8775510e+00  -5.9222489e-01  -2.9630865e-01   5.7664331e-01   2.2271928e-01   4.9837203e-01   6.0746343e-01
   2.8163265e+00   4.0816327e+00  -6.0633003e-01  -2.6810293e-01   5.5192660e-01   2.4839678e-01   5.2872363e-01   6.0692311e-01
   2.8163265e+00   4.2857143e+00  -6.1905655e-01  -2.4117920e-01   5.2539629e-01   2.7558995e-01   5.5897387e-01   6.0343267e-01
   2.8163265e+00   4.4897959e+00  -6.3047078e-01  -2.1562548e-01   4.9716216e-01   3.0428995e-01   5.8897103e-01   5.9683029e-01
   2.8163265e+00   4.6938776e+00  -6.4064328e-01  -1.9152261e-01   4.6740183e-01   3.3448020e-01   6.1855711e-01   5.8702654e-01
   2.8163265e+00   4.8979592e+00  -6.4964840e-01  -1.6894090e-01   4.3635753e-01   3.6613613e-01   6.4757165e-01   5.7401274e-01
   2.8163265e+00   5.1020408e+00  -6.5756367e-01  -1.4793709e-01   4.0432979e-01   3.9922519e-01   6.7585591e-01   5.5786629e-01
   2.8163265e+00   5.3061224e+00  -6.6446908e-01  -1.2855160e-01   3.7166799e-01   4.3370700e-01   7.0325724e-01   5.3875218e-01
   2.8163265e+00   5.5102041e+00  -6.7044617e-01  -1.1080644e-01   3.3875792e-01   4.6953382e-01   7.2963337e-01   5.1692042e-01
   2.8163265e+00   5.7142857e+00  -6.7557709e-01  -9.4703737e-02   3.0600716e-01   5.0665113e-01   7.5485654e-01   4.9269902e-01
   2.8163265e+00   5.9183673e+00  -6.7994360e-01  -8.0225068e-02   2.7382872e-01   5.4499844e-01   7.7881711e-01   4.6648276e-01
   2.8163265e+00   6.1224490e+00  -6.8362601e-01  -6.7331589e-02   2.4262410e-01   5.8451032e-01   8.0142654e-01   4.3871826e-01
   2.8163265e+00   6.3265306e+00  -6.8670219e-01  -5.5965049e-02   2.1276677e-01   6.2511750e-01   8.2261952e-01   4.0988611e-01
   2.8163265e+00   6.5306122e+00  -6.8924667e-01  -4.6049569e-02   1.8458708e-01   6.6674801e-01   8.4235519e-01   3.8048115e-01
   2.8163265e+00   6.7346939e+00  -6.9132979e-01  -3.7494131e-02   1.5835976e-01   7.0932848e-01   8.6061736e-01   3.5099228e-01
   2.8163265e+00   6.9387755e+00  -6.9301701e-01  -3.0195597e-02   1.3429462e-01   7.5278534e-01   8.7741368e-01   3.2188300e-01
   2.8163265e+00   7.1428571e+00  -6.9436840e-01  -2.4042107e-02   1.1253121e-01   7.9704595e-01   8.9277395e-01   2.9357406e-01
   2.8163265e+00   7.3469388e+00  -6.9543831e-01  -1.8916637e-02   9.3137519e-02   8.4203967e-01   9.0674759e-01   2.6642931e-01
   2.8163265e+00   7.5510204e+00  -6.9627518e-01  -1.4700520e-02   7.6112650e-02   8.8769875e-01   9.1940056e-01   2.4074548e-01
   2.8163265e+00   7.7551020e+00  -6.9692153e-01  -1.1276747e-02   6.1393099e-02   9.3395909e-01   9.3081182e-01   2.1674648e-01
   2.8163265e+00   7.9591837e+00  -6.9741415e-01  -8.5328696e-03   4.8861844e-02   9.8076077e-01   9.4106964e-01   1.9458213e-01
   2.8163265e+00   8.1632653e+00  -6.9778435e-01  -6.3634042e-03   3.8359426e-02   1.0280485e+00   9.5026796e-01   1.7433106e-01
   2.8163265e+00   8.3673469e+00  -6.9805841e-01  -4.6716498e-03   2.9696021e-02   1.0757716e+00   9.5850300e-01   1.5600720e-01
   2.8163265e+00   8.5714286e+00  -6.9825800e-01  -3.3708978e-03   2.2663569e-02   1.1238844e+00   9.6587021e-01   1.3956885e-01
   2.8163265e+00   8.7755102e+00  -6.9840071e-01  -2.3850529e-03   1.7047110e-02   1.1723458e+00   9.7246180e-01   1.2492951e-01
   2.8163265e+00   8.9795918e+00  -6.9850063e-01  -1.6487227e-03   1.2634653e-02   1.2211191e+00   9.7836477e-01   1.1196936e-01
   2.8163265e+00   9.1836735e+00  -6.9856880e-01  -1.1068600e-03   9.2251610e-03   1.2701722e+00   9.8365953e-01   1.0054649e-01
   2.8163265e+00   9.3877551e+00  -6.9861378e-01  -7.1405970e-04   6.6344106e-03   1.3194763e+00   9.8841907e-01   9.0507266e-02
   2.8163265e+00   9.5918367e+00  -6.9864206e-01  -4.3361544e-04   4.6987483e-03   1.3690063e+00   9.9270859e-01   8.1695130e-02
   2.8163265e+00   9.7959184e+00  -6.9865851e-01  -2.3643908e-04   3.2769105e-03   1.4187403e+00   9.9658554e-01   7.3957671e-02
   2.8163265e+00   1.0000000e+01  -6.9866670e-01  -9.9931158e-05   2.2502129e-03   1.4686589e+00   1.0001000e+00   6.7151808e-02
   2.9387755e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.2909330e-01   0.0000000e+00   0.0000000e+00   4.3380555e-01
   2.9387755e+00   2.0408163e-01  -4.8852731e-02  -9.5438921e-01   8.9550509e-01   5.4233461e-04   2.1696491e-02   4.3417950e-01
   2.9387755e+00   4.0816327e-01  -9.5465090e-02  -9.1034886e-01   8.6626412e-01   2.1708454e-03   4.3464835e-02   4.3668768e-01
   2.9387755e+00   6.1224490e-01  -1.3991044e-01  -8.6767808e-01   8.4071745e-01   4.8917103e-03   6.5406828e-02   4.4113591e-01
   2.9387755e+00   8.1632653e-01  -1.8225289e-01  -8.2620669e-01   8.1828780e-01   8.7159603e-03   8.7614900e-02   4.4734281e-01
   2.9387755e+00   1.0204082e+00  -2.2254872e-01  -7.8579189e-01   7.9845685e-01   1.3659024e-02   1.1017255e-01   4.5513205e-01
   2.9387755e+00   1.2244898e+00  -2.6084772e-01  -7.4631562e-01   7.8075190e-01   1.9740283e-02   1.3315443e-01   4.6432560e-01
   2.9387755e+00   1.4285714e+00  -2.9719433e-01  -7.0768256e-01   7.6473551e-01   2.6982627e-02   1.5662612e-01   4.7473768e-01
   2.9387755e+00   1.6326531e+00  -3.3162879e-01  -6.6981854e-01   7.4999757e-01   3.5411988e-02   1.8064359e-01   4.8616969e-01
   2.9387755e+00   1.8367347e+00  -3.6418810e-01  -6.3266938e-01   7.3614966e-01   4.5056840e-02   2.0525247e-01   4.9840593e-01
   2.9387755e+00   2.0408163e+00  -3.9490706e-01  -5.9619983e-01   7.2282142e-01   5.5947661e-02   2.3048708e-01   5.1121024e-01
   2.9387755e+00   2.2448980e+00  -4.2381913e-01  -5.6039276e-01   7.0965881e-01   6.8116341e-02   2.5636940e-01   5.2432389e-01
   2.9387755e+00   2.4489796e+00  -4.5095738e-01  -5.2524833e-01   6.9632420e-01   8.1595535e-02   2.8290788e-01   5.3746472e-01
   2.9387755e+00   2.6530612e+00  -4.7635528e-01  -4.9078316e-01   6.8249813e-01   9.6417959e-02   3.1009627e-01   5.5032774e-01
   2.9387755e+00   2.8571429e+00  -5.0004755e-01  -4.5702927e-01   6.6788256e-01   1.1261563e-01   3.3791258e-01   5.6258749e-01
   2.9387755e+00   3.0612245e+00  -5.2207084e-01  -4.2403298e-01   6.5220557e-01   1.3021904e-01   3.6631810e-01   5.7390222e-01
   2.9387755e+00   3.2653061e+00  -5.4246446e-01  -3.9185341e-01   6.3522711e-01   1.4925632e-01   3.9525679e-01   5.8391993e-01
   2.9387755e+00   3.4693878e+00  -5.6127096e-01  -3.6056072e-01   6.1674553e-01   1.6975237e-01   4.2465490e-01   5.9228635e-01
   2.9387755e+00   3.6734694e+00  -5.7853663e-01  -3.3023405e-01   5.9660450e-01   1.9172795e-01   4.5442117e-01   5.9865469e-01
   2.9387755e+00   3.8775510e+00  -5.9431190e-01  -3.0095908e-01   5.7469985e-01   2.1519882e-01   4.8444740e-01   6.0269692e-01
   2.9387755e+00   4.0816327e+00  -6.0865156e-01  -2.7282523e-01   5.5098569e-01   2.4017496e-01   5.1460978e-01   6.0411602e-01
   2.9387755e+00   4.2857143e+00  -6.2161494e-01  -2.4592263e-01   5.2547931e-01   2.6665977e-01   5.4477068e-01   6.0265890e-01
   2.9387755e+00   4.4897959e+00  -6.3326581e-01  -2.2033891e-01   4.9826429e-01   2.9464952e-01   5.7478123e-01   5.9812892e-01
   2.9387755e+00   4.6938776e+00  -6.4367218e-01  -1.9615583e-01   4.6949118e-01   3.2413277e-01   6.0448441e-01   5.9039755e-01
   2.9387755e+00   4.8979592e+00  -6.5290595e-01  -1.7344597e-01   4.3937547e-01   3.5509014e-01   6.3371870e-01   5.7941401e-01
   2.9387755e+00   5.1020408e+00  -6.6104234e-01  -1.5226963e-01   4.0819242e-01   3.8749412e-01   6.6232216e-01   5.6521225e-01
   2.9387755e+00   5.3061224e+00  -6.6815922e-01  -1.3267201e-01   3.7626886e-01   4.2130920e-01   6.9013677e-01   5.4791441e-01
   2.9387755e+00   5.5102041e+00  -6.7433631e-01  -1.1468092e-01   3.4397196e-01   4.5649216e-01   7.1701283e-01   5.2773020e-01
   2.9387755e+00   5.7142857e+00  -6.7965423e-01  -9.8305125e-02   3.1169555e-01   4.9299256e-01   7.4281323e-01   5.0495196e-01
   2.9387755e+00   5.9183673e+00  -6.8419355e-01  -8.3533343e-02   2.7984451e-01   5.3075354e-01   7.6741733e-01   4.7994522e-01
   2.9387755e+00   6.1224490e+00  -6.8803377e-01  -7.0334153e-02   2.4881827e-01   5.6971268e-01   7.9072437e-01   4.5313537e-01
   2.9387755e+00   6.3265306e+00  -6.9125231e-01  -5.8656674e-02   2.1899428e-01   6.0980306e-01   8.1265595e-01   4.2499085e-01
   2.9387755e+00   6.5306122e+00  -6.9392363e-01  -4.8432051e-02   1.9071262e-01   6.5095446e-01   8.3315778e-01   3.9600404e-01
   2.9387755e+00   6.7346939e+00  -6.9611830e-01  -3.9575671e-02   1.6426273e-01   6.9309454e-01   8.5220034e-01   3.6667097e-01
   2.9387755e+00   6.9387755e+00  -6.9790234e-01  -3.1989966e-02   1.3987311e-01   7.3615012e-01   8.6977854e-01   3.3747128e-01
   2.9387755e+00   7.1428571e+00  -6.9933665e-01  -2.5567637e-02   1.1770470e-01   7.8004833e-01   8.8591046e-01   3.0884963e-01
   2.9387755e+00   7.3469388e+00  -7.0047657e-01  -2.0195113e-02   9.7848209e-02   8.2471775e-01   9.0063516e-01   2.8119994e-01
   2.9387755e+00   7.5510204e+00  -7.0137168e-01  -1.5756041e-02   8.0325463e-02   8.7008939e-01   9.1400983e-01   2.5485324e-01
   2.9387755e+00   7.7551020e+00  -7.0206576e-01  -1.2134616e-02   6.5094373e-02   9.1609749e-01   9.2610647e-01   2.3006985e-01
   2.9387755e+00   7.9591837e+00  -7.0259686e-01  -9.2185820e-03   5.2057006e-02   9.6268018e-01   9.3700818e-01   2.0703610e-01
   2.9387755e+00   8.1632653e+00  -7.0299757e-01  -6.9017684e-03   4.1069887e-02   1.0097800e+00   9.4680555e-01   1.8586539e-01
   2.9387755e+00   8.3673469e+00  -7.0329535e-01  -5.0860768e-03   3.1955616e-02   1.0573440e+00   9.5559309e-01   1.6660314e-01
   2.9387755e+00   8.5714286e+00  -7.0351301e-01  -3.6828737e-03   2.4514845e-02   1.1053241e+00   9.6346603e-01   1.4923473e-01
   2.9387755e+00   8.7755102e+00  -7.0366917e-01  -2.6137949e-03   1.8537751e-02   1.1536770e+00   9.7051757e-01   1.3369569e-01
   2.9387755e+00   8.9795918e+00  -7.0377880e-01  -1.8110050e-03   1.3814270e-02   1.2023637e+00   9.7683666e-01   1.1988288e-01
   2.9387755e+00   9.1836735e+00  -7.0385373e-01  -1.2169873e-03   1.0142607e-02   1.2513499e+00   9.8250638e-01   1.0766595e-01
   2.9387755e+00   9.3877551e+00  -7.0390316e-01  -7.8395974e-04   7.3357069e-03   1.3006049e+00   9.8760282e-01   9.6898076e-02
   2.9387755e+00   9.5918367e+00  -7.0393414e-01  -4.7301944e-04   5.2256428e-03   1.3501018e+00   9.9219455e-01   8.7425502e-02
   2.9387755e+00   9.7959184e+00  -7.0395196e-01  -2.5311863e-04   3.6660303e-03   1.3998170e+00   9.9634243e-01   7.9095347e-02
   2.9387755e+00   1.0000000e+01  -7.0396055e-01  -9.9964436e-05   2.5327282e-03   1.4497296e+00   1.0000998e+00   7.1761629e-02
   3.0612245e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.2926533e-01   0.0000000e+00   0.0000000e+00   4.1620940e-01
   3.0612245e+00   2.0408163e-01  -4.8853101e-02  -9.5441558e-01   8.9428906e-01   5.2033935e-04   2.0816678e-02   4.1658296e-01
   3.0612245e+00   4.0816327e-01  -9.5468807e-02  -9.1046643e-01   8.6384058e-01   2.0828649e-03   4.1705259e-02   4.1909338e-01
   3.0612245e+00   6.1224490e-01  -1.3992350e-01  -8.6794312e-01   8.3724893e-01   4.6937646e-03   6.2767921e-02   4.2355655e-01
   3.0612245e+00   8.1632653e-01  -1.8228391e-01  -8.2666768e-01   8.1392390e-01   8.3641114e-03   8.4098001e-02   4.2980223e-01
   3.0612245e+00   1.0204082e+00  -2.2260857e-01  -7.8649006e-01   7.9333828e-01   1.3109435e-02   1.0578049e-01   4.3766631e-01
   3.0612245e+00   1.2244898e+00  -2.6094913e-01  -7.4728531e-01   7.7501378e-01   1.8949311e-02   1.2789219e-01   4.4698394e-01
   3.0612245e+00   1.4285714e+00  -2.9735161e-01  -7.0895143e-01   7.5850988e-01   2.5906944e-02   1.5050146e-01   4.5758339e-01
   3.0612245e+00   1.6326531e+00  -3.3185745e-01  -6.7140770e-01   7.4341531e-01   3.4008738e-02   1.7366782e-01   4.6928076e-01
   3.0612245e+00   1.8367347e+00  -3.6450454e-01  -6.3459336e-01   7.2934170e-01   4.3283838e-02   1.9744116e-01   4.8187535e-01
   3.0612245e+00   2.0408163e+00  -3.9532824e-01  -5.9846663e-01   7.1591940e-01   5.3763623e-02   2.2186084e-01   4.9514599e-01
   3.0612245e+00   2.2448980e+00  -4.2436227e-01  -5.6300376e-01   7.0279508e-01   6.5481154e-02   2.4695459e-01   5.0884840e-01
   3.0612245e+00   2.4489796e+00  -4.5163958e-01  -5.2819831e-01   6.8963121e-01   7.8470562e-02   2.7273731e-01   5.2271370e-01
   3.0612245e+00   2.6530612e+00  -4.7719322e-01  -4.9406027e-01   6.7610724e-01   9.2766379e-02   2.9920984e-01   5.3644843e-01
   3.0612245e+00   2.8571429e+00  -5.0105716e-01  -4.6061519e-01   6.6192225e-01   1.0840280e-01   3.2635777e-01   5.4973608e-01
   3.0612245e+00   3.0612245e+00  -5.2326696e-01  -4.2790306e-01   6.4679912e-01   1.2541290e-01   3.5415036e-01   5.6224045e-01
   3.0612245e+00   3.2653061e+00  -5.4386056e-01  -3.9597704e-01   6.3048984e-01   1.4382778e-01   3.8253968e-01   5.7361101e-01
   3.0612245e+00   3.4693878e+00  -5.6287885e-01  -3.6490181e-01   6.1278168e-01   1.6367572e-01   4.1146010e-01   5.8349004e-01
   3.0612245e+00   3.6734694e+00  -5.8036616e-01  -3.3475164e-01   5.9350396e-01   1.8498125e-01   4.4082810e-01   5.9152181e-01
   3.0612245e+00   3.8775510e+00  -5.9637079e-01  -3.0560813e-01   5.7253484e-01   2.0776430e-01   4.7054269e-01   5.9736334e-01
   3.0612245e+00   4.0816327e+00  -6.1094520e-01  -2.7755763e-01   5.4980766e-01   2.3203934e-01   5.0048632e-01   6.0069654e-01
   3.0612245e+00   4.2857143e+00  -6.2414624e-01  -2.5068827e-01   5.2531627e-01   2.5781454e-01   5.3052644e-01   6.0124110e-01
   3.0612245e+00   4.4897959e+00  -6.3603516e-01  -2.2508692e-01   4.9911878e-01   2.8509116e-01   5.6051774e-01   5.9876757e-01
   3.0612245e+00   4.6938776e+00  -6.4667744e-01  -2.0083587e-01   4.7133917e-01   3.1386291e-01   5.9030500e-01   5.9310976e-01
   3.0612245e+00   4.8979592e+00  -6.5614250e-01  -1.7800959e-01   4.4216623e-01   3.4411557e-01   6.1972653e-01   5.8417564e-01
   3.0612245e+00   5.1020408e+00  -6.6450320e-01  -1.5667155e-01   4.1184965e-01   3.7582673e-01   6.4861810e-01   5.7195580e-01
   3.0612245e+00   5.3061224e+00  -6.7183528e-01  -1.3687136e-01   3.8069301e-01   4.0896583e-01   6.7681720e-01   5.5652879e-01
   3.0612245e+00   5.5102041e+00  -6.7821653e-01  -1.1864234e-01   3.4904371e-01   4.4349430e-01   7.0416753e-01   5.3806251e-01
   3.0612245e+00   5.7142857e+00  -6.8372595e-01  -1.0199960e-01   3.1728038e-01   4.7936601e-01   7.3052336e-01   5.1681126e-01
   3.0612245e+00   5.9183673e+00  -6.8844284e-01  -8.6938840e-02   2.8579810e-01   5.1652788e-01   7.5575367e-01   4.9310831e-01
   3.0612245e+00   6.1224490e+00  -6.9244579e-01  -7.3435987e-02   2.5499235e-01   5.5492074e-01   7.7974588e-01   4.6735426e-01
   3.0612245e+00   6.3265306e+00  -6.9581167e-01  -6.1447533e-02   2.2524273e-01   5.9448032e-01   8.0240878e-01   4.4000152e-01
   3.0612245e+00   6.5306122e+00  -6.9861474e-01  -5.0911744e-02   1.9689728e-01   6.3513835e-01   8.2367467e-01   4.1153601e-01
   3.0612245e+00   6.7346939e+00  -7.0092573e-01  -4.1750598e-02   1.7025861e-01   6.7682381e-01   8.4350057e-01   3.8245706e-01
   3.0612245e+00   6.9387755e+00  -7.0281115e-01  -3.3872347e-02   1.4557270e-01   7.1946413e-01   8.6186833e-01   3.5325700e-01
   3.0612245e+00   7.1428571e+00  -7.0433261e-01  -2.7174553e-02   1.2302106e-01   7.6298647e-01   8.7878380e-01   3.2440153e-01
   3.0612245e+00   7.3469388e+00  -7.0554642e-01  -2.1547432e-02   1.0271675e-01   8.0731881e-01   8.9427507e-01   2.9631253e-01
   3.0612245e+00   7.5510204e+00  -7.0650327e-01  -1.6877284e-02   8.4704328e-02   8.5239108e-01   9.0838988e-01   2.6935400e-01
   3.0612245e+00   7.7551020e+00  -7.0724815e-01  -1.3049841e-02   6.8963540e-02   8.9813598e-01   9.2119248e-01   2.4382224e-01
   3.0612245e+00   7.9591837e+00  -7.0782039e-01  -9.9533362e-03   5.5416283e-02   9.4448980e-01   9.3276011e-01   2.1994047e-01
   3.0612245e+00   8.1632653e+00  -7.0825385e-01  -7.4811699e-03   4.3936038e-02   9.9139292e-01   9.4317929e-01   1.9785789e-01
   3.0612245e+00   8.3673469e+00  -7.0857722e-01  -5.5340510e-03   3.4358928e-02   1.0387902e+00   9.5254217e-01   1.7765302e-01
   3.0612245e+00   8.5714286e+00  -7.0881446e-01  -4.0215702e-03   2.6495455e-02   1.0866312e+00   9.6094320e-01   1.5934030e-01
   3.0612245e+00   8.7755102e+00  -7.0898525e-01  -2.8631871e-03   2.0142018e-02   1.1348701e+00   9.6847612e-01   1.4287945e-01
   3.0612245e+00   8.9795918e+00  -7.0910548e-01  -1.9886643e-03   1.5091447e-02   1.1834659e+00   9.7523151e-01   1.2818624e-01
   3.0612245e+00   9.1836735e+00  -7.0918782e-01  -1.3380132e-03   1.1141984e-02   1.2323818e+00   9.8129488e-01   1.1514393e-01
   3.0612245e+00   9.3877551e+00  -7.0924215e-01  -8.6103667e-04   8.1043486e-03   1.2815853e+00   9.8674532e-01   1.0361438e-01
   3.0612245e+00   9.5918367e+00  -7.0927611e-01  -5.1657201e-04   5.8067516e-03   1.3310474e+00   9.9165468e-01   9.3448153e-02
   3.0612245e+00   9.7959184e+00  -7.0929545e-01  -2.7153280e-04   4.0979157e-03   1.3807429e+00   9.9608727e-01   8.4493104e-02
   3.0612245e+00   1.0000000e+01  -7.0930447e-01  -9.9846332e-05   2.8483170e-03   1.4306492e+00   1.0000999e+00   7.6601228e-02
   3.1836735e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.2955159e-01   0.0000000e+00   0.0000000e+00   3.9898341e-01
   3.1836735e+00   2.0408163e-01  -4.8853328e-02  -9.5443623e-01   8.9318734e-01   4.9880660e-04   1.9955358e-02   3.9935568e-01
   3.1836735e+00   4.0816327e-01  -9.5471952e-02  -9.1057257e-01   8.6153135e-01   1.9967307e-03   3.9982486e-02   4.0186190e-01
   3.1836735e+00   6.1224490e-01  -1.3993528e-01  -8.6819103e-01   8.3389379e-01   4.4999539e-03   6.0183658e-02   4.0632777e-01
   3.1836735e+00   8.1632653e-01  -1.8231266e-01  -8.2710594e-01   8.0967076e-01   8.0195605e-03   8.0652826e-02   4.1259392e-01
   3.1836735e+00   1.0204082e+00  -2.2266486e-01  -7.8716008e-01   7.8832557e-01   1.2571136e-02   1.0147617e-01   4.2050816e-01
   3.1836735e+00   1.2244898e+00  -2.6104546e-01  -7.4822174e-01   7.6937384e-01   1.8174387e-02   1.2273227e-01   4.2991859e-01
   3.1836735e+00   1.4285714e+00  -2.9750202e-01  -7.1018240e-01   7.5237162e-01   2.4852754e-02   1.4449200e-01   4.4066734e-01
   3.1836735e+00   1.6326531e+00  -3.3207723e-01  -6.7295493e-01   7.3690622e-01   3.2633022e-02   1.6681804e-01   4.5258510e-01
   3.1836735e+00   1.8367347e+00  -3.6480993e-01  -6.3647220e-01   7.2258924e-01   4.1544890e-02   1.8976422e-01   4.6548626e-01
   3.1836735e+00   2.0408163e+00  -3.9573606e-01  -6.0068603e-01   7.0905175e-01   5.1620511e-02   2.1337459e-01   4.7916491e-01
   3.1836735e+00   2.2448980e+00  -4.2488964e-01  -5.6556626e-01   6.9594133e-01   6.2893969e-02   2.3768232e-01   4.9339166e-01
   3.1836735e+00   2.4489796e+00  -4.5230358e-01  -5.3109995e-01   6.8292097e-01   7.5400714e-02   2.6270848e-01   5.0791174e-01
   3.1836735e+00   2.6530612e+00  -4.7801058e-01  -4.9729065e-01   6.6966955e-01   8.9176918e-02   2.8846076e-01   5.2244422e-01
   3.1836735e+00   2.8571429e+00  -5.0204391e-01  -4.6415748e-01   6.5588404e-01   1.0425877e-01   3.1493214e-01   5.3668291e-01
   3.1836735e+00   3.0612245e+00  -5.2443816e-01  -4.3173421e-01   6.4128303e-01   1.2068173e-01   3.4209975e-01   5.5029891e-01
   3.1836735e+00   3.2653061e+00  -5.4522995e-01  -4.0006802e-01   6.2561162e-01   1.3847969e-01   3.6992379e-01   5.6294513e-01
   3.1836735e+00   3.4693878e+00  -5.6445857e-01  -3.6921804e-01   6.0864722e-01   1.5768409e-01   3.9834678e-01   5.7426267e-01
   3.1836735e+00   3.6734694e+00  -5.8216652e-01  -3.3925358e-01   5.9020602e-01   1.7832309e-01   4.2729323e-01   5.8388932e-01
   3.1836735e+00   3.8775510e+00  -5.9839998e-01  -3.1025200e-01   5.7014978e-01   2.0042058e-01   4.5666965e-01   5.9146974e-01
   3.1836735e+00   4.0816327e+00  -6.1320915e-01  -2.8229629e-01   5.4839227e-01   2.2399537e-01   4.8636524e-01   5.9666731e-01
   3.1836735e+00   4.2857143e+00  -6.2664847e-01  -2.5547234e-01   5.2490498e-01   2.4906031e-01   5.1625313e-01   5.9917694e-01
   3.1836735e+00   4.4897959e+00  -6.3877668e-01  -2.2986588e-01   4.9972139e-01   2.7562154e-01   5.4619228e-01   5.9873848e-01
   3.1836735e+00   4.6938776e+00  -6.4965673e-01  -2.0555938e-01   4.7293943e-01   3.0367785e-01   5.7603008e-01   5.9514977e-01
   3.1836735e+00   4.8979592e+00  -6.5935555e-01  -1.8262878e-01   4.4472143e-01   3.3322017e-01   6.0560554e-01   5.8827858e-01
   3.1836735e+00   5.1020408e+00  -6.6794364e-01  -1.6114034e-01   4.1529129e-01   3.6423127e-01   6.3475303e-01   5.7807254e-01
   3.1836735e+00   5.3061224e+00  -6.7549452e-01  -1.4114771e-01   3.8492869e-01   3.9668557e-01   6.6330650e-01   5.6456618e-01
   3.1836735e+00   5.5102041e+00  -6.8208399e-01  -1.2268935e-01   3.5396031e-01   4.3054931e-01   6.9110388e-01   5.4788427e-01
   3.1836735e+00   5.7142857e+00  -6.8778937e-01  -1.0578646e-01   3.2274817e-01   4.6578080e-01   7.1799161e-01   5.2824101e-01
   3.1836735e+00   5.9183673e+00  -6.9268859e-01  -9.0441550e-02   2.9167590e-01   5.0233097e-01   7.4382897e-01   5.0593457e-01
   3.1836735e+00   6.1224490e+00  -6.9685920e-01  -7.6637751e-02   2.6113324e-01   5.4014413e-01   7.6849204e-01   4.8133732e-01
   3.1836735e+00   6.3265306e+00  -7.0037744e-01  -6.4338916e-02   2.3150003e-01   5.7915888e-01   7.9187712e-01   4.5488177e-01
   3.1836735e+00   6.5306122e+00  -7.0331725e-01  -5.3490509e-02   2.0313045e-01   6.1930920e-01   8.1390323e-01   4.2704334e-01
   3.1836735e+00   6.7346939e+00  -7.0574945e-01  -4.4021257e-02   1.7633868e-01   6.6052562e-01   8.3451383e-01   3.9832072e-01
   3.1836735e+00   6.9387755e+00  -7.0774091e-01  -3.5845466e-02   1.5138683e-01   7.0273649e-01   8.5367744e-01   3.6921521e-01
   3.1836735e+00   7.1428571e+00  -7.0935391e-01  -2.8865853e-02   1.2847604e-01   7.4586917e-01   8.7138726e-01   3.4021045e-01
   3.1836735e+00   7.3469388e+00  -7.1064564e-01  -2.2976747e-02   1.0774118e-01   7.8985130e-01   8.8765979e-01   3.1175380e-01
   3.1836735e+00   7.5510204e+00  -7.1166788e-01  -1.8067447e-02   8.9249458e-02   8.3461186e-01   9.0253265e-01   2.8424065e-01
   3.1836735e+00   7.7551020e+00  -7.1246680e-01  -1.4025556e-02   7.3002766e-02   8.8008221e-01   9.1606163e-01   2.5800252e-01
   3.1836735e+00   7.9591837e+00  -7.1308300e-01  -1.0740116e-02   5.8943481e-02   9.2619686e-01   9.2831729e-01   2.3329956e-01
   3.1836735e+00   8.1632653e+00  -7.1355161e-01  -8.1043687e-03   4.6962951e-02   9.7289415e-01   9.3938136e-01   2.1031766e-01
   3.1836735e+00   8.3673469e+00  -7.1390256e-01  -6.0180558e-03   3.6911904e-02   1.0201167e+00   9.4934296e-01   1.8916984e-01
   3.1836735e+00   8.5714286e+00  -7.1416100e-01  -4.3891598e-03   2.8611839e-02   1.0678117e+00   9.5829517e-01   1.6990156e-01
   3.1836735e+00   8.7755102e+00  -7.1434769e-01  -3.1350751e-03   2.1866494e-02   1.1159310e+00   9.6633177e-01   1.5249885e-01
   3.1836735e+00   8.9795918e+00  -7.1447951e-01  -2.1832204e-03   1.6472612e-02   1.1644312e+00   9.7354458e-01   1.3689865e-01
   3.1836735e+00   9.1836735e+00  -7.1456998e-01  -1.4711449e-03   1.2229336e-02   1.2132733e+00   9.8002128e-01   1.2300001e-01
   3.1836735e+00   9.3877551e+00  -7.1462972e-01  -9.4620889e-04   8.9458299e-03   1.2624225e+00   9.8584376e-01   1.1067542e-01
   3.1836735e+00   9.5918367e+00  -7.1466697e-01  -5.6493310e-04   6.4469191e-03   1.3118481e+00   9.9108713e-01   9.9781474e-02
   3.1836735e+00   9.7959184e+00  -7.1468800e-01  -2.9211685e-04   4.5767206e-03   1.3615228e+00   9.9581910e-01   9.0168115e-02
   3.1836735e+00   1.0000000e+01  -7.1469751e-01  -9.9821810e-05   3.2004500e-03   1.4114226e+00   1.0000999e+00   8.1686315e-02
   3.3061224e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.2995410e-01   0.0000000e+00   0.0000000e+00   3.8213359e-01
   3.3061224e+00   2.0408163e-01  -4.8853410e-02  -9.5445107e-01   8.9220198e-01   4.7774389e-04   1.9112832e-02   3.8250372e-01
   3.3061224e+00   4.0816327e-01  -9.5474515e-02  -9.1066707e-01   8.5933859e-01   1.9124730e-03   3.8297126e-02   3.8499961e-01
   3.3061224e+00   6.1224490e-01  -1.3994575e-01  -8.6842150e-01   8.3065436e-01   4.3103472e-03   5.7654984e-02   3.8945651e-01
   3.3061224e+00   8.1632653e-01  -1.8233908e-01  -8.2752102e-01   8.0553096e-01   7.6824327e-03   7.7280686e-02   3.9572563e-01
   3.3061224e+00   1.0204082e+00  -2.2271753e-01  -7.8780136e-01   7.8342165e-01   1.2044328e-02   9.7261295e-02   4.0366641e-01
   3.3061224e+00   1.2244898e+00  -2.6113659e-01  -7.4912418e-01   7.6383543e-01   1.7415809e-02   1.1767689e-01   4.1313959e-01
   3.3061224e+00   1.4285714e+00  -2.9764541e-01  -7.1137455e-01   7.4632457e-01   2.3820480e-02   1.3860048e-01   4.2400092e-01
   3.3061224e+00   1.6326531e+00  -3.3228795e-01  -6.7445910e-01   7.3047466e-01   3.1285412e-02   1.6009761e-01   4.3609556e-01
   3.3061224e+00   1.8367347e+00  -3.6510400e-01  -6.3830453e-01   7.1589714e-01   3.9840753e-02   1.8222569e-01   4.4925299e-01
   3.3061224e+00   2.0408163e+00  -3.9613018e-01  -6.0285642e-01   7.0222382e-01   4.9519300e-02   2.0503312e-01   4.6328270e-01
   3.3061224e+00   2.2448980e+00  -4.2540081e-01  -5.6807835e-01   6.8910337e-01   6.0356022e-02   2.2855820e-01   4.7797064e-01
   3.3061224e+00   2.4489796e+00  -4.5294886e-01  -5.3395107e-01   6.7619960e-01   7.2387526e-02   2.5282787e-01   4.9307675e-01
   3.3061224e+00   2.6530612e+00  -4.7880672e-01  -5.0047179e-01   6.6319139e-01   8.5651454e-02   2.7785640e-01   5.0833361e-01
   3.3061224e+00   2.8571429e+00  -5.0300705e-01  -4.6765335e-01   6.4977425e-01   1.0018582e-01   3.0364400e-01   5.2344661e-01
   3.3061224e+00   3.0612245e+00  -5.2558353e-01  -4.3552332e-01   6.3566339e-01   1.1602825e-01   3.3017550e-01   5.3809574e-01
   3.3061224e+00   3.2653061e+00  -5.4657155e-01  -4.0412294e-01   6.2059804e-01   1.3321523e-01   3.5741919e-01   5.5193924e-01
   3.3061224e+00   3.4693878e+00  -5.6600888e-01  -3.7350575e-01   6.0434689e-01   1.5178122e-01   3.8532585e-01   5.6461926e-01
   3.3061224e+00   3.6734694e+00  -5.8393625e-01  -3.4373599e-01   5.8671429e-01   1.7175775e-01   4.1382814e-01   5.7576951e-01
   3.3061224e+00   3.8775510e+00  -6.0039782e-01  -3.1488664e-01   5.6754685e-01   1.9317253e-01   4.4284039e-01   5.8502487e-01
   3.3061224e+00   4.0816327e+00  -6.1544158e-01  -2.8703713e-01   5.4674001e-01   2.1604856e-01   4.7225900e-01   5.9203279e-01
   3.3061224e+00   4.2857143e+00  -6.2911959e-01  -2.6027077e-01   5.2424398e-01   2.4040319e-01   5.0196332e-01   5.9646594e-01
   3.3061224e+00   4.4897959e+00  -6.4148811e-01  -2.3467185e-01   5.0006856e-01   2.6624738e-01   5.3181726e-01   5.9803573e-01
   3.3061224e+00   4.6938776e+00  -6.5260760e-01  -2.1032264e-01   4.7428626e-01   2.9358492e-01   5.6167161e-01   5.9650588e-01
   3.3061224e+00   4.8979592e+00  -6.6254249e-01  -1.8730016e-01   4.4703324e-01   3.2241189e-01   5.9136694e-01   5.9170531e-01
   3.3061224e+00   5.1020408e+00  -6.7136088e-01  -1.6567306e-01   4.1850754e-01   3.5271620e-01   6.2073716e-01   5.8353933e-01
   3.3061224e+00   5.3061224e+00  -6.7913401e-01  -1.4549864e-01   3.8896447e-01   3.8447737e-01   6.4961358e-01   5.7199828e-01
   3.3061224e+00   5.5102041e+00  -6.8593567e-01  -1.2682015e-01   3.5870901e-01   4.1766654e-01   6.7782927e-01   5.5716286e-01
   3.3061224e+00   5.7142857e+00  -6.9184140e-01  -1.0966458e-01   3.2808538e-01   4.5224661e-01   7.0522366e-01   5.3920529e-01
   3.3061224e+00   5.9183673e+00  -6.9692766e-01  -9.4041021e-02   2.9746411e-01   4.8817272e-01   7.3164704e-01   5.1838604e-01
   3.3061224e+00   6.1224490e+00  -7.0127087e-01  -7.9939676e-02   2.6722743e-01   5.2539289e-01   7.5696475e-01   4.9504592e-01
   3.3061224e+00   6.3265306e+00  -7.0494651e-01  -6.7331710e-02   2.3775353e-01   5.6384884e-01   7.8106094e-01   4.6959379e-01
   3.3061224e+00   6.5306122e+00  -7.0802813e-01  -5.6169831e-02   2.0940086e-01   6.0347706e-01   8.0384158e-01   4.4249050e-01
   3.3061224e+00   6.7346939e+00  -7.1058650e-01  -4.6389654e-02   1.8249345e-01   6.4420992e-01   8.2523656e-01   4.1422997e-01
   3.3061224e+00   6.9387755e+00  -7.1268877e-01  -3.7911751e-02   1.5730813e-01   6.8597689e-01   8.4520084e-01   3.8531865e-01
   3.3061224e+00   7.1428571e+00  -7.1439782e-01  -3.0644274e-02   1.3406458e-01   7.2870585e-01   8.6371457e-01   3.5625468e-01
   3.3061224e+00   7.3469388e+00  -7.1577166e-01  -2.4485988e-02   1.1291882e-01   7.7232428e-01   8.8078214e-01   3.2750819e-01
   3.3061224e+00   7.5510204e+00  -7.1686308e-01  -1.9329534e-02   9.3960450e-02   8.1676045e-01   8.9643036e-01   2.9950396e-01
   3.3061224e+00   7.7551020e+00  -7.1771944e-01  -1.5064736e-02   7.7213721e-02   8.6194449e-01   9.1070580e-01   2.7260766e-01
   3.3061224e+00   7.9591837e+00  -7.1838255e-01  -1.1581764e-02   6.2642044e-02   9.0780926e-01   9.2367161e-01   2.4711618e-01
   3.3061224e+00   8.1632653e+00  -7.1888883e-01  -8.7739992e-03   5.0155485e-02   9.5429115e-01   9.3540392e-01   2.2325265e-01
   3.3061224e+00   8.3673469e+00  -7.1926948e-01  -6.5404553e-03   3.9620423e-02   1.0013306e+00   9.4598814e-01   2.0116592e-01
   3.3061224e+00   8.5714286e+00  -7.1955085e-01  -4.7876956e-03   3.0870495e-02   1.0488724e+00   9.5551531e-01   1.8093419e-01
   3.3061224e+00   8.7755102e+00  -7.1975482e-01  -3.4311798e-03   2.3717932e-02   1.0968661e+00   9.6407873e-01   1.6257201e-01
   3.3061224e+00   8.9795918e+00  -7.1989929e-01  -2.3960571e-03   1.7964451e-02   1.1452659e+00   9.7177103e-01   1.4603971e-01
   3.3061224e+00   9.1836735e+00  -7.1999867e-01  -1.6174399e-03   1.3411018e-02   1.1940303e+00   9.7868172e-01   1.3125439e-01
   3.3061224e+00   9.3877551e+00  -7.2006437e-01  -1.0402288e-03   9.8659888e-03   1.2431225e+00   9.8489532e-01   1.1810130e-01
   3.3061224e+00   9.5918367e+00  -7.2010527e-01  -6.1857918e-04   7.1513444e-03   1.2925096e+00   9.9049004e-01   1.0644486e-01
   3.3061224e+00   9.7959184e+00  -7.2012818e-01  -3.1510486e-04   5.1069460e-03   1.3421624e+00   9.9553702e-01   9.6138622e-02
   3.3061224e+00   1.0000000e+01  -7.2013823e-01  -9.9917908e-05   3.5929224e-03   1.3920553e+00   1.0001000e+00   8.7033691e-02
   3.4285714e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3047492e-01   0.0000000e+00   0.0000000e+00   3.6566560e-01
   3.4285714e+00   2.0408163e-01  -4.8853344e-02  -9.5445999e-01   8.9133504e-01   4.5715829e-04   1.8289384e-02   3.6603277e-01
   3.4285714e+00   4.0816327e-01  -9.5476487e-02  -9.1074973e-01   8.5726446e-01   1.8301203e-03   3.6649756e-02   3.6851251e-01
   3.4285714e+00   6.1224490e-01  -1.3995489e-01  -8.6863421e-01   8.2753298e-01   4.1250095e-03   5.5182789e-02   3.7294936e-01
   3.4285714e+00   8.1632653e-01  -1.8236313e-01  -8.2791249e-01   8.0150715e-01   7.3528464e-03   7.3982822e-02   3.7920479e-01
   3.4285714e+00   1.0204082e+00  -2.2276651e-01  -7.8841333e-01   7.7862950e-01   1.1529199e-02   9.3137513e-02   3.8714954e-01
   3.4285714e+00   1.2244898e+00  -2.6122243e-01  -7.4999186e-01   7.5840198e-01   1.6673860e-02   1.1272813e-01   3.9665666e-01
   3.4285714e+00   1.4285714e+00  -2.9778164e-01  -7.1252694e-01   7.4037262e-01   2.2810522e-02   1.3282952e-01   4.0759527e-01
   3.4285714e+00   1.6326531e+00  -3.3248941e-01  -6.7591910e-01   7.2412505e-01   2.9966454e-02   1.5350972e-01   4.1982480e-01
   3.4285714e+00   1.8367347e+00  -3.6538651e-01  -6.4008899e-01   7.0927038e-01   3.8172148e-02   1.7482943e-01   4.3318973e-01
   3.4285714e+00   2.0408163e+00  -3.9651026e-01  -6.0497617e-01   6.9544114e-01   4.7460925e-02   1.9684104e-01   4.4751507e-01
   3.4285714e+00   2.2448980e+00  -4.2589538e-01  -5.7053811e-01   6.8228721e-01   5.7868499e-02   2.1958766e-01   4.6260239e-01
   3.4285714e+00   2.4489796e+00  -4.5357490e-01  -5.3674943e-01   6.6947352e-01   6.9432480e-02   2.4310180e-01   4.7822690e-01
   3.4285714e+00   2.6530612e+00  -4.7958099e-01  -5.0360114e-01   6.5667941e-01   8.2191812e-02   2.6740403e-01   4.9413552e-01
   3.4285714e+00   2.8571429e+00  -5.0394579e-01  -4.7109988e-01   6.4359960e-01   9.6186136e-02   2.9250156e-01   5.1004639e-01
   3.4285714e+00   3.0612245e+00  -5.2670212e-01  -4.3926714e-01   6.2994675e-01   1.1145509e-01   3.1838678e-01   5.2564984e-01
   3.4285714e+00   3.2653061e+00  -5.4788424e-01  -4.0813823e-01   6.1545521e-01   1.2803755e-01   3.4503600e-01   5.4061129e-01
   3.4285714e+00   3.4693878e+00  -5.6752848e-01  -3.7776109e-01   5.9988608e-01   1.4597074e-01   3.7240826e-01   5.5457602e-01
   3.4285714e+00   3.6734694e+00  -5.8567386e-01  -3.4819481e-01   5.8303309e-01   1.6528944e-01   4.0044452e-01   5.6717605e-01
   3.4285714e+00   3.8775510e+00  -6.0236261e-01  -3.1950781e-01   5.6472899e-01   1.8602497e-01   4.2906722e-01   5.7803904e-01
   3.4285714e+00   4.0816327e+00  -6.1764056e-01  -2.9177578e-01   5.4485212e-01   2.0820433e-01   4.5818031e-01   5.8679914e-01
   3.4285714e+00   4.2857143e+00  -6.3155745e-01  -2.6507917e-01   5.2333260e-01   2.3184927e-01   4.8766989e-01   5.9310937e-01
   3.4285714e+00   4.4897959e+00  -6.4416711e-01  -2.3950054e-01   5.0015749e-01   2.5697542e-01   5.1740550e-01   5.9665511e-01
   3.4285714e+00   4.6938776e+00  -6.5552750e-01  -2.1512156e-01   4.7537466e-01   2.8359151e-01   5.4724206e-01   5.9716806e-01
   3.4285714e+00   4.8979592e+00  -6.6570056e-01  -1.9201994e-01   4.4909448e-01   3.1169869e-01   5.7702256e-01   5.9443981e-01
   3.4285714e+00   5.1020408e+00  -6.7475196e-01  -1.7026633e-01   4.2148915e-01   3.4129006e-01   6.0658137e-01   5.8833426e-01
   3.4285714e+00   5.3061224e+00  -6.8275067e-01  -1.4992127e-01   3.9278926e-01   3.7235029e-01   6.3574807e-01   5.7879774e-01
   3.4285714e+00   5.5102041e+00  -6.8976836e-01  -1.3103245e-01   3.6327731e-01   4.0485549e-01   6.6435184e-01   5.6586616e-01
   3.4285714e+00   5.7142857e+00  -6.9587873e-01  -1.1363233e-01   3.3327848e-01   4.3877331e-01   6.9222595e-01   5.4966821e-01
   3.4285714e+00   5.9183673e+00  -7.0115666e-01  -9.7736312e-02   3.0314877e-01   4.7406329e-01   7.1921247e-01   5.3042426e-01
   3.4285714e+00   6.1224490e+00  -7.0567737e-01  -8.3341519e-02   2.7326108e-01   5.1067735e-01   7.4516662e-01   5.0844047e-01
   3.4285714e+00   6.3265306e+00  -7.0951546e-01  -7.0426350e-02   2.4399007e-01   5.4856062e-01   7.6996091e-01   4.8409832e-01
   3.4285714e+00   6.5306122e+00  -7.1274399e-01  -5.8950774e-02   2.1569660e-01   5.8765234e-01   7.9348847e-01   4.5784004e-01
   3.4285714e+00   6.7346939e+00  -7.1543356e-01  -4.8857403e-02   1.8871274e-01   6.2788697e-01   8.1566570e-01   4.3015063e-01
   3.4285714e+00   6.9387755e+00  -7.1765153e-01  -4.0073274e-02   1.6332850e-01   6.6919544e-01   8.3643388e-01   4.0153762e-01
   3.4285714e+00   7.1428571e+00  -7.1946125e-01  -3.2512236e-02   1.3978088e-01   7.1150635e-01   8.5575973e-01   3.7251000e-01
   3.4285714e+00   7.3469388e+00  -7.2092150e-01  -2.6077805e-02   1.1824625e-01   7.5474727e-01   8.7363505e-01   3.4355759e-01
   3.4285714e+00   7.5510204e+00  -7.2208605e-01  -2.0666307e-02   9.8836261e-02   7.9884597e-01   8.9007518e-01   3.1513232e-01
   3.4285714e+00   7.7551020e+00  -7.2300335e-01  -1.6170136e-02   8.1597553e-02   8.4373152e-01   9.0511675e-01   2.8763253e-01
   3.4285714e+00   7.9591837e+00  -7.2371647e-01  -1.2480933e-02   6.6515032e-02   8.8933530e-01   9.1881472e-01   2.6139135e-01
   3.4285714e+00   8.1632653e+00  -7.2426309e-01  -9.4925187e-03   5.3518259e-02   9.3559182e-01   9.3123884e-01   2.3666946e-01
   3.4285714e+00   8.3673469e+00  -7.2467568e-01  -7.1034455e-03   4.2490267e-02   9.8243937e-01   9.4247003e-01   2.1365261e-01
   3.4285714e+00   8.5714286e+00  -7.2498181e-01  -5.2190641e-03   3.3277966e-02   1.0298205e+00   9.5259662e-01   1.9245341e-01
   3.4285714e+00   8.7755102e+00  -7.2520452e-01  -3.7530501e-03   2.5703242e-02   1.0776822e+00   9.6171084e-01   1.7311695e-01
   3.4285714e+00   8.9795918e+00  -7.2536277e-01  -2.6283764e-03   1.9573897e-02   1.1259763e+00   9.6990563e-01   1.5562928e-01
   3.4285714e+00   9.1836735e+00  -7.2547190e-01  -1.7777591e-03   1.4693705e-02   1.1746591e+00   9.7727200e-01   1.3992787e-01
   3.4285714e+00   9.3877551e+00  -7.2554413e-01  -1.1436351e-03   1.0871024e-02   1.2236912e+00   9.8389682e-01   1.2591292e-01
   3.4285714e+00   9.5918367e+00  -7.2558904e-01  -6.7775435e-04   7.9256038e-03   1.2730378e+00   9.8986129e-01   1.1345867e-01
   3.4285714e+00   9.7959184e+00  -7.2561402e-01  -3.4047980e-04   5.6934661e-03   1.3226677e+00   9.9523989e-01   1.0242394e-01
   3.4285714e+00   1.0000000e+01  -7.2562468e-01  -9.9892298e-05   4.0298831e-03   1.3725533e+00   1.0000999e+00   9.2661270e-02
   3.5510204e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3111592e-01   0.0000000e+00   0.0000000e+00   3.4958498e-01
   3.5510204e+00   2.0408163e-01  -4.8853127e-02  -9.5446290e-01   8.9058840e-01   4.3705676e-04   1.7485291e-02   3.4994842e-01
   3.5510204e+00   4.0816327e-01  -9.5477857e-02  -9.1082035e-01   8.5531094e-01   1.7497005e-03   3.5040942e-02   3.5240652e-01
   3.5510204e+00   6.1224490e-01  -1.3996267e-01  -8.6882886e-01   8.2453184e-01   3.9440048e-03   5.2767950e-02   3.5681284e-01
   3.5510204e+00   8.1632653e-01  -1.8238478e-01  -8.2827992e-01   7.9760176e-01   7.0309178e-03   7.0760456e-02   3.6303878e-01
   3.5510204e+00   1.0204082e+00  -2.2281174e-01  -7.8899543e-01   7.7395194e-01   1.1025938e-02   8.9106442e-02   3.7096600e-01
   3.5510204e+00   1.2244898e+00  -2.6130288e-01  -7.5082411e-01   7.5307672e-01   1.5948819e-02   1.0788807e-01   3.8047955e-01
   3.5510204e+00   1.4285714e+00  -2.9791058e-01  -7.1363872e-01   7.3451952e-01   2.1823275e-02   1.2718170e-01   3.9146160e-01
   3.5510204e+00   1.6326531e+00  -3.3268142e-01  -6.7733384e-01   7.1786170e-01   2.8676689e-02   1.4705759e-01   4.0378558e-01
   3.5510204e+00   1.8367347e+00  -3.6565722e-01  -6.4182428e-01   7.0271383e-01   3.6539794e-02   1.6757932e-01   4.1731088e-01
   3.5510204e+00   2.0408163e+00  -3.9687600e-01  -6.0704371e-01   6.8870914e-01   4.5446316e-02   1.8880301e-01   4.3187801e-01
   3.5510204e+00   2.2448980e+00  -4.2637293e-01  -5.7294371e-01   6.7549881e-01   5.5432582e-02   2.1077619e-01   4.4730438e-01
   3.5510204e+00   2.4489796e+00  -4.5418119e-01  -5.3949289e-01   6.6274913e-01   6.6537054e-02   2.3353666e-01   4.6338092e-01
   3.5510204e+00   2.6530612e+00  -4.8033279e-01  -5.0667621e-01   6.5014032e-01   7.8799809e-02   2.5711099e-01   4.7986963e-01
   3.5510204e+00   2.8571429e+00  -5.0485939e-01  -4.7449427e-01   6.3736694e-01   9.2261947e-02   2.8151315e-01   4.9650240e-01
   3.5510204e+00   3.0612245e+00  -5.2779306e-01  -4.4296253e-01   6.2413985e-01   1.0696492e-01   3.0674294e-01   5.1298130e-01
   3.5510204e+00   3.2653061e+00  -5.4916697e-01  -4.1211042e-01   6.1018949e-01   1.2294977e-01   3.3278453e-01   5.2898062e-01
   3.5510204e+00   3.4693878e+00  -5.6901613e-01  -3.8198028e-01   5.9527048e-01   1.4025635e-01   3.5960526e-01   5.4415078e-01
   3.5510204e+00   3.6734694e+00  -5.8737793e-01  -3.5262597e-01   5.7916711e-01   1.5892244e-01   3.8715448e-01   5.5812444e-01
   3.5510204e+00   3.8775510e+00  -6.0429272e-01  -3.2411125e-01   5.6169955e-01   1.7898279e-01   4.1536293e-01   5.7052457e-01
   3.5510204e+00   4.0816327e+00  -6.1980425e-01  -2.9650785e-01   5.4273034e-01   2.0046825e-01   4.4414248e-01   5.8097468e-01
   3.5510204e+00   4.2857143e+00  -6.3395999e-01  -2.6989313e-01   5.2217065e-01   2.2340478e-01   4.7338648e-01   5.8911078e-01
   3.5510204e+00   4.4897959e+00  -6.4681138e-01  -2.4434758e-01   4.9998590e-01   2.4781256e-01   5.0297066e-01   5.9459477e-01
   3.5510204e+00   4.6938776e+00  -6.5841391e-01  -2.1995194e-01   4.7620009e-01   2.7370518e-01   5.3275485e-01   5.9712853e-01
   3.5510204e+00   4.8979592e+00  -6.6882704e-01  -1.9678423e-01   4.5089833e-01   3.0108882e-01   5.6258529e-01   5.9646815e-01
   3.5510204e+00   5.1020408e+00  -6.7811401e-01  -1.7491665e-01   4.2422717e-01   3.2996173e-01   5.9229767e-01   5.9243729e-01
   3.5510204e+00   5.3061224e+00  -6.8634144e-01  -1.5441261e-01   3.9639215e-01   3.6031376e-01   6.2172086e-01   5.8493871e-01
   3.5510204e+00   5.5102041e+00  -6.9357886e-01  -1.3532384e-01   3.6765267e-01   3.9212610e-01   6.5068104e-01   5.7396313e-01
   3.5510204e+00   5.7142857e+00  -6.9989803e-01  -1.1768794e-01   3.3831380e-01   4.2537128e-01   6.7900627e-01   5.5959449e-01
   3.5510204e+00   5.9183673e+00  -7.0537222e-01  -1.0152636e-01   3.0871554e-01   4.6001339e-01   7.0653119e-01   5.4201088e-01
   3.5510204e+00   6.1224490e+00  -7.1007530e-01  -8.6842937e-02   2.7921980e-01   4.9600849e-01   7.3310164e-01   5.2148091e-01
   3.5510204e+00   6.3265306e+00  -7.1408090e-01  -7.3623198e-02   2.5019583e-01   5.3330534e-01   7.5857898e-01   4.9835512e-01
   3.5510204e+00   6.5306122e+00  -7.1746146e-01  -6.1834364e-02   2.2200494e-01   5.7184619e-01   7.8284387e-01   4.7305311e-01
   3.5510204e+00   6.7346939e+00  -7.2028733e-01  -5.1426129e-02   1.9498545e-01   6.1156791e-01   8.0579936e-01   4.4604668e-01
   3.5510204e+00   6.9387755e+00  -7.2262596e-01  -4.2332167e-02   1.6943885e-01   6.5240311e-01   8.2737294e-01   4.1784029e-01
   3.5510204e+00   7.1428571e+00  -7.2454109e-01  -3.4472269e-02   1.4561816e-01   6.9428141e-01   8.4751768e-01   3.8894987e-01
   3.5510204e+00   7.3469388e+00  -7.2609220e-01  -2.7755004e-02   1.2371916e-01   7.3713073e-01   8.6621228e-01   3.5988159e-01
   3.5510204e+00   7.5510204e+00  -7.2733395e-01  -2.2080726e-02   1.0387501e-01   7.8087856e-01   8.8346002e-01   3.3111186e-01
   3.5510204e+00   7.7551020e+00  -7.2831588e-01  -1.7344753e-02   8.6154689e-02   8.2545310e-01   8.9928689e-01   3.0306997e-01
   3.5510204e+00   7.9591837e+00  -7.2908225e-01  -1.3440542e-02   7.0564935e-02   8.7078438e-01   9.1373883e-01   2.7612437e-01
   3.5510204e+00   8.1632653e+00  -7.2967200e-01  -1.0262679e-02   5.7055484e-02   9.1680517e-01   9.2687843e-01   2.5057335e-01
   3.5510204e+00   8.3673469e+00  -7.3011889e-01  -7.7095327e-03   4.5526975e-02   9.6345168e-01   9.3878133e-01   2.2664036e-01
   3.5510204e+00   8.5714286e+00  -7.3045174e-01  -5.6854705e-03   3.5840702e-02   1.0106642e+00   9.4953243e-01   2.0447392e-01
   3.5510204e+00   8.7755102e+00  -7.3069476e-01  -4.1025546e-03   2.7829380e-02   1.0583873e+00   9.5922224e-01   1.8415163e-01
   3.5510204e+00   8.9795918e+00  -7.3086799e-01  -2.8816944e-03   2.1308044e-02   1.1065703e+00   9.6794351e-01   1.6568755e-01
   3.5510204e+00   9.1836735e+00  -7.3098777e-01  -1.9532675e-03   1.6084318e-02   1.1551671e+00   9.7578829e-01   1.4904189e-01
   3.5510204e+00   9.3877551e+00  -7.3106717e-01  -1.2572566e-03   1.1967436e-02   1.2041361e+00   9.8284553e-01   1.3413210e-01
   3.5510204e+00   9.5918367e+00  -7.3111650e-01  -7.4297701e-04   8.7756075e-03   1.2534400e+00   9.8919921e-01   1.2084437e-01
   3.5510204e+00   9.7959184e+00  -7.3114377e-01  -3.6848196e-04   6.3414965e-03   1.3030457e+00   9.9492709e-01   1.0904459e-01
   3.5510204e+00   1.0000000e+01  -7.3115509e-01  -9.9743130e-05   4.5158113e-03   1.3529236e+00   1.0000999e+00   9.8588202e-02
   3.6734694e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3187875e-01   0.0000000e+00   0.0000000e+00   3.3389674e-01
   3.6734694e+00   2.0408163e-01  -4.8852759e-02  -9.5445972e-01   8.8996374e-01   4.1744553e-04   1.6700806e-02   3.3425573e-01
   3.6734694e+00   4.0816327e-01  -9.5478618e-02  -9.1087876e-01   8.5347981e-01   1.6712391e-03   3.3471194e-02   3.3668703e-01
   3.6734694e+00   6.1224490e-01  -1.3996908e-01  -8.6900518e-01   8.2165289e-01   3.7673908e-03   5.0411261e-02   3.4105291e-01
   3.6734694e+00   8.1632653e-01  -1.8240399e-01  -8.2862295e-01   7.9381705e-01   6.7167519e-03   6.7614702e-02   3.4723439e-01
   3.6734694e+00   1.0204082e+00  -2.2285315e-01  -7.8954719e-01   7.6939158e-01   1.0534715e-02   8.5169561e-02   3.5512370e-01
   3.6734694e+00   1.2244898e+00  -2.6137785e-01  -7.5162030e-01   7.4786272e-01   1.5240941e-02   1.0315861e-01   3.6461750e-01
   3.6734694e+00   1.4285714e+00  -2.9803211e-01  -7.1470907e-01   7.2876884e-01   2.0859101e-02   1.2165944e-01   3.7561063e-01
   3.6734694e+00   1.6326531e+00  -3.3286383e-01  -6.7870234e-01   7.1168873e-01   2.7416612e-02   1.4074418e-01   3.8799026e-01
   3.6734694e+00   1.8367347e+00  -3.6591590e-01  -6.4350918e-01   6.9623224e-01   3.4944350e-02   1.6047902e-01   4.0163048e-01
   3.6734694e+00   2.0408163e+00  -3.9722711e-01  -6.0905760e-01   6.8203316e-01   4.3476335e-02   1.8092339e-01   4.1638725e-01
   3.6734694e+00   2.2448980e+00  -4.2683312e-01  -5.7529339e-01   6.6874405e-01   5.3049372e-02   2.0212900e-01   4.3209393e-01
   3.6734694e+00   2.4489796e+00  -4.5476729e-01  -5.4217938e-01   6.5603279e-01   6.3702631e-02   2.2413855e-01   4.4855754e-01
   3.6734694e+00   2.6530612e+00  -4.8106155e-01  -5.0969463e-01   6.4358085e-01   7.5477161e-02   2.4698436e-01   4.6555574e-01
   3.6734694e+00   2.8571429e+00  -5.0574715e-01  -4.7783379e-01   6.3108318e-01   8.8415342e-02   2.7068688e-01   4.8283511e-01
   3.6734694e+00   3.0612245e+00  -5.2885548e-01  -4.4660641e-01   6.1824957e-01   1.0256024e-01   2.9525308e-01   5.0011071e-01
   3.6734694e+00   3.2653061e+00  -5.5041875e-01  -4.1603611e-01   6.0480747e-01   1.1795491e-01   3.2067494e-01   5.1706727e-01
   3.6734694e+00   3.4693878e+00  -5.7047066e-01  -3.8615960e-01   5.9050607e-01   1.3464159e-01   3.4692797e-01   5.3336233e-01
   3.6734694e+00   3.6734694e+00  -5.8904708e-01  -3.5702548e-01   5.7512142e-01   1.5266086e-01   3.7397001e-01   5.4863138e-01
   3.6734694e+00   3.8775510e+00  -6.0618656e-01  -3.2869275e-01   5.5846235e-01   1.7205072e-01   4.0174028e-01   5.6249518e-01
   3.6734694e+00   4.0816327e+00  -6.2193084e-01  -3.0122897e-01   5.4037687e-01   1.9284569e-01   4.3015887e-01   5.7456927e-01
   3.6734694e+00   4.2857143e+00  -6.3632518e-01  -2.7470821e-01   5.2075847e-01   2.1507577e-01   4.5912680e-01   5.8447539e-01
   3.6734694e+00   4.4897959e+00  -6.4941868e-01  -2.4920858e-01   4.9955199e-01   2.3876557e-01   4.8852660e-01   5.9185454e-01
   3.6734694e+00   4.6938776e+00  -6.6126438e-01  -2.2480954e-01   4.7675849e-01   2.6393338e-01   5.1822369e-01   5.9638122e-01
   3.6734694e+00   4.8979592e+00  -6.7191928e-01  -2.0158902e-01   4.5243843e-01   2.9059039e-01   5.4806834e-01   5.9777802e-01
   3.6734694e+00   5.1020408e+00  -6.8144415e-01  -1.7962040e-01   4.2671293e-01   3.1873997e-01   5.7789854e-01   5.9582978e-01
   3.6734694e+00   5.3061224e+00  -6.8990328e-01  -1.5896951e-01   3.9976242e-01   3.4837715e-01   6.0754332e-01   5.9039644e-01
   3.6734694e+00   5.5102041e+00  -6.9736399e-01  -1.3969176e-01   3.7182261e-01   3.7948828e-01   6.3682687e-01   5.8142347e-01
   3.6734694e+00   5.7142857e+00  -7.0389605e-01  -1.2182952e-01   3.4317750e-01   4.1205088e-01   6.6557298e-01   5.6894907e-01
   3.6734694e+00   5.9183673e+00  -7.0957098e-01  -1.0540999e-01   3.1414978e-01   4.4603376e-01   6.9360974e-01   5.5310727e-01
   3.6734694e+00   6.1224490e+00  -7.1446126e-01  -9.0443494e-02   2.8508871e-01   4.8139732e-01   7.2077433e-01   5.3412638e-01
   3.6734694e+00   6.3265306e+00  -7.1863942e-01  -7.6922557e-02   2.5635628e-01   5.1809417e-01   7.4691761e-01   5.1232262e-01
   3.6734694e+00   6.5306122e+00  -7.2217717e-01  -6.4821609e-02   2.2831233e-01   5.5606987e-01   7.7190819e-01   4.8808899e-01
   3.6734694e+00   6.7346939e+00  -7.2514451e-01  -5.4097483e-02   2.0129949e-01   5.9526395e-01   7.9563596e-01   4.6187986e-01
   3.6734694e+00   6.9387755e+00  -7.2760886e-01  -4.4690633e-02   1.7562907e-01   6.3561100e-01   8.1801464e-01   4.3419227e-01
   3.6734694e+00   7.1428571e+00  -7.2963427e-01  -3.6527024e-02   1.5156861e-01   6.7704193e-01   8.3898343e-01   4.0554501e-01
   3.6734694e+00   7.3469388e+00  -7.3128082e-01  -2.9520567e-02   1.2933219e-01   7.1948529e-01   8.5850752e-01   3.7645695e-01
   3.6734694e+00   7.5510204e+00  -7.3260400e-01  -2.3575976e-02   1.0907388e-01   7.6286848e-01   8.7657759e-01   3.4742602e-01
   3.6734694e+00   7.7551020e+00  -7.3365439e-01  -1.8591849e-02   9.0884748e-02   8.0711909e-01   8.9320825e-01   3.1891029e-01
   3.6734694e+00   7.9591837e+00  -7.3447742e-01  -1.4463818e-02   7.4793577e-02   8.5216597e-01   9.0843566e-01   2.9131236e-01
   3.6734694e+00   8.1632653e+00  -7.3511327e-01  -1.1087566e-02   6.0770873e-02   8.9794024e-01   9.2231444e-01   2.6496778e-01
   3.6734694e+00   8.3673469e+00  -7.3559698e-01  -8.3615783e-03   4.8735756e-02   9.4437616e-01   9.3491411e-01   2.4013827e-01
   3.6734694e+00   8.5714286e+00  -7.3595862e-01  -6.1894869e-03   3.8564988e-02   9.9141175e-01   9.4631539e-01   2.1700955e-01
   3.6734694e+00   8.7755102e+00  -7.3622363e-01  -4.4819332e-03   3.0103290e-02   1.0389893e+00   9.5660638e-01   1.9569362e-01
   3.6734694e+00   8.9795918e+00  -7.3641318e-01  -3.1578961e-03   2.3174101e-02   1.0870555e+00   9.6587904e-01   1.7623474e-01
   3.6734694e+00   9.1836735e+00  -7.3654459e-01  -2.1454906e-03   1.7589987e-02   1.1355618e+00   9.7422602e-01   1.5861827e-01
   3.6734694e+00   9.3877551e+00  -7.3663185e-01  -1.3822706e-03   1.3162008e-02   1.1844643e+00   9.8173798e-01   1.4278135e-01
   3.6734694e+00   9.5918367e+00  -7.3668606e-01  -8.1509864e-04   9.7075893e-03   1.2337232e+00   9.8850148e-01   1.2862433e-01
   3.6734694e+00   9.7959184e+00  -7.3671587e-01  -3.9966804e-04   7.0565936e-03   1.2833034e+00   9.9459738e-01   1.1602216e-01
   3.6734694e+00   1.0000000e+01  -7.3672793e-01  -9.9767980e-05   5.0555230e-03   1.3331732e+00   1.0000999e+00   1.0483482e-01
   3.7959184e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3276517e-01   0.0000000e+00   0.0000000e+00   3.1860553e-01
   3.7959184e+00   2.0408163e-01  -4.8852235e-02  -9.5445035e-01   8.8946283e-01   3.9833046e-04   1.5936160e-02   3.1895939e-01
   3.7959184e+00   4.0816327e-01  -9.5478760e-02  -9.1092480e-01   8.5177295e-01   1.5947593e-03   3.1940988e-02   3.2135905e-01
   3.7959184e+00   6.1224490e-01  -1.3997410e-01  -8.6916291e-01   8.1889822e-01   3.5952213e-03   4.8113463e-02   3.2567520e-01
   3.7959184e+00   8.1632653e-01  -1.8242072e-01  -8.2894120e-01   7.9015536e-01   6.4104472e-03   6.4546605e-02   3.3179813e-01
   3.7959184e+00   1.0204082e+00  -2.2289070e-01  -7.9006808e-01   7.6495114e-01   1.0055687e-02   8.1328267e-02   3.3963025e-01
   3.7959184e+00   1.2244898e+00  -2.6144727e-01  -7.5237975e-01   7.4276314e-01   1.4550464e-02   9.8541573e-02   3.4907943e-01
   3.7959184e+00   1.4285714e+00  -2.9814610e-01  -7.1573718e-01   7.2312430e-01   1.9918343e-02   1.1626503e-01   3.6005282e-01
   3.7959184e+00   1.6326531e+00  -3.3303647e-01  -6.8002356e-01   7.0561046e-01   2.6186694e-02   1.3457236e-01   3.7245099e-01
   3.7959184e+00   1.8367347e+00  -3.6616233e-01  -6.4514244e-01   6.8983052e-01   3.3386446e-02   1.5353202e-01   3.8616244e-01
   3.7959184e+00   2.0408163e+00  -3.9756330e-01  -6.1101629e-01   6.7541877e-01   4.1551804e-02   1.7320646e-01   4.0105846e-01
   3.7959184e+00   2.2448980e+00  -4.2727555e-01  -5.7758535e-01   6.6202913e-01   5.0719926e-02   1.9365117e-01   4.1698844e-01
   3.7959184e+00   2.4489796e+00  -4.5533270e-01  -5.4480678e-01   6.4933124e-01   6.0930544e-02   2.1491347e-01   4.3377566e-01
   3.7959184e+00   2.6530612e+00  -4.8176665e-01  -5.1265391e-01   6.3700817e-01   7.2225524e-02   2.3703110e-01   4.5121402e-01
   3.7959184e+00   2.8571429e+00  -5.0660834e-01  -4.8111559e-01   6.2475575e-01   8.4648351e-02   2.6003073e-01   4.6906557e-01
   3.7959184e+00   3.0612245e+00  -5.2988852e-01  -4.5019556e-01   6.1228340e-01   9.8243527e-02   2.8392628e-01   4.8705945e-01
   3.7959184e+00   3.2653061e+00  -5.5163850e-01  -4.1991168e-01   5.9931643e-01   1.1305590e-01   3.0871734e-01   5.0489236e-01
   3.7959184e+00   3.4693878e+00  -5.7189081e-01  -3.9029509e-01   5.8559962e-01   1.2912991e-01   3.3438756e-01   5.2223073e-01
   3.7959184e+00   3.6734694e+00  -5.9067985e-01  -3.6138907e-01   5.7090193e-01   1.4650875e-01   3.6090324e-01   5.3871505e-01
   3.7959184e+00   3.8775510e+00  -6.0804246e-01  -3.3324775e-01   5.5502212e-01   1.6523346e-01   3.8821224e-01   5.5396633e-01
   3.7959184e+00   4.0816327e+00  -6.2401843e-01  -3.0593441e-01   5.3779493e-01   1.8534200e-01   4.1624313e-01   5.6759474e-01
   3.7959184e+00   4.2857143e+00  -6.3865088e-01  -2.7951956e-01   5.1909743e-01   2.0686829e-01   4.4490499e-01   5.7921050e-01
   3.7959184e+00   4.4897959e+00  -6.5198662e-01  -2.5407866e-01   4.9885504e-01   2.2984118e-01   4.7408769e-01   5.8843646e-01
   3.7959184e+00   4.6938776e+00  -6.6407628e-01  -2.2968957e-01   4.7704684e-01   2.5428360e-01   5.0366288e-01   5.9492227e-01
   3.7959184e+00   4.8979592e+00  -6.7497440e-01  -2.0642974e-01   4.5370936e-01   2.8021160e-01   5.3348571e-01   5.9835919e-01
   3.7959184e+00   5.1020408e+00  -6.8473931e-01  -1.8437333e-01   4.2893868e-01   3.0763364e-01   5.6339726e-01   5.9849499e-01
   3.7959184e+00   5.3061224e+00  -6.9343292e-01  -1.6358819e-01   4.0289011e-01   3.3654997e-01   5.9322775e-01   5.9514780e-01
   3.7959184e+00   5.5102041e+00  -7.0112029e-01  -1.4413297e-01   3.7577523e-01   3.6695212e-01   6.2280033e-01   5.8821811e-01
   3.7959184e+00   5.7142857e+00  -7.0786916e-01  -1.2605447e-01   3.4785617e-01   3.9882271e-01   6.5193549e-01   5.7769773e-01
   3.7959184e+00   5.9183673e+00  -7.1374923e-01  -1.0938529e-01   3.1943704e-01   4.3213541e-01   6.8045569e-01   5.6367506e-01
   3.7959184e+00   6.1224490e+00  -7.1883145e-01  -9.4142015e-02   2.9085289e-01   4.6685518e-01   7.0819029e-01   5.4633571e-01
   3.7959184e+00   6.3265306e+00  -7.2318718e-01  -8.0323994e-02   2.6245667e-01   5.0293870e-01   7.3498030e-01   5.2595836e-01
   3.7959184e+00   6.5306122e+00  -7.2688729e-01  -6.7912795e-02   2.3460479e-01   5.4033509e-01   7.6068280e-01   5.0290557e-01
   3.7959184e+00   6.7346939e+00  -7.3000129e-01  -5.6872415e-02   2.0764228e-01   5.7898681e-01   7.8517481e-01   4.7761002e-01
   3.7959184e+00   6.9387755e+00  -7.3259648e-01  -4.7150211e-02   1.8188840e-01   6.1883074e-01   8.0835637e-01   4.5055692e-01
   3.7959184e+00   7.1428571e+00  -7.3473714e-01  -3.8678521e-02   1.5762368e-01   6.5979938e-01   8.3015265e-01   4.2226363e-01
   3.7959184e+00   7.3469388e+00  -7.3648381e-01  -3.1376878e-02   1.3507930e-01   7.0182213e-01   8.5051502e-01   3.9325780e-01
   3.7959184e+00   7.5510204e+00  -7.3789279e-01  -2.5154679e-02   1.1442938e-01   7.4482663e-01   8.6942099e-01   3.6405559e-01
   3.7959184e+00   7.7551020e+00  -7.3901561e-01  -1.9914160e-02   9.5786744e-02   7.8874004e-01   8.8687316e-01   3.3514137e-01
   3.7959184e+00   7.9591837e+00  -7.3989884e-01  -1.5553486e-02   7.9202301e-02   8.3349019e-01   9.0289712e-01   3.0695023e-01
   3.7959184e+00   8.1632653e+00  -7.4058388e-01  -1.1969786e-02   6.4667795e-02   8.7900676e-01   9.1753867e-01   2.7985437e-01
   3.7959184e+00   8.3673469e+00  -7.4110704e-01  -9.0619759e-03   5.2121633e-02   9.2522212e-01   9.3086042e-01   2.5415405e-01
   3.7959184e+00   8.5714286e+00  -7.4149969e-01  -6.7332236e-03   4.1457077e-02   9.7207213e-01   9.4293806e-01   2.3007324e-01
   3.7959184e+00   8.7755102e+00  -7.4178847e-01  -4.8929623e-03   3.2532019e-02   1.0194967e+00   9.5385657e-01   2.0776004e-01
   3.7959184e+00   8.9795918e+00  -7.4199571e-01  -3.4583943e-03   2.5179503e-02   1.0674401e+00   9.6370648e-01   1.8729107e-01
   3.7959184e+00   9.1836735e+00  -7.4213981e-01  -2.3554680e-03   1.9218172e-02   1.1158511e+00   9.7258051e-01   1.6867928e-01
   3.7959184e+00   9.3877551e+00  -7.4223568e-01  -1.5193498e-03   1.4461919e-02   1.1646835e+00   9.8057064e-01   1.5188393e-01
   3.7959184e+00   9.5918367e+00  -7.4229524e-01  -8.9444546e-04   1.0728218e-02   1.2138950e+00   9.8776571e-01   1.3682194e-01
   3.7959184e+00   9.7959184e+00  -7.4232784e-01  -4.3404726e-04   7.8447627e-03   1.2634483e+00   9.9424957e-01   1.2337943e-01
   3.7959184e+00   1.0000000e+01  -7.4234072e-01  -9.9694628e-05   5.6542757e-03   1.3133095e+00   1.0000998e+00   1.1142273e-01
   3.9183673e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3377662e-01   0.0000000e+00   0.0000000e+00   3.0371564e-01
   3.9183673e+00   2.0408163e-01  -4.8851556e-02  -9.5443473e-01   8.8908712e-01   3.7971691e-04   1.5191571e-02   3.0406376e-01
   3.9183673e+00   4.0816327e-01  -9.5478276e-02  -9.1095830e-01   8.5019190e-01   1.5202830e-03   3.0450766e-02   3.0642725e-01
   3.9183673e+00   6.1224490e-01  -1.3997771e-01  -8.6930180e-01   8.1626955e-01   3.4275461e-03   4.5875246e-02   3.1068500e-01
   3.9183673e+00   8.1632653e-01  -1.8243494e-01  -8.2923434e-01   7.8661873e-01   6.1120949e-03   6.1557140e-02   3.1673616e-01
   3.9183673e+00   1.0204082e+00  -2.2292432e-01  -7.9055767e-01   7.6063303e-01   9.5890039e-03   7.7583873e-02   3.2449294e-01
   3.9183673e+00   1.2244898e+00  -2.6151105e-01  -7.5310191e-01   7.3778087e-01   1.3877612e-02   9.4038658e-02   3.3387401e-01
   3.9183673e+00   1.4285714e+00  -2.9825245e-01  -7.1672232e-01   7.1758930e-01   1.9001319e-02   1.1100066e-01   3.4479839e-01
   3.9183673e+00   1.6326531e+00  -3.3319918e-01  -6.8129659e-01   6.9963088e-01   2.4987377e-02   1.2854487e-01   3.5717969e-01
   3.9183673e+00   1.8367347e+00  -3.6639631e-01  -6.4672292e-01   6.8351333e-01   3.1866679e-02   1.4674171e-01   3.7092051e-01
   3.9183673e+00   2.0408163e+00  -3.9788429e-01  -6.1291841e-01   6.6887127e-01   3.9673506e-02   1.6565631e-01   3.8590729e-01
   3.9183673e+00   2.2448980e+00  -4.2769988e-01  -5.7981791e-01   6.5535999e-01   4.8445251e-02   1.8534764e-01   4.0200534e-01
   3.9183673e+00   2.4489796e+00  -4.5587701e-01  -5.4737310e-01   6.4265101e-01   5.8222071e-02   2.0586727e-01   4.1905444e-01
   3.9183673e+00   2.6530612e+00  -4.8244758e-01  -5.1555173e-01   6.3042928e-01   6.9046493e-02   2.2725807e-01   4.3686504e-01
   3.9183673e+00   2.8571429e+00  -5.0744229e-01  -4.8433699e-01   6.1839198e-01   8.0962937e-02   2.4955261e-01   4.5521538e-01
   3.9183673e+00   3.0612245e+00  -5.3089136e-01  -4.5372693e-01   6.0624879e-01   9.4017158e-02   2.7277154e-01   4.7384972e-01
   3.9183673e+00   3.2653061e+00  -5.5282527e-01  -4.2373374e-01   5.9372369e-01   1.0825561e-01   2.9692185e-01   4.9247801e-01
   3.9183673e+00   3.4693878e+00  -5.7327544e-01  -3.9438299e-01   5.8055802e-01   1.2372472e-01   3.2199521e-01   5.1077733e-01
   3.9183673e+00   3.6734694e+00  -5.9227491e-01  -3.6571265e-01   5.6651478e-01   1.4047009e-01   3.4796640e-01   5.2839522e-01
   3.9183673e+00   3.8775510e+00  -6.0985887e-01  -3.3777190e-01   5.5138387e-01   1.5853560e-01   3.7479196e-01   5.4495527e-01
   3.9183673e+00   4.0816327e+00  -6.2606524e-01  -3.1061958e-01   5.3498806e-01   1.7796248e-01   4.0240918e-01   5.6006494e-01
   3.9183673e+00   4.2857143e+00  -6.4093508e-01  -2.8432246e-01   5.1718927e-01   1.9878834e-01   4.3073556e-01   5.7332564e-01
   3.9183673e+00   4.4897959e+00  -6.5451295e-01  -2.5895308e-01   4.9789471e-01   2.2104615e-01   4.5966879e-01   5.8434489e-01
   3.9183673e+00   4.6938776e+00  -6.6684712e-01  -2.3458736e-01   4.7706250e-01   2.4476331e-01   4.8908738e-01   5.9275014e-01
   3.9183673e+00   4.8979592e+00  -6.7798969e-01  -2.1130193e-01   4.5470607e-01   2.6996066e-01   5.1885209e-01   5.9820377e-01
   3.9183673e+00   5.1020408e+00  -6.8799656e-01  -1.8917129e-01   4.3089693e-01   2.9665170e-01   5.4880799e-01   6.0041836e-01
   3.9183673e+00   5.3061224e+00  -6.9692723e-01  -1.6826491e-01   4.0576540e-01   3.2484185e-01   5.7878740e-01   5.9917159e-01
   3.9183673e+00   5.5102041e+00  -7.0484448e-01  -1.4864428e-01   3.7949866e-01   3.5452788e-01   6.0861345e-01   5.9431952e-01
   3.9183673e+00   5.7142857e+00  -7.1181393e-01  -1.3036022e-01   3.5233621e-01   3.8569761e-01   6.3810429e-01   5.8580729e-01
   3.9183673e+00   5.9183673e+00  -7.1790341e-01  -1.1345042e-01   3.2456250e-01   4.1832969e-01   6.6707777e-01   5.7367642e-01
   3.9183673e+00   6.1224490e+00  -7.2318225e-01  -9.7937416e-02   2.9649689e-01   4.5239380e-01   6.9535627e-01   5.5806771e-01
   3.9183673e+00   6.3265306e+00  -7.2772052e-01  -8.3827201e-02   2.6848152e-01   4.8785093e-01   7.2277170e-01   5.3921928e-01
   3.9183673e+00   6.5306122e+00  -7.3158815e-01  -7.1108375e-02   2.4086746e-01   5.2465402e-01   7.4917017e-01   5.1745954e-01
   3.9183673e+00   6.7346939e+00  -7.3485406e-01  -5.9752094e-02   2.1400015e-01   5.6274874e-01   7.7441625e-01   4.9319528e-01
   3.9183673e+00   6.9387755e+00  -7.3758530e-01  -4.9712709e-02   1.8820493e-01   6.0207455e-01   7.9839644e-01   4.6689545e-01
   3.9183673e+00   7.1428571e+00  -7.3984624e-01  -4.0929113e-02   1.6377366e-01   6.4256582e-01   8.2102183e-01   4.3907147e-01
   3.9183673e+00   7.3469388e+00  -7.4169787e-01  -3.3326713e-02   1.4095323e-01   6.8415313e-01   8.4222968e-01   4.1025564e-01
   3.9183673e+00   7.5510204e+00  -7.4319715e-01  -2.6819909e-02   1.1993688e-01   7.2676459e-01   8.6198388e-01   3.8097871e-01
   3.9183673e+00   7.7551020e+00  -7.4439653e-01  -2.1314923e-02   1.0085867e-01   7.7032716e-01   8.8027435e-01   3.5174847e-01
   3.9183673e+00   7.9591837e+00  -7.4534366e-01  -1.6712819e-02   8.3791566e-02   8.1476791e-01   8.9711539e-01   3.2303055e-01
   3.9183673e+00   8.1632653e+00  -7.4608114e-01  -1.2912532e-02   6.8748908e-02   8.6001519e-01   9.1254313e-01   2.9523279e-01
   3.9183673e+00   8.3673469e+00  -7.4664657e-01  -9.8137403e-03   5.5689100e-02   9.0599964e-01   9.2661240e-01   2.6869388e-01
   3.9183673e+00   8.5714286e+00  -7.4707256e-01  -7.3194336e-03   4.4522880e-02   9.5265502e-01   9.3939305e-01   2.4367686e-01
   3.9183673e+00   8.7755102e+00  -7.4738703e-01  -5.3380731e-03   3.5122453e-02   9.9991889e-01   9.5096614e-01   2.2036743e-01
   3.9183673e+00   8.9795918e+00  -7.4761348e-01  -3.7852611e-03   2.7331678e-02   1.0477331e+00   9.6142007e-01   1.9887667e-01
   3.9183673e+00   9.1836735e+00  -7.4777139e-01  -2.5848954e-03   2.0976449e-02   1.0960439e+00   9.7084708e-01   1.7924748e-01
   3.9183673e+00   9.3877551e+00  -7.4787669e-01  -1.6698147e-03   1.5874565e-02   1.1448023e+00   9.7933999e-01   1.6146380e-01
   3.9183673e+00   9.5918367e+00  -7.4794214e-01  -9.8197862e-04   1.1844450e-02   1.1939639e+00   9.8698961e-01   1.4546157e-01
   3.9183673e+00   9.7959184e+00  -7.4797783e-01  -4.7224834e-04   8.7123361e-03   1.2434887e+00   9.9388255e-01   1.3114038e-01
   3.9183673e+00   1.0000000e+01  -7.4799163e-01  -9.9853611e-05   6.3176662e-03   1.2933410e+00   1.0000997e+00   1.1837487e-01
   4.0408163e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3491460e-01   0.0000000e+00   0.0000000e+00   2.8923102e-01
   4.0408163e+00   2.0408163e-01  -4.8850718e-02  -9.5441278e-01   8.8883813e-01   3.6160982e-04   1.4467235e-02   2.8957281e-01
   4.0408163e+00   4.0816327e-01  -9.5477159e-02  -9.1097912e-01   8.4873830e-01   1.4478300e-03   2.9000931e-02   2.9189597e-01
   4.0408163e+00   6.1224490e-01  -1.3997989e-01  -8.6942163e-01   8.1376873e-01   3.2644111e-03   4.3697245e-02   2.9608723e-01
   4.0408163e+00   8.1632653e-01  -1.8244661e-01  -8.2950204e-01   7.8320927e-01   5.8217792e-03   5.8647209e-02   3.0205428e-01
   4.0408163e+00   1.0204082e+00  -2.2295397e-01  -7.9101550e-01   7.5643974e-01   9.1348023e-03   7.3937599e-02   3.0971871e-01
   4.0408163e+00   1.2244898e+00  -2.6156912e-01  -7.5378619e-01   7.3291887e-01   1.3222593e-02   8.9651472e-02   3.1900955e-01
   4.0408163e+00   1.4285714e+00  -2.9835104e-01  -7.1766373e-01   7.1216736e-01   1.8108329e-02   1.0586838e-01   3.2985727e-01
   4.0408163e+00   1.6326531e+00  -3.3335181e-01  -6.8252050e-01   6.9375416e-01   2.3819077e-02   1.2266431e-01   3.4218805e-01
   4.0408163e+00   1.8367347e+00  -3.6661763e-01  -6.4824946e-01   6.7728550e-01   3.0385606e-02   1.4011132e-01   3.5591828e-01
   4.0408163e+00   2.0408163e+00  -3.9818982e-01  -6.1476255e-01   6.6239618e-01   3.7842180e-02   1.5827692e-01   3.7094926e-01
   4.0408163e+00   2.2448980e+00  -4.2810578e-01  -5.8198937e-01   6.4874283e-01   4.6226304e-02   1.7722319e-01   3.8716211e-01
   4.0408163e+00   2.4489796e+00  -4.5639976e-01  -5.4987631e-01   6.3599895e-01   5.5578431e-02   1.9700566e-01   4.0441314e-01
   4.0408163e+00   2.6530612e+00  -4.8310378e-01  -5.1838569e-01   6.2385159e-01   6.5941596e-02   2.1767197e-01   4.2252968e-01
   4.0408163e+00   2.8571429e+00  -5.0824834e-01  -4.8749522e-01   6.1199967e-01   7.7360991e-02   2.3926031e-01   4.4130670e-01
   4.0408163e+00   3.0612245e+00  -5.3186318e-01  -4.5719736e-01   6.0015375e-01   8.9883443e-02   2.6179776e-01   4.6050443e-01
   4.0408163e+00   3.2653061e+00  -5.5397806e-01  -4.2749870e-01   5.8803721e-01   1.0355682e-01   2.8529853e-01   4.7984736e-01
   4.0408163e+00   3.4693878e+00  -5.7462338e-01  -3.9841933e-01   5.7538890e-01   1.1842934e-01   3.0976214e-01   4.9902476e-01
   4.0408163e+00   3.6734694e+00  -5.9383086e-01  -3.6999189e-01   5.6196693e-01   1.3454880e-01   3.3517179e-01   5.1769318e-01
   4.0408163e+00   3.8775510e+00  -6.1163417e-01  -3.4226053e-01   5.4755356e-01   1.5196171e-01   3.6149277e-01   5.3548108e-01
   4.0408163e+00   4.0816327e+00  -6.2806942e-01  -3.1527956e-01   5.3196084e-01   1.7071237e-01   3.8867124e-01   5.5199575e-01
   4.0408163e+00   4.2857143e+00  -6.4317568e-01  -2.8911180e-01   5.1503685e-01   1.9084189e-01   4.1663343e-01   5.6683259e-01
   4.0408163e+00   4.4897959e+00  -6.5699531e-01  -2.6382663e-01   4.9667181e-01   2.1238720e-01   4.4528527e-01   5.7958660e-01
   4.0408163e+00   4.6938776e+00  -6.6957428e-01  -2.3949772e-01   4.7680400e-01   2.3538001e-01   4.7451275e-01   5.8986584e-01
   4.0408163e+00   4.8979592e+00  -6.8096228e-01  -2.1620051e-01   4.5542462e-01   2.5984586e-01   5.0418294e-01   5.9730633e-01
   4.0408163e+00   5.1020408e+00  -6.9121277e-01  -1.9400947e-01   4.3258125e-01   2.8580318e-01   5.3414574e-01   6.0158770e-01
   4.0408163e+00   5.3061224e+00  -7.0038284e-01  -1.7299525e-01   4.0837942e-01   3.1326256e-01   5.6423650e-01   6.0244876e-01
   4.0408163e+00   5.5102041e+00  -7.0853297e-01  -1.5322177e-01   3.8298179e-01   3.4222603e-01   5.9427932e-01   5.9970200e-01
   4.0408163e+00   5.7142857e+00  -7.1572661e-01  -1.3474347e-01   3.5660464e-01   3.7268664e-01   6.2409108e-01   5.9324597e-01
   4.0408163e+00   5.9183673e+00  -7.2202961e-01  -1.1760275e-01   3.2951176e-01   4.0462819e-01   6.5348593e-01   5.8307442e-01
   4.0408163e+00   6.1224490e+00  -7.2750964e-01  -1.0182782e-01   3.0200544e-01   4.3802522e-01   6.8228025e-01   5.6928147e-01
   4.0408163e+00   6.3265306e+00  -7.3223536e-01  -8.7431070e-02   2.7441530e-01   4.7284326e-01   7.1029767e-01   5.5206196e-01
   4.0408163e+00   6.5306122e+00  -7.3627564e-01  -7.4408011e-02   2.4708519e-01   5.0903930e-01   7.3737400e-01   5.3170663e-01
   4.0408163e+00   6.7346939e+00  -7.3969868e-01  -6.2736915e-02   2.2035898e-01   5.4656252e-01   7.6336177e-01   5.0859228e-01
   4.0408163e+00   6.9387755e+00  -7.4257120e-01  -5.2379187e-02   1.9456616e-01   5.8535523e-01   7.8813423e-01   4.8316704e-01
   4.0408163e+00   7.1428571e+00  -7.4495757e-01  -4.3280431e-02   1.7000812e-01   6.2535399e-01   8.1158841e-01   4.5593188e-01
   4.0408163e+00   7.3469388e+00  -7.4691907e-01  -3.5372167e-02   1.4694599e-01   6.6649084e-01   8.3364725e-01   4.2741932e-01
   4.0408163e+00   7.5510204e+00  -7.4851327e-01  -2.8574094e-02   1.2559101e-01   7.0869465e-01   8.5426061e-01   3.9817078e-01
   4.0408163e+00   7.7551020e+00  -7.4979346e-01  -2.2796767e-02   1.0609784e-01   7.5189245e-01   8.7340514e-01   3.6871424e-01
   4.0408163e+00   7.9591837e+00  -7.5080833e-01  -1.7944517e-02   8.8561257e-02   7.9601076e-01   8.9108308e-01   3.3954349e-01
   4.0408163e+00   8.1632653e+00  -7.5160165e-01  -1.3918450e-02   7.3016432e-02   8.4097679e-01   9.0732013e-01   3.1110057e-01
   4.0408163e+00   8.3673469e+00  -7.5221226e-01  -1.0619353e-02   5.9442368e-02   8.8671958e-01   9.2216242e-01   2.8376222e-01
   4.0408163e+00   8.5714286e+00  -7.5267406e-01  -7.9503466e-03   4.7768184e-02   9.3317090e-01   9.3567311e-01   2.5783104e-01
   4.0408163e+00   8.7755102e+00  -7.5301622e-01  -5.8191762e-03   3.7881513e-02   9.8026604e-01   9.4792849e-01   2.3353164e-01
   4.0408163e+00   8.9795918e+00  -7.5326347e-01  -4.1400424e-03   2.9638231e-02   1.0279443e+00   9.5901413e-01   2.1101147e-01
   4.0408163e+00   9.1836735e+00  -7.5343643e-01  -2.8349303e-03   2.2872696e-02   1.0761496e+00   9.6902110e-01   1.9034573e-01
   4.0408163e+00   9.3877551e+00  -7.5355202e-01  -1.8344304e-03   1.7407732e-02   1.1248301e+00   9.7804261e-01   1.7154559e-01
   4.0408163e+00   9.5918367e+00  -7.5362391e-01  -1.0780826e-03   1.3063692e-02   1.1739390e+00   9.8617100e-01   1.5456860e-01
   4.0408163e+00   9.7959184e+00  -7.5366301e-01  -5.1429993e-04   9.6661284e-03   1.2234339e+00   9.9349541e-01   1.3933023e-01
   4.0408163e+00   1.0000000e+01  -7.5367781e-01  -9.9951023e-05   7.0517806e-03   1.2732766e+00   1.0000999e+00   1.2571559e-01
   4.1632653e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3618036e-01   0.0000000e+00   0.0000000e+00   2.7515480e-01
   4.1632653e+00   2.0408163e-01  -4.8849720e-02  -9.5438444e-01   8.8871713e-01   3.4401312e-04   1.3763310e-02   2.7548973e-01
   4.1632653e+00   4.0816327e-01  -9.5475402e-02  -9.1098712e-01   8.4741352e-01   1.3774163e-03   2.7591810e-02   2.7776870e-01
   4.1632653e+00   6.1224490e-01  -1.3998063e-01  -8.6952218e-01   8.1139732e-01   3.1058531e-03   4.1579977e-02   2.8188600e-01
   4.1632653e+00   8.1632653e-01  -1.8245573e-01  -8.2974399e-01   7.7992886e-01   5.5395680e-03   5.5817556e-02   2.8775749e-01
   4.1632653e+00   1.0204082e+00  -2.2297961e-01  -7.9144120e-01   7.5237354e-01   8.6931940e-03   7.0390467e-02   2.9531371e-01
   4.1632653e+00   1.2244898e+00  -2.6162140e-01  -7.5443206e-01   7.2817988e-01   1.2585577e-02   8.5381376e-02   3.0449359e-01
   4.1632653e+00   1.4285714e+00  -2.9844178e-01  -7.1856075e-01   7.0686178e-01   1.7239622e-02   1.0086997e-01   3.1523858e-01
   4.1632653e+00   1.6326531e+00  -3.3349423e-01  -6.8369443e-01   6.8798420e-01   2.2682143e-02   1.1693295e-01   3.2748701e-01
   4.1632653e+00   1.8367347e+00  -3.6682611e-01  -6.4972100e-01   6.7115163e-01   2.8943708e-02   1.3364372e-01   3.4116862e-01
   4.1632653e+00   2.0408163e+00  -3.9847966e-01  -6.1654738e-01   6.5599886e-01   3.6058465e-02   1.5107184e-01   3.5619925e-01
   4.1632653e+00   2.2448980e+00  -4.2849292e-01  -5.8409812e-01   6.4218374e-01   4.4063924e-02   1.6928219e-01   3.7247564e-01
   4.1632653e+00   2.4489796e+00  -4.5690057e-01  -5.5231448e-01   6.2938180e-01   5.3000701e-02   1.8833390e-01   3.8987059e-01
   4.1632653e+00   2.6530612e+00  -4.8373475e-01  -5.2115353e-01   6.1728243e-01   6.2912200e-02   2.0827905e-01   4.0822850e-01
   4.1632653e+00   2.8571429e+00  -5.0902584e-01  -4.9058763e-01   6.0558665e-01   7.3844217e-02   2.2916114e-01   4.2736150e-01
   4.1632653e+00   3.0612245e+00  -5.3280321e-01  -4.6060378e-01   5.9400637e-01   8.5844479e-02   2.5101339e-01   4.4704658e-01
   4.1632653e+00   3.2653061e+00  -5.5509594e-01  -4.3120311e-01   5.8226514e-01   9.8962076e-02   2.7385697e-01   4.6702382e-01
   4.1632653e+00   3.4693878e+00  -5.7593349e-01  -4.0240025e-01   5.7010017e-01   1.1324682e-01   2.9769912e-01   4.8699617e-01
   4.1632653e+00   3.6734694e+00  -5.9534638e-01  -3.7422253e-01   5.5726573e-01   1.2874849e-01   3.2253132e-01   5.0663102e-01
   4.1632653e+00   3.8775510e+00  -6.1336681e-01  -3.4670905e-01   5.4353759e-01   1.4551601e-01   3.4832762e-01   5.2556389e-01
   4.1632653e+00   4.0816327e+00  -6.3002919e-01  -3.1990947e-01   5.2871838e-01   1.6359657e-01   3.7504320e-01   5.4340441e-01
   4.1632653e+00   4.2857143e+00  -6.4537063e-01  -2.9388249e-01   5.1264359e-01   1.8303458e-01   4.0261324e-01   5.5974468e-01
   4.1632653e+00   4.4897959e+00  -6.5943141e-01  -2.6869410e-01   4.9518777e-01   2.0387071e-01   4.3095233e-01   5.7417008e-01
   4.1632653e+00   4.6938776e+00  -6.7225521e-01  -2.4441542e-01   4.7627049e-01   2.2614086e-01   4.5995448e-01   5.8627216e-01
   4.1632653e+00   4.8979592e+00  -6.8388935e-01  -2.2112037e-01   4.5586170e-01   2.4987511e-01   4.8949372e-01   5.9566330e-01
   4.1632653e+00   5.1020408e+00  -6.9438487e-01  -1.9888299e-01   4.3398576e-01   2.7509677e-01   5.1942562e-01   6.0199256e-01
   4.1632653e+00   5.3061224e+00  -7.0379647e-01  -1.7777469e-01   4.1072379e-01   3.0182154e-01   5.4958947e-01   6.0496177e-01
   4.1632653e+00   5.5102041e+00  -7.1218226e-01  -1.5786140e-01   3.8621387e-01   3.3005669e-01   5.7981133e-01   6.0434110e-01
   4.1632653e+00   5.7142857e+00  -7.1960349e-01  -1.3920076e-01   3.6064867e-01   3.5980058e-01   6.0990781e-01   5.9998282e-01
   4.1632653e+00   5.9183673e+00  -7.2612399e-01  -1.2183950e-01   3.3427039e-01   3.9104223e-01   6.3969045e-01   5.9183242e-01
   4.1632653e+00   6.1224490e+00  -7.3180965e-01  -1.0581119e-01   3.0736301e-01   4.2376124e-01   6.6897058e-01   5.7993584e-01
   4.1632653e+00   6.3265306e+00  -7.3672763e-01  -9.1134362e-02   2.8024203e-01   4.5792785e-01   6.9756442e-01   5.6444215e-01
   4.1632653e+00   6.5306122e+00  -7.4094564e-01  -7.7811258e-02   2.5324221e-01   4.9350335e-01   7.2529821e-01   5.4560115e-01
   4.1632653e+00   6.7346939e+00  -7.4453107e-01  -6.5827202e-02   2.2670386e-01   5.3044069e-01   7.5201303e-01   5.2375559e-01
   4.1632653e+00   6.9387755e+00  -7.4755014e-01  -5.5150683e-02   2.0095862e-01   5.6868535e-01   7.7756919e-01   4.9932837e-01
   4.1632653e+00   7.1428571e+00  -7.5006712e-01  -4.5734140e-02   1.7631556e-01   6.0817636e-01   8.0184976e-01   4.7280530e-01
   4.1632653e+00   7.3469388e+00  -7.5214350e-01  -3.7515418e-02   1.5304847e-01   6.4884755e-01   8.2476324e-01   4.4471453e-01
   4.1632653e+00   7.5510204e+00  -7.5383736e-01  -3.0419801e-02   1.3138534e-01   6.9062885e-01   8.4624512e-01   4.1560393e-01
   4.1632653e+00   7.7551020e+00  -7.5520276e-01  -2.4362513e-02   1.1150054e-01   7.3344761e-01   8.6625824e-01   3.8601806e-01
   4.1632653e+00   7.9591837e+00  -7.5628935e-01  -1.9251517e-02   9.3510348e-02   7.7723005e-01   8.8479211e-01   3.5647612e-01
   4.1632653e+00   8.1632653e+00  -7.5714205e-01  -1.4990466e-02   7.7471825e-02   8.2190246e-01   9.0186111e-01   3.2745254e-01
   4.1632653e+00   8.3673469e+00  -7.5780091e-01  -1.1481612e-02   6.3385062e-02   8.6739241e-01   9.1750187e-01   2.9936128e-01
   4.1632653e+00   8.5714286e+00  -7.5830111e-01  -8.6285335e-03   5.1198384e-02   9.1362982e-01   9.3176990e-01   2.7254469e-01
   4.1632653e+00   8.7755102e+00  -7.5867311e-01  -6.3385379e-03   4.0815910e-02   9.6054777e-01   9.4473589e-01   2.4726731e-01
   4.1632653e+00   8.9795918e+00  -7.5894286e-01  -4.5246459e-03   3.2106731e-02   1.0080832e+00   9.5648176e-01   2.2371473e-01
   4.1632653e+00   9.1836735e+00  -7.5913215e-01  -3.1070901e-03   2.4914901e-02   1.0561772e+00   9.6709675e-01   2.0199672e-01
   4.1632653e+00   9.3877551e+00  -7.5925896e-01  -2.0143129e-03   1.9069442e-02   1.1047756e+00   9.7667385e-01   1.8215425e-01
   4.1632653e+00   9.5918367e+00  -7.5933792e-01  -1.1834791e-03   1.4393674e-02   1.1538289e+00   9.8530652e-01   1.6416911e-01
   4.1632653e+00   9.7959184e+00  -7.5938074e-01  -5.6055014e-04   1.0713332e-02   1.2032921e+00   9.9308610e-01   1.4797521e-01
   4.1632653e+00   1.0000000e+01  -7.5939666e-01  -9.9992823e-05   7.8631085e-03   1.2531248e+00   1.0000996e+00   1.3347045e-01
   4.2857143e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3757503e-01   0.0000000e+00   0.0000000e+00   2.6149011e-01
   4.2857143e+00   2.0408163e-01  -4.8848561e-02  -9.5434964e-01   8.8872524e-01   3.2693074e-04   1.3079954e-02   2.6181769e-01
   4.2857143e+00   4.0816327e-01  -9.5473000e-02  -9.1098219e-01   8.4621879e-01   1.3090579e-03   2.6223726e-02   2.6404896e-01
   4.2857143e+00   6.1224490e-01  -1.3997991e-01  -8.6960329e-01   8.0915676e-01   2.9519088e-03   3.9523954e-02   2.6808544e-01
   4.2857143e+00   8.1632653e-01  -1.8246225e-01  -8.2995995e-01   7.7677920e-01   5.2655294e-03   5.3068923e-02   2.7385079e-01
   4.2857143e+00   1.0204082e+00  -2.2300120e-01  -7.9183439e-01   7.4843652e-01   8.2642910e-03   6.6943497e-02   2.8128410e-01
   4.2857143e+00   1.2244898e+00  -2.6166785e-01  -7.5503906e-01   7.2356648e-01   1.1966736e-02   8.1229736e-02   2.9033370e-01
   4.2857143e+00   1.4285714e+00  -2.9852459e-01  -7.1941276e-01   7.0167572e-01   1.6395447e-02   9.6007221e-02   3.0095156e-01
   4.2857143e+00   1.6326531e+00  -3.3362632e-01  -6.8481759e-01   6.8232484e-01   2.1576926e-02   1.1135309e-01   3.1308764e-01
   4.2857143e+00   1.8367347e+00  -3.6702158e-01  -6.5113654e-01   6.6511626e-01   2.7541465e-02   1.2734181e-01   3.2668461e-01
   4.2857143e+00   2.0408163e+00  -3.9875357e-01  -6.1827166e-01   6.4968455e-01   3.4323004e-02   1.4404468e-01   3.4167245e-01
   4.2857143e+00   2.2448980e+00  -4.2886101e-01  -5.8614265e-01   6.3568872e-01   4.1958952e-02   1.6152905e-01   3.5796326e-01
   4.2857143e+00   2.4489796e+00  -4.5737904e-01  -5.5468577e-01   6.2280632e-01   5.0489968e-02   1.7985731e-01   3.7544621e-01
   4.2857143e+00   2.6530612e+00  -4.8433999e-01  -5.2385305e-01   6.1072922e-01   5.9959680e-02   1.9908566e-01   3.9398283e-01
   4.2857143e+00   2.8571429e+00  -5.0977420e-01  -4.9361162e-01   5.9916084e-01   7.0414339e-02   2.1926256e-01   4.1340278e-01
   4.2857143e+00   3.0612245e+00  -5.3371071e-01  -4.6394321e-01   5.8781497e-01   8.1902391e-02   2.4042707e-01   4.3350040e-01
   4.2857143e+00   3.2653061e+00  -5.5617800e-01  -4.3484356e-01   5.7641593e-01   9.4473967e-02   2.6260707e-01   4.5403235e-01
   4.2857143e+00   3.4693878e+00  -5.7720470e-01  -4.0632193e-01   5.6470013e-01   1.0818027e-01   2.8581727e-01   4.7471658e-01
   4.2857143e+00   3.6734694e+00  -5.9682020e-01  -3.7840036e-01   5.5241900e-01   1.2307286e-01   3.1005734e-01   4.9523302e-01
   4.2857143e+00   3.8775510e+00  -6.1505530e-01  -3.5111287e-01   5.3934296e-01   1.3920287e-01   3.3531006e-01   5.1522634e-01
   4.2857143e+00   4.0816327e+00  -6.3194280e-01  -3.2450439e-01   5.2526645e-01   1.5662014e-01   3.6153966e-01   5.3431093e-01
   4.2857143e+00   4.2857143e+00  -6.4751797e-01  -2.9862936e-01   5.1001371e-01   1.7537219e-01   3.8869051e-01   5.5207832e-01
   4.2857143e+00   4.4897959e+00  -6.6181900e-01  -2.7355015e-01   4.9344485e-01   1.9550327e-01   4.1668621e-01   5.6810715e-01
   4.2857143e+00   4.6938776e+00  -6.7488738e-01  -2.4933507e-01   4.7546200e-01   2.1705327e-01   4.4542924e-01   5.8197539e-01
   4.2857143e+00   4.8979592e+00  -6.8676811e-01  -2.2605617e-01   4.5601487e-01   2.4005668e-01   4.7480128e-01   5.9327467e-01
   4.2857143e+00   5.1020408e+00  -6.9750983e-01  -2.0378669e-01   4.3510540e-01   2.6454158e-01   5.0466431e-01   6.0162604e-01
   4.2857143e+00   5.3061224e+00  -7.0716480e-01  -1.8259839e-01   4.1279083e-01   2.9052870e-01   5.3486245e-01   6.0669653e-01
   4.2857143e+00   5.5102041e+00  -7.1578881e-01  -1.6255877e-01   3.8918476e-01   3.1803056e-01   5.6522472e-01   6.0821547e-01
   4.2857143e+00   5.7142857e+00  -7.2344083e-01  -1.4372826e-01   3.6445591e-01   3.4705086e-01   5.9556851e-01   6.0598963e-01
   4.2857143e+00   5.9183673e+00  -7.3018263e-01  -1.2615752e-01   3.3882420e-01   3.7758393e-01   6.2570379e-01   5.9991604e-01
   4.2857143e+00   6.1224490e+00  -7.3607822e-01  -1.0988512e-01   3.1255411e-01   4.0961455e-01   6.5543785e-01   5.8999127e-01
   4.2857143e+00   6.3265306e+00  -7.4119319e-01  -9.4935464e-02   2.8594552e-01   4.4311786e-01   6.8458047e-01   5.7631655e-01
   4.2857143e+00   6.5306122e+00  -7.4559396e-01  -8.1317316e-02   2.5932228e-01   4.7805969e-01   7.1294911e-01   5.5909763e-01
   4.2857143e+00   6.7346939e+00  -7.4934698e-01  -6.9022953e-02   2.3301918e-01   5.1439704e-01   7.4037404e-01   5.3863940e-01
   4.2857143e+00   6.9387755e+00  -7.5251790e-01  -5.8027943e-02   2.0736802e-01   5.5207884e-01   7.6670305e-01   5.1533508e-01
   4.2857143e+00   7.1428571e+00  -7.5517074e-01  -4.8291656e-02   1.8268357e-01   5.9104691e-01   7.9180547e-01   4.8965060e-01
   4.2857143e+00   7.3469388e+00  -7.5736710e-01  -3.9758447e-02   1.5925057e-01   6.3123719e-01   8.1557532e-01   4.6210498e-01
   4.2857143e+00   7.5510204e+00  -7.5916547e-01  -3.2359451e-02   1.3731236e-01   6.7258093e-01   8.3793342e-01   4.3324807e-01
   4.2857143e+00   7.7551020e+00  -7.6062059e-01  -2.6014885e-02   1.1706207e-01   7.1500617e-01   8.5882835e-01   4.0363703e-01
   4.2857143e+00   7.9591837e+00  -7.6178303e-01  -2.0636709e-02   9.8636924e-02   7.5843902e-01   8.7823620e-01   3.7381332e-01
   4.2857143e+00   8.1632653e+00  -7.6269878e-01  -1.6131498e-02   8.2115795e-02   8.0280508e-01   8.9615927e-01   3.4428151e-01
   4.2857143e+00   8.3673469e+00  -7.6340910e-01  -1.2403340e-02   6.7520229e-02   8.4803068e-01   9.1262374e-01   3.1549160e-01
   4.2857143e+00   8.5714286e+00  -7.6395044e-01  -9.3566133e-03   5.4818478e-02   8.9404399e-01   9.2767662e-01   2.8782545e-01
   4.2857143e+00   8.7755102e+00  -7.6435454e-01  -6.8984880e-03   4.3932146e-02   9.4077596e-01   9.4138209e-01   2.6158834e-01
   4.2857143e+00   8.9795918e+00  -7.6464860e-01  -4.9410486e-03   3.4744717e-02   9.8816110e-01   9.5381755e-01   2.3700550e-01
   4.2857143e+00   9.1836735e+00  -7.6485560e-01  -3.4029590e-03   2.7111179e-02   1.0361381e+00   9.6506967e-01   2.1422345e-01
   4.2857143e+00   9.3877551e+00  -7.6499463e-01  -2.2106355e-03   2.0867967e-02   1.0846500e+00   9.7523057e-01   1.9331547e-01
   4.2857143e+00   9.5918367e+00  -7.6508132e-01  -1.2989315e-03   1.5842474e-02   1.1336446e+00   9.8439436e-01   1.7429030e-01
   4.2857143e+00   9.7959184e+00  -7.6512824e-01  -6.1136988e-04   1.1861554e-02   1.1830744e+00   9.9265418e-01   1.5710297e-01
   4.2857143e+00   1.0000000e+01  -7.6514537e-01  -9.9986043e-05   8.7585880e-03   1.2328965e+00   1.0000999e+00   1.4166664e-01
   4.4081633e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.3909954e-01   0.0000000e+00   0.0000000e+00   2.4823904e-01
   4.4081633e+00   2.0408163e-01  -4.8847240e-02  -9.5430836e-01   8.8886344e-01   3.1036528e-04   1.2417271e-02   2.4855884e-01
   4.4081633e+00   4.0816327e-01  -9.5469947e-02  -9.1096424e-01   8.4515519e-01   1.2427653e-03   2.4896898e-02   2.5073920e-01
   4.4081633e+00   6.1224490e-01  -1.3997773e-01  -8.6966478e-01   8.0704830e-01   2.8026032e-03   3.7529535e-02   2.5468860e-01
   4.4081633e+00   8.1632653e-01  -1.8246616e-01  -8.3014969e-01   7.7376187e-01   4.9997104e-03   5.0401842e-02   2.6033814e-01
   4.4081633e+00   1.0204082e+00  -2.2301870e-01  -7.9219477e-01   7.4463064e-01   7.8481720e-03   6.3597446e-02   2.6763496e-01
   4.4081633e+00   1.2244898e+00  -2.6170841e-01  -7.5560676e-01   7.1908110e-01   1.1366193e-02   7.7197597e-02   2.7653638e-01
   4.4081633e+00   1.4285714e+00  -2.9859938e-01  -7.2021920e-01   6.9661219e-01   1.5575990e-02   9.1281536e-02   2.8700433e-01
   4.4081633e+00   1.6326531e+00  -3.3374796e-01  -6.8588926e-01   6.7677972e-01   2.0503693e-02   1.0592659e-01   2.9899993e-01
   4.4081633e+00   1.8367347e+00  -3.6720390e-01  -6.5249515e-01   6.5918377e-01   2.6179250e-02   1.2120801e-01   3.1247826e-01
   4.4081633e+00   2.0408163e+00  -3.9901136e-01  -6.1993423e-01   6.4345844e-01   3.2636307e-02   1.3719851e-01   3.2738302e-01
   4.4081633e+00   2.2448980e+00  -4.2920980e-01  -5.8812149e-01   6.2926374e-01   3.9912071e-02   1.5396760e-01   3.4364133e-01
   4.4081633e+00   2.4489796e+00  -4.5783484e-01  -5.5698841e-01   6.1627925e-01   4.8047126e-02   1.7158061e-01   3.6115853e-01
   4.4081633e+00   2.6530612e+00  -4.8491909e-01  -5.2648212e-01   6.0419941e-01   5.7085191e-02   1.9009749e-01   3.7981326e-01
   4.4081633e+00   2.8571429e+00  -5.1049287e-01  -4.9656471e-01   5.9273032e-01   6.7072818e-02   2.0957132e-01   3.9945291e-01
   4.4081633e+00   3.0612245e+00  -5.3458498e-01  -4.6721273e-01   5.8158805e-01   7.8059011e-02   2.3004672e-01   4.1988970e-01
   4.4081633e+00   3.2653061e+00  -5.5722341e-01  -4.3841670e-01   5.7049829e-01   9.0094749e-02   2.5155794e-01   4.4089769e-01
   4.4081633e+00   3.4693878e+00  -5.7843598e-01  -4.1018057e-01   5.5919745e-01   1.0323243e-01   2.7412697e-01   4.6221100e-01
   4.4081633e+00   3.6734694e+00  -5.9825108e-01  -3.8252115e-01   5.4743505e-01   1.1752520e-01   2.9776148e-01   4.8352373e-01
   4.4081633e+00   3.8775510e+00  -6.1669819e-01  -3.5546737e-01   5.3497725e-01   1.3302619e-01   3.2245289e-01   5.0449164e-01
   4.4081633e+00   4.0816327e+00  -6.3380858e-01  -3.2905935e-01   5.2161155e-01   1.4978766e-01   3.4817454e-01   5.2473621e-01
   4.4081633e+00   4.2857143e+00  -6.4961573e-01  -3.0334715e-01   5.0715218e-01   1.6786004e-01   3.7488013e-01   5.4385106e-01
   4.4081633e+00   4.4897959e+00  -6.6415586e-01  -2.7838932e-01   4.9144617e-01   1.8729095e-01   4.0250255e-01   5.6141096e-01
   4.4081633e+00   4.6938776e+00  -6.7746832e-01  -2.5425112e-01   4.7437941e-01   2.0812410e-01   4.3095322e-01   5.7698333e-01
   4.4081633e+00   4.8979592e+00  -6.8959580e-01  -2.3100238e-01   4.5588255e-01   2.3039824e-01   4.6012204e-01   5.9014200e-01
   4.4081633e+00   5.1020408e+00  -7.0058458e-01  -2.0871518e-01   4.3593598e-01   2.5414609e-01   4.8987813e-01   6.0048282e-01
   4.4081633e+00   5.3061224e+00  -7.1048454e-01  -1.8746124e-01   4.1457365e-01   2.7939334e-01   5.2007133e-01   6.0764037e-01
   4.4081633e+00   5.5102041e+00  -7.1934907e-01  -1.6730919e-01   3.9188495e-01   3.0615773e-01   5.5053456e-01   6.1130500e-01
   4.4081633e+00   5.7142857e+00  -7.2723487e-01  -1.4832180e-01   3.6801449e-01   3.3444828e-01   5.8108705e-01   6.1123905e-01
   4.4081633e+00   5.9183673e+00  -7.3420157e-01  -1.3055329e-01   3.4315929e-01   3.6426474e-01   6.1153827e-01   6.0729126e-01
   4.4081633e+00   6.1224490e+00  -7.4031124e-01  -1.1404683e-01   3.1756333e-01   3.9559716e-01   6.4169255e-01   5.9940811e-01
   4.4081633e+00   6.3265306e+00  -7.4562778e-01  -9.8832376e-02   2.9150942e-01   4.2842578e-01   6.7135421e-01   5.8764112e-01
   4.4081633e+00   6.5306122e+00  -7.5021625e-01  -8.4925013e-02   2.6530880e-01   4.6272119e-01   7.0033281e-01   5.7214923e-01
   4.4081633e+00   6.7346939e+00  -7.5414205e-01  -7.2323817e-02   2.3928879e-01   4.9844468e-01   7.2844853e-01   5.5319584e-01
   4.4081633e+00   6.9387755e+00  -7.5747011e-01  -6.1011398e-02   2.1377928e-01   5.3554893e-01   7.5553718e-01   5.3114018e-01
   4.4081633e+00   7.1428571e+00  -7.6026410e-01  -5.0954120e-02   1.8909879e-01   5.7397889e-01   7.8145462e-01   5.0642354e-01
   4.4081633e+00   7.3469388e+00  -7.6258561e-01  -4.2103008e-02   1.6554116e-01   6.1367288e-01   8.0608044e-01   4.7955092e-01
   4.4081633e+00   7.5510204e+00  -7.6449343e-01  -3.4395291e-02   1.4336356e-01   6.5456385e-01   8.2932064e-01   4.5106940e-01
   4.4081633e+00   7.7551020e+00  -7.6604293e-01  -2.7756487e-02   1.2277673e-01   6.9658077e-01   8.5110908e-01   4.2154450e-01
   4.4081633e+00   7.9591837e+00  -7.6728548e-01  -2.2102909e-02   1.0393813e-01   7.3964996e-01   8.7140783e-01   3.9153633e-01
   4.4081633e+00   8.1632653e+00  -7.6826811e-01  -1.7344434e-02   8.6948242e-02   7.8369658e-01   8.9020633e-01   3.6157697e-01
   4.4081633e+00   8.3673469e+00  -7.6903325e-01  -1.3387367e-02   7.1850265e-02   8.2864589e-01   9.0751947e-01   3.3215078e-01
   4.4081633e+00   8.5714286e+00  -7.6961860e-01  -1.0137242e-02   5.8632997e-02   8.7442446e-01   9.2338480e-01   3.0367860e-01
   4.4081633e+00   8.7755102e+00  -7.7005718e-01  -7.5014116e-03   4.7236451e-02   9.2096125e-01   9.3785903e-01   2.7650683e-01
   4.4081633e+00   8.9795918e+00  -7.7037747e-01  -5.3912918e-03   3.7559639e-02   9.6818845e-01   9.5101419e-01   2.5090166e-01
   4.4081633e+00   9.1836735e+00  -7.7060366e-01  -3.7241855e-03   2.9469728e-02   1.0160421e+00   9.6293356e-01   2.2704832e-01
   4.4081633e+00   9.3877551e+00  -7.7075598e-01  -2.4246280e-03   2.2811809e-02   1.0644628e+00   9.7370769e-01   2.0505491e-01
   4.4081633e+00   9.5918367e+00  -7.7085110e-01  -1.4252457e-03   1.7418510e-02   1.1133955e+00   9.8343076e-01   1.8495984e-01
   4.4081633e+00   9.7959184e+00  -7.7090250e-01  -6.6715313e-04   1.3118817e-02   1.1627900e+00   9.9219732e-01   1.6674203e-01
   4.4081633e+00   1.0000000e+01  -7.7092097e-01  -9.9938812e-05   9.7456171e-03   1.2126009e+00   1.0000996e+00   1.5033253e-01
   4.5306122e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4075467e-01   0.0000000e+00   0.0000000e+00   2.3540361e-01
   4.5306122e+00   2.0408163e-01  -4.8845756e-02  -9.5426053e-01   8.8913251e-01   2.9431930e-04   1.1775364e-02   2.3571524e-01
   4.5306122e+00   4.0816327e-01  -9.5466240e-02  -9.1093318e-01   8.4422360e-01   1.1785488e-03   2.3611539e-02   2.3784182e-01
   4.5306122e+00   6.1224490e-01  -1.3997407e-01  -8.6970653e-01   8.0507305e-01   2.6579604e-03   3.5597066e-02   2.4169850e-01
   4.5306122e+00   8.1632653e-01  -1.8246744e-01  -8.3031301e-01   7.7087824e-01   4.7421566e-03   4.7816832e-02   2.4722340e-01
   4.5306122e+00   1.0204082e+00  -2.2303208e-01  -7.9252206e-01   7.4095768e-01   7.4449143e-03   6.0353058e-02   2.5437134e-01
   4.5306122e+00   1.2244898e+00  -2.6174303e-01  -7.5613479e-01   7.1472602e-01   1.0784070e-02   7.3285990e-02   2.6310810e-01
   4.5306122e+00   1.4285714e+00  -2.9866609e-01  -7.2097958e-01   6.9167403e-01   1.4781432e-02   8.6694314e-02   2.7340504e-01
   4.5306122e+00   1.6326531e+00  -3.3385907e-01  -6.8690877e-01   6.7135238e-01   1.9462707e-02   1.0065530e-01   2.8523392e-01
   4.5306122e+00   1.8367347e+00  -3.6737293e-01  -6.5379598e-01   6.5335842e-01   2.4857430e-02   1.1524471e-01   2.9856171e-01
   4.5306122e+00   2.0408163e+00  -3.9925284e-01  -6.2153401e-01   6.3732556e-01   3.0998876e-02   1.3053639e-01   3.1334534e-01
   4.5306122e+00   2.2448980e+00  -4.2953902e-01  -5.9003331e-01   6.2291467e-01   3.7923956e-02   1.4660169e-01   3.2952653e-01
   4.5306122e+00   2.4489796e+00  -4.5826764e-01  -5.5922075e-01   6.0980727e-01   4.5673065e-02   1.6350853e-01   3.4702653e-01
   4.5306122e+00   2.6530612e+00  -4.8547161e-01  -5.2903872e-01   5.9770045e-01   5.4289885e-02   1.8132026e-01   3.6574099e-01
   4.5306122e+00   2.8571429e+00  -5.1118131e-01  -4.9944446e-01   5.8630321e-01   6.3821123e-02   2.0009428e-01   3.8553512e-01
   4.5306122e+00   3.0612245e+00  -5.3542538e-01  -4.7040951e-01   5.7533424e-01   7.4316175e-02   2.1988038e-01   4.0623940e-01
   4.5306122e+00   3.2653061e+00  -5.5823134e-01  -4.4191925e-01   5.6452118e-01   8.5826697e-02   2.4071893e-01   4.2764597e-01
   4.5306122e+00   3.4693878e+00  -5.7962636e-01  -4.1397244e-01   5.5360115e-01   9.8406087e-02   2.6263888e-01   4.4950622e-01
   4.5306122e+00   3.6734694e+00  -5.9963784e-01  -3.8658073e-01   5.4232264e-01   1.1210886e-01   2.8565573e-01   4.7152980e-01
   4.5306122e+00   3.8775510e+00  -6.1829408e-01  -3.5976796e-01   5.3044862e-01   1.2698994e-01   3.0976943e-01   4.9338544e-01
   4.5306122e+00   4.0816327e+00  -6.3562487e-01  -3.3356937e-01   5.1776080e-01   1.4310379e-01   3.3496239e-01   5.1470394e-01
   4.5306122e+00   4.2857143e+00  -6.5166202e-01  -3.0803055e-01   5.0406475e-01   1.6050355e-01   3.6119776e-01   5.3508359e-01
   4.5306122e+00   4.4897959e+00  -6.6643983e-01  -2.8320607e-01   4.8919567e-01   1.7923998e-01   3.8841796e-01   5.5409814e-01
   4.5306122e+00   4.6938776e+00  -6.7999556e-01  -2.5915786e-01   4.7302455e-01   1.9936044e-01   4.1654372e-01   5.7130749e-01
   4.5306122e+00   4.8979592e+00  -6.9236968e-01  -2.3595327e-01   4.5546411e-01   2.2090776e-01   4.4547372e-01   5.8627076e-01
   4.5306122e+00   5.1020408e+00  -7.0360613e-01  -2.1366284e-01   4.3647422e-01   2.4391916e-01   4.7508491e-01   5.9856151e-01
   4.5306122e+00   5.3061224e+00  -7.1375239e-01  -1.9235784e-01   4.1606624e-01   2.6842521e-01   5.0523366e-01   6.0778452e-01
   4.5306122e+00   5.5102041e+00  -7.2285949e-01  -1.7210762e-01   3.9430573e-01   2.9444879e-01   5.3575779e-01   6.1359326e-01
   4.5306122e+00   5.7142857e+00  -7.3098181e-01  -1.5297687e-01   3.7131316e-01   3.2200428e-01   5.6647936e-01   6.1570708e-01
   4.5306122e+00   5.9183673e+00  -7.3817679e-01  -1.3502290e-01   3.4726222e-01   3.5109684e-01   5.9720844e-01   6.1392701e-01
   4.5306122e+00   6.1224490e+00  -7.4450450e-01  -1.1829312e-01   3.2237546e-01   3.8172195e-01   6.2774752e-01   6.0814900e-01
   4.5306122e+00   6.3265306e+00  -7.5002709e-01  -1.0282271e-01   2.9691737e-01   4.1386509e-01   6.5789646e-01   5.9837346e-01
   4.5306122e+00   6.5306122e+00  -7.5480811e-01  -8.8632787e-02   2.7118490e-01   4.4750180e-01   6.8745793e-01   5.8471006e-01
   4.5306122e+00   6.7346939e+00  -7.5891180e-01  -7.5729073e-02   2.4549601e-01   4.8259794e-01   7.1624279e-01   5.6737728e-01
   4.5306122e+00   6.9387755e+00  -7.6240228e-01  -6.4101142e-02   2.2017662e-01   5.1911021e-01   7.4407547e-01   5.4669620e-01
   4.5306122e+00   7.1428571e+00  -7.6534273e-01  -5.3722379e-02   1.9554698e-01   5.5698700e-01   7.7079878e-01   5.2307874e-01
   4.5306122e+00   7.3469388e+00  -7.6779462e-01  -4.4550609e-02   1.7190812e-01   5.9616937e-01   7.9627802e-01   4.9701093e-01
   4.5306122e+00   7.5510204e+00  -7.6981694e-01  -3.6529370e-02   1.4952935e-01   6.3659227e-01   8.2040424e-01   4.6903210e-01
   4.5306122e+00   7.7551020e+00  -7.7146556e-01  -2.9589777e-02   1.2863774e-01   6.7818591e-01   8.4309626e-01   4.3971155e-01
   4.5306122e+00   7.9591837e+00  -7.7279261e-01  -2.3652841e-02   1.0941013e-01   7.2087714e-01   8.6430158e-01   4.0962408e-01
   4.5306122e+00   8.1632653e+00  -7.7384609e-01  -1.8632119e-02   9.1968185e-02   7.6459092e-01   8.8399604e-01   3.7932620e-01
   4.5306122e+00   8.3673469e+00  -7.7466954e-01  -1.4436517e-02   7.6376848e-02   8.0925165e-01   9.0218238e-01   3.4933453e-01
   4.5306122e+00   8.5714286e+00  -7.7530191e-01  -1.0973100e-02   6.2645938e-02   8.5478453e-01   9.1888773e-01   3.2010789e-01
   4.5306122e+00   8.7755102e+00  -7.7577749e-01  -8.1497401e-03   5.0734718e-02   9.0111661e-01   9.3416040e-01   2.9203385e-01
   4.5306122e+00   8.9795918e+00  -7.7612604e-01  -5.8774751e-03   4.0558808e-02   9.4817785e-01   9.4806609e-01   2.6542056e-01
   4.5306122e+00   9.1836735e+00  -7.7637299e-01  -4.0724788e-03   3.1998784e-02   9.9590183e-01   9.6068381e-01   2.4049379e-01
   4.5306122e+00   9.3877551e+00  -7.7653976e-01  -2.6575745e-03   2.4909663e-02   1.0442263e+00   9.7210182e-01   2.1739880e-01
   4.5306122e+00   9.5918367e+00  -7.7664407e-01  -1.5632689e-03   1.9130520e-02   1.0930937e+00   9.8241372e-01   1.9620643e-01
   4.5306122e+00   9.7959184e+00  -7.7670038e-01  -7.2831711e-04   1.4493556e-02   1.1424509e+00   9.9171498e-01   1.7692232e-01
   4.5306122e+00   1.0000000e+01  -7.7672032e-01  -9.9860363e-05   1.0832063e-02   1.1922500e+00   1.0000999e+00   1.5949819e-01
   4.6530612e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4254103e-01   0.0000000e+00   0.0000000e+00   2.2298476e-01
   4.6530612e+00   2.0408163e-01  -4.8844107e-02  -9.5420614e-01   8.8953306e-01   2.7879397e-04   1.1154280e-02   2.2328787e-01
   4.6530612e+00   4.0816327e-01  -9.5461876e-02  -9.1088895e-01   8.4342475e-01   1.1164135e-03   2.2367754e-02   2.2535813e-01
   4.6530612e+00   6.1224490e-01  -1.3996894e-01  -8.6972844e-01   8.0323191e-01   2.5179924e-03   3.3726732e-02   2.2911702e-01
   4.6530612e+00   8.1632653e-01  -1.8246608e-01  -8.3044975e-01   7.6812952e-01   4.4928919e-03   4.5314193e-02   2.3450935e-01
   4.6530612e+00   1.0204082e+00  -2.2304132e-01  -7.9281604e-01   7.3741921e-01   7.0545604e-03   5.7210797e-02   2.4149715e-01
   4.6530612e+00   1.2244898e+00  -2.6177168e-01  -7.5662283e-01   7.1050329e-01   1.0220437e-02   6.9495609e-02   2.5005415e-01
   4.6530612e+00   1.4285714e+00  -2.9872467e-01  -7.2169345e-01   6.8686390e-01   1.4011885e-02   8.2246554e-02   2.6016065e-01
   4.6530612e+00   1.6326531e+00  -3.3395955e-01  -6.8787555e-01   6.6604613e-01   1.8454139e-02   9.5540621e-02   2.7179847e-01
   4.6530612e+00   1.8367347e+00  -3.6752856e-01  -6.5503825e-01   6.4764430e-01   2.3576260e-02   1.0945381e-01   2.8494589e-01
   4.6530612e+00   2.0408163e+00  -3.9947786e-01  -6.2306999e-01   6.3129085e-01   2.9411078e-02   1.2406083e-01   2.9957258e-01
   4.6530612e+00   2.2448980e+00  -4.2984848e-01  -5.9187683e-01   6.1664727e-01   3.5995114e-02   1.3943453e-01   3.1563442e-01
   4.6530612e+00   2.4489796e+00  -4.5867717e-01  -5.6138119e-01   6.0339700e-01   4.3368472e-02   1.5564511e-01   3.3306816e-01
   4.6530612e+00   2.6530612e+00  -4.8599719e-01  -5.3152092e-01   5.9123979e-01   5.1574674e-02   1.7275900e-01   3.5178628e-01
   4.6530612e+00   2.8571429e+00  -5.1183906e-01  -5.0224856e-01   5.7988767e-01   6.0660443e-02   1.9083752e-01   3.7167183e-01
   4.6530612e+00   3.0612245e+00  -5.3623129e-01  -4.7353079e-01   5.6906233e-01   7.0675408e-02   2.0993531e-01   3.9257377e-01
   4.6530612e+00   3.2653061e+00  -5.5920106e-01  -4.4534801e-01   5.5849380e-01   8.1671725e-02   2.3009851e-01   4.1430291e-01
   4.6530612e+00   3.4693878e+00  -5.8077491e-01  -4.1769390e-01   5.4792057e-01   9.3703606e-02   2.5136280e-01   4.3662880e-01
   4.6530612e+00   3.6734694e+00  -6.0097937e-01  -3.9057499e-01   5.3709096e-01   1.0682674e-01   2.7375123e-01   4.5927795e-01
   4.6530612e+00   3.8775510e+00  -6.1984164e-01  -3.6401006e-01   5.2576576e-01   1.2109760e-01   2.9727213e-01   4.8193376e-01
   4.6530612e+00   4.0816327e+00  -6.3739012e-01  -3.3802948e-01   5.1372204e-01   1.3657268e-01   3.2191693e-01   5.0423848e-01
   4.6530612e+00   4.2857143e+00  -6.5365501e-01  -3.1267424e-01   5.0075793e-01   1.5330757e-01   3.4765827e-01   5.2579754e-01
   4.6530612e+00   4.4897959e+00  -6.6866880e-01  -2.8799478e-01   4.8669819e-01   1.7135598e-01   3.7444829e-01   5.4618653e-01
   4.6530612e+00   4.6938776e+00  -6.8246672e-01  -2.6404949e-01   4.7140016e-01   1.9076871e-01   4.0221738e-01   5.6496084e-01
   4.6530612e+00   4.8979592e+00  -6.9508707e-01  -2.4090294e-01   4.5475989e-01   2.1159250e-01   4.3087345e-01   5.8166800e-01
   4.6530612e+00   5.1020408e+00  -7.0657147e-01  -2.1862381e-01   4.3671780e-01   2.3386893e-01   4.6030197e-01   5.9586240e-01
   4.6530612e+00   5.3061224e+00  -7.1696508e-01  -1.9728253e-01   4.1726349e-01   2.5763330e-01   4.9036662e-01   6.0712186e-01
   4.6530612e+00   5.5102041e+00  -7.2631652e-01  -1.7694873e-01   3.9643919e-01   2.8291359e-01   5.2091101e-01   6.1506534e-01
   4.6530612e+00   5.7142857e+00  -7.3467785e-01  -1.5768858e-01   3.7434137e-01   3.0972950e-01   5.5176110e-01   6.1937096e-01
   4.6530612e+00   5.9183673e+00  -7.4210427e-01  -1.3956207e-01   3.5112004e-01   3.3809166e-01   5.8272865e-01   6.1979301e-01
   4.6530612e+00   6.1224490e+00  -7.4865380e-01  -1.2262041e-01   3.2697562e-01   3.6800101e-01   6.1361539e-01   6.1617691e-01
   4.6530612e+00   6.3265306e+00  -7.5438673e-01  -1.0690365e-01   3.0215307e-01   3.9944846e-01   6.4421789e-01   6.0847087e-01
   4.6530612e+00   6.5306122e+00  -7.5936503e-01  -9.2438675e-02   2.7693352e-01   4.3241468e-01   6.7433287e-01   5.9673321e-01
   4.6530612e+00   6.7346939e+00  -7.6365166e-01  -7.9237615e-02   2.5162372e-01   4.6687032e-01   7.0376280e-01   5.8113438e-01
   4.6530612e+00   6.9387755e+00  -7.6730979e-01  -6.7296909e-02   2.2654361e-01   5.0277643e-01   7.3232143e-01   5.6195330e-01
   4.6530612e+00   7.1428571e+00  -7.7040202e-01  -5.6596957e-02   2.0201308e-01   5.4008512e-01   7.5983899e-01   5.3956790e-01
   4.6530612e+00   7.3469388e+00  -7.7298956e-01  -4.7102478e-02   1.7833833e-01   5.7874051e-01   7.8616676e-01   5.1444013e-01
   4.6530612e+00   7.5510204e+00  -7.7513151e-01  -3.8763513e-02   1.5579908e-01   6.1867991e-01   8.1118081e-01   4.8709653e-01
   4.6530612e+00   7.7551020e+00  -7.7688410e-01  -3.1517043e-02   1.3463726e-01   6.5983510e-01   8.3478467e-01   4.5810528e-01
   4.6530612e+00   7.9591837e+00  -7.7830017e-01  -2.5289111e-02   1.1504803e-01   7.0213377e-01   8.5691078e-01   4.2805155e-01
   4.6530612e+00   8.1632653e+00  -7.7942859e-01  -1.9997326e-02   9.7173710e-02   7.4550095e-01   8.7752071e-01   3.9751271e-01
   4.6530612e+00   8.3673469e+00  -7.8031401e-01  -1.5553589e-02   8.1100864e-02   7.8986044e-01   8.9660416e-01   3.6703514e-01
   4.6530612e+00   8.5714286e+00  -7.8099654e-01  -1.1866878e-02   6.6860692e-02   8.3513623e-01   9.1417694e-01   3.3711414e-01
   4.6530612e+00   8.7755102e+00  -7.8151176e-01  -8.8459402e-03   5.4432428e-02   8.8125367e-01   9.3027797e-01   3.0817812e-01
   4.6530612e+00   8.9795918e+00  -7.8189071e-01  -6.4017486e-03   4.3749326e-02   9.2814054e-01   9.4496562e-01   2.8057789e-01
   4.6530612e+00   9.1836735e+00  -7.8216010e-01  -4.4496041e-03   3.4706569e-02   9.7572798e-01   9.5831375e-01   2.5458128e-01
   4.6530612e+00   9.3877551e+00  -7.8234253e-01  -2.9108120e-03   2.7170381e-02   1.0239511e+00   9.7040747e-01   2.3037299e-01
   4.6530612e+00   9.5918367e+00  -7.8245685e-01  -1.7138895e-03   2.0987541e-02   1.0727494e+00   9.8133912e-01   2.0805896e-01
   4.6530612e+00   9.7959184e+00  -7.8251853e-01  -7.9530227e-04   1.5994611e-02   1.1220673e+00   9.9120452e-01   1.8767445e-01
   4.6530612e+00   1.0000000e+01  -7.8254008e-01  -9.9761036e-05   1.2026266e-02   1.1718538e+00   1.0000997e+00   1.6919477e-01
   4.7755102e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4445901e-01   0.0000000e+00   0.0000000e+00   2.1098330e-01
   4.7755102e+00   2.0408163e-01  -4.8842294e-02  -9.5414517e-01   8.9006552e-01   2.6379032e-04   1.0554060e-02   2.1127760e-01
   4.7755102e+00   4.0816327e-01  -9.5456853e-02  -9.1083151e-01   8.4275916e-01   1.0563636e-03   2.1165636e-02   2.1328930e-01
   4.7755102e+00   6.1224490e-01  -1.3996231e-01  -8.6973043e-01   8.0152560e-01   2.3827100e-03   3.1918699e-02   2.1694595e-01
   4.7755102e+00   8.1632653e-01  -1.8246206e-01  -8.3055981e-01   7.6551671e-01   4.2519380e-03   4.2894201e-02   2.2219864e-01
   4.7755102e+00   1.0204082e+00  -2.2304641e-01  -7.9307654e-01   7.3401664e-01   6.6771498e-03   5.4171101e-02   2.2901616e-01
   4.7755102e+00   1.2244898e+00  -2.6179433e-01  -7.5707062e-01   7.0641482e-01   9.6753623e-03   6.5827117e-02   2.3737974e-01
   4.7755102e+00   1.4285714e+00  -2.9877506e-01  -7.2236045e-01   6.8218428e-01   1.3267458e-02   7.7939223e-02   2.4727805e-01
   4.7755102e+00   1.6326531e+00  -3.3404936e-01  -6.8878908e-01   6.6086414e-01   1.7478155e-02   9.0583903e-02   2.5870237e-01
   4.7755102e+00   1.8367347e+00  -3.6767070e-01  -6.5622129e-01   6.4204534e-01   2.2335985e-02   1.0383716e-01   2.7164177e-01
   4.7755102e+00   2.0408163e+00  -3.9968628e-01  -6.2454127e-01   6.2535903e-01   2.7873262e-02   1.1777427e-01   2.8607806e-01
   4.7755102e+00   2.2448980e+00  -4.3013798e-01  -5.9365088e-01   6.1046719e-01   3.4126037e-02   1.3246931e-01   3.0198073e-01
   4.7755102e+00   2.4489796e+00  -4.5906317e-01  -5.6346828e-01   5.9705497e-01   4.1134020e-02   1.4799440e-01   3.1930168e-01
   4.7755102e+00   2.6530612e+00  -4.8649550e-01  -5.3392692e-01   5.8482480e-01   4.8940457e-02   1.6441871e-01   3.3796989e-01
   4.7755102e+00   2.8571429e+00  -5.1246568e-01  -5.0497482e-01   5.7349191e-01   5.7591953e-02   1.8180713e-01   3.5788614e-01
   4.7755102e+00   3.0612245e+00  -5.3700217e-01  -4.7657396e-01   5.6278118e-01   6.7138218e-02   2.0021881e-01   3.7891803e-01
   4.7755102e+00   3.2653061e+00  -5.6013186e-01  -4.4869991e-01   5.5242551e-01   7.7631742e-02   2.1970533e-01   4.0089544e-01
   4.7755102e+00   3.4693878e+00  -5.8188076e-01  -4.2134139e-01   5.4216534e-01   8.9127361e-02   2.4030873e-01   4.2360686e-01
   4.7755102e+00   3.6734694e+00  -6.0227462e-01  -3.9449988e-01   5.3174961e-01   1.0168173e-01   2.6205941e-01   4.4679682e-01
   4.7755102e+00   3.8775510e+00  -6.2133959e-01  -3.6818916e-01   5.2093788e-01   1.1535269e-01   2.8497384e-01   4.7016495e-01
   4.7755102e+00   4.0816327e+00  -6.3910280e-01  -3.4243471e-01   5.0950370e-01   1.3019851e-01   3.0905239e-01   4.9336693e-01
   4.7755102e+00   4.2857143e+00  -6.5559294e-01  -3.1727285e-01   4.9723901e-01   1.4627703e-01   3.3427720e-01   5.1601773e-01
   4.7755102e+00   4.4897959e+00  -6.7084074e-01  -2.9274976e-01   4.8395939e-01   1.6364470e-01   3.6061024e-01   5.3769750e-01
   4.7755102e+00   4.6938776e+00  -6.8487947e-01  -2.6892009e-01   4.6950992e-01   1.8235553e-01   3.8799184e-01   5.5796017e-01
   4.7755102e+00   4.8979592e+00  -6.9774533e-01  -2.4584537e-01   4.5377123e-01   2.0245999e-01   4.1633961e-01   5.7634491e-01
   4.7755102e+00   5.1020408e+00  -7.0947770e-01  -2.2359207e-01   4.3666543e-01   2.2400384e-01   4.4554806e-01   5.9239008e-01
   4.7755102e+00   5.3061224e+00  -7.2011938e-01  -2.0222942e-01   4.1816129e-01   2.4702700e-01   4.7548900e-01   6.0564957e-01
   4.7755102e+00   5.5102041e+00  -7.2971664e-01  -1.8182691e-01   3.9827835e-01   2.7156245e-01   5.0601267e-01   6.1571053e-01
   4.7755102e+00   5.7142857e+00  -7.3831919e-01  -1.6245174e-01   3.7708932e-01   2.9763517e-01   5.3694998e-01   6.2221192e-01
   4.7755102e+00   5.9183673e+00  -7.4597998e-01  -1.4416614e-01   3.5472043e-01   3.2526125e-01   5.6811547e-01   6.2486260e-01
   4.7755102e+00   6.1224490e+00  -7.5275488e-01  -1.2702472e-01   3.3134931e-01   3.5444721e-01   5.9931124e-01   6.2345787e-01
   4.7755102e+00   6.3265306e+00  -7.5870226e-01  -1.1107200e-01   3.0720038e-01   3.8518945e-01   6.3033169e-01   6.1789312e-01
   4.7755102e+00   6.5306122e+00  -7.6388243e-01  -9.6340298e-02   2.8253751e-01   4.1747399e-01   6.6096870e-01   6.0817355e-01
   4.7755102e+00   6.7346939e+00  -7.6835694e-01  -8.2847932e-02   2.5765446e-01   4.5127651e-01   6.9101729e-01   5.9441878e-01
   4.7755102e+00   6.9387755e+00  -7.7218792e-01  -7.0598051e-02   2.3286322e-01   4.8656264e-01   7.2028133e-01   5.7686183e-01
   4.7755102e+00   7.1428571e+00  -7.7543724e-01  -5.9578032e-02   2.0848119e-01   5.2328854e-01   7.4857905e-01   5.5584208e-01
   4.7755102e+00   7.3469388e+00  -7.7816574e-01  -4.9759545e-02   1.8481773e-01   5.6140174e-01   7.7574806e-01   5.3179243e-01
   4.7755102e+00   7.5510204e+00  -7.8043248e-01  -4.1099294e-02   1.6216104e-01   6.0084223e-01   8.0164957e-01   5.0522132e-01
   4.7755102e+00   7.7551020e+00  -7.8229401e-01  -3.3540375e-02   1.4076632e-01   6.4154372e-01   8.2617163e-01   4.7669069e-01
   4.7755102e+00   7.9591837e+00  -7.8380371e-01  -2.7014180e-02   1.2084588e-01   6.8343504e-01   8.4923119e-01   4.4679139e-01
   4.7755102e+00   8.1632653e+00  -7.8501132e-01  -2.1442740e-02   1.0256191e-01   7.2644161e-01   8.7077490e-01   4.1611770e-01
   4.7755102e+00   8.3673469e+00  -7.8596246e-01  -1.6741339e-02   8.6022345e-02   7.7048690e-01   8.9077868e-01   3.8524273e-01
   4.7755102e+00   8.5714286e+00  -7.8669844e-01  -1.2821261e-02   7.1279965e-02   8.1549391e-01   9.0924603e-01   3.5469636e-01
   4.7755102e+00   8.7755102e+00  -7.8725608e-01  -9.5925024e-03   5.8334585e-02   8.6138643e-01   9.2620548e-01   3.2494703e-01
   4.7755102e+00   8.9795918e+00  -7.8766770e-01  -6.9663050e-03   4.7138024e-02   9.0809023e-01   9.4170711e-01   2.9638852e-01
   4.7755102e+00   9.1836735e+00  -7.8796130e-01  -4.8573775e-03   3.7601238e-02   9.5553404e-01   9.5581861e-01   2.6933202e-01
   4.7755102e+00   9.3877551e+00  -7.8816070e-01  -3.1857268e-03   2.9602934e-02   1.0036504e+00   9.6862106e-01   2.4400370e-01
   4.7755102e+00   9.5918367e+00  -7.8828591e-01  -1.8780354e-03   2.2998882e-02   1.0523759e+00   9.8020479e-01   2.2054722e-01
   4.7755102e+00   9.7959184e+00  -7.8835345e-01  -8.6857204e-04   1.7631213e-02   1.1016522e+00   9.9066531e-01   1.9903043e-01
   4.7755102e+00   1.0000000e+01  -7.8837675e-01  -9.9652246e-05   1.3337048e-02   1.1514254e+00   1.0000999e+00   1.7945519e-01
   4.8979592e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4650883e-01   0.0000000e+00   0.0000000e+00   1.9939904e-01
   4.8979592e+00   2.0408163e-01  -4.8840316e-02  -9.5407759e-01   8.9073010e-01   2.4930811e-04   9.9746966e-03   1.9968426e-01
   4.8979592e+00   4.0816327e-01  -9.5451169e-02  -9.1076082e-01   8.4222714e-01   9.9839834e-04   2.0005174e-02   2.0163548e-01
   4.8979592e+00   6.1224490e-01  -1.3995419e-01  -8.6971246e-01   7.9995464e-01   2.2521123e-03   3.0172978e-02   2.0518600e-01
   4.8979592e+00   8.1632653e-01  -1.8245539e-01  -8.3064310e-01   7.6304061e-01   4.0192957e-03   4.0556925e-02   2.1029283e-01
   4.8979592e+00   1.0204082e+00  -2.2304732e-01  -7.9330342e-01   7.3075115e-01   6.3126890e-03   5.1234144e-02   2.1693109e-01
   4.8979592e+00   1.2244898e+00  -2.6181096e-01  -7.5747797e-01   7.0246226e-01   9.1488640e-03   6.2280857e-02   2.2508897e-01
   4.8979592e+00   1.4285714e+00  -2.9881725e-01  -7.2298028e-01   6.7763742e-01   1.2548192e-02   7.3772909e-02   2.3476298e-01
   4.8979592e+00   1.6326531e+00  -3.3412843e-01  -6.8964894e-01   6.5580935e-01   1.6534834e-02   8.5786073e-02   2.4595330e-01
   4.8979592e+00   1.8367347e+00  -3.6779925e-01  -6.5734450e-01   6.3656524e-01   2.1136741e-02   9.8396113e-02   2.5865914e-01
   4.8979592e+00   2.0408163e+00  -3.9987800e-01  -6.2594706e-01   6.1953469e-01   2.6385647e-02   1.1167862e-01   2.7287388e-01
   4.8979592e+00   2.2448980e+00  -4.3040738e-01  -5.9535443e-01   6.0437987e-01   3.2317054e-02   1.2570859e-01   2.8858008e-01
   4.8979592e+00   2.4489796e+00  -4.5942542e-01  -5.6548067e-01   5.9078757e-01   3.8970185e-02   1.4055976e-01   3.0574426e-01
   4.8979592e+00   2.6530612e+00  -4.8696625e-01  -5.3625502e-01   5.7846282e-01   4.6387902e-02   1.5630368e-01   3.2431155e-01
   4.8979592e+00   2.8571429e+00  -5.1306079e-01  -5.0762114e-01   5.6712408e-01   5.4616561e-02   1.7300847e-01   3.4420027e-01
   4.8979592e+00   3.0612245e+00  -5.3773752e-01  -4.7953651e-01   5.5649971e-01   6.3705811e-02   1.9073741e-01   3.6529666e-01
   4.8979592e+00   3.2653061e+00  -5.6102311e-01  -4.5197198e-01   5.4632580e-01   7.3708308e-02   2.0954715e-01   3.8744998e-01
   4.8979592e+00   3.4693878e+00  -5.8294311e-01  -4.2491144e-01   5.3634533e-01   8.4679336e-02   2.2948582e-01   4.1046826e-01
   4.8979592e+00   3.6734694e+00  -6.0352260e-01  -3.9835145e-01   5.2630854e-01   9.6676324e-02   2.5059081e-01   4.3411507e-01
   4.8979592e+00   3.8775510e+00  -6.2278675e-01  -3.7230083e-01   5.1597469e-01   1.0975826e-01   2.7288655e-01   4.5810767e-01
   4.8979592e+00   4.0816327e+00  -6.4076151e-01  -3.4678015e-01   5.0511485e-01   1.2398497e-01   2.9638219e-01   4.8211702e-01
   4.8979592e+00   4.2857143e+00  -6.5747412e-01  -3.2182105e-01   4.9351599e-01   1.3941633e-01   3.2106929e-01   5.0576991e-01
   4.8979592e+00   4.4897959e+00  -6.7295367e-01  -2.9746531e-01   4.8098582e-01   1.5611129e-01   3.4691977e-01   5.2865373e-01
   4.8979592e+00   4.6938776e+00  -6.8723156e-01  -2.7376367e-01   4.6735846e-01   1.7412687e-01   3.7388410e-01   5.5032394e-01
   4.8979592e+00   4.8979592e+00  -7.0034191e-01  -2.5077438e-01   4.5250048e-01   1.9351706e-01   4.0188996e-01   5.7031452e-01
   4.8979592e+00   5.1020408e+00  -7.1232193e-01  -2.2856140e-01   4.3631685e-01   2.1433163e-01   4.3084147e-01   5.8815114e-01
   4.8979592e+00   5.3061224e+00  -7.2321212e-01  -2.0719236e-01   4.1875657e-01   2.3661498e-01   4.6061921e-01   6.0336694e-01
   4.8979592e+00   5.5102041e+00  -7.3305639e-01  -1.8673623e-01   3.9981720e-01   2.6040495e-01   4.9108099e-01   6.1552016e-01
   4.8979592e+00   5.7142857e+00  -7.4190209e-01  -1.6726081e-01   3.7954813e-01   2.8573176e-01   5.2206357e-01   6.2421301e-01
   4.8979592e+00   5.9183673e+00  -7.4979988e-01  -1.4883010e-01   3.5805177e-01   3.1261696e-01   5.5338539e-01   6.2911062e-01
   4.8979592e+00   6.1224490e+00  -7.5680347e-01  -1.3150167e-01   3.3548255e-01   3.4107268e-01   5.8485011e-01   6.2995896e-01
   4.8979592e+00   6.3265306e+00  -7.6296923e-01  -1.1532413e-01   3.1204344e-01   3.7110091e-01   6.1625110e-01   6.2660040e-01
   4.8979592e+00   6.5306122e+00  -7.6835569e-01  -1.0033485e-01   2.8797974e-01   4.0269319e-01   6.4737651e-01   6.1898567e-01
   4.8979592e+00   6.7346939e+00  -7.7302292e-01  -8.6558095e-02   2.6357053e-01   4.3583044e-01   6.7801496e-01   6.0718113e-01
   4.8979592e+00   6.9387755e+00  -7.7703186e-01  -7.4003525e-02   2.3911792e-01   4.7048315e-01   7.0796134e-01   5.9137040e-01
   4.8979592e+00   7.1428571e+00  -7.8044354e-01  -6.2665413e-02   2.1493474e-01   5.0661182e-01   7.3702258e-01   5.7184998e-01
   4.8979592e+00   7.3469388e+00  -7.8331831e-01  -5.2522410e-02   1.9133135e-01   5.4416773e-01   7.6502304e-01   5.4901869e-01
   4.8979592e+00   7.5510204e+00  -7.8571508e-01  -4.3538009e-02   1.6860249e-01   5.8309390e-01   7.9180927e-01   5.2336154e-01
   4.8979592e+00   7.7551020e+00  -7.8769056e-01  -3.5661640e-02   1.4701488e-01   6.2332631e-01   8.1725377e-01   4.9542889e-01
   4.8979592e+00   7.9591837e+00  -7.8929864e-01  -2.8830346e-02   1.2679661e-01   6.6479528e-01   8.4125768e-01   4.6581226e-01
   4.8979592e+00   8.1632653e+00  -7.9058978e-01  -2.2970932e-02   1.0812883e-01   7.0742695e-01   8.6375217e-01   4.3511843e-01
   4.8979592e+00   8.3673469e+00  -7.9161056e-01  -1.8002456e-02   9.1140401e-02   7.5114473e-01   8.8469855e-01   4.0394377e-01
   4.8979592e+00   8.5714286e+00  -7.9240341e-01  -1.3838910e-02   7.5905712e-02   7.9587088e-01   9.0408718e-01   3.7285029e-01
   4.8979592e+00   8.7755102e+00  -7.9300636e-01  -1.0391927e-02   6.2445634e-02   8.4152783e-01   9.2193515e-01   3.4234525e-01
   4.8979592e+00   8.9795918e+00  -7.9345305e-01  -7.5733697e-03   5.0731392e-02   8.8803946e-01   9.3828319e-01   3.1286526e-01
   4.8979592e+00   9.1836735e+00  -7.9377272e-01  -5.2976598e-03   4.0690816e-02   9.3533222e-01   9.5319183e-01   2.8476583e-01
   4.8979592e+00   9.3877551e+00  -7.9399048e-01  -3.4837512e-03   3.2216357e-02   9.8333600e-01   9.6673719e-01   2.5831646e-01
   4.8979592e+00   9.5918367e+00  -7.9412751e-01  -2.0566728e-03   2.5174089e-02   1.0319848e+00   9.7900670e-01   2.3370102e-01
   4.8979592e+00   9.7959184e+00  -7.9420143e-01  -9.4861239e-04   1.9412973e-02   1.0812171e+00   9.9009492e-01   2.1102283e-01
   4.8979592e+00   1.0000000e+01  -7.9422666e-01  -9.9546441e-05   1.4773704e-02   1.1309763e+00   1.0000997e+00   1.9031342e-01
   5.0204082e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.4869038e-01   0.0000000e+00   0.0000000e+00   1.8823142e-01
   5.0204082e+00   2.0408163e-01  -4.8838173e-02  -9.5400343e-01   8.9152672e-01   2.3534665e-04   9.4161610e-03   1.8850735e-01
   5.0204082e+00   4.0816327e-01  -9.5444825e-02  -9.1067691e-01   8.4182872e-01   9.4251514e-04   1.8886323e-02   1.9039648e-01
   5.0204082e+00   6.1224490e-01  -1.3994459e-01  -8.6967452e-01   7.9851922e-01   2.1261943e-03   2.8489527e-02   1.9383755e-01
   5.0204082e+00   8.1632653e-01  -1.8244606e-01  -8.3069961e-01   7.6070171e-01   3.7949589e-03   3.8302362e-02   1.9879313e-01
   5.0204082e+00   1.0204082e+00  -2.2304407e-01  -7.9349663e-01   7.2762358e-01   5.9611739e-03   4.8400013e-02   2.0524424e-01
   5.0204082e+00   1.2244898e+00  -2.6182157e-01  -7.5784477e-01   6.9864695e-01   8.6409458e-03   5.8857065e-02   2.1318554e-01
   5.0204082e+00   1.4285714e+00  -2.9885121e-01  -7.2355276e-01   6.7322523e-01   1.1854108e-02   6.9748074e-02   2.2262081e-01
   5.0204082e+00   1.6326531e+00  -3.3419674e-01  -6.9045483e-01   6.5088435e-01   1.5624228e-02   8.1147907e-02   2.3355853e-01
   5.0204082e+00   1.8367347e+00  -3.6791420e-01  -6.5840743e-01   6.3120738e-01   1.9978628e-02   9.3131873e-02   2.4600745e-01
   5.0204082e+00   2.0408163e+00  -4.0005293e-01  -6.2728672e-01   6.1382204e-01   2.4948405e-02   1.0577561e-01   2.5997188e-01
   5.0204082e+00   2.2448980e+00  -4.3065655e-01  -5.9698661e-01   5.9839048e-01   3.0568439e-02   1.1915476e-01   2.7544684e-01
   5.0204082e+00   2.4489796e+00  -4.5976377e-01  -5.6741721e-01   5.8460089e-01   3.6877381e-02   1.3334436e-01   2.9241296e-01
   5.0204082e+00   2.6530612e+00  -4.8740920e-01  -5.3850375e-01   5.7216087e-01   4.3917602e-02   1.4841800e-01   3.1083104e-01
   5.0204082e+00   2.8571429e+00  -5.1362407e-01  -5.1018569e-01   5.6079214e-01   5.1735091e-02   1.6444667e-01   3.3063665e-01
   5.0204082e+00   3.0612245e+00  -5.3843692e-01  -4.8241616e-01   5.5022668e-01   6.0379296e-02   1.8149742e-01   3.5173458e-01
   5.0204082e+00   3.2653061e+00  -5.6187427e-01  -4.5516148e-01   5.4020411e-01   6.9902883e-02   1.9963162e-01   3.7399362e-01
   5.0204082e+00   3.4693878e+00  -5.8396130e-01  -4.2840085e-01   5.3047040e-01   8.0361406e-02   2.1890309e-01   3.9724185e-01
   5.0204082e+00   3.6734694e+00  -6.0472245e-01  -4.0212599e-01   5.2077782e-01   9.1812876e-02   2.3935595e-01   4.2126269e-01
   5.0204082e+00   3.8775510e+00  -6.2418206e-01  -3.7634084e-01   5.1088610e-01   1.0431722e-01   2.6102229e-01   4.4579231e-01
   5.0204082e+00   4.0816327e+00  -6.4236496e-01  -3.5106111e-01   5.0056491e-01   1.1793562e-01   2.8391985e-01   4.7051864e-01
   5.0204082e+00   4.2857143e+00  -6.5929705e-01  -3.2631370e-01   4.8959735e-01   1.3272974e-01   3.0804953e-01   4.9508244e-01
   5.0204082e+00   4.4897959e+00  -6.7500583e-01  -3.0213590e-01   4.7778457e-01   1.4876081e-01   3.3339322e-01   5.1908089e-01
   5.0204082e+00   4.6938776e+00  -6.8952091e-01  -2.7857440e-01   4.6495110e-01   1.6608864e-01   3.5991170e-01   5.4207393e-01
   5.0204082e+00   4.8979592e+00  -7.0287445e-01  -2.5568393e-01   4.5095072e-01   1.8477052e-01   3.8754300e-01   5.6359357e-01
   5.0204082e+00   5.1020408e+00  -7.1510151e-01  -2.3352565e-01   4.3567260e-01   2.0486006e-01   4.1620137e-01   5.8315613e-01
   5.0204082e+00   5.3061224e+00  -7.2624031e-01  -2.1216526e-01   4.1904702e-01   2.2640594e-01   4.4577680e-01   6.0027735e-01
   5.0204082e+00   5.5102041e+00  -7.3633246e-01  -1.9167080e-01   4.0105047e-01   2.4945079e-01   4.7613544e-01   6.1448969e-01
   5.0204082e+00   5.7142857e+00  -7.4542296e-01  -1.7211023e-01   3.8170952e-01   2.7402994e-01   5.0712092e-01   6.2536130e-01
   5.0204082e+00   5.9183673e+00  -7.5356014e-01  -1.5354887e-01   3.6110293e-01   3.0017039e-01   5.3855663e-01   6.3251564e-01
   5.0204082e+00   6.1224490e+00  -7.6079550e-01  -1.3604681e-01   3.3936165e-01   3.2788987e-01   5.7024893e-01   6.3565057e-01
   5.0204082e+00   6.3265306e+00  -7.6718335e-01  -1.1965630e-01   3.1666644e-01   3.5719611e-01   6.0199135e-01   6.3455563e-01
   5.0204082e+00   6.5306122e+00  -7.7278036e-01  -1.0441945e-01   2.9324287e-01   3.8808627e-01   6.3356953e-01   6.2912621e-01
   5.0204082e+00   6.7346939e+00  -7.7764502e-01  -9.0366101e-02   2.6935377e-01   4.2054671e-01   6.6476677e-01   6.1937333e-01
   5.0204082e+00   6.9387755e+00  -7.8183696e-01  -7.7512240e-02   2.4528946e-01   4.5455304e-01   6.9536994e-01   6.0542807e-01
   5.0204082e+00   7.1428571e+00  -7.8541624e-01  -6.5858909e-02   2.2135614e-01   4.9007041e-01   7.2517545e-01   5.8753988e-01
   5.0204082e+00   7.3469388e+00  -7.8844261e-01  -5.5391726e-02   1.9786304e-01   5.2705416e-01   7.5399501e-01   5.6606860e-01
   5.0204082e+00   7.5510204e+00  -7.9097468e-01  -4.6081066e-02   1.7510936e-01   5.6545069e-01   7.8166079e-01   5.4147047e-01
   5.0204082e+00   7.7551020e+00  -7.9306924e-01  -3.7882886e-02   1.5337149e-01   6.0519863e-01   8.0802978e-01   5.1427872e-01
   5.0204082e+00   7.9591837e+00  -7.9478054e-01  -3.0740152e-02   1.3289177e-01   6.4623015e-01   8.3298706e-01   4.8508020e-01
   5.0204082e+00   8.1632653e+00  -7.9615969e-01  -2.4584789e-02   1.1386919e-01   6.8847242e-01   8.5644782e-01   4.5448943e-01
   5.0204082e+00   8.3673469e+00  -7.9725418e-01  -1.9340013e-02   9.6452935e-02   7.3184913e-01   8.7835808e-01   4.2312205e-01
   5.0204082e+00   8.5714286e+00  -7.9810746e-01  -1.4922927e-02   8.0738854e-02   7.7628203e-01   8.9869410e-01   3.9156932e-01
   5.0204082e+00   8.7755102e+00  -7.9875880e-01  -1.1247199e-02   6.6769203e-02   8.2169243e-01   9.1746059e-01   3.6037549e-01
   5.0204082e+00   8.9795918e+00  -7.9924306e-01  -8.2256868e-03   5.4535330e-02   8.6800249e-01   9.3468785e-01   3.3001951e-01
   5.0204082e+00   9.1836735e+00  -7.9959081e-01  -5.7728535e-03   4.3982974e-02   9.1513650e-01   9.5042817e-01   3.0090179e-01
   5.0204082e+00   9.3877551e+00  -7.9982843e-01  -3.8068716e-03   3.5019559e-02   9.6302177e-01   9.6475172e-01   2.7333669e-01
   5.0204082e+00   9.5918367e+00  -7.9997831e-01  -2.2513232e-03   2.7522782e-02   1.0115895e+00   9.7774212e-01   2.4755064e-01
   5.0204082e+00   9.7959184e+00  -8.0005921e-01  -1.0364568e-03   2.1349738e-02   1.0607754e+00   9.8949219e-01   2.2368532e-01
   5.0204082e+00   1.0000000e+01  -8.0008657e-01  -9.9988271e-05   1.6345898e-02   1.1105198e+00   1.0000998e+00   2.0180503e-01
   5.1428571e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.5100366e-01   0.0000000e+00   0.0000000e+00   1.7747901e-01
   5.1428571e+00   2.0408163e-01  -4.8835866e-02  -9.5392267e-01   8.9245538e-01   2.2190417e-04   8.8783834e-03   1.7774548e-01
   5.1428571e+00   4.0816327e-01  -9.5437821e-02  -9.1057976e-01   8.4156399e-01   8.8870712e-04   1.7808950e-02   1.7957120e-01
   5.1428571e+00   6.1224490e-01  -1.3993349e-01  -8.6961661e-01   7.9721963e-01   2.0049416e-03   2.6868174e-02   1.8290007e-01
   5.1428571e+00   8.1632653e-01  -1.8243407e-01  -8.3072929e-01   7.5850056e-01   3.5789040e-03   3.6130333e-02   1.8769984e-01
   5.1428571e+00   1.0204082e+00  -2.2303665e-01  -7.9365610e-01   7.2463491e-01   5.6225726e-03   4.5668568e-02   1.9395701e-01
   5.1428571e+00   1.2244898e+00  -2.6182614e-01  -7.5817089e-01   6.9497032e-01   8.1515716e-03   5.5555707e-02   2.0167219e-01
   5.1428571e+00   1.4285714e+00  -2.9887693e-01  -7.2407767e-01   6.6894974e-01   1.1185172e-02   6.5864860e-02   2.1085591e-01
   5.1428571e+00   1.6326531e+00  -3.3425427e-01  -6.9120641e-01   6.4609187e-01   1.4746315e-02   7.6669815e-02   2.2152434e-01
   5.1428571e+00   1.8367347e+00  -3.6801548e-01  -6.5940959e-01   6.2597528e-01   1.8861654e-02   8.8045212e-02   2.3369513e-01
   5.1428571e+00   2.0408163e+00  -4.0021101e-01  -6.2855956e-01   6.0822550e-01   2.3561594e-02   1.0006650e-01   2.4738287e-01
   5.1428571e+00   2.2448980e+00  -4.3088539e-01  -5.9854647e-01   5.9250436e-01   2.8880329e-02   1.1280969e-01   2.6259441e-01
   5.1428571e+00   2.4489796e+00  -4.6007805e-01  -5.6927667e-01   5.7850130e-01   3.4855855e-02   1.2635080e-01   2.7932386e-01
   5.1428571e+00   2.6530612e+00  -4.8782413e-01  -5.4067152e-01   5.6592634e-01   4.1529955e-02   1.4076514e-01   2.9754723e-01
   5.1428571e+00   2.8571429e+00  -5.1415520e-01  -5.1266649e-01   5.5450446e-01   4.8948140e-02   1.5612623e-01   3.1721691e-01
   5.1428571e+00   3.0612245e+00  -5.3909993e-01  -4.8521051e-01   5.4397138e-01   5.7159523e-02   1.7250449e-01   3.3825606e-01
   5.1428571e+00   3.2653061e+00  -5.6268477e-01  -4.5826554e-01   5.3407050e-01   6.6216630e-02   1.8996564e-01   3.6055304e-01
   5.1428571e+00   3.4693878e+00  -5.8493458e-01  -4.3180621e-01   5.2455124e-01   7.6175115e-02   2.0856885e-01   3.8395628e-01
   5.1428571e+00   3.6734694e+00  -6.0587327e-01  -4.0581955e-01   5.1516844e-01   8.7093383e-02   2.2836458e-01   4.0826978e-01
   5.1428571e+00   3.8775510e+00  -6.2552440e-01  -3.8030470e-01   5.0568315e-01   9.9032101e-02   2.4939234e-01   4.3324971e-01
   5.1428571e+00   4.0816327e+00  -6.4391179e-01  -3.5527254e-01   4.9586455e-01   1.1205358e-01   2.7167819e-01   4.5860249e-01
   5.1428571e+00   4.2857143e+00  -6.6106007e-01  -3.3074522e-01   4.8549302e-01   1.2622105e-01   2.9523227e-01   4.8398487e-01
   5.1428571e+00   4.4897959e+00  -6.7699527e-01  -3.0675550e-01   4.7436439e-01   1.4159781e-01   3.2004636e-01   5.0900626e-01
   5.1428571e+00   4.6938776e+00  -6.9174529e-01  -2.8334585e-01   4.6229490e-01   1.5824621e-01   3.4609166e-01   5.3323393e-01
   5.1428571e+00   4.8979592e+00  -7.0534037e-01  -2.6056728e-01   4.4912697e-01   1.7622664e-01   3.7331686e-01   5.5620111e-01
   5.1428571e+00   5.1020408e+00  -7.1781350e-01  -2.3847790e-01   4.3473522e-01   1.9559630e-01   4.0164669e-01   5.7741820e-01
   5.1428571e+00   5.3061224e+00  -7.2920071e-01  -2.1714114e-01   4.1903242e-01   2.1640805e-01   4.3098117e-01   5.9638696e-01
   5.1428571e+00   5.5102041e+00  -7.3954127e-01  -1.9662371e-01   4.0197495e-01   2.3870909e-01   4.6119556e-01   6.1261739e-01
   5.1428571e+00   5.7142857e+00  -7.4887786e-01  -1.7699332e-01   3.8356724e-01   2.6253979e-01   4.9214127e-01   6.2564657e-01
   5.1428571e+00   5.9183673e+00  -7.5725649e-01  -1.5831617e-01   3.6386469e-01   2.8793256e-01   5.2364768e-01   6.3505870e-01
   5.1428571e+00   6.1224490e+00  -7.6472640e-01  -1.4065438e-01   3.4297464e-01   3.1491074e-01   5.5552502e-01   6.4050515e-01
   5.1428571e+00   6.3265306e+00  -7.7133978e-01  -1.2406345e-01   3.2105509e-01   3.4348782e-01   5.8756820e-01   6.4172330e-01
   5.1428571e+00   6.5306122e+00  -7.7715137e-01  -1.0858977e-01   2.9831080e-01   3.7366673e-01   6.1956156e-01   6.3855271e-01
   5.1428571e+00   6.7346939e+00  -7.8221796e-01  -9.4268463e-02   2.7498693e-01   4.0543947e-01   6.5128424e-01   6.3094746e-01
   5.1428571e+00   6.9387755e+00  -7.8659779e-01  -8.1121582e-02   2.5136022e-01   4.3878697e-01   6.8251616e-01   6.1898324e-01
   5.1428571e+00   7.1428571e+00  -7.9034982e-01  -6.9156779e-02   2.2772817e-01   4.7367935e-01   7.1304409e-01   6.0285861e-01
   5.1428571e+00   7.3469388e+00  -7.9353303e-01  -5.8366587e-02   2.0439675e-01   5.1007631e-01   7.4266775e-01   5.8288970e-01
   5.1428571e+00   7.5510204e+00  -7.9620566e-01  -4.8728319e-02   1.8166746e-01   5.4792802e-01   7.7120536e-01   5.5949856e-01
   5.1428571e+00   7.7551020e+00  -7.9842443e-01  -4.0204615e-02   1.5982440e-01   5.8717612e-01   7.9849853e-01   5.3319566e-01
   5.1428571e+00   7.9591837e+00  -8.0024384e-01  -3.2744619e-02   1.3912248e-01   6.2775497e-01   8.2441614e-01   5.0455759e-01
   5.1428571e+00   8.1632653e+00  -8.0171556e-01  -2.6285695e-02   1.1977729e-01   6.6959314e-01   8.4885698e-01   4.7420145e-01
   5.1428571e+00   8.3673469e+00  -8.0288787e-01  -2.0755597e-02   1.0195746e-01   7.1261491e-01   8.7175114e-01   4.4275771e-01
   5.1428571e+00   8.5714286e+00  -8.0380525e-01  -1.6074943e-02   8.5780021e-02   7.5674187e-01   8.9305995e-01   4.1084340e-01
   5.1428571e+00   8.7755102e+00  -8.0450809e-01  -1.2159847e-02   7.1308763e-02   8.0189439e-01   9.1277469e-01   3.7903756e-01
   5.1428571e+00   8.9795918e+00  -8.0503253e-01  -8.9245486e-03   5.8555754e-02   8.4799314e-01   9.3091419e-01   3.4786038e-01
   5.1428571e+00   9.1836735e+00  -8.0541043e-01  -6.2839046e-03   4.7485580e-02   8.9496033e-01   9.4752142e-01   3.1775733e-01
   5.1428571e+00   9.3877551e+00  -8.0566943e-01  -4.1556029e-03   3.8021824e-02   9.4272086e-01   9.6265948e-01   2.8908890e-01
   5.1428571e+00   9.5918367e+00  -8.0583320e-01  -2.4620138e-03   3.0055117e-02   9.9120319e-01   9.7640726e-01   2.6212622e-01
   5.1428571e+00   9.7959184e+00  -8.0592166e-01  -1.1316139e-03   2.3452029e-02   1.0403400e+00   9.8885496e-01   2.3705207e-01
   5.1428571e+00   1.0000000e+01  -8.0595132e-01  -9.9961502e-05   1.8064065e-02   1.0900687e+00   1.0000998e+00   2.1396669e-01
   5.2653061e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.5344813e-01   0.0000000e+00   0.0000000e+00   1.6713982e-01
   5.2653061e+00   2.0408163e-01  -4.8833394e-02  -9.5383535e-01   8.9351558e-01   2.0897820e-04   8.3612648e-03   1.6739671e-01
   5.2653061e+00   4.0816327e-01  -9.5430160e-02  -9.1046942e-01   8.4143254e-01   8.3696452e-04   1.6772867e-02   1.6915799e-01
   5.2653061e+00   6.1224490e-01  -1.3992091e-01  -8.6953880e-01   7.9605564e-01   1.8883328e-03   2.5308660e-02   1.7237243e-01
   5.2653061e+00   8.1632653e-01  -1.8241943e-01  -8.3073224e-01   7.5643721e-01   3.3710959e-03   3.4040543e-02   1.7701264e-01
   5.2653061e+00   1.0204082e+00  -2.2302506e-01  -7.9378191e-01   7.2178552e-01   5.2968353e-03   4.3039526e-02   1.8307013e-01
   5.2653061e+00   1.2244898e+00  -2.6182469e-01  -7.5845636e-01   6.9143325e-01   7.6806785e-03   5.2376566e-02   1.9055102e-01
   5.2653061e+00   1.4285714e+00  -2.9889443e-01  -7.2455499e-01   6.6481240e-01   1.0541313e-02   6.2123197e-02   1.9947198e-01
   5.2653061e+00   1.6326531e+00  -3.3430102e-01  -6.9190358e-01   6.4143401e-01   1.3901028e-02   7.2351958e-02   2.0985632e-01
   5.2653061e+00   1.8367347e+00  -3.6810310e-01  -6.6035074e-01   6.2087183e-01   1.7785768e-02   8.3136625e-02   2.2172992e-01
   5.2653061e+00   2.0408163e+00  -4.0035222e-01  -6.2976517e-01   6.0274882e-01   2.2225199e-02   9.4552233e-02   2.3511698e-01
   5.2653061e+00   2.2448980e+00  -4.3109384e-01  -6.0003340e-01   5.8672623e-01   2.7252768e-02   1.0667488e-01   2.5003553e-01
   5.2653061e+00   2.4489796e+00  -4.6036817e-01  -5.7105818e-01   5.7249451e-01   3.2905742e-02   1.1958130e-01   2.6649250e-01
   5.2653061e+00   2.6530612e+00  -4.8821090e-01  -5.4275716e-01   5.5976595e-01   3.9225231e-02   1.3334818e-01   2.8447851e-01
   5.2653061e+00   2.8571429e+00  -5.1465398e-01  -5.1506199e-01   5.4826878e-01   4.6256155e-02   1.4805120e-01   3.0396235e-01
   5.2653061e+00   3.0612245e+00  -5.3972628e-01  -4.8791759e-01   5.3774248e-01   5.4047169e-02   1.6376380e-01   3.2488521e-01
   5.2653061e+00   3.2653061e+00  -5.6345422e-01  -4.6128172e-01   5.2793449e-01   6.2650515e-02   1.8055568e-01   3.4715494e-01
   5.2653061e+00   3.4693878e+00  -5.8586243e-01  -4.3512461e-01   5.1859800e-01   7.2121785e-02   1.9849094e-01   3.7064054e-01
   5.2653061e+00   3.6734694e+00  -6.0697437e-01  -4.0942871e-01   5.0949100e-01   8.2519599e-02   2.1762607e-01   3.9516710e-01
   5.2653061e+00   3.8775510e+00  -6.2681290e-01  -3.8418845e-01   5.0037655e-01   9.3905160e-02   2.3800763e-01   4.2051171e-01
   5.2653061e+00   4.0816327e+00  -6.4540091e-01  -3.5940995e-01   4.9102424e-01   1.0634170e-01   2.5966975e-01   4.4640070e-01
   5.2653061e+00   4.2857143e+00  -6.6276188e-01  -3.3511062e-01   4.8121283e-01   1.1989379e-01   2.8263161e-01   4.7250860e-01
   5.2653061e+00   4.4897959e+00  -6.7892043e-01  -3.1131863e-01   4.7073400e-01   1.3462655e-01   3.0689483e-01   4.9845940e-01
   5.2653061e+00   4.6938776e+00  -6.9390284e-01  -2.8807214e-01   4.5939706e-01   1.5060466e-01   3.3244105e-01   5.2383045e-01
   5.2653061e+00   4.8979592e+00  -7.0773752e-01  -2.6541825e-01   4.4703441e-01   1.6789136e-01   3.5922980e-01   5.4815934e-01
   5.2653061e+00   5.1020408e+00  -7.2045545e-01  -2.4341177e-01   4.3350748e-01   1.8654727e-01   3.8719667e-01   5.7095393e-01
   5.2653061e+00   5.3061224e+00  -7.3209050e-01  -2.2211354e-01   4.1871278e-01   2.0662917e-01   4.1625223e-01   5.9170559e-01
   5.2653061e+00   5.5102041e+00  -7.4267970e-01  -2.0158860e-01   4.0258764e-01   2.2818872e-01   4.4628156e-01   6.0990534e-01
   5.2653061e+00   5.7142857e+00  -7.5226337e-01  -1.8190395e-01   3.8511517e-01   2.5127122e-01   4.7714471e-01   6.2506242e-01
   5.2653061e+00   5.9183673e+00  -7.6088521e-01  -1.6312623e-01   3.6632783e-01   2.7591437e-01   5.0867809e-01   6.3672451e-01
   5.2653061e+00   6.1224490e+00  -7.6859217e-01  -1.4531917e-01   3.4630942e-01   3.0214712e-01   5.4069695e-01   6.4449851e-01
   5.2653061e+00   6.3265306e+00  -7.7543427e-01  -1.2854100e-01   3.2519472e-01   3.2998878e-01   5.7299881e-01   6.4807072e-01
   5.2653061e+00   6.5306122e+00  -7.8146426e-01  -1.1284203e-01   3.0316684e-01   3.5944812e-01   6.0536792e-01   6.4722491e-01
   5.2653061e+00   6.7346939e+00  -7.8673713e-01  -9.8262285e-02   2.8045193e-01   3.9052296e-01   6.3758052e-01   6.4185699e-01
   5.2653061e+00   6.9387755e+00  -7.9130960e-01  -8.4829578e-02   2.5731146e-01   4.2319980e-01   6.6941069e-01   6.3198492e-01
   5.2653061e+00   7.1428571e+00  -7.9523943e-01  -7.2557985e-02   2.3403224e-01   4.5745395e-01   7.0063657e-01   6.1775277e-01
   5.2653061e+00   7.3469388e+00  -7.9858473e-01  -6.1446863e-02   2.1091483e-01   4.9324986e-01   7.3104665e-01   5.9942839e-01
   5.2653061e+00   7.5510204e+00  -8.0140319e-01  -5.1480477e-02   1.8826084e-01   5.3054177e-01   7.6044573e-01   5.7739438e-01
   5.2653061e+00   7.7551020e+00  -8.0375134e-01  -4.2628278e-02   1.6636003e-01   5.6927470e-01   7.8866030e-01   5.5213271e-01
   5.2653061e+00   7.9591837e+00  -8.0568383e-01  -3.4845804e-02   1.4547804e-01   6.0938561e-01   8.1554300e-01   5.2420390e-01
   5.2653061e+00   8.1632653e+00  -8.0725278e-01  -2.8076166e-02   1.2584558e-01   6.5080485e-01   8.4097593e-01   4.9422207e-01
   5.2653061e+00   8.3673469e+00  -8.0850719e-01  -2.2252017e-02   1.0764978e-01   6.9345763e-01   8.6487262e-01   4.6282765e-01
   5.2653061e+00   8.5714286e+00  -8.0949246e-01  -1.7297896e-02   9.1028303e-02   7.3726564e-01   8.8717869e-01   4.3065950e-01
   5.2653061e+00   8.7755102e+00  -8.1025010e-01  -1.3132774e-02   7.6066475e-02   7.8214864e-01   9.0787104e-01   3.9832861e-01
   5.2653061e+00   8.9795918e+00  -8.1081746e-01  -9.6726807e-03   6.2797528e-02   8.2802600e-01   9.2695591e-01   3.6639486e-01
   5.2653061e+00   9.1836735e+00  -8.1122768e-01  -6.8332377e-03   5.1205727e-02   8.7481805e-01   9.4446583e-01   3.3534846e-01
   5.2653061e+00   9.3877551e+00  -8.1150973e-01  -4.5319712e-03   4.1231930e-02   9.2244732e-01   9.6045575e-01   3.0559692e-01
   5.2653061e+00   9.5918367e+00  -8.1168851e-01  -2.6903015e-03   3.2781001e-02   9.7083959e-01   9.7499875e-01   2.7745790e-01
   5.2653061e+00   9.7959184e+00  -8.1178517e-01  -1.2351292e-03   2.5730335e-02   1.0199246e+00   9.8818148e-01   2.5115795e-01
   5.2653061e+00   1.0000000e+01  -8.1181733e-01  -9.9983181e-05   1.9938795e-02   1.0696368e+00   1.0000997e+00   2.2683636e-01
   5.3877551e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.5602325e-01   0.0000000e+00   0.0000000e+00   1.5721118e-01
   5.3877551e+00   2.0408163e-01  -4.8830759e-02  -9.5374149e-01   8.9470677e-01   1.9656539e-04   7.8646720e-03   1.5745840e-01
   5.3877551e+00   4.0816327e-01  -9.5421844e-02  -9.1034595e-01   8.4143392e-01   7.8727415e-04   1.5777814e-02   1.5915449e-01
   5.3877551e+00   6.1224490e-01  -1.3990685e-01  -8.6944114e-01   7.9502696e-01   1.7763394e-03   2.3810620e-02   1.6225282e-01
   5.3877551e+00   8.1632653e-01  -1.8240215e-01  -8.3070852e-01   7.5451164e-01   3.1714856e-03   3.2032555e-02   1.6673048e-01
   5.3877551e+00   1.0204082e+00  -2.2300933e-01  -7.9387410e-01   7.1907576e-01   4.9838902e-03   4.0512423e-02   1.7258360e-01
   5.3877551e+00   1.2244898e+00  -2.6181725e-01  -7.5870122e-01   6.8803655e-01   7.2281723e-03   4.9319213e-02   1.7982331e-01
   5.3877551e+00   1.4285714e+00  -2.9890372e-01  -7.2498469e-01   6.6081458e-01   9.9224191e-03   5.8522759e-02   1.8847192e-01
   5.3877551e+00   1.6326531e+00  -3.3433701e-01  -6.9254622e-01   6.3691287e-01   1.3088241e-02   6.8194200e-02   1.9855922e-01
   5.3877551e+00   1.8367347e+00  -3.6817706e-01  -6.6123066e-01   6.1589990e-01   1.6750843e-02   7.8406266e-02   2.1011870e-01
   5.3877551e+00   2.0408163e+00  -4.0047655e-01  -6.3090315e-01   5.9739577e-01   2.0939111e-02   8.9233357e-02   2.2318349e-01
   5.3877551e+00   2.2448980e+00  -4.3128189e-01  -6.0144679e-01   5.8106082e-01   2.5685687e-02   1.0075142e-01   2.3778207e-01
   5.3877551e+00   2.4489796e+00  -4.6063407e-01  -5.7276086e-01   5.6658628e-01   3.1027047e-02   1.1303761e-01   2.5393356e-01
   5.3877551e+00   2.6530612e+00  -4.8856939e-01  -5.4475948e-01   5.5368656e-01   3.7003538e-02   1.2616967e-01   2.7164254e-01
   5.3877551e+00   2.8571429e+00  -5.1512023e-01  -5.1737064e-01   5.4209301e-01   4.3659395e-02   1.4022510e-01   2.9089362e-01
   5.3877551e+00   3.0612245e+00  -5.4031568e-01  -4.9053544e-01   5.3154895e-01   5.1042697e-02   1.5527999e-01   3.1164565e-01
   5.3877551e+00   3.2653061e+00  -5.6418223e-01  -4.6420759e-01   5.2180598e-01   5.9205264e-02   1.7140760e-01   3.3382577e-01
   5.3877551e+00   3.4693878e+00  -5.8674433e-01  -4.3835308e-01   5.1262137e-01   6.8202472e-02   1.8867663e-01   3.5732358e-01
   5.3877551e+00   3.6734694e+00  -6.0802506e-01  -4.1294994e-01   5.0375673e-01   7.8092977e-02   2.0714917e-01   3.8198565e-01
   5.3877551e+00   3.8775510e+00  -6.2804668e-01  -3.8798800e-01   4.9497780e-01   8.8938329e-02   2.2687850e-01   4.0761079e-01
   5.3877551e+00   4.0816327e+00  -6.4683124e-01  -3.6346868e-01   4.8605542e-01   1.0080247e-01   2.4790652e-01   4.3394639e-01
   5.3877551e+00   4.2857143e+00  -6.6440114e-01  -3.3940468e-01   4.7676773e-01   1.1375109e-01   2.7026120e-01   4.6068648e-01
   5.3877551e+00   4.4897959e+00  -6.8077969e-01  -3.1581956e-01   4.6690346e-01   1.2785088e-01   2.9395388e-01   4.8747176e-01
   5.3877551e+00   4.6938776e+00  -6.9599164e-01  -2.9274706e-01   4.5626626e-01   1.4316864e-01   3.1897664e-01   5.1389233e-01
   5.3877551e+00   4.8979592e+00  -7.1006366e-01  -2.7023024e-01   4.4467988e-01   1.5977022e-01   3.4529993e-01   5.3949318e-01
   5.3877551e+00   5.1020408e+00  -7.2302478e-01  -2.4832037e-01   4.3199393e-01   1.7771942e-01   3.7287054e-01   5.6378306e-01
   5.3877551e+00   5.3061224e+00  -7.3490678e-01  -2.2707543e-01   4.1808999e-01   1.9707675e-01   4.0161004e-01   5.8624653e-01
   5.3877551e+00   5.5102041e+00  -7.4574445e-01  -2.0655838e-01   4.0288749e-01   2.1789816e-01   4.3141397e-01   6.0635927e-01
   5.3877551e+00   5.7142857e+00  -7.5557585e-01  -1.8683517e-01   3.8634910e-01   2.4023372e-01   4.6215186e-01   6.2360613e-01
   5.3877551e+00   5.9183673e+00  -7.6444231e-01  -1.6797242e-01   3.6848499e-01   2.6412632e-01   4.9366813e-01   6.3750133e-01
   5.3877551e+00   6.1224490e+00  -7.7238851e-01  -1.5003496e-01   3.4935556e-01   2.8961053e-01   5.2578416e-01   6.4760971e-01
   5.3877551e+00   6.3265306e+00  -7.7946224e-01  -1.3308336e-01   3.2907217e-01   3.1671142e-01   5.5830132e-01   6.5356803e-01
   5.3877551e+00   6.5306122e+00  -7.8571417e-01  -1.1717135e-01   3.0779554e-01   3.4544377e-01   5.9100507e-01   6.5510477e-01
   5.3877551e+00   6.7346939e+00  -7.9119744e-01  -1.0234349e-01   2.8573165e-01   3.7581128e-01   6.2366999e-01   6.5205695e-01
   5.3877551e+00   6.9387755e+00  -7.9596714e-01  -8.8633032e-02   2.6312509e-01   4.0780627e-01   6.5606554e-01   6.4438280e-01
   5.3877551e+00   7.1428571e+00  -8.0007970e-01  -7.6060244e-02   2.4025010e-01   4.4140952e-01   6.8796228e-01   6.3216873e-01
   5.3877551e+00   7.3469388e+00  -8.0359222e-01  -6.4631170e-02   2.1739968e-01   4.7659049e-01   7.1913838e-01   6.1563004e-01
   5.3877551e+00   7.5510204e+00  -8.0656173e-01  -5.4337005e-02   1.9487335e-01   5.1330788e-01   7.4938587e-01   5.9510468e-01
   5.3877551e+00   7.7551020e+00  -8.0904444e-01  -4.5154094e-02   1.7296435e-01   5.5151047e-01   7.7851649e-01   5.7104036e-01
   5.3877551e+00   7.9591837e+00  -8.1109502e-01  -3.7044561e-02   1.5194713e-01   5.9113820e-01   8.0636673e-01   5.4397553e-01
   5.3877551e+00   8.1632653e+00  -8.1276592e-01  -2.9957540e-02   1.3206590e-01   6.3212357e-01   8.3280174e-01   5.1451552e-01
   5.3877551e+00   8.3673469e+00  -8.1410676e-01  -2.3830937e-02   1.1352507e-01   6.7439309e-01   8.5771805e-01   4.8330536e-01
   5.3877551e+00   8.5714286e+00  -8.1516381e-01  -1.8593604e-02   9.6482244e-02   7.1786891e-01   8.8104477e-01   4.5100129e-01
   5.3877551e+00   8.7755102e+00  -8.1597962e-01  -1.4167791e-02   8.1044085e-02   7.6247047e-01   9.0274353e-01   4.1824285e-01
   5.3877551e+00   8.9795918e+00  -8.1659273e-01  -1.0471734e-02   6.7265277e-02   8.0811605e-01   9.2280688e-01   3.8562749e-01
   5.3877551e+00   9.1836735e+00  -8.1703754e-01  -7.4222094e-03   5.5150465e-02   8.5472431e-01   9.4125575e-01   3.5368938e-01
   5.3877551e+00   9.3877551e+00  -8.1734432e-01  -4.9369310e-03   4.4658823e-02   9.0221555e-01   9.5813579e-01   3.2288347e-01
   5.3877551e+00   9.5918367e+00  -8.1753929e-01  -2.9366586e-03   3.5710702e-02   9.5051292e-01   9.7351316e-01   2.9357552e-01
   5.3877551e+00   9.7959184e+00  -8.1764480e-01  -1.3469408e-03   2.8195688e-02   9.9954328e-01   9.8746997e-01   2.6603828e-01
   5.3877551e+00   1.0000000e+01  -8.1767966e-01  -9.9432445e-05   2.1981359e-02   1.0492379e+00   1.0000996e+00   2.4045316e-01
   5.5102041e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.5872794e-01   0.0000000e+00   0.0000000e+00   1.4768973e-01
   5.5102041e+00   2.0408163e-01  -4.8827962e-02  -9.5364115e-01   8.9602788e-01   1.8466155e-04   7.3884376e-03   1.4792722e-01
   5.5102041e+00   4.0816327e-01  -9.5412878e-02  -9.1020945e-01   8.4156715e-01   7.3961940e-04   1.4823465e-02   1.4955764e-01
   5.5102041e+00   6.1224490e-01  -1.3989132e-01  -8.6932380e-01   7.9413280e-01   1.6689245e-03   2.2373587e-02   1.5253868e-01
   5.5102041e+00   8.1632653e-01  -1.8238225e-01  -8.3065831e-01   7.5272329e-01   2.9800102e-03   3.0105793e-02   1.5685156e-01
   5.5102041e+00   1.0204082e+00  -2.2298948e-01  -7.9393290e-01   7.1650543e-01   4.6836440e-03   3.8086617e-02   1.6249664e-01
   5.5102041e+00   1.2244898e+00  -2.6180383e-01  -7.5890567e-01   6.8478045e-01   6.7939269e-03   4.6382998e-02   1.6948957e-01
   5.5102041e+00   1.4285714e+00  -2.9890485e-01  -7.2536696e-01   6.5695709e-01   9.3283318e-03   5.5062959e-02   1.7785776e-01
   5.5102041e+00   1.6326531e+00  -3.3436230e-01  -6.9313446e-01   6.3252988e-01   1.2307770e-02   6.4196102e-02   1.8763691e-01
   5.5102041e+00   1.8367347e+00  -3.6823742e-01  -6.6204938e-01   6.1106168e-01   1.5756680e-02   7.3853942e-02   1.9886744e-01
   5.5102041e+00   2.0408163e+00  -4.0058405e-01  -6.3197343e-01   5.9216938e-01   1.9703128e-02   8.4110041e-02   2.1159074e-01
   5.5102041e+00   2.2448980e+00  -4.3144958e-01  -6.0278638e-01   5.7551213e-01   2.4178907e-02   9.5039961e-02   2.2584504e-01
   5.5102041e+00   2.4489796e+00  -4.6087577e-01  -5.7438421e-01   5.6078165e-01   2.9219635e-02   1.0672099e-01   2.4166087e-01
   5.5102041e+00   2.6530612e+00  -4.8889960e-01  -5.4667770e-01   5.4769427e-01   3.4864825e-02   1.1923164e-01   2.5905612e-01
   5.5102041e+00   2.8571429e+00  -5.1555388e-01  -5.1959134e-01   5.3598434e-01   4.1157933e-02   1.3265088e-01   2.7803063e-01
   5.5102041e+00   3.0612245e+00  -5.4086802e-01  -4.9306255e-01   5.2539902e-01   4.8146353e-02   1.4705708e-01   2.9856039e-01
   5.5102041e+00   3.2653061e+00  -5.6486860e-01  -4.6704121e-01   5.1569414e-01   5.5881355e-02   1.6252668e-01   3.2059152e-01
   5.5102041e+00   3.4693878e+00  -5.8757997e-01  -4.4148922e-01   5.0663136e-01   6.4417950e-02   1.7913254e-01   3.4403414e-01
   5.5102041e+00   3.6734694e+00  -6.0902491e-01  -4.1638032e-01   4.9797629e-01   7.3814661e-02   1.9694201e-01   3.6875656e-01
   5.5102041e+00   3.8775510e+00  -6.2922515e-01  -3.9169988e-01   4.8949792e-01   8.4133196e-02   2.1601468e-01   3.9457985e-01
   5.5102041e+00   4.0816327e+00  -6.4820198e-01  -3.6744470e-01   4.8096914e-01   9.5437997e-02   2.3639989e-01   4.2127354e-01
   5.5102041e+00   4.2857143e+00  -6.6597684e-01  -3.4362284e-01   4.7216841e-01   1.0779566e-01   2.5813415e-01   4.4855263e-01
   5.5102041e+00   4.4897959e+00  -6.8257180e-01  -3.2025320e-01   4.6288264e-01   1.2127424e-01   2.8123830e-01   4.7607656e-01
   5.5102041e+00   4.6938776e+00  -6.9801018e-01  -2.9736507e-01   4.5291109e-01   1.3594236e-01   3.0571481e-01   5.0345064e-01
   5.5102041e+00   4.8979592e+00  -7.1231698e-01  -2.7499732e-01   4.4207021e-01   1.5186828e-01   3.3154513e-01   5.3023027e-01
   5.5102041e+00   5.1020408e+00  -7.2551938e-01  -2.5319748e-01   4.3019921e-01   1.6911874e-01   3.5868745e-01   5.5592842e-01
   5.5102041e+00   5.3061224e+00  -7.3764711e-01  -2.3202040e-01   4.1716605e-01   1.8775777e-01   3.8707473e-01   5.8002648e-01
   5.5102041e+00   5.5102041e+00  -7.4873281e-01  -2.1152665e-01   4.0287352e-01   2.0784541e-01   4.1661359e-01   6.0198855e-01
   5.5102041e+00   5.7142857e+00  -7.5881224e-01  -1.9178071e-01   3.8726490e-01   2.2943632e-01   4.4718376e-01   6.2127875e-01
   5.5102041e+00   5.9183673e+00  -7.6792445e-01  -1.7284872e-01   3.7032875e-01   2.5257853e-01   4.7863866e-01   6.3738116e-01
   5.5102041e+00   6.1224490e+00  -7.7611177e-01  -1.5479621e-01   3.5210247e-01   2.7731208e-01   5.1080689e-01   6.4982136e-01
   5.5102041e+00   6.3265306e+00  -7.8341977e-01  -1.3768557e-01   3.3267390e-01   3.0366788e-01   5.4349488e-01   6.5818856e-01
   5.5102041e+00   6.5306122e+00  -7.8989697e-01  -1.2157352e-01   3.1218084e-01   3.3166669e-01   5.7649060e-01   6.6215686e-01
   5.5102041e+00   6.7346939e+00  -7.9559457e-01  -1.0650872e-01   2.9080807e-01   3.6131830e-01   6.0956827e-01   6.6150423e-01
   5.5102041e+00   6.9387755e+00  -8.0056594e-01  -9.2529532e-02   2.6878186e-01   3.9262099e-01   6.4249399e-01   6.5612764e-01
   5.5102041e+00   7.1428571e+00  -8.0486605e-01  -7.9662119e-02   2.4636207e-01   4.2556124e-01   6.7503195e-01   6.4605309e-01
   5.5102041e+00   7.3469388e+00  -8.0855088e-01  -6.7919046e-02   2.2383202e-01   4.6011386e-01   7.0695095e-01   6.3143931e-01
   5.5102041e+00   7.5510204e+00  -8.1167666e-01  -5.7298376e-02   2.0148693e-01   4.9624235e-01   7.3803102e-01   6.1257463e-01
   5.5102041e+00   7.7551020e+00  -8.1429914e-01  -4.7783392e-02   1.7962132e-01   5.3389961e-01   7.6806966e-01   5.8986676e-01
   5.5102041e+00   7.9591837e+00  -8.1647290e-01  -3.9342958e-02   1.5851634e-01   5.7302898e-01   7.9688740e-01   5.6382599e-01
   5.5102041e+00   8.1632653e+00  -8.1825059e-01  -3.1932481e-02   1.3842795e-01   6.1356548e-01   8.2433236e-01   5.3504270e-01
   5.5102041e+00   8.3673469e+00  -8.1968235e-01  -2.5495449e-02   1.1957645e-01   6.5543734e-01   8.5028363e-01   5.0416084e-01
   5.5102041e+00   8.5714286e+00  -8.2081523e-01  -1.9965414e-02   1.0213849e-01   6.9856751e-01   8.7465318e-01   4.7184901e-01
   5.5102041e+00   8.7755102e+00  -8.2169275e-01  -1.5268326e-02   8.6241654e-02   7.4287542e-01   8.9738641e-01   4.3877134e-01
   5.5102041e+00   8.9795918e+00  -8.2235460e-01  -1.1325052e-02   7.1962198e-02   7.8827856e-01   9.1846118e-01   4.0556018e-01
   5.5102041e+00   9.1836735e+00  -8.2283643e-01  -8.0539344e-03   5.9325712e-02   8.3469409e-01   9.3788563e-01   3.7279229e-01
   5.5102041e+00   9.3877551e+00  -8.2316981e-01  -5.3732439e-03   4.8310617e-02   8.8204026e-01   9.5569490e-01   3.4097002e-01
   5.5102041e+00   9.5918367e+00  -8.2338224e-01  -3.2033984e-03   3.8853954e-02   9.3023770e-01   9.7194708e-01   3.1050845e-01
   5.5102041e+00   9.7959184e+00  -8.2349737e-01  -1.4688475e-03   3.0858855e-02   9.7921038e-01   9.8671862e-01   2.8172869e-01
   5.5102041e+00   1.0000000e+01  -8.2353519e-01  -9.9556172e-05   2.4203000e-02   1.0288865e+00   1.0000997e+00   2.5485722e-01
   5.6326531e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.6156119e-01   0.0000000e+00   0.0000000e+00   1.3857141e-01
   5.6326531e+00   2.0408163e-01  -4.8825004e-02  -9.5353437e-01   8.9747793e-01   1.7326162e-04   6.9323596e-03   1.3879916e-01
   5.6326531e+00   4.0816327e-01  -9.5403268e-02  -9.1006002e-01   8.4183132e-01   6.9398019e-04   1.3909422e-02   1.4036369e-01
   5.6326531e+00   6.1224490e-01  -1.3987434e-01  -8.6918691e-01   7.9337241e-01   1.5660439e-03   2.0996989e-02   1.4322675e-01
   5.6326531e+00   8.1632653e-01  -1.8235975e-01  -8.3058180e-01   7.5107169e-01   2.7965929e-03   2.8259540e-02   1.4737335e-01
   5.6326531e+00   1.0204082e+00  -2.2296554e-01  -7.9395847e-01   7.1407437e-01   4.3959810e-03   3.5761288e-02   1.5280769e-01
   5.6326531e+00   1.2244898e+00  -2.6178450e-01  -7.5906990e-01   6.8166525e-01   6.3777845e-03   4.3567053e-02   1.5954948e-01
   5.6326531e+00   1.4285714e+00  -2.9889787e-01  -7.2570195e-01   6.5324075e-01   8.7588503e-03   5.1742950e-02   1.6763070e-01
   5.6326531e+00   1.6326531e+00  -3.3437693e-01  -6.9366839e-01   6.2828653e-01   1.1559375e-02   6.0356921e-02   1.7709236e-01
   5.6326531e+00   1.8367347e+00  -3.6828424e-01  -6.6280689e-01   6.0635947e-01   1.4803006e-02   6.9479109e-02   1.8798121e-01
   5.6326531e+00   2.0408163e+00  -4.0067479e-01  -6.3297584e-01   5.8707285e-01   1.8516958e-02   7.9182053e-02   2.0034615e-01
   5.6326531e+00   2.2448980e+00  -4.3159695e-01  -6.0405183e-01   5.7008432e-01   2.2732132e-02   8.9540702e-02   2.1423443e-01
   5.6326531e+00   2.4489796e+00  -4.6109331e-01  -5.7592769e-01   5.5508583e-01   2.7483234e-02   1.0063222e-01   2.2968729e-01
   5.6326531e+00   2.6530612e+00  -4.8920151e-01  -5.4851098e-01   5.4179541e-01   3.2808876e-02   1.1253559e-01   2.4673517e-01
   5.6326531e+00   2.8571429e+00  -5.1595489e-01  -5.2172288e-01   5.2995027e-01   3.8751650e-02   1.2533091e-01   2.6539247e-01
   5.6326531e+00   3.0612245e+00  -5.4138317e-01  -4.9549734e-01   5.1930131e-01   4.5358162e-02   1.3909846e-01   2.8565173e-01
   5.6326531e+00   3.2653061e+00  -5.6551310e-01  -4.6978053e-01   5.0960871e-01   5.2679012e-02   1.5391749e-01   3.0747764e-01
   5.6326531e+00   3.4693878e+00  -5.8836901e-01  -4.4453047e-01   5.0063864e-01   6.0768703e-02   1.6986462e-01   3.3080066e-01
   5.6326531e+00   3.6734694e+00  -6.0997342e-01  -4.1971674e-01   4.9216110e-01   6.9685469e-02   1.8701202e-01   3.5551087e-01
   5.6326531e+00   3.8775510e+00  -6.3034764e-01  -3.9532039e-01   4.8394887e-01   7.9490993e-02   2.0542520e-01   3.8145209e-01
   5.6326531e+00   4.0816327e+00  -6.4951229e-01  -3.7133371e-01   4.7577757e-01   9.0250019e-02   2.2516061e-01   4.0841679e-01
   5.6326531e+00   4.2857143e+00  -6.6748790e-01  -3.4776017e-01   4.6742689e-01   1.0202983e-01   2.4626295e-01   4.3614228e-01
   5.6326531e+00   4.4897959e+00  -6.8429543e-01  -3.2461405e-01   4.5868298e-01   1.1489959e-01   2.6876234e-01   4.6430856e-01
   5.6326531e+00   4.6938776e+00  -6.9995684e-01  -3.0192012e-01   4.4934193e-01   1.2892956e-01   2.9267151e-01   4.9253851e-01
   5.6326531e+00   4.8979592e+00  -7.1449556e-01  -2.7971296e-01   4.3921424e-01   1.4419011e-01   3.1798293e-01   5.2040078e-01
   5.6326531e+00   5.1020408e+00  -7.2793698e-01  -2.5803619e-01   4.2813010e-01   1.6075071e-01   3.4466632e-01   5.4741584e-01
   5.6326531e+00   5.3061224e+00  -7.4030887e-01  -2.3694126e-01   4.1594527e-01   1.7867869e-01   3.7266639e-01   5.7306558e-01
   5.6326531e+00   5.5102041e+00  -7.5164177e-01  -2.1648607e-01   4.0254719e-01   1.9803793e-01   4.0190132e-01   5.9680629e-01
   5.6326531e+00   5.7142857e+00  -7.6196919e-01  -1.9673321e-01   3.8786085e-01   2.1888758e-01   4.3226179e-01   6.1808523e-01
   5.6326531e+00   5.9183673e+00  -7.7132788e-01  -1.7774798e-01   3.7185413e-01   2.4128059e-01   4.6361108e-01   6.3635993e-01
   5.6326531e+00   6.1224490e+00  -7.7975787e-01  -1.5959609e-01   3.5454188e-01   2.6526245e-01   4.9578610e-01   6.5111985e-01
   5.6326531e+00   6.3265306e+00  -7.8730244e-01  -1.4234129e-01   3.3598854e-01   2.9086984e-01   5.2859952e-01   6.6190904e-01
   5.6326531e+00   6.5306122e+00  -7.9400794e-01  -1.2604284e-01   3.1630861e-01   3.1812957e-01   5.6184312e-01   6.6834871e-01
   5.6326531e+00   6.7346939e+00  -7.9992354e-01  -1.1075305e-01   2.9566484e-01   3.4705758e-01   5.9529214e-01   6.7015801e-01
   5.6326531e+00   6.9387755e+00  -8.0510078e-01  -9.6514993e-02   2.7426389e-01   3.7765827e-01   6.2871064e-01   6.6717172e-01
   5.6326531e+00   7.1428571e+00  -8.0959309e-01  -8.3360443e-02   2.5234947e-01   4.0992411e-01   6.6185763e-01   6.5935303e-01
   5.6326531e+00   7.3469388e+00  -8.1345519e-01  -7.1308261e-02   2.3019325e-01   4.4383552e-01   6.9449369e-01   6.4680053e-01
   5.6326531e+00   7.5510204e+00  -8.1674237e-01  -6.0363268e-02   2.0808390e-01   4.7936112e-01   7.2638772e-01   6.2974817e-01
   5.6326531e+00   7.7551020e+00  -8.1950980e-01  -5.0515694e-02   1.8631496e-01   5.1645832e-01   7.5732360e-01   6.0855803e-01
   5.6326531e+00   7.9591837e+00  -8.2181181e-01  -4.1741254e-02   1.6517214e-01   5.5507426e-01   7.8710622e-01   5.8370605e-01
   5.6326531e+00   8.1632653e+00  -8.2370116e-01  -3.4001853e-02   1.4492117e-01   5.9514692e-01   8.1556670e-01   5.5576134e-01
   5.6326531e+00   8.3673469e+00  -8.2522839e-01  -2.7246860e-02   1.2579672e-01   6.3660660e-01   8.4256637e-01   5.2536062e-01
   5.6326531e+00   8.5714286e+00  -8.2644121e-01  -2.1414906e-02   1.0799335e-01   6.7937747e-01   8.6799949e-01   4.9317937e-01
   5.6326531e+00   8.7755102e+00  -8.2738408e-01  -1.6436055e-02   9.1658993e-02   7.2337927e-01   8.9179439e-01   4.5990185e-01
   5.6326531e+00   8.9795918e+00  -8.2809775e-01  -1.2234238e-02   7.6891378e-02   7.6852902e-01   9.1391317e-01   4.2619197e-01
   5.6326531e+00   9.1836735e+00  -8.2861910e-01  -8.7297865e-03   6.3737447e-02   8.1474261e-01   9.3435005e-01   3.9266712e-01
   5.6326531e+00   9.3877551e+00  -8.2898097e-01  -5.8419232e-03   5.2195685e-02   8.6193644e-01   9.5312841e-01   3.5987655e-01
   5.6326531e+00   9.5918367e+00  -8.2921221e-01  -3.4910678e-03   4.2220950e-02   9.1002870e-01   9.7029705e-01   3.2828536e-01
   5.6326531e+00   9.7959184e+00  -8.2933773e-01  -1.6008541e-03   3.3731245e-02   9.5894056e-01   9.8592563e-01   2.9826494e-01
   5.6326531e+00   1.0000000e+01  -8.2937875e-01  -9.9771084e-05   2.6615765e-02   1.0085971e+00   1.0000999e+00   2.7008961e-01
   5.7551020e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.6452177e-01   0.0000000e+00   0.0000000e+00   1.2985139e-01
   5.7551020e+00   2.0408163e-01  -4.8821887e-02  -9.5342122e-01   8.9905569e-01   1.6235958e-04   6.4961970e-03   1.3006942e-01
   5.7551020e+00   4.0816327e-01  -9.5393019e-02  -9.0989779e-01   8.4222530e-01   6.5033254e-04   1.3035212e-02   1.3156809e-01
   5.7551020e+00   6.1224490e-01  -1.3985592e-01  -8.6903064e-01   7.9274481e-01   1.4676442e-03   1.9680135e-02   1.3431293e-01
   5.7551020e+00   8.1632653e-01  -1.8233466e-01  -8.3047918e-01   7.4955607e-01   2.6211411e-03   2.6492916e-02   1.3829246e-01
   5.7551020e+00   1.0204082e+00  -2.2293755e-01  -7.9395108e-01   7.1178219e-01   4.1207610e-03   3.3535411e-02   1.4351428e-01
   5.7551020e+00   1.2244898e+00  -2.6175928e-01  -7.5919417e-01   6.7869098e-01   5.9795507e-03   4.0870260e-02   1.5000175e-01
   5.7551020e+00   1.4285714e+00  -2.9888284e-01  -7.2598990e-01   6.4966614e-01   8.2137234e-03   4.8561586e-02   1.5779092e-01
   5.7551020e+00   1.6326531e+00  -3.3438098e-01  -6.9414822e-01   6.2418406e-01   1.0842748e-02   5.6675563e-02   1.6692751e-01
   5.7551020e+00   1.8367347e+00  -3.6831761e-01  -6.6350333e-01   6.0179523e-01   1.3889461e-02   6.5280822e-02   1.7746394e-01
   5.7551020e+00   2.0408163e+00  -4.0074885e-01  -6.3391040e-01   5.8210902e-01   1.7380200e-02   7.4448701e-02   1.8945596e-01
   5.7551020e+00   2.2448980e+00  -4.3172407e-01  -6.0524299e-01   5.6478123e-01   2.1344936e-02   8.4253329e-02   2.0295909e-01
   5.7551020e+00   2.4489796e+00  -4.6128674e-01  -5.7739090e-01   5.4950375e-01   2.5817417e-02   9.4771505e-02   2.1802449e-01
   5.7551020e+00   2.6530612e+00  -4.8947516e-01  -5.5025866e-01   5.3599604e-01   3.0835289e-02   1.0608238e-01   2.3469442e-01
   5.7551020e+00   2.8571429e+00  -5.1632323e-01  -5.2376428e-01   5.2399802e-01   3.6440205e-02   1.1826686e-01   2.5299706e-01
   5.7551020e+00   3.0612245e+00  -5.4186107e-01  -4.9783841e-01   5.1326426e-01   4.2677889e-02   1.3140680e-01   2.7294091e-01
   5.7551020e+00   3.2653061e+00  -5.6611560e-01  -4.7242372e-01   5.0355924e-01   4.9598160e-02   1.4558385e-01   2.9450866e-01
   5.7551020e+00   3.4693878e+00  -5.8911120e-01  -4.4747448e-01   4.9465383e-01   5.7254882e-02   1.6087798e-01   3.1765081e-01
   5.7551020e+00   3.6734694e+00  -6.1087023e-01  -4.2295630e-01   4.8632268e-01   6.5705842e-02   1.7736576e-01   3.4227915e-01
   5.7551020e+00   3.8775510e+00  -6.3141363e-01  -3.9884604e-01   4.7834283e-01   7.5012527e-02   1.9511823e-01   3.6826049e-01
   5.7551020e+00   4.0816327e+00  -6.5076143e-01  -3.7513161e-01   4.7049325e-01   8.5239787e-02   2.1419852e-01   3.9541094e-01
   5.7551020e+00   4.2857143e+00  -6.6893337e-01  -3.5181195e-01   4.6255570e-01   9.6455378e-02   2.3465920e-01   4.2349124e-01
   5.7551020e+00   4.4897959e+00  -6.8594937e-01  -3.2889676e-01   4.5431659e-01   1.0872936e-01   2.5653941e-01   4.5220358e-01
   5.7551020e+00   4.6938776e+00  -7.0183013e-01  -3.0640627e-01   4.4557000e-01   1.2213335e-01   2.7986192e-01   4.8119059e-01
   5.7551020e+00   4.8979592e+00  -7.1659758e-01  -2.8437070e-01   4.3612180e-01   1.3673964e-01   3.0463018e-01   5.1003688e-01
   5.7551020e+00   5.1020408e+00  -7.3027544e-01  -2.6282958e-01   4.2579455e-01   1.5262015e-01   3.3082552e-01   5.3827364e-01
   5.7551020e+00   5.3061224e+00  -7.4288958e-01  -2.4183077e-01   4.1443325e-01   1.6984526e-01   3.5840467e-01   5.6538682e-01
   5.7551020e+00   5.5102041e+00  -7.5446847e-01  -2.2142916e-01   4.0191131e-01   1.8848252e-01   3.8729780e-01   5.9082882e-01
   5.7551020e+00   5.7142857e+00  -7.6504345e-01  -2.0168516e-01   3.8813670e-01   2.0859531e-01   4.1740721e-01   6.1403397e-01
   5.7551020e+00   5.9183673e+00  -7.7464901e-01  -1.8266276e-01   3.7305754e-01   2.3024141e-01   4.4860686e-01   6.3443711e-01
   5.7551020e+00   6.1224490e+00  -7.8332285e-01  -1.6442743e-01   3.5666685e-01   2.5347160e-01   4.8074298e-01   6.5149502e-01
   5.7551020e+00   6.3265306e+00  -7.9110595e-01  -1.4704379e-01   3.3900591e-01   2.7832832e-01   5.1363568e-01   6.6470943e-01
   5.7551020e+00   6.5306122e+00  -7.9804244e-01  -1.3057315e-01   3.2016574e-01   3.0484440e-01   5.4708185e-01   6.7365056e-01
   5.7551020e+00   6.7346939e+00  -8.0417941e-01  -1.1507104e-01   3.0028639e-01   3.3304202e-01   5.8085908e-01   6.7797961e-01
   5.7551020e+00   6.9387755e+00  -8.0956648e-01  -1.0058481e-01   2.7955373e-01   3.6293188e-01   6.1473081e-01   6.7746862e-01
   5.7551020e+00   7.1428571e+00  -8.1425543e-01  -8.7151510e-02   2.5819377e-01   3.9451259e-01   6.4845219e-01   6.7201621e-01
   5.7551020e+00   7.3469388e+00  -8.1829959e-01  -7.4796044e-02   2.3646459e-01   4.2777048e-01   6.8177674e-01   6.6165758e-01
   5.7551020e+00   7.5510204e+00  -8.2175319e-01  -6.3529837e-02   2.1464612e-01   4.6267963e-01   7.1446326e-01   6.4656784e-01
   5.7551020e+00   7.7551020e+00  -8.2467068e-01  -5.3350026e-02   1.9302861e-01   4.9920236e-01   7.4628275e-01   6.2705802e-01
   5.7551020e+00   7.9591837e+00  -8.2710600e-01  -4.4239258e-02   1.7190008e-01   5.3728995e-01   7.7702492e-01   6.0356349e-01
   5.7551020e+00   8.1632653e+00  -8.2911188e-01  -3.6166113e-02   1.5153399e-01   5.7688380e-01   8.0650402e-01   5.7662556e-01
   5.7551020e+00   8.3673469e+00  -8.3073915e-01  -2.9086127e-02   1.3217762e-01   6.1791671e-01   8.3456346e-01   5.4686732e-01
   5.7551020e+00   8.5714286e+00  -8.3203610e-01  -2.2943361e-02   1.1404213e-01   6.6031444e-01   8.6107927e-01   5.1496516e-01
   5.7551020e+00   8.7755102e+00  -8.3304800e-01  -1.7672403e-02   9.7295004e-02   7.0399745e-01   8.8596195e-01   4.8161837e-01
   5.7551020e+00   8.9795918e+00  -8.3381664e-01  -1.3200683e-02   8.2055164e-02   7.4888255e-01   9.0915684e-01   4.4751851e-01
   5.7551020e+00   9.1836735e+00  -8.3438007e-01  -9.4509600e-03   6.8391127e-02   7.9488470e-01   9.3064306e-01   4.1332106e-01
   5.7551020e+00   9.3877551e+00  -8.3477242e-01  -6.3438220e-03   5.6322121e-02   8.4191861e-01   9.5043102e-01   3.7962099e-01
   5.7551020e+00   9.5918367e+00  -8.3502382e-01  -3.8000615e-03   4.5821856e-02   8.8990020e-01   9.6855891e-01   3.4693376e-01
   5.7551020e+00   9.7959184e+00  -8.3516050e-01  -1.7428082e-03   3.6824489e-02   9.3874794e-01   9.8508839e-01   3.1568253e-01
   5.7551020e+00   1.0000000e+01  -8.3520497e-01  -9.9320202e-05   2.9232136e-02   9.8838383e-01   1.0000998e+00   2.8619200e-01
   5.8775510e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.6760792e-01   0.0000000e+00   0.0000000e+00   1.2152426e-01
   5.8775510e+00   2.0408163e-01  -4.8818613e-02  -9.5330178e-01   9.0075940e-01   1.5194867e-04   6.0796801e-03   1.2173263e-01
   5.8775510e+00   4.0816327e-01  -9.5382141e-02  -9.0972291e-01   8.4274740e-01   6.0864959e-04   1.2200301e-02   1.2316571e-01
   5.8775510e+00   6.1224490e-01  -1.3983607e-01  -8.6885525e-01   7.9224846e-01   1.3736658e-03   1.8422246e-02   1.2579255e-01
   5.8775510e+00   8.1632653e-01  -1.8230704e-01  -8.3035079e-01   7.4817515e-01   2.4535506e-03   2.4804924e-02   1.2960485e-01
   5.8775510e+00   1.0204082e+00  -2.2290555e-01  -7.9391110e-01   7.0962787e-01   3.8578251e-03   3.1407810e-02   1.3461329e-01
   5.8775510e+00   1.2244898e+00  -2.6172827e-01  -7.5927888e-01   6.7585705e-01   5.5990045e-03   3.8291313e-02   1.4084442e-01
   5.8775510e+00   1.4285714e+00  -2.9885985e-01  -7.2623126e-01   6.4623317e-01   7.6926629e-03   4.5517498e-02   1.4833785e-01
   5.8775510e+00   1.6326531e+00  -3.3437457e-01  -6.9457437e-01   6.2022299e-01   1.0157532e-02   5.3150672e-02   1.5714348e-01
   5.8775510e+00   1.8367347e+00  -3.6833764e-01  -6.6413906e-01   5.9737023e-01   1.3015623e-02   6.1257828e-02   1.6731874e-01
   5.8775510e+00   2.0408163e+00  -4.0080637e-01  -6.3477741e-01   5.7727999e-01   1.6292373e-02   6.9908946e-02   1.7892556e-01
   5.8775510e+00   2.2448980e+00  -4.3183112e-01  -6.0636002e-01   5.5960589e-01   2.0016795e-02   7.9177134e-02   1.9202695e-01
   5.8775510e+00   2.4489796e+00  -4.6145622e-01  -5.7877384e-01   5.4403946e-01   2.4221633e-02   8.9138593e-02   2.0668325e-01
   5.8775510e+00   2.6530612e+00  -4.8972072e-01  -5.5192049e-01   5.3030135e-01   2.8943517e-02   9.9872368e-02   2.2294769e-01
   5.8775510e+00   2.8571429e+00  -5.1665907e-01  -5.2571501e-01   5.1813396e-01   3.4223089e-02   1.1145988e-01   2.4086151e-01
   5.8775510e+00   3.0612245e+00  -5.4230181e-01  -5.0008490e-01   5.0729539e-01   4.0105107e-02   1.2398418e-01   2.6044842e-01
   5.8775510e+00   3.2653061e+00  -5.6667614e-01  -4.7496950e-01   4.9755442e-01   4.6638504e-02   1.3752893e-01   2.8170851e-01
   5.8775510e+00   3.4693878e+00  -5.8980652e-01  -4.5031950e-01   4.8868667e-01   5.3876380e-02   1.5217708e-01   3.0461187e-01
   5.8775510e+00   3.6734694e+00  -6.1171522e-01  -4.2609675e-01   4.8047171e-01   6.1875933e-02   1.6800914e-01   3.2909180e-01
   5.8775510e+00   3.8775510e+00  -6.3242287e-01  -4.0227403e-01   4.7269118e-01   7.0698285e-02   1.8510126e-01   3.5503822e-01
   5.8775510e+00   4.0816327e+00  -6.5194902e-01  -3.7883501e-01   4.6512802e-01   8.0408208e-02   2.0352285e-01   3.8229135e-01
   5.8775510e+00   4.2857143e+00  -6.7031267e-01  -3.5577419e-01   4.5756678e-01   9.1073720e-02   2.2333394e-01   4.1063630e-01
   5.8775510e+00   4.4897959e+00  -6.8753283e-01  -3.3309676e-01   4.4979508e-01   1.0276555e-01   2.4458239e-01   4.3979891e-01
   5.8775510e+00   4.6938776e+00  -7.0362900e-01  -3.1081839e-01   4.4160615e-01   1.1555645e-01   2.6730078e-01   4.6944355e-01
   5.8775510e+00   4.8979592e+00  -7.1862175e-01  -2.8896488e-01   4.3280247e-01   1.2952036e-01   2.9150340e-01   4.9917333e-01
   5.8775510e+00   5.1020408e+00  -7.3253316e-01  -2.6757157e-01   4.2320038e-01   1.4473141e-01   3.1718324e-01   5.2853323e-01
   5.8775510e+00   5.3061224e+00  -7.4538731e-01  -2.4668249e-01   4.1263550e-01   1.6126278e-01   3.4430921e-01   5.5701682e-01
   5.8775510e+00   5.5102041e+00  -7.5721067e-01  -2.2634932e-01   4.0096869e-01   1.7918547e-01   3.7282387e-01   5.8407651e-01
   5.8775510e+00   5.7142857e+00  -7.6803247e-01  -2.0662987e-01   3.8809214e-01   1.9856689e-01   4.0264167e-01   6.0913773e-01
   5.8775510e+00   5.9183673e+00  -7.7788493e-01  -1.8758647e-01   3.7393534e-01   2.1946945e-01   4.3364806e-01   6.3161669e-01
   5.8775510e+00   6.1224490e+00  -7.8680346e-01  -1.6928390e-01   3.5847028e-01   2.4194912e-01   4.6569955e-01   6.5094125e-01
   5.8775510e+00   6.3265306e+00  -7.9482675e-01  -1.5178717e-01   3.4171552e-01   2.6605397e-01   4.9862485e-01   6.6657404e-01
   5.8775510e+00   6.5306122e+00  -8.0199666e-01  -1.3515917e-01   3.2373859e-01   2.9182289e-01   5.3222723e-01   6.7803668e-01
   5.8775510e+00   6.7346939e+00  -8.0835812e-01  -1.1945815e-01   3.0465633e-01   3.1928433e-01   5.6628804e-01   6.8493374e-01
   5.8775510e+00   6.9387755e+00  -8.1395878e-01  -1.0473533e-01   2.8463289e-01   3.4845540e-01   6.0057147e-01   6.8697465e-01
   5.8775510e+00   7.1428571e+00  -8.1884865e-01  -9.1032632e-02   2.6387511e-01   3.7934107e-01   6.3483022e-01   6.8399208e-01
   5.8775510e+00   7.3469388e+00  -8.2307955e-01  -7.8380716e-02   2.4262562e-01   4.1193380e-01   6.6881205e-01   6.7595514e-01
   5.8775510e+00   7.5510204e+00  -8.2670453e-01  -6.6797419e-02   2.2115352e-01   4.4621348e-01   7.0226675e-01   6.6297605e-01
   5.8775510e+00   7.7551020e+00  -8.2977717e-01  -5.6286702e-02   1.9974343e-01   4.8214768e-01   7.3495333e-01   6.4530947e-01
   5.8775510e+00   7.9591837e+00  -8.3235089e-01  -4.6838173e-02   1.7868340e-01   5.1969227e-01   7.6664694e-01   6.2334413e-01
   5.8775510e+00   8.1632653e+00  -8.3447827e-01  -3.8427236e-02   1.5825242e-01   5.5879245e-01   7.9714519e-01   5.9758691e-01
   5.8775510e+00   8.3673469e+00  -8.3621026e-01  -3.1015842e-02   1.3870845e-01   5.9938397e-01   8.2627354e-01   5.6864048e-01
   5.8775510e+00   8.5714286e+00  -8.3759566e-01  -2.4553814e-02   1.2027779e-01   6.4139461e-01   8.5388938e-01   5.3717584e-01
   5.8775510e+00   8.7755102e+00  -8.3868044e-01  -1.8980661e-02   1.0314642e-01   6.8474592e-01   8.7988469e-01   5.0390160e-01
   5.8775510e+00   8.9795918e+00  -8.3950737e-01  -1.4227749e-02   8.7453975e-02   7.2935490e-01   9.0418712e-01   4.6953247e-01
   5.8775510e+00   9.1836735e+00  -8.4011562e-01  -1.0220710e-02   7.3290579e-02   7.7513584e-01   9.2675955e-01   4.3475878e-01
   5.8775510e+00   9.3877551e+00  -8.4054056e-01  -6.8819285e-03   6.0696719e-02   8.2200202e-01   9.4759812e-01   4.0021953e-01
   5.8775510e+00   9.5918367e+00  -8.4081362e-01  -4.1329653e-03   4.9665879e-02   8.6986726e-01   9.6672914e-01   3.6648019e-01
   5.8775510e+00   9.7959184e+00  -8.4096237e-01  -1.8967884e-03   4.0149586e-02   9.1864742e-01   9.8420494e-01   3.3401685e-01
   5.8775510e+00   1.0000000e+01  -8.4101059e-01  -9.9700812e-05   3.2064275e-02   9.6826148e-01   1.0000992e+00   3.0320682e-01
   6.0000000e+00   0.0000000e+00   0.0000000e+00  -1.0000000e+00   9.7081804e-01   0.0000000e+00   0.0000000e+00   1.1358417e-01
   6.0000000e+00   2.0408163e-01  -4.8815184e-02  -9.5317614e-01   9.0258750e-01   1.4202156e-04   5.6825162e-03   1.1378296e-01
   6.0000000e+00   4.0816327e-01  -9.5370641e-02  -9.0953556e-01   8.4339614e-01   5.6890218e-04   1.1404110e-02   1.1515093e-01
   6.0000000e+00   6.1224490e-01  -1.3981482e-01  -8.6866097e-01   7.9188201e-01   1.2840438e-03   1.7222472e-02   1.1766041e-01
   6.0000000e+00   8.1632653e-01  -1.8227690e-01  -8.3019693e-01   7.4692778e-01   2.2937076e-03   2.3194472e-02   1.2130597e-01
   6.0000000e+00   1.0204082e+00  -2.2286960e-01  -7.9383887e-01   7.0761061e-01   3.6069997e-03   2.9377185e-02   1.2610103e-01
   6.0000000e+00   1.2244898e+00  -2.6169150e-01  -7.5932442e-01   6.7316302e-01   5.2359031e-03   3.5828757e-02   1.3207491e-01
   6.0000000e+00   1.4285714e+00  -2.9882898e-01  -7.2642639e-01   6.4294194e-01   7.1953507e-03   4.2609136e-02   1.3927029e-01
   6.0000000e+00   1.6326531e+00  -3.3435779e-01  -6.9494720e-01   6.1640404e-01   9.5033306e-03   4.9780679e-02   1.4774070e-01
   6.0000000e+00   1.8367347e+00  -3.6834447e-01  -6.6471439e-01   5.9308594e-01   1.2181019e-02   5.7408628e-02   1.5754799e-01
   6.0000000e+00   2.0408163e+00  -4.0084748e-01  -6.3557707e-01   5.7258808e-01   1.5252934e-02   6.5561459e-02   1.6875953e-01
   6.0000000e+00   2.2448980e+00  -4.3191823e-01  -6.0740300e-01   5.5456160e-01   1.8747104e-02   7.4311084e-02   1.8144515e-01
   6.0000000e+00   2.4489796e+00  -4.6160191e-01  -5.8007639e-01   5.3869735e-01   2.2695237e-02   8.3732880e-02   1.9567351e-01
   6.0000000e+00   2.6530612e+00  -4.8993831e-01  -5.5349612e-01   5.2471689e-01   2.7132897e-02   9.3905536e-02   2.1150805e-01
   6.0000000e+00   2.8571429e+00  -5.1696250e-01  -5.2757439e-01   5.1236488e-01   3.2099655e-02   1.0491067e-01   2.2900220e-01
   6.0000000e+00   3.0612245e+00  -5.4270547e-01  -5.0223576e-01   5.0140277e-01   3.7639227e-02   1.1683221e-01   2.4819411e-01
   6.0000000e+00   3.2653061e+00  -5.6719473e-01  -4.7741637e-01   4.9160358e-01   4.3799560e-02   1.2975545e-01   2.6910062e-01
   6.0000000e+00   3.4693878e+00  -5.9045488e-01  -4.5306357e-01   4.8274774e-01   5.0632880e-02   1.4376588e-01   2.9171082e-01
   6.0000000e+00   3.6734694e+00  -6.1250817e-01  -4.2913555e-01   4.7461984e-01   5.8195658e-02   1.5894756e-01   3.1597921e-01
   6.0000000e+00   3.8775510e+00  -6.3337500e-01  -4.0560121e-01   4.6700650e-01   6.6548493e-02   1.7538130e-01   3.4181875e-01
   6.0000000e+00   4.0816327e+00  -6.5307451e-01  -3.8244012e-01   4.5969510e-01   7.5755899e-02   1.9314232e-01   3.6909409e-01
   6.0000000e+00   4.2857143e+00  -6.7162507e-01  -3.5964244e-01   4.5247370e-01   8.5885956e-02   2.1229776e-01   3.9761545e-01
   6.0000000e+00   4.4897959e+00  -6.8904483e-01  -3.3720890e-01   4.4513199e-01   9.7009842e-02   2.3290378e-01   4.2713356e-01
   6.0000000e+00   4.6938776e+00  -7.0535222e-01  -3.1515068e-01   4.3746339e-01   1.0920121e-01   2.5500254e-01   4.5733634e-01
   6.0000000e+00   4.8979592e+00  -7.2056651e-01  -2.9348908e-01   4.2926826e-01   1.2253539e-01   2.7861898e-01   4.8784774e-01
   6.0000000e+00   5.1020408e+00  -7.3470826e-01  -2.7225516e-01   4.2035805e-01   1.3708847e-01   3.0375767e-01   5.1822952e-01
   6.0000000e+00   5.3061224e+00  -7.4779982e-01  -2.5148898e-01   4.1056048e-01   1.5293621e-01   3.3039985e-01   5.4798628e-01
   6.0000000e+00   5.5102041e+00  -7.5986575e-01  -2.3123869e-01   3.9972524e-01   1.7015277e-01   3.5850075e-01   5.7657429e-01
   6.0000000e+00   5.7142857e+00  -7.7093320e-01  -2.1155928e-01   3.8773015e-01   1.8880938e-01   3.8798747e-01   6.0341425e-01
   6.0000000e+00   5.9183673e+00  -7.8103220e-01  -1.9251099e-01   3.7448726e-01   2.0897290e-01   4.1875767e-01   6.2790794e-01
   6.0000000e+00   6.1224490e+00  -7.9019588e-01  -1.7415748e-01   3.5994846e-01   2.3070433e-01   4.5067904e-01   6.4945832e-01
   6.0000000e+00   6.3265306e+00  -7.9846061e-01  -1.5656370e-01   3.4411020e-01   2.5405730e-01   4.8358999e-01   6.6749249e-01
   6.0000000e+00   6.5306122e+00  -8.0586598e-01  -1.3979361e-01   3.2701669e-01   2.7907667e-01   5.1730143e-01   6.8148636e-01
   6.0000000e+00   6.7346939e+00  -8.1245471e-01  -1.2390769e-01   3.0876129e-01   3.0579723e-01   5.5159988e-01   6.9098970e-01
   6.0000000e+00   6.9387755e+00  -8.1827240e-01  -1.0896058e-01   2.8948556e-01   3.3424255e-01   5.8625172e-01   6.9564995e-01
   6.0000000e+00   7.1428571e+00  -8.2336719e-01  -9.4998669e-02   2.6937595e-01   3.6442415e-01   6.2100865e-01   6.9523313e-01
   6.0000000e+00   7.3469388e+00  -8.2778928e-01  -8.2058039e-02   2.4865791e-01   3.9634089e-01   6.5561402e-01   6.8964000e-01
   6.0000000e+00   7.5510204e+00  -8.3159041e-01  -7.0162701e-02   2.2758764e-01   4.2997873e-01   6.8980984e-01   6.7891622e-01
   6.0000000e+00   7.7551020e+00  -8.3482315e-01  -5.9323310e-02   2.0644188e-01   4.6531085e-01   7.2334415e-01   6.6325517e-01
   6.0000000e+00   7.9591837e+00  -8.3754028e-01  -4.9536426e-02   1.8550630e-01   5.0229814e-01   7.5597823e-01   6.4299290e-01
   6.0000000e+00   8.1632653e+00  -8.3979403e-01  -4.0784380e-02   1.6506314e-01   5.4089003e-01   7.8749354e-01   6.1859519e-01
   6.0000000e+00   8.3673469e+00  -8.4163543e-01  -3.3035749e-02   1.4537904e-01   5.8102564e-01   8.1769759e-01   5.9063738e-01
   6.0000000e+00   8.5714286e+00  -8.4311358e-01  -2.6246431e-02   1.2669368e-01   6.2263525e-01   8.4642890e-01   5.5977822e-01
   6.0000000e+00   8.7755102e+00  -8.4427512e-01  -2.0361236e-02   1.0921033e-01   6.6564189e-01   8.7356033e-01   5.2672956e-01
   6.0000000e+00   8.9795918e+00  -8.4516368e-01  -1.5315895e-02   9.3088623e-02   7.0996314e-01   8.9900094e-01   4.9222400e-01
   6.0000000e+00   9.1836735e+00  -8.4581950e-01  -1.1039364e-02   7.8440120e-02   7.5551294e-01   9.2269625e-01   4.5698290e-01
   6.0000000e+00   9.3877551e+00  -8.4627915e-01  -7.4562737e-03   6.5326910e-02   8.0220340e-01   9.4462689e-01   4.2168685e-01
   6.0000000e+00   9.5918367e+00  -8.4657537e-01  -4.4893719e-03   5.3763036e-02   8.4994650e-01   9.6480592e-01   3.8695051e-01
   6.0000000e+00   9.7959184e+00  -8.4673705e-01  -2.0618349e-03   4.3718529e-02   8.9865557e-01   9.8327502e-01   3.5330346e-01
   6.0000000e+00   1.0000000e+01  -8.4678928e-01  -9.9318470e-05   3.5125500e-02   9.4824668e-01   1.0000999e+00   3.2117756e-01

